Learning in Text Streams: Discovery and Disambiguation of Entity and Relation Instances

We consider a scenario where an artificial agent is reading a stream of text composed of a set of narrations, and it is informed about the identity of some of the individuals that are mentioned in the text portion that is currently being read. The agent is expected to learn to follow the narrations, thus disambiguating mentions and discovering new individuals. We focus on the case in which individuals are entities and relations, and we propose an end-to-end trainable memory network that learns to discover and disambiguate them in an online manner, performing one-shot learning, and dealing with a small number of sparse supervisions. Our system builds a not-given-in-advance knowledge base, and it improves its skills while reading unsupervised text. The model deals with abrupt changes in the narration, taking into account their effects when resolving co-references. We showcase the strong disambiguation and discovery skills of our model on a corpus of Wikipedia documents and on a newly introduced dataset, that we make publicly available.

==> dataset.txt <==
story_id	fact_id	main_entity_id	entity_1/id	relation/id	entity_2/id	sentence
0	1141	12	[Miss Anderson/12]	{scquires/2}	[tennis balls/129]	Miss Anderson scquires tennis balls.
0	1427	12	[Such toys/129]	{are bought by/2}	[chief Phillips/35]	Such toys are bought by chief Phillips too.
0	2293	12	[The trunk/78]	{is produced by/20}	[such worker/35]	The trunk is produced by such worker.
0	3112	12	[Miss Anderson/12]	{played with/1}	[the big wild feline/108]	Miss Anderson played with the big wild feline.
0	3259	12	[Dapny/17]	{plays with/1}	[a jaguar/108]	Dapny plays with a jaguar too.
0	1136	12	[A hamburger/71]	{is acquired by/2}	[Anderson/12]	A hamburger is acquired by Anderson.
0	2031	12	[Dynamical Systems book/48]	{is studied by/4}	[such student/12]	Dynamical Systems book is studied by such student.
0	2574	12	[That girl/12]	{is superviset by/14}	[Danny/17]	That girl is superviset by Danny.
0	1155	12	[Such scholar/12]	{got/2}	[the food for pet/118]	Such scholar got the food for pet.
0	2123	12	[That girl/12]	{follows/6}	[a Business lecture/55]	That girl follows a Business lecture.
0	94	12	[That student/12]	{is on visit in/11}	[Paris/46]	That student is on visit in Paris.
0	15	12	[Such urban center/46]	{is the home town of/3}	[Kim Cox/31]	Such urban center is the home town of Kim Cox.
0	122	12	[The car/78]	{has been licensed in/10}	[that city/46]	The car has been licensed in that city.
0	631	12	[Gregory Wolf/26]	{drives/9}	[the truck/78]	Gregory Wolf drives the truck.
0	685	12	[That vehicle/78]	{is driven by/9}	[Anderson/12]	That vehicle is driven by Anderson too.
0	1435	12	[Mr. Jeffrey Phillips/35]	{buys/2}	[that means of transport/78]	Mr. Jeffrey Phillips buys that means of transport.
0	2232	12	[Anderson/12]	{just registered in/13}	[the Math School/61]	Anderson just registered in the Math School.
0	2235	12	[A Business lecture/55]	{is offered by/22}	[that department of the university/61]	A Business lecture is offered by that department of the university.
0	1149	12	[Anderson/12]	{just got/2}	[a car/78]	Anderson just got a car.
0	1877	12	[Kimberly Cox/31]	{has got/2}	[the auto/78]	Kimberly Cox has got the auto too.
0	2713	12	[She/31]	{uses to play with/1}	[a jaguai/108]	She uses to play with a jaguai.
0	425	12	[The cheeseburger/71]	{is eaten by/8}	[Anderson/12]	The cheeseburger is eaten by Anderson.
0	215	12	[That aliment/71]	{is eaten by/8}	[Danny/17]	That aliment is eaten by Danny too.
0	285	12	[Mr. Jeffrey Phillips/35]	{eats/8}	[it/71]	Mr. Jeffrey Phillips eats it too.
0	2289	12	[That employee/35]	{develops/20}	[that food/71]	That employee develops that food.
1	349	76	[Fresh fruits/76]	{are eaten by/8}	[Dan/29]	Fresh fruits are eaten by Dan.
1	519	76	[Charlie/4]	{is eating/8}	[those aliments/76]	Charlie is eating those aliments too.
1	169	76	[That food/76]	{are eaten by/8}	[John Lee/38]	That food are eaten by John Lee too.
1	709	76	[A muscle car/83]	{is driven by/9}	[that employee/38]	A muscle car is driven by that employee.
1	2668	76	[That worker/38]	{plays with/1}	[lady cath/106]	That worker plays with lady cath.
1	1405	76	[He/38]	{just bought/2}	[fresh fruits/76]	He just bought fresh fruits.
1	2441	76	[The ball/128]	{is produced by/20}	[that employee/38]	The ball is produced by that employee.
1	3671	76	[That toy/128]	{is chased by/0}	[lady cath/106]	That toy is chased by lady cath.
1	1711	76	[It/128]	{is bought by/2}	[Gary Washington/18]	It is bought by Gary Washington.
1	763	76	[He/18]	{goes around with/9}	[mustang/83]	He goes around with mustang.
1	239	76	[Kim Cox/31]	{is eating/8}	[some fruits/76]	Kim Cox is eating some fruits.
1	1873	76	[They/76]	{are bought by/2}	[such specialist/31]	They are bought by such specialist.
1	2517	76	[A nasty flu/87]	{is discovered by/16}	[such woman/31]	A nasty flu is discovered by such woman.
1	2531	76	[The painkillers/93]	{treat/17}	[it/87]	The painkillers treat it.
1	159	76	[Some fresh fruits/76]	{are eaten by/8}	[Washington/18]	Some fresh fruits are eaten by Washington.
1	1717	76	[That lecturer/18]	{got/2}	[such aliments/76]	That lecturer got such aliments.
1	1665	76	[Daniel Moore/29]	{acquires/2}	[some fresh fruits/76]	Daniel Moore acquires some fresh fruits too.
1	2480	76	[He/29]	{assumes/23}	[analgesic drugs/93]	He assumes analgesic drugs.
1	3046	76	[He/29]	{uses to play with/1}	[cath/106]	He uses to play with cath.
1	2555	76	[The nasty flu/87]	{is what affects/18}	[that patient/29]	The nasty flu is what affects that patient.
1	1977	76	[Some fresh fruits/76]	{are bought by/2}	[Charlie/4]	Some fresh fruits are bought by Charlie.
1	2090	76	[Such scholar/4]	{attends/6}	[a ML course/52]	Such scholar attends a ML course.
1	2432	76	[Some fruits/76]	{are developed by/20}	[uncle John/38]	Some fruits are developed by uncle John.
1	1413	76	[A muscle car/83]	{is acquired by/2}	[him/38]	A muscle car is acquired by him.
1	1881	76	[Kimberly Cox/31]	{buys/2}	[it/83]	Kimberly Cox buys it too.
2	2943	20	[Mary Garcia/20]	{uses to play with/1}	[Gary/105]	Mary Garcia uses to play with Gary.
2	3571	20	[Such pet/105]	{yas lunch with/8}	[chew toys/119]	Such pet yas lunch with chew toys.
2	2649	20	[J. Lee/38]	{usesnto play with/1}	[that animal/105]	J. Lee usesnto play with that animal.
2	1334	20	[Mary/20]	{buys/2}	[a salad/77]	Mary buys a salad.
2	667	20	[She/20]	{drives/9}	[the truck/78]	She drives the truck.
2	829	20	[Charles/4]	{goes around with/9}	[it/78]	Charles goes around with it too.
2	838	20	[Cath/28]	{drives/9}	[that means of transport/78]	Cath drives that means of transport too.
2	1321	20	[Prof. Garcia/20]	{acquires/2}	[a tennis ball/128]	Prof. Garcia acquires a tennis ball.
2	1243	20	[A footballs/128]	{is acquired by/2}	[Catherine Kant/28]	A footballs is acquired by Catherine Kant too.
2	3048	20	[She/28]	{uses to play with/1}	[Gary/105]	She uses to play with Gary.
2	2670	20	[J. Williams/34]	{played with/1}	[that animal/105]	J. Williams played with that animal too.
2	2493	20	[Such specialist/34]	{prescribes/15}	[an aspirin/94]	Such specialist prescribes an aspirin.
2	2214	20	[Prof. Garcia/20]	{wrote/7}	[the ML materials/49]	Prof. Garcia wrote the ML materials.
2	2033	20	[Charles/4]	{is reading/4}	[them/49]	Charles is reading them.
2	17	20	[Prof. Garcia/20]	{lives in/3}	[Los Angeles/44]	Prof. Garcia lives in Los Angeles.
2	2189	20	[The ML class/52]	{is taught by/5}	[Mary Garcia/20]	The ML class is taught by Mary Garcia.
2	1328	20	[Some chew toys/119]	{are bought by/2}	[that lecturer/20]	Some chew toys are bought by that lecturer.
2	1978	20	[Charles/4]	{got/2}	[such food/119]	Charles got such food too.
2	1331	20	[A truck/78]	{is acquirey by/2}	[Prof. Garcia/20]	A truck is acquirey by Prof. Garcia too.
2	1253	20	[Miss Kant/28]	{acquires/2}	[such vehicle/78]	Miss Kant acquires such vehicle too.
2	1981	20	[Charles/4]	{just bought/2}	[it/78]	Charles just bought it too.
2	520	20	[The salad/77]	{is eaten by/8}	[him/4]	The salad is eaten by him.
2	3447	20	[Charles/4]	{plays with/1}	[Gary/105]	Charles plays with Gary.
2	430	20	[The caesar salad/77]	{is eaten by/8}	[Mary/20]	The caesar salad is eaten by Mary.
2	2446	20	[That aliment/77]	{is developed by/20}	[uncle John/38]	That aliment is developed by uncle John.
3	3128	112	[Virginia Anderson/12]	{played with/1}	[the kitty/112]	Virginia Anderson played with the kitty.
3	681	112	[Such student/12]	{drives/9}	[jaguars/85]	Such student drives jaguars.
3	1710	112	[Gary Washington/18]	{acquires/2}	[them/85]	Gary Washington acquires them.
3	3634	112	[A wood stick/126]	{is chased by/0}	[a kitty/112]	A wood stick is chased by a kitty.
3	3517	112	[Kibbles/116]	{are eaten by/8}	[a domestic feline/112]	Kibbles are eaten by a domestic feline.
3	2834	112	[Anderson/30]	{uses to play with/1}	[it/112]	Anderson uses to play with it.
3	989	112	[Some fruits/76]	{are acquired by/2}	[such ill person/30]	Some fruits are acquired by such ill person.
3	2476	112	[She/30]	{takes/23}	[the antibiotics/92]	She takes the antibiotics.
3	2897	112	[Professor Gary Washington/18]	{plays with/1}	[a cat/112]	Professor Gary Washington plays with a cat.
3	2200	112	[Gary Washington/18]	{authors/7}	[some Quantum Mechanics notes/51]	Gary Washington authors some Quantum Mechanics notes.
3	762	112	[Jaguars/85]	{are driven by/9}	[that lecturer/18]	Jaguars are driven by that lecturer.
3	2939	112	[Miss Scott/39]	{uses to play with/1}	[a kitty/112]	Miss Scott uses to play with a kitty.
3	129	112	[Such worker/39]	{is eating/8}	[fresh fruits/76]	Such worker is eating fresh fruits.
3	1483	112	[Such aliments/76]	{are bought by/2}	[that employee/39]	Such aliments are bought by that employee.
3	1925	112	[Such food/76]	{are acquired by/2}	[Gary Washington/33]	Such food are acquired by Gary Washington too.
3	3401	112	[That medic/33]	{plays with/1}	[the cat/112]	That medic plays with the cat.
3	1924	112	[That man/33]	{just got/2}	[kibbles/116]	That man just got kibbles.
3	2501	112	[The headache/89]	{is discovered by/16}	[Doctor Gary Washington/33]	The headache is discovered by Doctor Gary Washington.
3	2543	112	[That disease/89]	{is what affects/18}	[Anderson/30]	That disease is what affects Anderson.
4	2659	104	[Mr. Lee/38]	{played with/1}	[rob/104]	Mr. Lee played with rob.
4	3598	104	[The boomerang/125]	{is chased by/0}	[such beast/104]	The boomerang is chased by such beast.
4	1131	104	[A boomerang/125]	{is acquired by/2}	[Miss Scott/5]	A boomerang is acquired by Miss Scott.
4	3394	104	[Doc. Washington/33]	{plays with/1}	[Robert/104]	Doc. Washington plays with Robert.
4	3499	104	[Rob/104]	{is eating/8}	[tiny bonex/117]	Rob is eating tiny bonex.
4	2806	104	[Michael Turner/19]	{plays with/1}	[such animal/104]	Michael Turner plays with such animal.
4	144	104	[A steak/73]	{is eaten by/8}	[such teacher/19]	A steak is eaten by such teacher.
4	596	104	[Such lecturer/19]	{goes around with/9}	[some cars/79]	Such lecturer goes around with some cars.
4	125	104	[Those meanss of transportation/79]	{have been licensed in/10}	[big apple/43]	Those meanss of transportation have been licensed in big apple.
4	85	104	[Miss Scott/5]	{is a visiting student in/11}	[that city/43]	Miss Scott is a visiting student in that city.
4	3142	104	[Mr. Eric/24]	{played with/1}	[Robert/104]	Mr. Eric played with Robert.
4	2564	104	[He/24]	{got/18}	[the terrible backache/91]	He got the terrible backache.
4	2911	104	[Miss Scott/5]	{played with/1}	[rob/104]	Miss Scott played with rob.
4	3679	104	[A practical part/124]	{is prepared by/25}	[her/5]	A practical part is prepared by her.
4	2149	104	[The lectures of Design Patterns/56]	{are followed by/6}	[such scholar/5]	The lectures of Design Patterns are followed by such scholar.
5	3681	10	[Donna/10]	{prepares for/25}	[a written exam/121]	Donna prepares for a written exam.
5	3186	10	[That student/10]	{plays with/1}	[hounds/115]	That student plays with hounds.
5	2682	10	[James Williams/34]	{uses to play with/1}	[such beasts/115]	James Williams uses to play with such beasts too.
5	1644	10	[Panda/81]	{is bought by/2}	[Donna Brown/10]	Panda is bought by Donna Brown.
5	819	10	[Mr. Hall/16]	{is driving/9}	[such means of transportation/81]	Mr. Hall is driving such means of transportation.
5	1670	10	[It/81]	{is acquirednby/2}	[Daniel/29]	It is acquirednby Daniel.
5	355	10	[A burger/71]	{is eaten by/8}	[such patient/29]	A burger is eaten by such patient.
5	2	10	[Sienna/45]	{is the home town of/3}	[him/29]	Sienna is the home town of him.
5	305	10	[Miss Brown/10]	{eats/8}	[a hamburger/71]	Miss Brown eats a hamburger.
5	1656	10	[Daniel/29]	{acquires/2}	[such food/71]	Daniel acquires such food.
5	1188	10	[Catherine Kant/41]	{just got/2}	[it/71]	Catherine Kant just got it too.
5	295	10	[James/34]	{eats/8}	[such food/71]	James eats such food.
5	1313	10	[That specialist/34]	{acquires/2}	[the boomerang/125]	That specialist acquires the boomerang.
5	2097	10	[Donna/10]	{attends/6}	[ML lectures/53]	Donna attends ML lectures.
5	2264	10	[A School of Economics and Finance/62]	{offers/22}	[those courses/53]	A School of Economics and Finance offers those courses.
5	2225	10	[Professor G. Hall/16]	{is tenured at/12}	[that department of the university/62]	Professor G. Hall is tenured at that department of the university.
5	1043	10	[The desiccated food/120]	{is bought by/2}	[such teacher/16]	The desiccated food is bought by such teacher.
5	1667	10	[Dan/29]	{buys/2}	[it/120]	Dan buys it too.
5	1641	10	[Brown/10]	{buys/2}	[a desiccated food/120]	Brown buys a desiccated food too.
5	1199	10	[It/120]	{is acquired by/2}	[Catherine Kant/41]	It is acquired by Catherine Kant too.
5	110	10	[Donna/10]	{is a visiting student in/11}	[Siena/45]	Donna is a visiting student in Siena.
5	2457	10	[An industrial factory/66]	{has headquarter in/19}	[that city/45]	An industrial factory has headquarter in that city.
5	2576	10	[Professor G. Hall/16]	{counsels/14}	[Miss Brown/10]	Professor G. Hall counsels Miss Brown.
5	2221	10	[The book of Probability Theory/50]	{was written by/7}	[that lecturer/16]	The book of Probability Theory was written by that lecturer.
5	1651	10	[Miss Brown/10]	{has got/2}	[the boomerang/125]	Miss Brown has got the boomerang.
6	2765	99	[Catherine Kaet/41]	{played with/1}	[Linda/99]	Catherine Kaet played with Linda.
6	789	99	[Jaguars/85]	{are driven by/9}	[such worker/41]	Jaguars are driven by such worker.
6	1814	99	[Prof. Turner/19]	{has got/2}	[such vehicles/85]	Prof. Turner has got such vehicles.
6	1632	99	[Brown/10]	{acquires/2}	[such meanss of transportation/85]	Brown acquires such meanss of transportation too.
6	1190	99	[Cath/41]	{got/2}	[them/85]	Cath got them too.
6	3475	99	[Linda/99]	{has dunch with/8}	[the food for pet/118]	Linda has dunch with the food for pet.
6	1883	99	[Doctor Cox/31]	{just got/2}	[the pet-food/118]	Doctor Cox just got the pet-food.
6	1831	99	[It/118]	{is acquired by/2}	[Michael Turner/19]	It is acquired by Michael Turner too.
6	2180	99	[Lectures of design patterns/56]	{are taught/5}	[such lecturer/19]	Lectures of design patterns are taught such lecturer.
6	2216	99	[Some Quantum Mechanics books/51]	{weue written by/7}	[him/19]	Some Quantum Mechanics books weue written by him.
6	3185	99	[Donna/10]	{uses to play with/1}	[Linzy/99]	Donna uses to play with Linzy.
6	300	99	[Such student/10]	{is eating/8}	[the salad/77]	Such student is eating the salad.
6	2368	99	[Catherine Kant/41]	{produces/20}	[such aliment/77]	Catherine Kant produces such aliment.
6	1191	99	[The footballs/128]	{is bought by/2}	[that worker/41]	The footballs is bought by that worker.
6	2363	99	[She/41]	{produces/20}	[such toy/128]	She produces such toy.
6	3374	99	[Gregory Wolf/26]	{played with/1}	[Linda/99]	Gregory Wolf played with Linda.
6	2723	99	[Kim Cox/31]	{plays with/1}	[such animal/99]	Kim Cox plays with such animal too.
6	2518	99	[The cough/88]	{is discovered by/16}	[that specialist/31]	The cough is discovered by that specialist.
6	1867	99	[Such doctor/31]	{buys/2}	[a footballs/128]	Such doctor buys a footballs.
6	1880	99	[The caesar salad/77]	{is acquired by/2}	[her/31]	The caesar salad is acquired by her too.
6	1906	99	[It/77]	{is bought by/2}	[Mr. Wolf/26]	It is bought by Mr. Wolf too.
6	3656	99	[Linda/99]	{chases/0}	[a ball/128]	Linda chases a ball.
6	1815	99	[The tennis ball/128]	{is acquired by/2}	[Michael Turner/19]	The tennis ball is acquired by Michael Turner.
6	2807	99	[Such professor/19]	{plays with/1}	[Linzy/99]	Such professor plays with Linzy.
6	2577	99	[Brown/10]	{is counseled by/14}	[such teacher/19]	Brown is counseled by such teacher.
7	3125	114	[Virginia/12]	{played with/1}	[a hound/114]	Virginia played with a hound.
7	2124	114	[Virginia Anderson/12]	{follows/6}	[the course of Design Patterns/56]	Virginia Anderson follows the course of Design Patterns.
7	687	114	[Mustangs/84]	{are driven by/9}	[such girl/12]	Mustangs are driven by such girl.
7	1145	114	[Fresh fruits/76]	{are acquired by/2}	[such student/12]	Fresh fruits are acquired by such student.
7	1139	114	[A footballs/128]	{is acquired by/2}	[her/12]	A footballs is acquired by her too.
7	3335	114	[Nancy Carter/23]	{plays with/1}	[a pup/114]	Nancy Carter plays with a pup.
7	2467	114	[Miss Carter/23]	{assumes/23}	[antibiotics/92]	Miss Carter assumes antibiotics.
7	2491	114	[Such drugs/92]	{are prescribed by/15}	[Doc. Washington/33]	Such drugs are prescribed by Doc. Washington.
7	2503	114	[He/33]	{discovered/16}	[a cough/88]	He discovered a cough.
7	1913	114	[Mustangs/84]	{are acquired by/2}	[such medic/33]	Mustangs are acquired by such medic.
7	2936	114	[Miss Scott/39]	{played with/1}	[the beagle/114]	Miss Scott played with the beagle.
7	3314	114	[Professor Hall/16]	{plays with/1}	[such beast/114]	Professor Hall plays with such beast too.
7	3494	114	[The bones/117]	{are eaten by/8}	[such animal/114]	The bones are eaten by such animal.
7	3398	114	[Doc. Washington/33]	{played with/1}	[such beast/114]	Doc. Washington played with such beast.
7	3581	114	[A tennis ball/128]	{is chased by/0}	[such pet/114]	A tennis ball is chased by such pet.
7	1919	114	[A balloon/128]	{is bought by/2}	[Gary Washington/33]	A balloon is bought by Gary Washington.
8	1894	26	[Gregory Wolf/26]	{acquires/2}	[trucks/79]	Gregory Wolf acquires trucks.
8	1998	26	[Professor Gray/22]	{just got/2}	[them/79]	Professor Gray just got them too.
8	2003	26	[She/22]	{just got/2}	[fresh fruits/76]	She just got fresh fruits too.
8	1899	26	[Those aliments/76]	{are acquired by/2}	[gregory wolf/26]	Those aliments are acquired by gregory wolf too.
8	3366	26	[That ill person/26]	{plays with/1}	[the wolf/111]	That ill person plays with the wolf.
8	2589	26	[Daniel House/15]	{played with/1}	[a wolf/111]	Daniel House played with a wolf too.
8	3387	26	[Gary Washington/33]	{played with/1}	[it/111]	Gary Washington played with it too.
8	1909	26	[A food for pet/118]	{is acquired by/2}	[Mr. Wolf/26]	A food for pet is acquired by Mr. Wolf.
8	2429	26	[It/118]	{is developed by/20}	[John Lee/38]	It is developed by John Lee.
8	1405	26	[He/38]	{just bought/2}	[the fruits/76]	He just bought the fruits.
8	2544	26	[Gregory Wolf/26]	{got/18}	[a pain in the back/91]	Gregory Wolf got a pain in the back.
8	2474	26	[That ill person/26]	{takes/23}	[analgesics/93]	That ill person takes analgesics.
8	1893	26	[A ball/128]	{is acquired by/2}	[him/26]	A ball is acquired by him.
8	449	26	[Some fruits/76]	{are eaten by/8}	[that ill person/26]	Some fruits are eaten by that ill person.
8	1925	26	[Doc. Washington/33]	{got/2}	[those aliments/76]	Doc. Washington got those aliments.
8	632	26	[The trucks/79]	{are driven by/9}	[vr. Wolf/26]	The trucks are driven by vr. Wolf.
8	2438	26	[John Lee/38]	{produces/20}	[those vehicles/79]	John Lee produces those vehicles.
8	11	26	[Gregory Wolf/26]	{inhabits in/3}	[Washington DC/47]	Gregory Wolf inhabits in Washington DC.
8	2454	26	[A big farm/67]	{has headquarter in/19}	[such urban center/47]	A big farm has headquarter in such urban center.
8	2265	26	[J. Lee/38]	{works in/21}	[an agricultural company/67]	J. Lee works in an agricultural company.
8	713	26	[Such employee/38]	{drives/9}	[trucks/79]	Such employee drives trucks.
8	1920	26	[Such meanss of transportation/79]	{are bought by/2}	[Doctor Gary Washington/33]	Such meanss of transportation are bought by Doctor Gary Washington.
9	2249	57	[The CS Department/57]	{offers/22}	[the ML classes/53]	The CS Department offers the ML classes.
9	2234	57	[It/57]	{enrolls/13}	[Dan/15]	It enrolls Dan.
9	2228	57	[Gary Washington/18]	{is full professor at/12}	[that faculty/57]	Gary Washington is full professor at that faculty.
9	1716	57	[Such lecturer/18]	{just got/2}	[some tuna kibbles/116]	Such lecturer just got some tuna kibbles.
9	2453	57	[A CS Department/57]	{has main seat in/19}	[Rome/42]	A CS Department has main seat in Rome.
9	23	57	[Miss House/27]	{inhabsts in/3}	[the Italian capital city/42]	Miss House inhabsts in the Italian capital city.
9	114	57	[Dan/15]	{is a visiting student in/11}	[that urban center/42]	Dan is a visiting student in that urban center.
9	121	57	[Jaguars/85]	{have been licensed in/10}	[it/42]	Jaguars have been licensed in it.
10	647	82	[Bmw/82]	{is driven by/9}	[Ward/9]	Bmw is driven by Ward.
10	1498	82	[He/9]	{has got/2}	[a fresh fruit/75]	He has got a fresh fruit.
10	433	82	[Mary/20]	{eats/8}	[such food/75]	Mary eats such food.
10	1654	82	[Daniel Moore/29]	{just bought/2}	[it/75]	Daniel Moore just bought it.
10	2373	82	[Catherine Kant/41]	{develops/20}	[that food/75]	Catherine Kant develops that food.
10	638	82	[Doctor Gary Washington/33]	{is driving/9}	[bmw station wagon/82]	Doctor Gary Washington is driving bmw station wagon.
10	3397	82	[That medic/33]	{plays with/1}	[Tom/100]	That medic plays with Tom.
10	1676	82	[Bmw/82]	{is bought by/2}	[Dan/29]	Bmw is bought by Dan.
10	3040	82	[He/29]	{plays with/1}	[Tom the cat/100]	He plays with Tom the cat.
10	1664	82	[Dan/29]	{just got/2}	[kibbles/116]	Dan just got kibbles.
10	3487	82	[They/116]	{are eaten by/8}	[Tom the cat/100]	They are eaten by Tom the cat.
10	1326	82	[That food/116]	{are bought by/2}	[Mary/20]	That food are bought by Mary.
10	665	82	[She/20]	{is driving/9}	[bmw/82]	She is driving bmw.
10	1208	82	[Cathy/41]	{acquires/2}	[that vehicle/82]	Cathy acquires that vehicle.
10	2767	82	[That employee/41]	{plays with/1}	[Tom the cat/100]	That employee plays with Tom the cat.
10	3582	82	[Such beast/100]	{tries to catch/0}	[wood sticks/127]	Such beast tries to catch wood sticks.
10	1936	82	[Bmw station wagon/82]	{is bought by/2}	[Doc. Washington/33]	Bmw station wagon is bought by Doc. Washington.
10	2491	82	[Antimicrobial drugs/92]	{are prescribed by/15}	[that man/33]	Antimicrobial drugs are prescribed by that man.
10	791	82	[Catherine Kant/41]	{drives/9}	[bmw station wagon/82]	Catherine Kant drives bmw station wagon.
10	2361	82	[Such worker/41]	{develops/20}	[the tuna kibbles/116]	Such worker develops the tuna kibbles.
10	2353	82	[Bmm/82]	{is produced by/20}	[her/41]	Bmm is produced by her too.
10	1186	82	[She/41]	{has got/2}	[the fresh fruit/75]	She has got the fresh fruit.
10	393	82	[A fruit/75]	{is eaten by/8}	[her/41]	A fruit is eaten by her.
10	1520	82	[Brian Ward/9]	{acquires/2}	[bmw station wagon/82]	Brian Ward acquires bmw station wagon.
10	1338	82	[Mary Garcia/20]	{acquires/2}	[that means of transportation/82]	Mary Garcia acquires that means of transportation too.
11	3074	113	[Elizabeth Harris/21]	{uses to play with/1}	[cats/113]	Elizabeth Harris uses to play with cats.
11	474	113	[A beef steak/73]	{is eaten by/8}	[such teacher/21]	A beef steak is eaten by such teacher.
11	2717	113	[Kimberly Cox/31]	{uses to play with/1}	[the domestic felines/113]	Kimberly Cox uses to play with the domestic felines.
11	1877	113	[The auto/78]	{is acquired by/2}	[such doctor/31]	The auto is acquired by such doctor.
11	3011	113	[Ben Cook/11]	{uses to play with/1}	[some small felines/113]	Ben Cook uses to play with some small felines.
11	3705	113	[The written test/121]	{is prepared by/25}	[such scholar/11]	The written test is prepared by such scholar.
11	2075	113	[Mr. Cooke/11]	{is reading/4}	[Dynamical Systems book/48]	Mr. Cooke is reading Dynamical Systems book.
11	44	113	[He/11]	{is a visiting student in/11}	[Sienwa/45]	He is a visiting student in Sienwa.
11	2456	113	[The frozen food firm/64]	{has main seat in/19}	[such urban center/45]	The frozen food firm has main seat in such urban center.
11	2759	113	[Cath/41]	{plays with/1}	[the cats/113]	Cath plays with the cats.
11	793	113	[The truck/78]	{is driven by/9}	[that worker/41]	The truck is driven by that worker.
11	721	113	[It/78]	{is driven by/9}	[Rob Reed/25]	It is driven by Rob Reed too.
11	967	113	[Such means of transport/78]	{is acquired by/2}	[him/25]	Such means of transport is acquired by him.
11	2484	113	[The aspirin/94]	{is assumed by/23}	[such patient/25]	The aspirin is assumed by such patient.
11	3544	113	[The chicken bones/117]	{are eaten by/8}	[the cats/113]	The chicken bones are eaten by the cats.
11	3616	113	[The domestic felines/113]	{catch/0}	[a balloon/128]	The domestic felines catch a balloon.
11	2363	113	[It/128]	{is produced by/20}	[Cathy/41]	It is produced by Cathy.
11	3410	113	[Robert Reed/25]	{plays with/1}	[some domestic felines/113]	Robert Reed plays with some domestic felines.
11	2537	113	[A nasty cough/88]	{is what affects/18}	[him/25]	A nasty cough is what affects him.
11	234	113	[He/25]	{eats/8}	[a steak/73]	He eats a steak.
11	1090	113	[Such food/73]	{is acquired by/2}	[ben Cook/11]	Such food is acquired by ben Cook.
11	244	113	[Doctor Cox/31]	{has lunch with/8}	[that aliment/73]	Doctor Cox has lunch with that aliment.
12	3087	97	[Elizabeth/21]	{uses to play with/1}	[lady Beth/97]	Elizabeth uses to play with lady Beth.
12	583	97	[A muscle car/83]	{is driven by/9}	[that lecturer/21]	A muscle car is driven by that lecturer.
12	2172	97	[Such professor/21]	{is teaching/5}	[an Artificial Intelligence course/54]	Such professor is teaching an Artificial Intelligence course.
12	2141	97	[R. Allen/6]	{attends/6}	[it/54]	R. Allen attends it.
12	1564	97	[Such scholar/6]	{just bought/2}	[the cheeseburgers/72]	Such scholar just bought the cheeseburgers.
12	3607	97	[Wood sticks/127]	{are chased by/0}	[Beth/97]	Wood sticks are chased by Beth.
12	3255	97	[Mr. Jeffrey Phillips/35]	{played with/1}	[it/97]	Mr. Jeffrey Phillips played with it.
12	1433	97	[He/35]	{just bought/2}	[the desiccated food/120]	He just bought the desiccated food.
12	781	97	[Mustang/83]	{is driven by/9}	[chief Phillips/35]	Mustang is driven by chief Phillips.
12	2279	97	[Some burgers/72]	{are produced by/20}	[such employee/35]	Some burgers are produced by such employee.
12	2270	97	[The dried food/120]	{is seveloped by/20}	[chief Phillips/35]	The dried food is seveloped by chief Phillips too.
12	3360	97	[K. Ross/32]	{played with/1}	[Beth/97]	K. Ross played with Beth.
12	2498	97	[Analgesics/93]	{are prescribed by/15}	[such medic/32]	Analgesics are prescribed by such medic.
12	2531	97	[Such drugs/93]	{fight/17}	[the flu/87]	Such drugs fight the flu.
12	2835	97	[Lady Anderson/30]	{played with/1}	[Beth/97]	Lady Anderson played with Beth.
12	2540	97	[That patient/30]	{is affected by/18}	[a flu/87]	That patient is affected by a flu.
12	3444	97	[Rick/6]	{played with/1}	[lady Beth/97]	Rick played with lady Beth.
12	3738	97	[The oral exam/122]	{is prepared by/25}	[him/6]	The oral exam is prepared by him.
12	727	97	[The muscle car/83]	{is driven by/9}	[that scholar/6]	The muscle car is driven by that scholar.
12	1439	97	[Mr. Jeffrey Phillips/35]	{got/2}	[such means of transportation/83]	Mr. Jeffrey Phillips got such means of transportation.
12	1434	97	[That worker/35]	{has got/2}	[some hamburgers/72]	That worker has got some hamburgers too.
12	3483	97	[The dried food/120]	{is eaten by/8}	[lady Beth/97]	The dried food is eaten by lady Beth.
13	442	0	[J. Johnson/0]	{has lunch with/8}	[hamburgers/72]	J. Johnson has lunch with hamburgers.
13	1063	0	[That boy/0]	{got/2}	[some balls/129]	That boy got some balls.
13	3650	0	[The panda bear/110]	{tries to catch/0}	[those toys/129]	The panda bear tries to catch those toys.
13	8	0	[James/0]	{lives in/3}	[Washington/47]	James lives in Washington.
13	120	0	[Panda/81]	{has been licensed in/10}	[that urban center/47]	Panda has been licensed in that urban center.
13	57	0	[James Johnson/0]	{is on visit in/11}	[DC/47]	James Johnson is on visit in DC.
13	2455	0	[The Department of Dynamical Systems/59]	{has headquarter in/19}	[that urban center/47]	The Department of Dynamical Systems has headquarter in that urban center.
13	2252	0	[Some lectures of Design Patterns/56]	{are offered by/22}	[the Faculty of Dynamical Systems/59]	Some lectures of Design Patterns are offered by the Faculty of Dynamical Systems.
13	2180	0	[Prof. Turner/19]	{is teaching/5}	[them/56]	Prof. Turner is teaching them.
13	2218	0	[ML materials/49]	{were written by/7}	[that lecturer/19]	ML materials were written by that lecturer.
13	1069	0	[The dried food/120]	{is bought by/2}	[J. Johnson/0]	The dried food is bought by J. Johnson.
13	1070	0	[Such student/0]	{got/2}	[some cheeseburgers/72]	Such student got some cheeseburgers too.
13	3723	0	[The practicul part/124]	{is prepared by/25}	[that boy/0]	The practicul part is prepared by that boy.
13	2154	0	[Some Design Patterns classes/56]	{are followed by/6}	[him/0]	Some Design Patterns classes are followed by him.
13	2644	0	[He/0]	{played with/1}	[a panda bear/110]	He played with a panda bear.
13	2812	0	[Mike Turner/19]	{uses to play with/1}	[such beast/110]	Mike Turner uses to play with such beast too.
13	1072	0	[James/0]	{acquires/2}	[panda/81]	James acquires panda.
13	693	0	[Such vehicle/81]	{is driven by/9}	[such student/0]	Such vehicle is driven by such student.
13	738	0	[It/81]	{is uriven by/9}	[Mister Simmons/24]	It is uriven by Mister Simmons too.
13	2077	0	[Some ML materials/49]	{are studied by/4}	[J. Johnson/0]	Some ML materials are studied by J. Johnson.
14	1463	32	[Doctor Ross/32]	{just got/2}	[the expensive car/86]	Doctor Ross just got the expensive car.
14	2508	32	[The cough/88]	{is discovered by/16}	[him/32]	The cough is discovered by him.
14	1469	32	[A boomerang/125]	{is acquired by/2}	[such medic/32]	A boomerang is acquired by such medic.
14	3361	32	[That man/32]	{played with/1}	[lady cath/106]	That man played with lady cath.
14	1456	32	[Such doctor/32]	{just bought/2}	[kibbles/116]	Such doctor just bought kibbles.
14	1196	32	[Cathy/41]	{acquires/2}	[them/116]	Cathy acquires them too.
14	1118	32	[Miss Scott/5]	{buys/2}	[that food/116]	Miss Scott buys that food too.
14	1108	32	[The fruit/75]	{is acquired by/2}	[Linda Scott/5]	The fruit is acquired by Linda Scott too.
14	1030	32	[Such food/75]	{is acquired by/2}	[Mr. Hall/16]	Such food is acquired by Mr. Hall too.
14	2582	32	[K. Ross/32]	{cares about/24}	[Miss Nancy/23]	K. Ross cares about Miss Nancy.
14	3340	32	[She/23]	{uses to play with/1}	[cathy cat/106]	She uses to play with cathy cat.
14	3319	32	[Professor G. Hall/16]	{plays with/1}	[cath/106]	Professor G. Hall plays with cath too.
14	3668	32	[Such animal/106]	{chases/0}	[the boomerang/125]	Such animal chases the boomerang.
14	1209	32	[Cath/41]	{just bought/2}	[it/125]	Cath just bought it.
14	503	32	[Kevin ross/32]	{eats/8}	[the fresh fruit/75]	Kevin ross eats the fresh fruit.
14	2373	32	[Cathy/41]	{develops/20}	[that food/75]	Cathy develops that food.
14	2352	32	[The boomerang/125]	{is produced by/20}	[that worker/41]	The boomerang is produced by that worker too.
14	2773	32	[She/41]	{played with/1}	[cathy cat/106]	She played with cathy cat.
14	2269	32	[The software engineering company/63]	{has hired/21}	[Cathy/41]	The software engineering company has hired Cathy.
14	860	32	[K. Ross/32]	{goes around with/9}	[a jaguar/86]	K. Ross goes around with a jaguar.
14	1446	32	[That medic/32]	{acquires/2}	[the fruit/75]	That medic acquires the fruit.
14	1186	32	[Catherine Kant/41]	{buys/2}	[that aliment/75]	Catherine Kant buys that aliment too.
14	393	32	[That worker/41]	{is eating/8}	[it/75]	That worker is eating it.
14	513	32	[Linda Scott/5]	{has lunch with/8}	[such food/75]	Linda Scott has lunch with such food too.
14	2497	32	[Some antibiotics/92]	{are prescribed by/15}	[Doctor Ross/32]	Some antibiotics are prescribed by Doctor Ross.
15	1586	116	[Miss Carter/23]	{acquires/2}	[kibbles/116]	Miss Carter acquires kibbles.
15	3512	116	[Brian/102]	{has lunch with/8}	[such food/116]	Brian has lunch with such food.
15	2758	116	[Cathy/41]	{usesbto play with/1}	[it/102]	Cathy usesbto play with it.
15	2611	116	[Mr. Wolf/13]	{played with/1}	[Brian/102]	Mr. Wolf played with Brian too.
15	3346	116	[Doctor Ross/32]	{uses to play with/1}	[that animal/102]	Doctor Ross uses to play with that animal too.
15	1950	116	[Daniel Moore/17]	{just bought/2}	[some tuna kibbles/116]	Daniel Moore just bought some tuna kibbles.
15	1949	116	[That professor/17]	{got/2}	[steaks/74]	That professor got steaks too.
15	774	116	[Fiat panda/81]	{is driven by/9}	[such lecturer/17]	Fiat panda is driven by such lecturer.
15	2361	116	[Tuna kibbles/116]	{are developed by/20}	[Kant/41]	Tuna kibbles are developed by Kant.
15	19	116	[That worker/41]	{usually lives in/3}	[LA/44]	That worker usually lives in LA.
15	1196	116	[Kibbles/116]	{are bought by/2}	[such employee/41]	Kibbles are bought by such employee.
15	1195	116	[She/41]	{buys/2}	[some t-bone steaks/74]	She buys some t-bone steaks too.
15	1191	116	[Such employee/41]	{got/2}	[a tennis ball/128]	Such employee got a tennis ball too.
15	2269	116	[She/41]	{has a job in/21}	[the software engineering firm/63]	She has a job in the software engineering firm.
15	1456	116	[K. Ross/32]	{got/2}	[rabbit kibbles/116]	K. Ross got rabbit kibbles.
15	2498	116	[Some analgesics/93]	{are prescribed by/15}	[such medic/32]	Some analgesics are prescribed by such medic.
15	2529	116	[Such drugs/93]	{fivht/17}	[the terrible headache/89]	Such drugs fivht the terrible headache.
15	2573	116	[That disease/89]	{is what affects/18}	[Miss Carter/23]	That disease is what affects Miss Carter.
15	2468	116	[Analgesic drugs/93]	{are assumed by/23}	[such ill person/23]	Analgesic drugs are assumed by such ill person.
15	936	116	[Some tuna kibbles/116]	{are acquired by/2}	[Benjamin Wolf/13]	Some tuna kibbles are acquired by Benjamin Wolf.
15	603	116	[That student/13]	{is driving/9}	[fiat panda/81]	That student is driving fiat panda.
16	107	44	[G. Hall/14]	{is a visiting student in/11}	[LA/44]	G. Hall is a visiting student in LA.
16	19	44	[Kant/41]	{lives in/3}	[such city/44]	Kant lives in such city.
16	17	44	[The most important californian city/44]	{is the home town of/3}	[Prof. Garcia/20]	The most important californian city is the home town of Prof. Garcia too.
16	2211	44	[The book of Dynamical Systems/48]	{was written by/7}	[that lecturer/20]	The book of Dynamical Systems was written by that lecturer.
16	123	44	[Bmw station wagon/82]	{is registered in/10}	[Los Angeles/44]	Bmw station wagon is registered in Los Angeles.
16	16	44	[James Williams/34]	{inhabits in/3}	[the most important californian city/44]	James Williams inhabits in the most important californian city.
16	2689	44	[Such medic/34]	{uses to play with/1}	[cath/106]	Such medic uses to play with cath.
16	1304	44	[He/34]	{acquires/2}	[some hamburgers/72]	He acquires some hamburgers.
16	272	44	[Those aliments/72]	{are eaten by/8}	[Christy/27]	Those aliments are eaten by Christy.
16	2471	44	[The analgesics/93]	{are assumed by/23}	[that patient/27]	The analgesics are assumed by that patient.
16	2462	44	[The Schnol of Mathematics/61]	{has main seat in/19}	[LA/44]	The Schnol of Mathematics has main seat in LA.
16	2235	44	[The Department of Mathematics/61]	{offers/22}	[a Business lecture/55]	The Department of Mathematics offers a Business lecture.
16	3742	44	[A Business course/55]	{requires/26}	[some practical exams/123]	A Business course requires some practical exams.
16	2083	44	[That lecture/55]	{is attended by/6}	[Mr. Hall/14]	That lecture is attended by Mr. Hall.
16	2186	44	[Mary/20]	{presents/5}	[that course/55]	Mary presents that course.
17	3250	35	[Phillips/35]	{played with/1}	[Tommy/100]	Phillips played with Tommy.
17	3145	35	[Mister Simmons/24]	{uses to play with/1}	[such pet/100]	Mister Simmons uses to play with such pet too.
17	3488	35	[Such animal/100]	{eats/8}	[the desiccated food/120]	Such animal eats the desiccated food.
17	2288	35	[Phillips/35]	{produces/20}	[the muscle car/83]	Phillips produces the muscle car.
17	1439	35	[That vehicle/83]	{is bought by/2}	[him/35]	That vehicle is bought by him.
17	1438	35	[A caesar salad/77]	{is acquired by/2}	[that worker/35]	A caesar salad is acquired by that worker too.
17	2285	35	[Such employee/35]	{develops/20}	[the balloon/128]	Such employee develops the balloon.
17	1971	35	[Charles/4]	{acquires/2}	[it/128]	Charles acquires it.
17	1295	35	[James/34]	{has got/2}	[such toy/128]	James has got such toy too.
17	16	35	[He/34]	{lives in/3}	[Los Angeles/44]	He lives in Los Angeles.
17	2270	35	[Mr. Jeffrey Phillips/35]	{produces/20}	[a dried food/120]	Mr. Jeffrey Phillips produces a dried food.
17	2290	35	[A salad/77]	{is developed by/20}	[such employee/35]	A salad is developed by such employee too.
17	1724	35	[Washington/18]	{has got/2}	[it/77]	Washington has got it.
17	1433	35	[Chief Phillips/35]	{acquires/2}	[the dried food/120]	Chief Phillips acquires the dried food too.
17	1979	35	[It/120]	{is acquired by/2}	[Charlie/4]	It is acquired by Charlie too.
17	280	35	[Mr. Jeffrey Phillips/35]	{has lunch with/8}	[the caesar salad/77]	Mr. Jeffrey Phillips has lunch with the caesar salad.
17	781	35	[Phillips/35]	{drives/9}	[a muscle car/83]	Phillips drives a muscle car.
17	1985	35	[Such means of transportation/83]	{is acquired by/2}	[Charlie/4]	Such means of transportation is acquired by Charlie.
17	2033	35	[Machine Learning books/49]	{are studied by/4}	[Charles/4]	Machine Learning books are studied by Charles.
17	3730	35	[The oral part/122]	{is prepared by/25}	[Charlie/4]	The oral part is prepared by Charlie.
17	1425	35	[Chief Phillips/35]	{just bought/2}	[the footballs/128]	Chief Phillips just bought the footballs.
18	2456	64	[The frozen food company/64]	{has headquarter in/19}	[Sienna/45]	The frozen food company has headquarter in Sienna.
18	26	64	[Rick/6]	{is a visiting student in/11}	[Siena/45]	Rick is a visiting student in Siena.
18	3434	64	[That student/6]	{uses to play with/1}	[Erck the cat/103]	That student uses to play with Erck the cat.
18	2720	64	[Kim Cox/31]	{uses to play with/1}	[it/103]	Kim Cox uses to play with it too.
18	1871	64	[Beef steaks/74]	{are bought by/2}	[such woman/31]	Beef steaks are bought by such woman.
18	2268	64	[The frozen food company/64]	{has hired/21}	[Patsy/36]	The frozen food company has hired Patsy.
18	1020	64	[That worker/36]	{got/2}	[fiat panda/81]	That worker got fiat panda.
18	585	64	[That vehicle/81]	{is driven by/9}	[Professor Harris/21]	That vehicle is driven by Professor Harris.
19	1667	29	[Dan/29]	{just bought/2}	[the dried food/120]	Dan just bought the dried food.
19	1615	29	[Mr. Hall/14]	{has got/2}	[it/120]	Mr. Hall has got it too.
19	3563	29	[That food/120]	{is eaten by/8}	[Charles/95]	That food is eaten by Charles.
19	1433	29	[The desiccated food/120]	{is acquired by/2}	[Phillips/35]	The desiccated food is acquired by Phillips.
19	1671	29	[The jaguar/86]	{is acquired by/2}	[Daniel Moore/29]	The jaguar is acquired by Daniel Moore too.
19	1437	29	[Chief Phillips/35]	{got/2}	[that means of transportation/86]	Chief Phillips got that means of transportation too.
19	1723	29	[It/86]	{is acquired by/2}	[Washington/18]	It is acquired by Washington too.
19	1714	29	[He/18]	{acquires/2}	[a steak/73]	He acquires a steak too.
19	164	29	[Such professor/18]	{has lunch with/8}	[that aliment/73]	Such professor has lunch with that aliment.
19	354	29	[It/73]	{is eaten by/8}	[Dan/29]	It is eaten by Dan too.
19	2584	29	[James/34]	{cares about/24}	[that patient/29]	James cares about that patient.
19	2556	29	[Daniel/29]	{is affected ly/18}	[some terrible headaches/90]	Daniel is affected ly some terrible headaches.
19	2522	29	[Antibiotics/92]	{cure/17}	[them/90]	Antibiotics cure them.
19	2479	29	[Dan/29]	{assumes/23}	[antimicrobial drugs/92]	Dan assumes antimicrobial drugs.
19	2494	29	[Dr. Williams/34]	{provides prescription of/15}	[them/92]	Dr. Williams provides prescription of them.
19	1661	29	[Balloons/129]	{are acquired by/2}	[Dan/29]	Balloons are acquired by Dan.
19	1713	29	[Professor Gary Washington/18]	{has got/2}	[such toys/129]	Professor Gary Washington has got such toys too.
19	3620	29	[Chargie/95]	{chases/0}	[them/129]	Chargie chases them.
19	3034	29	[Daniel/29]	{uses to play with/1}	[that beast/95]	Daniel uses to play with that beast.
19	1662	29	[Such patient/29]	{buys/2}	[the steak/73]	Such patient buys the steak.
19	2294	29	[Mr. Jeffrey Phillips/35]	{produces/20}	[that aliment/73]	Mr. Jeffrey Phillips produces that aliment.
19	1610	29	[Such food/73]	{is bought by/2}	[George Hall/14]	Such food is bought by George Hall.
19	2	29	[Daniel/29]	{lives in/3}	[Sienna/45]	Daniel lives in Sienna.
19	923	29	[He/29]	{is driving/9}	[a jaguar/86]	He is driving a jaguar.
19	1619	29	[That means of transport/86]	{is bought by/2}	[George Hall/14]	That means of transport is bought by George Hall.
20	3282	111	[Christy/27]	{plays with/1}	[a wolf/111]	Christy plays with a wolf.
20	849	111	[Mustangs/84]	{are driven by/9}	[such patient/27]	Mustangs are driven by such patient.
20	2925	111	[Linda/39]	{plays with/1}	[a wolf/111]	Linda plays with a wolf.
20	127	111	[T-bone steaks/74]	{are eaten by/8}	[her/39]	T-bone steaks are eaten by her.
20	2322	111	[The dried food/120]	{is produced by/20}	[that employee/39]	The dried food is produced by that employee.
20	2904	111	[Linda Scott/5]	{plays with/1}	[the wolf/111]	Linda Scott plays with the wolf.
20	89	111	[She/5]	{is on visit in/11}	[LA/44]	She is on visit in LA.
20	1121	111	[Such scholar/5]	{has got/2}	[the dried food/120]	Such scholar has got the dried food.
20	3677	111	[The written test/121]	{is prepared by/25}	[her/5]	The written test is prepared by her.
20	2050	111	[Linda Scott/5]	{studies/4}	[a book of Probability Theory/50]	Linda Scott studies a book of Probability Theory.
20	2883	111	[Gary washington/18]	{plays with/1}	[the wolf/111]	Gary washington plays with the wolf.
20	1715	111	[That teacher/18]	{just bought/2}	[steaks/74]	That teacher just bought steaks.
20	3553	111	[A wolf/111]	{eats/8}	[the desiccated food/120]	A wolf eats the desiccated food.
20	1459	111	[K. Ross/32]	{just bought/2}	[the dried food/120]	K. Ross just bought the dried food.
20	1381	111	[Christine House/27]	{acquires/2}	[it/120]	Christine House acquires it too.
20	1719	111	[Professor Gary Washington/18]	{just got/2}	[that food/120]	Professor Gary Washington just got that food too.
20	1485	111	[Linda Scott/39]	{has got/2}	[it/120]	Linda Scott has got it too.
20	3628	111	[The wolf/111]	{chases/0}	[the boomerang/125]	The wolf chases the boomerang.
20	3345	111	[Doctor Ross/32]	{played with/1}	[a wolf/111]	Doctor Ross played with a wolf.
21	21	42	[Cathy/28]	{usually lives in/3}	[the Italian capital city/42]	Cathy usually lives in the Italian capital city.
21	1250	42	[Chew toys/119]	{are bought by/2}	[such patient/28]	Chew toys are bought by such patient.
21	1848	42	[Such food/119]	{are bought by/2}	[chris/8]	Such food are bought by chris too.
21	2271	42	[Chief Phillips/35]	{develops/20}	[them/119]	Chief Phillips develops them.
21	3546	42	[Some domestic felines/113]	{have launch with/8}	[chewable toys/119]	Some domestic felines have launch with chewable toys.
21	2453	42	[The School of CS/57]	{has headquarter in/19}	[the Italian capital city/42]	The School of CS has headquarter in the Italian capital city.
21	2248	42	[The Machine Learning class/52]	{is offered by/22}	[the Computer Science Department/57]	The Machine Learning class is offered by the Computer Science Department.
21	2164	42	[The Machine Learning course/52]	{is taught by/5}	[Daniel/17]	The Machine Learning course is taught by Daniel.
21	2130	42	[Such lecture/52]	{is attended by/6}	[chris/8]	Such lecture is attended by chris.
21	1836	42	[He/8]	{got/2}	[the fruit/75]	He got the fruit.
21	66	42	[C. White/8]	{is on visit in/11}	[Rome/42]	C. White is on visit in Rome.
21	1835	42	[He/8]	{just bought/2}	[muscle cars/84]	He just bought muscle cars.
21	2017	42	[That scholar/8]	{carefully looks at/4}	[the ML materials/49]	That scholar carefully looks at the ML materials.
21	2206	42	[Such texts/49]	{were written by/7}	[Danny/17]	Such texts were written by Danny.
21	2452	42	[The software engineering firm/63]	{has headquarter in/19}	[Rome/42]	The software engineering firm has headquarter in Rome.
22	3677	121	[Linda Scott/5]	{prepares for/25}	[the written part/121]	Linda Scott prepares for the written part.
22	3743	121	[A Machine Learning class/52]	{requires/26}	[the written exam/121]	A Machine Learning class requires the written exam.
22	2253	121	[A Faculty of Dynamical Systems/59]	{offers/22}	[a ML class/52]	A Faculty of Dynamical Systems offers a ML class.
23	971	25	[A muscle car/83]	{is acquired by/2}	[Robert/25]	A muscle car is acquired by Robert.
23	610	25	[Mr. Hall/14]	{drives/9}	[such means of transport/83]	Mr. Hall drives such means of transport.
23	1309	25	[That means of transportation/83]	{is acquired by/2}	[James/34]	That means of transportation is acquired by James.
23	290	25	[That medic/34]	{eats/8}	[a salad/77]	That medic eats a salad.
23	2368	25	[Catherine Kant/41]	{produces/20}	[that aliment/77]	Catherine Kant produces that aliment.
23	3420	25	[Mr. Reed/25]	{plays with/1}	[dog mat/98]	Mr. Reed plays with dog mat.
23	718	25	[Mustang/83]	{is driven by/9}	[him/25]	Mustang is driven by him.
23	2534	25	[A terrible backache/91]	{is what affects/18}	[such patient/25]	A terrible backache is what affects such patient.
23	962	25	[Tuna kibbles/116]	{are bought by/2}	[that ill person/25]	Tuna kibbles are bought by that ill person.
23	2361	25	[They/116]	{are developed by/20}	[Ccthy/41]	They are developed by Ccthy.
23	1191	25	[The footballs/128]	{is acquired by/2}	[such worker/41]	The footballs is acquired by such worker.
23	2485	25	[Rob Reed/25]	{assumes/23}	[some antibacterials/92]	Rob Reed assumes some antibacterials.
23	2520	25	[They/92]	{fight/17}	[a pain in the back/91]	They fight a pain in the back.
23	10	25	[Washington DC/47]	{is the home town of/3}	[Robert Reed/25]	Washington DC is the home town of Robert Reed.
23	105	25	[Mr. Hall/14]	{is a visiting student in/11}	[that city/47]	Mr. Hall is a visiting student in that city.
23	2454	25	[An agricultural company/67]	{is located in/19}	[that urban center/47]	An agricultural company is located in that urban center.
23	970	25	[Rob Reed/25]	{has got/2}	[the caesar salad/77]	Rob Reed has got the caesar salad.
23	160	25	[Such aliment/77]	{is eaten by/8}	[Professor Gary Washington/18]	Such aliment is eaten by Professor Gary Washington.
23	957	25	[Mr. Reed/25]	{got/2}	[a footballs/128]	Mr. Reed got a footballs.
23	2363	25	[Catherine Kant/41]	{produces/20}	[it/128]	Catherine Kant produces it.
23	230	25	[Robert/25]	{is eating/8}	[the caesar salad/77]	Robert is eating the caesar salad.
23	1620	25	[That aliment/77]	{is bought by/2}	[George Hall/14]	That aliment is bought by George Hall.
23	1308	25	[The caesar salad/77]	{is acquired by/2}	[James/34]	The caesar salad is acquired by James too.
23	2510	25	[The pain in the back/91]	{is discovered by/16}	[such specialist/34]	The pain in the back is discovered by such specialist.
24	2221	50	[The book of Probability Theory/50]	{was written by/7}	[George Hall/16]	The book of Probability Theory was written by George Hall.
24	2078	50	[Such volume/50]	{is studied by/4}	[iames/0]	Such volume is studied by iames.
24	2627	50	[He/0]	{plays with/1}	[ricky/96]	He plays with ricky.
25	1543	83	[The musclu car/83]	{is acquired by/2}	[Mr. Williams/3]	The musclu car is acquired by Mr. Williams.
25	2691	83	[That scholar/3]	{plays with/1}	[gafy/105]	That scholar plays with gafy.
25	3712	83	[He/3]	{prepares for/25}	[practical exams/123]	He prepares for practical exams.
25	1777	83	[Elizabeth Harris/21]	{just got/2}	[mustang/83]	Elizabeth Harris just got mustang.
25	790	83	[Kant/41]	{drives/9}	[a muscle car/83]	Kant drives a muscle car.
25	390	83	[Such employee/41]	{has lunch with/8}	[a caesar salad/77]	Such employee has lunch with a caesar salad.
25	1198	83	[Chewable toys/119]	{are acquired by/2}	[her/41]	Chewable toys are acquired by her.
25	1191	83	[A balloon/128]	{is bought by/2}	[such employee/41]	A balloon is bought by such employee too.
25	1673	83	[Daniel Moore/29]	{acquires/2}	[a muscle car/83]	Daniel Moore acquires a muscle car too.
25	1205	83	[Kant/41]	{acquires/2}	[that means of transport/83]	Kant acquires that means of transport too.
25	2368	83	[That worker/41]	{produces/20}	[the caesar salad/77]	That worker produces the caesar salad.
25	1776	83	[That aliment/77]	{is bought by/2}	[Elizabeth/21]	That aliment is bought by Elizabeth.
25	2173	83	[Elizabeth Harris/21]	{teaches/5}	[some Machine Learning lectures/53]	Elizabeth Harris teaches some Machine Learning lectures.
25	2107	83	[Tom Williams/3]	{follows/6}	[those classes/53]	Tom Williams follows those classes.
25	1881	83	[Doctor Cox/31]	{has got/2}	[the muscle car/83]	Doctor Cox has got the muscle car.
25	15	83	[Paris/46]	{is the home town of/3}	[Kim Cox/31]	Paris is the home town of Kim Cox.
25	583	83	[Elszabeth Harris/21]	{is driving/9}	[mustang/83]	Elszabeth Harris is driving mustang.
25	2208	83	[Some Quantum Mechanics notes/51]	{were written by/7}	[her/21]	Some Quantum Mechanics notes were written by her.
25	799	83	[Kim Cox/31]	{is driving/9}	[mustang/83]	Kim Cox is driving mustang.
25	1867	83	[A balloon/128]	{is bought by/2}	[that medic/31]	A balloon is bought by that medic.
25	3641	83	[Cat Gary/105]	{chases/0}	[it/128]	Cat Gary chases it.
25	2754	83	[Catherine Kant/41]	{uses to play with/1}	[Gary/105]	Catherine Kant uses to play with Gary.
25	3069	83	[Elizabeth/21]	{plays with/1}	[such animal/105]	Elizabeth plays with such animal too.
25	754	83	[A muscle car/83]	{is driven by/9}	[T. Williams/3]	A muscle car is driven by T. Williams.
25	2579	83	[Elizabeth/21]	{advises/14}	[Mr. Williams/3]	Elizabeth advises Mr. Williams.
26	1002	36	[Patsy/36]	{has got/2}	[the motorbike/80]	Patsy has got the motorbike.
26	2407	36	[Pasta/70]	{is produced by/20}	[her/36]	Pasta is produced by her.
26	538	36	[Such worker/36]	{eats/8}	[it/70]	Such worker eats it.
26	1025	36	[She/36]	{has uot/2}	[the frod for pet/118]	She has uot the frod for pet.
26	973	36	[Robert Reed/25]	{just goq/2}	[it/118]	Robert Reed just goq it too.
26	2486	36	[Such ill person/25]	{assumes/23}	[painkillers/93]	Such ill person assumes painkillers.
26	2535	36	[Such patient/25]	{got/18}	[a fever/87]	Such patient got a fever.
26	3416	36	[He/25]	{uses to play with/1}	[Linda/99]	He uses to play with Linda.
26	2415	36	[The ball/128]	{is produced by/20}	[Patricia Perez/36]	The ball is produced by Patricia Perez.
26	1009	36	[It/128]	{is acquired by/2}	[that employee/36]	It is acquired by that employee.
26	2403	36	[A pet-food/118]	{is developed by/20}	[her/36]	A pet-food is developed by her.
26	1129	36	[It/118]	{is bought by/2}	[Miss Scott/5]	It is bought by Miss Scott.
26	1831	36	[It/118]	{is acquired by/2}	[Turner/19]	It is acquired by Turner too.
26	3475	36	[Linzy/99]	{is eating/8}	[it/118]	Linzy is eating it.
26	2268	36	[Miss Perez/36]	{has been hired in/21}	[the frozen food company/64]	Miss Perez has been hired in the frozen food company.
26	2402	36	[The two-wheeled motor vehicle/80]	{is developed by/20}	[such worker/36]	The two-wheeled motor vehicle is developed by such worker.
26	706	36	[Such means of transportation/80]	{is driven by/9}	[such employee/36]	Such means of transportation is driven by such employee.
26	1007	36	[Pasta/70]	{is acquired by/2}	[her/36]	Pasta is acquired by her.
26	288	36	[James Williams/34]	{is eating/8}	[that aliment/70]	James Williams is eating that aliment.
26	1288	36	[J. Williams/34]	{just bought/2}	[the motorbike/80]	J. Williams just bought the motorbike.
26	1106	36	[Miss Scott/5]	{has got/2}	[such means of transport/80]	Miss Scott has got such means of transport too.
26	950	36	[Robert/25]	{just bought/2}	[it/80]	Robert just bought it too.
26	3227	36	[Patsy/36]	{uses to play with/1}	[Linda/99]	Patsy uses to play with Linda.
26	3656	36	[Linzy/99]	{chases/0}	[a balloon/128]	Linzy chases a balloon.
26	1815	36	[Turner/19]	{just got/2}	[the tennis ball/128]	Turner just got the tennis ball.
27	2452	63	[The software engineeriag company/63]	{has headquarter in/19}	[Rome/42]	The software engineeriag company has headquarter in Rome.
27	108	63	[Donna Brown/10]	{is a visiting student in/11}	[the Italiaw capital city/42]	Donna Brown is a visiting student in the Italiaw capital city.
27	3684	63	[That student/10]	{prepares for/25}	[practical parts/123]	That student prepares for practical parts.
27	3742	63	[A Business course/55]	{requires/26}	[them/123]	A Business course requires them.
27	2269	63	[Catherine Kant/41]	{works in/21}	[the software consulting company/63]	Catherine Kant works in the software consulting company.
27	793	63	[Such worker/41]	{drives/9}	[the auto/78]	Such worker drives the auto.
28	255	71	[The burger/71]	{is eaten by/8}	[George Hall/16]	The burger is eaten by George Hall.
28	525	71	[Such food/71]	{is eaten by/8}	[Charlie/4]	Such food is eaten by Charlie too.
28	829	71	[Such student/4]	{goes around with/9}	[the car/78]	Such student goes around with the car.
28	1383	71	[Christie/27]	{just bought/2}	[that means of transport/78]	Christie just bought that means of transport.
28	874	71	[Linda Scott/39]	{driveg/9}	[such vehicle/78]	Linda Scott driveg such vehicle.
28	2940	71	[That employee/39]	{plays with/1}	[lady Beth/97]	That employee plays with lady Beth.
28	365	71	[A hamburger/71]	{is eaten by/8}	[Doctor Gaty Washington/33]	A hamburger is eaten by Doctor Gaty Washington.
28	7	71	[Doc. Washington/33]	{usually lives in/3}	[New York/43]	Doc. Washington usually lives in New York.
28	2459	71	[An Economic School/62]	{has headquarter in/19}	[that city/43]	An Economic School has headquarter in that city.
28	1370	71	[The burger/71]	{is acquired by/2}	[Christie/27]	The burger is acquired by Christie.
28	3297	71	[Such patient/27]	{plays with/1}	[lady Beth/97]	Such patient plays with lady Beth.
28	1381	71	[The desiccated food/120]	{is bought by/2}	[that ill person/27]	The desiccated food is bought by that ill person.
28	3483	71	[Beth/97]	{is eating/8}	[it/120]	Beth is eating it.
28	2322	71	[Miss Scott/39]	{produces/20}	[the desiccated food/120]	Miss Scott produces the desiccated food.
28	1968	71	[Charles/4]	{just bought/2}	[a hamburger/71]	Charles just bought a hamburger.
28	2341	71	[That aliment/71]	{is produced by/20}	[Linda/39]	That aliment is produced by Linda.
28	275	71	[The hamburger/71]	{is eaten by/8}	[Miss House/27]	The hamburger is eaten by Miss House.
28	2470	71	[Antimicrobial drugs/92]	{are assumed by/23}	[such patient/27]	Antimicrobial drugs are assumed by such patient.
28	2522	71	[Such medicines/92]	{treat/17}	[the nasty headaches/90]	Such medicines treat the nasty headaches.
28	135	71	[Linda Scott/39]	{has lunch with/8}	[a burger/71]	Linda Scott has lunch with a burger.
28	1479	71	[Balloons/129]	{are acquired by/2}	[that employee/39]	Balloons are acquired by that employee.
28	1032	71	[Mr. Hall/16]	{buys/2}	[a hambkrger/71]	Mr. Hall buys a hambkrger too.
28	2167	71	[Professor Hall/16]	{teaches/5}	[the AI course/54]	Professor Hall teaches the AI course.
28	1474	71	[The burger/71]	{is acquired by/2}	[Miss Scott/39]	The burger is acquired by Miss Scott.
28	2343	71	[Balls/129]	{are produced by/20}	[her/39]	Balls are produced by her.
29	2674	102	[J. Williams/34]	{uses to play with/1}	[the hound called Brian/102]	J. Williams uses to play with the hound called Brian.
29	290	102	[James/34]	{is eating/8}	[a caesar salad/77]	James is eating a caesar salad.
29	1646	102	[That food/77]	{is bought by/2}	[Donna/10]	That food is bought by Donna.
29	1672	102	[Dan/29]	{has got/2}	[it/77]	Dan has got it too.
29	540	102	[Such aliment/77]	{is eaten by/8}	[Patricia Perez/36]	Such aliment is eaten by Patricia Perez.
29	3220	102	[Such employee/36]	{uses to play with/1}	[Brian/102]	Such employee uses to play with Brian.
29	2418	102	[Mustang/83]	{is produced by/20}	[such worker/36]	Mustang is produced by such worker.
29	1025	102	[That employee/36]	{acquires/2}	[the get-food/118]	That employee acquires the get-food.
29	1022	102	[She/36]	{just bought/2}	[the salad/77]	She just bought the salad too.
29	430	102	[That aliment/77]	{is eaten by/8}	[Mary Garcia/20]	That aliment is eaten by Mary Garcia.
29	3031	102	[Daniel/29]	{plays with/1}	[the hound called Brian/102]	Daniel plays with the hound called Brian.
29	3596	102	[The tennis ball/128]	{is chased by/0}	[it/102]	The tennis ball is chased by it.
29	1009	102	[The footballs/128]	{is acquired by/2}	[Patricia Perez/36]	The footballs is acquired by Patricia Perez.
29	1633	102	[That toy/128]	{is bought by/2}	[Donna/10]	That toy is bought by Donna too.
29	1659	102	[A footballs/128]	{is acquired by/2}	[Dan/29]	A footballs is acquired by Dan too.
29	2554	102	[The terrible backache/91]	{is what affects/18}	[such ill person/29]	The terrible backache is what affects such ill person.
29	3178	102	[Donna Brown/10]	{played with/1}	[Brian/102]	Donna Brown played with Brian.
29	1647	102	[The muscle car/83]	{is bought by/2}	[such girl/10]	The muscle car is bought by such girl.
29	1023	102	[Such means of transportation/83]	{is bought by/2}	[Patsy/36]	Such means of transportation is bought by Patsy too.
29	3515	102	[The food for pet/118]	{is eaten by/8}	[Briqn/102]	The food for pet is eaten by Briqn.
29	2947	102	[Mary/20]	{plays with/1}	[the hound called Brian/102]	Mary plays with the hound called Brian.
29	664	102	[That lecturer/20]	{goes around with/9}	[a muscle car/83]	That lecturer goes around with a muscle car.
29	2211	102	[That professor/20]	{is the author of/7}	[Dynamical Systems book/48]	That professor is the author of Dynamical Systems book.
29	2043	102	[The book of Dynamical Systems/48]	{is studied by/4}	[Miss Brown/10]	The book of Dynamical Systems is studied by Miss Brown.
30	1938	17	[The motorcycle/80]	{is acquired by/2}	[Daniel Moore/17]	The motorcycle is acquired by Daniel Moore.
30	841	17	[Catherine Kant/28]	{goes around with/9}	[it/80]	Catherine Kant goes around with it.
30	1238	17	[She/28]	{got/2}	[a fresh fruit/75]	She got a fresh fruit.
30	333	17	[Tom/3]	{eats/8}	[such aliment/75]	Tom eats such aliment.
30	3265	17	[Danny/17]	{plays with/1}	[Charlie/95]	Danny plays with Charlie.
30	2161	17	[Such professor/17]	{teaches/5}	[the Business lecture/55]	Such professor teaches the Business lecture.
30	213	17	[The fruit/75]	{is eaten by/8}	[such teacher/17]	The fruit is eaten by such teacher.
30	503	17	[Doctor Ross/32]	{has lunch with/8}	[that food/75]	Doctor Ross has lunch with that food too.
30	2496	17	[The aspirin/94]	{is prescribed by/15}	[such man/32]	The aspirin is prescribed by such man.
30	2527	17	[An antipyretic drug/94]	{treats/17}	[the bad headaches/90]	An antipyretic drug treats the bad headaches.
30	2463	17	[Catherine Kant/28]	{takes/23}	[it/94]	Catherine Kant takes it.
30	1947	17	[The tennis balls/129]	{are bought by/2}	[Daniel Moore/17]	The tennis balls are bought by Daniel Moore.
30	1479	17	[Linda/39]	{got/2}	[them/129]	Linda got them too.
30	1961	17	[Danny/17]	{acquires/2}	[a pet-food/118]	Danny acquires a pet-food too.
30	1545	17	[It/118]	{is bought by/2}	[Tom/3]	It is bought by Tom too.
30	2108	17	[T. Williams/3]	{attends/6}	[the Business course/55]	T. Williams attends the Business course.
30	2204	17	[Quantum Mechanics notes/51]	{were written by/7}	[Daniel Moore/17]	Quantum Mechanics notes were written by Daniel Moore.
30	1940	17	[The fresh fruit/75]	{is acquired by/2}	[him/17]	The fresh fruit is acquired by him.
30	133	17	[Linda/39]	{eats/8}	[that aliment/75]	Linda eats that aliment.
30	1493	17	[The food for pet/118]	{is acquired by/2}	[Miss Scott/39]	The food for pet is acquired by Miss Scott.
30	1467	17	[It/118]	{is bought by/2}	[K. Ross/32]	It is bought by K. Ross too.
30	1259	17	[That food/118]	{is bought by/2}	[Cath/28]	That food is bought by Cath too.
30	778	17	[Daniel Moore/17]	{goes around with/9}	[a motdrcycle/80]	Daniel Moore goes around with a motdrcycle.
30	760	17	[T. Williams/3]	{goes around with/9}	[a two-wheeled motor vehicle/80]	T. Williams goes around with a two-wheeled motor vehicle too.
30	2223	17	[Danny/17]	{is full professor at/12}	[a Faculty of Electronics/58]	Danny is full professor at a Faculty of Electronics.
31	2531	93	[Some analgesic drugs/93]	{treat/17}	[the bad cold/87]	Some analgesic drugs treat the bad cold.
31	2502	93	[Gary Washington/33]	{discovered/16}	[that disease/87]	Gary Washington discovered that disease.
31	2471	93	[Miss House/27]	{assumes/23}	[the analgesic drugs/93]	Miss House assumes the analgesic drugs.
31	2492	93	[Doctor Gary Washington/33]	{provides prescription of/15}	[them/93]	Doctor Gary Washington provides prescription of them.
31	1919	93	[That man/33]	{has got/2}	[the ball/128]	That man has got the ball.
32	3706	122	[The oral exam/122]	{is prepared by/25}	[Benjamin Cooke/11]	The oral exam is prepared by Benjamin Cooke.
32	1103	122	[Such boy/11]	{just got/2}	[a pet-food/118]	Such boy just got a pet-food.
32	3741	122	[The oral exam/122]	{is required in/26}	[an Artificial Intelligence course/54]	The oral exam is required in an Artificial Intelligence course.
33	651	9	[Brian Ward/9]	{is driving/9}	[mustangs/84]	Brian Ward is driving mustangs.
33	1653	9	[They/84]	{are bought by/2}	[Daniel Moore/29]	They are bought by Daniel Moore.
33	1521	9	[Brian Ward/9]	{got/2}	[the boomerang/125]	Brian Ward got the boomerang too.
33	3663	9	[Dog mat/98]	{chases/0}	[it/125]	Dog mat chases it.
33	2378	9	[The boomerang/125]	{is developed by/20}	[Paris Gray/40]	The boomerang is developed by Paris Gray.
33	2015	9	[It/125]	{is bought by/2}	[Paris/22]	It is bought by Paris.
33	153	9	[That lecturer/22]	{is eating/8}	[a fresh fruit/75]	That lecturer is eating a fresh fruit.
33	2046	9	[Ward/9]	{studies/4}	[the book of Probability Theory/50]	Ward studies the book of Probability Theory.
33	2197	9	[Paris Gray/22]	{wrote/7}	[such volume/50]	Paris Gray wrote such volume.
33	2013	9	[A food for pet/118]	{is acquired by/2}	[such professor/22]	A food for pet is acquired by such professor.
33	343	9	[B. Ward/9]	{is eating/8}	[the fresh fruit/75]	B. Ward is eating the fresh fruit.
33	48	9	[That student/9]	{is a visiting student in/11}	[the Italian capital city/42]	That student is a visiting student in the Italian capital city.
33	3717	9	[That boy/9]	{prepares for/25}	[a written test/121]	That boy prepares for a written test.
33	2100	9	[That scholar/9]	{follows/6}	[the Machine Learning course/52]	That scholar follows the Machine Learning course.
33	2258	9	[A Department of Physics/60]	{providhs/22}	[it/52]	A Department of Physics providhs it.
33	2227	9	[Paris/22]	{is full professor at/12}	[the Faculty of Physics/60]	Paris is full professor at the Faculty of Physics.
33	1992	9	[Such teacher/22]	{just bought/2}	[the fruit/75]	Such teacher just bought the fruit.
33	3105	9	[Little Brian/9]	{playd with/1}	[Mat/98]	Little Brian playd with Mat.
33	3357	9	[Kevin Ross/32]	{played with/1}	[such beast/98]	Kevin Ross played with such beast too.
33	2497	9	[Such medic/32]	{prescribes/15}	[antibacterials/92]	Such medic prescribes antibacterials.
33	2505	9	[A pain in the back/91]	{is discovered by/16}	[that specialist/32]	A pain in the back is discovered by that specialist.
33	1498	9	[A fruit/75]	{is bought by/2}	[Brian Ward/9]	A fruit is bought by Brian Ward.
33	2399	9	[Paris/40]	{produces/20}	[such food/75]	Paris produces such food.
33	1497	9	[Mustangs/84]	{are bought by/2}	[Ward/9]	Mustangs are bought by Ward.
33	921	9	[Daniel Moore/29]	{drives/9}	[such meanss of transportation/84]	Daniel Moore drives such meanss of transportation.
34	850	80	[A two-wheeled motor vehicle/80]	{is driven by/9}	[Christy/27]	A two-wheeled motor vehicle is driven by Christy.
34	3297	80	[Christine House/27]	{played with/1}	[lady Beth/97]	Christine House played with lady Beth.
34	2688	80	[J. Williams/34]	{plays with/1}	[it/97]	J. Williams plays with it too.
34	2751	80	[Lee/2]	{plays with/1}	[that animal/97]	Lee plays with that animal too.
34	2085	80	[Such student/2]	{attenes/6}	[the Machine Learning course/52]	Such student attenes the Machine Learning course.
34	1938	80	[Daniel Moore/17]	{got/2}	[the motorbike/80]	Daniel Moore got the motorbike.
34	1392	80	[J. Lee/38]	{has got/2}	[such vehicle/80]	J. Lee has got such vehicle too.
34	172	80	[Such employee/38]	{eats/8}	[burgers/72]	Such employee eats burgers.
34	2428	80	[A two-wheeled motor vehicle/80]	{is produced by/20}	[J. Lee/38]	A two-wheeled motor vehicle is produced by J. Lee.
34	1415	80	[The pet-food/118]	{is acquired by/2}	[that employee/38]	The pet-food is acquired by that employee.
34	553	80	[A motorbike/80]	{is driven by/9}	[John Lee/2]	A motorbike is driven by John Lee.
34	3701	80	[A written part/121]	{isuprepared by/25}	[him/2]	A written part isuprepared by him.
34	3743	80	[The ML course/52]	{requires/26}	[that exam/121]	The ML course requires that exam.
34	1730	80	[John/2]	{just got/2}	[the motorcycle/80]	John just got the motorcycle.
34	1739	80	[John Lee/2]	{just bought/2}	[balls/129]	John Lee just bought balls too.
34	2064	80	[Some Quantum Mechanics theory articles/51]	{are studred by/4}	[such boy/2]	Some Quantum Mechanics theory articles are studred by such boy.
34	2204	80	[Daniel/17]	{is the author of/7}	[such books/51]	Daniel is the author of such books.
34	1366	80	[Christie/27]	{just got/2}	[the motorbike/80]	Christie just got the motorbike.
34	2561	80	[Christine House/27]	{has/18}	[nasty headaches/90]	Christine House has nasty headaches.
34	1288	80	[Dr. Williams/34]	{buys/2}	[a two-wheeled motor vehicle/80]	Dr. Williams buys a two-wheeled motor vehicle.
34	571	80	[That doctor/34]	{drives/9}	[it/80]	That doctor drives it.
34	16	80	[Such specialist/34]	{lives in/3}	[LA/44]	Such specialist lives in LA.
34	715	80	[J. lee/38]	{drives/9}	[the two-wheeled motor vehicle/80]	J. lee drives the two-wheeled motor vehicle.
34	778	80	[Daniel Moore/17]	{drives/9}	[it/80]	Daniel Moore drives it too.
34	1954	80	[Such professor/17]	{just bought/2}	[burgers/72]	Such professor just bought burgers.
35	1251	28	[Cathy/28]	{just got/2}	[the desiccated food/120]	Cathy just got the desiccated food.
35	1849	28	[C. White/8]	{just got/2}	[it/120]	C. White just got it too.
35	837	28	[Cathy/28]	{is driving/9}	[panda/81]	Cathy is driving panda.
35	621	28	[Paris Gray/40]	{goes around with/9}	[such means of transport/81]	Paris Gray goes around with such means of transport too.
35	801	28	[Doctor Cox/31]	{drihes/9}	[it/81]	Doctor Cox drihes it too.
35	240	28	[A salad/77]	{is eaten by/8}	[that medic/31]	A salad is eaten by that medic.
35	370	28	[C. White/8]	{is eating/8}	[that aliment/77]	C. White is eating that aliment too.
35	3051	28	[Cathy/28]	{played with/1}	[the wolf/111]	Cathy played with the wolf.
35	2841	28	[Paris/22]	{jlayed with/1}	[such beast/111]	Paris jlayed with such beast too.
35	2015	28	[She/22]	{got/2}	[a boomerang/125]	She got a boomerang.
35	2553	28	[Cathy/28]	{has/18}	[a bad headache/89]	Cathy has a bad headache.
35	21	28	[Such patient/28]	{usually lives in/3}	[the Italian capital city/42]	Such patient usually lives in the Italian capital city.
35	2452	28	[The software consulting company/63]	{has headquarter in/19}	[such urban center/42]	The software consulting company has headquarter in such urban center.
35	1261	28	[Cath/28]	{got/2}	[the boomerang/125]	Cath got the boomerang.
35	1287	28	[Paris/40]	{buys/2}	[it/125]	Paris buys it too.
35	2378	28	[That toy/125]	{is developed by/20}	[her/40]	That toy is developed by her.
35	1256	28	[The salad/77]	{is acquired by/2}	[Cathy/28]	The salad is acquired by Cathy.
35	2394	28	[It/77]	{is developed by/20}	[Miss Gray/40]	It is developed by Miss Gray.
35	530	28	[Such employee/40]	{eats/8}	[the salad/77]	Such employee eats the salad.
35	460	28	[It/77]	{is eaten by/8}	[Miss Kant/28]	It is eaten by Miss Kant too.
35	150	28	[It/77]	{is eaten by/8}	[Paris/22]	It is eaten by Paris too.
35	2008	28	[Such professor/22]	{has got/2}	[panda/81]	Such professor has got panda.
35	1878	28	[Such means of transportation/81]	{is acquired by/2}	[Kim Cox/31]	Such means of transportation is acquired by Kim Cox too.
35	2489	28	[She/31]	{provides prescription of/15}	[some painkillers/93]	She provides prescription of some painkillers.
35	2465	28	[Miss Kant/28]	{takes/23}	[them/93]	Miss Kant takes them.
36	2711	31	[Kimberly Cox/31]	{plays with/1}	[Rick/96]	Kimberly Cox plays with Rick.
36	3362	31	[Mr. Wolf/26]	{plays with/1}	[that animal/96]	Mr. Wolf plays with that animal too.
36	11	31	[He/26]	{lives on/3}	[washington dc/47]	He lives on washington dc.
36	632	31	[He/26]	{drives/9}	[the trucks/79]	He drives the trucks.
36	821	31	[Professor Hall/16]	{drives/9}	[them/79]	Professor Hall drives them too.
36	2487	31	[The antipyretic/94]	{is prescribed by/15}	[Doctor Cox/31]	The antipyretic is prescribed by Doctor Cox.
36	2516	31	[Such woman/31]	{discovers/16}	[the baddheadache/89]	Such woman discovers the baddheadache.
36	240	31	[She/31]	{has lunch with/8}	[the caesar salad/77]	She has lunch with the caesar salad.
36	1885	31	[A boomervng/125]	{is acquired by/2}	[that woman/31]	A boomervng is acquired by that woman.
36	1547	31	[Mr. Williams/3]	{has got/2}	[it/125]	Mr. Williams has got it too.
36	1287	31	[Miss Gray/40]	{just bought/2}	[such toy/125]	Miss Gray just bought such toy too.
36	1880	31	[Kim Cox/31]	{just got/2}	[a salad/77]	Kim Cox just got a salad too.
36	330	31	[Tom/3]	{has lunch with/8}	[it/77]	Tom has lunch with it.
36	2690	31	[He/3]	{plays with/1}	[ricky/96]	He plays with ricky.
36	3539	31	[Chicken bones/117]	{are eaten by/8}	[Rick/96]	Chicken bones are eaten by Rick.
36	803	31	[Cars/79]	{are driven by/9}	[Kimberly Cox/31]	Cars are driven by Kimberly Cox.
36	1868	31	[Such meanss of transportation/79]	{are acquired by/2}	[Kim Cox/31]	Such meanss of transportation are acquired by Kim Cox.
37	994	30	[Virginia/30]	{just got/2}	[panda/81]	Virginia just got panda.
37	1306	30	[Dr.vWilliams/34]	{just bought/2}	[that vehicle/81]	Dr.vWilliams just bought that vehicle too.
37	186	30	[V. Anderson/30]	{is eating/8}	[a new york pizza/68]	V. Anderson is eating a new york pizza.
37	2280	30	[Phillips/35]	{develops/20}	[such food/68]	Phillips develops such food.
37	276	30	[It/68]	{is eaten by/8}	[that worker/35]	It is eaten by that worker.
37	1427	30	[He/35]	{just bought/2}	[some balls/129]	He just bought some balls.
37	2542	30	[Virginia/30]	{has/18}	[a bad nasty cough/88]	Virginia has a bad nasty cough.
37	2533	30	[Painkillers/93]	{treat/17}	[that disease/88]	Painkillers treat that disease.
37	2513	30	[It/88]	{is discovered by/16}	[J. Williams/34]	It is discovered by J. Williams.
37	2836	30	[Virginia/30]	{played with/1}	[cathy cat/106]	Virginia played with cathy cat.
37	3172	30	[Sarah/7]	{plays with/1}	[cath/106]	Sarah plays with cath too.
37	1791	30	[The footballs/129]	{are bought by/2}	[Miss Smith/7]	The footballs are bought by Miss Smith.
37	2116	30	[She/7]	{follows/6}	[an AI course/54]	She follows an AI course.
37	2236	30	[The School of Mathematics/61]	{offers/22}	[it/54]	The School of Mathematics offers it.
37	985	30	[V. Anderson/30]	{has got/2}	[the footballs/129]	V. Anderson has got the footballs.
37	1999	30	[Paeis/22]	{gou/2}	[them/129]	Paeis gou them too.
37	2477	30	[V. Anderson/30]	{assumes/23}	[analgesic drugs/93]	V. Anderson assumes analgesic drugs.
37	2495	30	[They/93]	{are prescribed by/15}	[J. Williams/34]	They are prescribed by J. Williams.
37	567	30	[Such doctor/34]	{goes around with/9}	[fiat panda/81]	Such doctor goes around with fiat panda.
37	120	30	[Such vehicle/81]	{is registered in/10}	[the city of US government seat/47]	Such vehicle is registered in the city of US government seat.
37	75	30	[S. Smith/7]	{is a visiting student in/11}	[DC/47]	S. Smith is a visiting student in DC.
37	891	30	[Virginia/30]	{drives/9}	[fiat panda/81]	Virginia drives fiat panda.
37	2284	30	[Such means of transportation/81]	{is developed by/20}	[chief Phillips/35]	Such means of transportation is developed by chief Phillips.
37	576	30	[It/81]	{is driven by/9}	[Paris Gray/22]	It is driven by Paris Gray.
37	991	30	[A dried food/120]	{is bought by/2}	[V. Anderson/30]	A dried food is bought by V. Anderson.
38	731	79	[The cars/79]	{are driven by/9}	[Rick/6]	The cars are driven by Rick.
38	1557	79	[Some balloons/129]	{are acquired by/2}	[Ricky/6]	Some balloons are acquired by Ricky.
38	3600	79	[Rob/104]	{chases/0}	[those toys/129]	Rob chases those toys.
38	3331	79	[Miss Nancy/23]	{uses to play with/1}	[Robert/104]	Miss Nancy uses to play with Robert.
38	3268	79	[Daniel/17]	{uses to play with/1}	[that animal/104]	Daniel uses to play with that animal too.
38	794	79	[Kant/41]	{is driving/9}	[the trucks/79]	Kant is driving the trucks.
38	388	79	[Maccheroni/70]	{is eaten by/8}	[such worker/41]	Maccheroni is eaten by such worker.
38	1553	79	[That food/70]	{is bought by/2}	[Richard Allen/6]	That food is bought by Richard Allen.
38	3740	79	[That boy/6]	{prepares for/25}	[practical exams/123]	That boy prepares for practical exams.
38	28	79	[He/6]	{is on visit in/11}	[The French capital/46]	He is on visit in The French capital.
38	2360	79	[Cath/41]	{produces/20}	[the trucks/79]	Cath produces the trucks.
38	1207	79	[She/41]	{has got/2}	[the food for pet/118]	She has got the food for pet.
38	1192	79	[Such worker/41]	{just got/2}	[trucks/79]	Such worker just got trucks too.
38	1946	79	[Daqiel/17]	{has got/2}	[such meanss of transportation/79]	Daqiel has got such meanss of transportation too.
38	2204	79	[Such professor/17]	{wrote/7}	[Quantum Mechanics books/51]	Such professor wrote Quantum Mechanics books.
38	2068	79	[Rick/6]	{studies/4}	[such volumes/51]	Rick studies such volumes.
38	2141	79	[Such scholar/6]	{attends/6}	[the AI course/54]	Such scholar attends the AI course.
38	398	79	[Spaghetti/70]	{is eaten by/8}	[such boy/6]	Spaghetti is eaten by such boy.
38	776	79	[Cars/79]	{are driven by/9}	[Danny/17]	Cars are driven by Danny.
38	1961	79	[Such lecturer/17]	{just got/2}	[the pet-food/118]	Such lecturer just got the pet-food.
38	1582	79	[The cavs/79]	{are bought by/2}	[Nancy Carter/23]	The cavs are bought by Nancy Carter too.
38	2569	79	[The backache/91]	{is what affects/18}	[such ill person/23]	The backache is what affects such ill person.
38	569	79	[Trucks/79]	{are driven by/9}	[Dr. Williams/34]	Trucks are driven by Dr. Williams.
38	2493	79	[Such man/34]	{provides prescription of/15}	[the antipyretic/94]	Such man provides prescription of the antipyretic.
38	1296	79	[Trucks/79]	{are acquired by/2}	[such specialist/34]	Trucks are acquired by such specialist.
39	3559	117	[Erik the cat/103]	{eats/8}	[some tiny bones/117]	Erik the cat eats some tiny bones.
40	3556	119	[Chew toys/119]	{are eaten br/8}	[a wolf/111]	Chew toys are eaten br a wolf.
40	964	119	[Rob Reyd/25]	{has got/2}	[such food/119]	Rob Reyd has got such food.
40	2537	119	[He/25]	{got/18}	[the nasty cough/88]	He got the nasty cough.
40	2513	119	[James Williams/34]	{discovers/16}	[it/88]	James Williams discovers it.
40	2528	119	[An aspirin/94]	{fights/17}	[that disease/88]	An aspirin fights that disease.
40	1432	119	[The chewable toys/119]	{are bought by/2}	[chief Phillips/35]	The chewable toys are bought by chief Phillips.
40	1796	119	[Sarah/7]	{got/2}	[such food/119]	Sarah got such food too.
40	1952	119	[Danny/17]	{buys/2}	[them/119]	Danny buys them too.
40	2203	119	[The book of dynamical systems/48]	{was written by/7}	[that lecturer/17]	The book of dynamical systems was written by that lecturer.
40	2161	119	[Such teacher/17]	{teached/5}	[a Business lecture/55]	Such teacher teached a Business lecture.
40	1302	119	[The chew toys/119]	{are bought by/2}	[James Williams/34]	The chew toys are bought by James Williams.
40	1299	119	[Steaks/74]	{are acquired by/2}	[such specialist/34]	Steaks are acquired by such specialist too.
40	2271	119	[Chew toys/119]	{are developed by/20}	[Mr. Jeffrey Phillips/35]	Chew toys are developed by Mr. Jeffrey Phillips.
40	2282	119	[The trucks/79]	{are developed by/20}	[Phillips/35]	The trucks are developed by Phillips too.
40	785	119	[That employee/35]	{is driving/9}	[such meanss of transport/79]	That employee is driving such meanss of transport.
40	1296	119	[Dr. Williams/34]	{just got/2}	[those vehicles/79]	Dr. Williams just got those vehicles.
40	1790	119	[Such meanss of transport/79]	{are bought by/2}	[Sarah Smith/7]	Such meanss of transport are bought by Sarah Smith too.
41	3166	7	[Sarah Smith/7]	{plays with/1}	[Tom/100]	Sarah Smith plays with Tom.
41	1787	7	[Maccheroni/70]	{is acquired by/2}	[such girl/7]	Maccheroni is acquired by such girl.
41	278	7	[Mr. Jeffrey Phillips/35]	{is eating/8}	[it/70]	Mr. Jeffrey Phillips is eating it.
41	887	7	[Sarah/7]	{is driving/9}	[the jaguar/86]	Sarah is driving the jaguar.
41	969	7	[Robert/25]	{just got/2}	[such means of transportation/86]	Robert just got such means of transportation.
41	3736	7	[Sarah/7]	{prepares for/25}	[some practical parts/123]	Sarah prepares for some practical parts.
41	3742	7	[A Business lecture/55]	{requires/26}	[such tests/123]	A Business lecture requires such tests.
41	2260	7	[An Economic School/62]	{offers/22}	[that course/55]	An Economic School offers that course.
41	2225	7	[George Hall/16]	{is tenuredvat/12}	[a Department of Economy/62]	George Hall is tenuredvat a Department of Economy.
41	1794	7	[Sarah Smith/7]	{buys/2}	[the tuna kibbles/116]	Sarah Smith buys the tuna kibbles.
41	1807	7	[A boomerang/125]	{is bought by/2}	[such scholar/7]	A boomerang is bought by such scholar too.
41	1443	7	[Mr. Jeffrey Phillips/35]	{just got/2}	[such toy/125]	Mr. Jeffrey Phillips just got such toy too.
41	1053	7	[It/125]	{is acquired by/2}	[Professor Hall/16]	It is acquired by Professor Hall too.
41	1469	7	[Such toy/125]	{is bought by/2}	[Doctor Ross/32]	Such toy is bought by Doctor Ross too.
41	3583	7	[Tom/100]	{chases/0}	[it/125]	Tom chases it.
41	2118	7	[Sarah/7]	{follows/6}	[the Business lecture/55]	Sarah follows the Business lecture.
41	2166	7	[It/55]	{is taught by/5}	[George Hall/16]	It is taught by George Hall.
41	2054	7	[A Probability Theory book/50]	{is studied by/4}	[sarah/7]	A Probability Theory book is studied by sarah.
41	74	7	[Such scholar/7]	{is on visit in/11}	[Siena/45]	Such scholar is on visit in Siena.
41	2457	7	[An industrial factory/66]	{is located in/19}	[Sienna/45]	An industrial factory is located in Sienna.
41	258	7	[Sarau/7]	{is eating/8}	[pasta/70]	Sarau is eating pasta.
41	1033	7	[George Hall/16]	{has got/2}	[it/70]	George Hall has got it.
41	248	7	[Mr. Hall/16]	{has lunch with/8}	[such food/70]	Mr. Hall has lunch with such food.
41	498	7	[That aliment/70]	{is eaten by/8}	[Doctor Ross/32]	That aliment is eaten by Doctor Ross too.
41	2498	7	[Such doctor/32]	{prescribes/15}	[the painkillers/93]	Such doctor prescribes the painkillers.
42	52	46	[Ward/9]	{is a visiting student in/11}	[The French capital/46]	Ward is a visiting student in The French capital.
42	645	46	[B. Ward/9]	{drives/9}	[luxury cars/85]	B. Ward drives luxury cars.
42	852	46	[Doctor Ross/32]	{is driving/9}	[them/85]	Doctor Ross is driving them too.
42	1346	46	[Erif/24]	{acquires/2}	[those vehicles/85]	Erif acquires those vehicles.
42	1710	46	[Those meanss of transport/85]	{are acquired by/2}	[Professor Gary Washington/18]	Those meanss of transport are acquired by Professor Gary Washington too.
42	2461	46	[The mechanical small company/65]	{has main seat in/19}	[Paris/46]	The mechanical small company has main seat in Paris.
42	2267	46	[A mechanical workshop/65]	{has hired/21}	[Linda Scott/39]	A mechanical workshop has hired Linda Scott.
42	2460	46	[A Faculty of Physics/60]	{has main seat in/19}	[The French capital/46]	A Faculty of Physics has main seat in The French capital.
42	2258	46	[The Department of Physics/60]	{offers/22}	[the ML clams/52]	The Department of Physics offers the ML clams.
43	1641	120	[Miss Brown/10]	{acquires/2}	[the dried food/120]	Miss Brown acquires the dried food.
43	3543	120	[It/120]	{is eaten by/8}	[cyts/113]	It is eaten by cyts.
43	1199	120	[Kant/41]	{buys/2}	[such food/120]	Kant buys such food.
43	1589	120	[Miss Navcy/23]	{has got/2}	[a desiccated food/120]	Miss Navcy has got a desiccated food too.
43	1593	120	[That ill person/23]	{just got/2}	[a jaguar/86]	That ill person just got a jaguar too.
43	860	120	[That vehicle/86]	{is driven by/9}	[Kevin Ross/32]	That vehicle is driven by Kevin Ross.
43	500	120	[Such doctor/32]	{is eating/8}	[the salad/77]	Such doctor is eating the salad.
43	1464	120	[Such man/32]	{buys/2}	[the caesar salad/77]	Such man buys the caesar salad.
43	1719	120	[The dried food/120]	{is bought by/2}	[Washington/18]	The dried food is bought by Washington too.
43	2199	120	[Dynamical Systems book/48]	{was written by/7}	[that professor/18]	Dynamical Systems book was written by that professor.
43	2043	120	[That text/48]	{is studied by/4}	[Donna Brown/10]	That text is studied by Donna Brown.
43	2348	120	[The desiccated food/120]	{is produced by/20}	[Catherine Kant/41]	The desiccated food is produced by Catherine Kant.
43	1459	120	[It/120]	{is bought by/2}	[K. Ross/32]	It is bought by K. Ross.
43	2505	120	[That medic/32]	{discovered/16}	[the terrible backache/91]	That medic discovered the terrible backache.
43	2520	120	[Some antibiotics/92]	{cure/17}	[it/91]	Some antibiotics cure it.
43	2569	120	[Miss Nancy/23]	{has/18}	[that disease/91]	Miss Nancy has that disease.
44	253	16	[Mr. Hall/16]	{eats/8}	[a fruit/75]	Mr. Hall eats a fruit.
44	1628	16	[Such food/75]	{is bought by/2}	[Miss Brown/10]	Such food is bought by Miss Brown.
44	363	16	[Gary Washington/33]	{is eating/8}	[it/75]	Gary Washington is eating it.
44	952	16	[Such food/75]	{is acquired by/2}	[Mr. Reed/25]	Such food is acquired by Mr. Reed.
44	393	16	[Cath/41]	{has lunch with/8}	[that aliment/75]	Cath has lunch with that aliment.
44	3319	16	[Mr. Hall/16]	{uses to play with/1}	[cath/106]	Mr. Hall uses to play with cath.
44	3668	16	[She/106]	{tries to catch/0}	[the boomeaang/125]	She tries to catch the boomeaang.
44	3193	16	[Miss Brown/10]	{uses to play with/1}	[such pet/106]	Miss Brown uses to play with such pet.
44	113	16	[Donna Brown/10]	{is on visit in/11}	[LA/44]	Donna Brown is on visit in LA.
44	18	16	[That scholar/10]	{lives in/3}	[such city/44]	That scholar lives in such city.
44	2220	16	[The Quantum Mechanics notes/51]	{were written by/7}	[Professor Hall/16]	The Quantum Mechanics notes were written by Professor Hall.
44	2040	16	[Donna/10]	{carefully looks at/4}	[such texts/51]	Donna carefully looks at such texts.
44	3681	16	[That student/10]	{prepares for/25}	[the written exam/121]	That student prepares for the written exam.
44	3743	16	[A written part/121]	{is required in/26}	[the Machine Learning course/52]	A written part is required in the Machine Learning course.
44	2248	16	[A ML class/52]	{is offered by/22}	[the Computer Science Faculty/57]	A ML class is offered by the Computer Science Faculty.
44	1047	16	[Professor Hall/16]	{acquires/2}	[the jaguar/86]	Professor Hall acquires the jaguar.
44	797	16	[Kant/41]	{is driving/9}	[it/86]	Kant is driving it.
44	680	16	[Donna/10]	{drives/9}	[that means of transport/86]	Donna drives that means of transport too.
44	2576	16	[That girl/10]	{is supervised by/14}	[Professor Hall/16]	That girl is supervised by Professor Hall.
44	1641	16	[She/10]	{just got/2}	[a dried food/120]	She just got a dried food.
44	965	16	[It/120]	{is acquired by/2}	[rob reed/25]	It is acquired by rob reed too.
44	2348	16	[That food/120]	{is produced by/20}	[Cath/41]	That food is produced by Cath.
44	2373	16	[The fresh fruit/75]	{is developed by/20}	[such employee/41]	The fresh fruit is developed by such employee too.
44	1030	16	[George Hall/16]	{just got/2}	[that food/75]	George Hall just got that food.
44	303	16	[Such aliment/75]	{is eaten by/8}	[Brown/10]	Such aliment is eaten by Brown.
45	2262	62	[The Department of Economy/62]	{provides/22}	[the DP lectures/56]	The Department of Economy provides the DP lectures.
45	2144	62	[They/56]	{are followed by/6}	[Rick/6]	They are followed by Rick.
45	2160	62	[Daniel/17]	{is teaching/5}	[them/56]	Daniel is teaching them.
45	779	62	[Such professor/17]	{drives/9}	[thz expensive car/86]	Such professor drives thz expensive car.
45	2459	62	[An Economic and Finance Faculjy/62]	{has headquarter in/19}	[big apple/43]	An Economic and Finance Faculjy has headquarter in big apple.
46	2524	94	[The antipyretic drug/94]	{fights/17}	[the terrible headache/89]	The antipyretic drug fights the terrible headache.
46	2511	94	[James/34]	{discovers/16}	[the headache/89]	James discovers the headache.
46	2568	94	[Eric/24]	{hac/18}	[it/89]	Eric hac it.
46	3148	94	[That ill person/24]	{plays with/1}	[a panda bear/110]	That ill person plays with a panda bear.
46	3648	94	[It/110]	{chases/0}	[a boomerang/125]	It chases a boomerang.
46	2481	94	[An aspirin/94]	{is assumed by/23}	[Eric Simmons/24]	An aspirin is assumed by Eric Simmons.
46	2493	94	[James/34]	{provides prescription of/15}	[that medicine/94]	James provides prescription of that medicine.
46	292	94	[Some cheeseburgers/72]	{are eaten by/8}	[Dr. Williams/34]	Some cheeseburgers are eaten by Dr. Williams.
47	8	47	[J. Johnson/0]	{lives in/3}	[DC/47]	J. Johnson lives in DC.
47	2454	47	[A farm/67]	{is located in/19}	[such urban center/47]	A farm is located in such urban center.
47	57	47	[James/0]	{is on visit in/11}	[Washington DC/47]	James is on visit in Washington DC.
47	443	47	[That student/0]	{has lunch with/8}	[the fruit/75]	That student has lunch with the fruit.
47	1342	47	[Mr. Eric/24]	{buys/2}	[such food/75]	Mr. Eric buys such food.
47	143	47	[Turner/19]	{has lunch with/8}	[it/75]	Turner has lunch with it.
47	1809	47	[Some muscle cars/84]	{are bought by/2}	[such teacher/19]	Some muscle cars are bought by such teacher.
47	2455	47	[A Department of Dynamical Systems/59]	{is located in/19}	[Washington/47]	A Department of Dynamical Systems is located in Washington.
47	2253	47	[The Faculty of Dynamical Systems/59]	{offers/22}	[the ML course/52]	The Faculty of Dynamical Systems offers the ML course.
48	2497	92	[The antimicrobial drugs/92]	{are prescribed by/15}	[Kevin Ross/32]	The antimicrobial drugs are prescribed by Kevin Ross.
48	3356	92	[Such specialist/32]	{plays with/1}	[a pup/114]	Such specialist plays with a pup.
48	2521	92	[Antibacterials/92]	{fight/17}	[the nasty flu/87]	Antibacterials fight the nasty flu.
48	2560	92	[That disease/87]	{is what affects/18}	[Miss House/27]	That disease is what affects Miss House.
48	2507	92	[Kevin Ross/32]	{discovers/16}	[it/87]	Kevin Ross discovers it.
48	2470	92	[Miss House/27]	{takes/23}	[some antimicrobial drugs/92]	Miss House takes some antimicrobial drugs.
48	850	92	[Such patient/27]	{is driving/9}	[the motorcycle/80]	Such patient is driving the motorcycle.
48	1002	92	[A two-wheeled motor vehicle/80]	{is bought by/2}	[Patsy/36]	A two-wheeled motor vehicle is bought by Patsy.
49	1970	4	[Charles/4]	{has got/2}	[luxury cars/85]	Charles has got luxury cars.
49	1814	4	[Turner/19]	{just bought/2}	[such meanss of transport/85]	Turner just bought such meanss of transport too.
49	1812	4	[Such professor/19]	{just bought/2}	[the hamburger/71]	Such professor just bought the hamburger too.
49	2805	4	[Michael Turner/19]	{played with/1}	[some big felines/109]	Michael Turner played with some big felines.
49	3591	4	[Jaguars/109]	{catch/0}	[the ball/128]	Jaguars catch the ball.
49	2090	4	[Charles/4]	{attends/6}	[a Machine Learning course/52]	Charles attends a Machine Learning course.
49	2238	4	[That lecture/52]	{is offered by/22}	[a Department of Mathematics/61]	That lecture is offered by a Department of Mathematics.
49	80	4	[Charlie/4]	{is on visit in/11}	[Siena/45]	Charlie is on visit in Siena.
49	3	4	[He/4]	{lives in/3}	[Sienna/45]	He lives in Sienna.
49	2457	4	[An industrial plant/66]	{has main seat in/19}	[such urban center/45]	An industrial plant has main seat in such urban center.
49	2266	4	[Chief Clark/37]	{has a job in/21}	[an industrial company/66]	Chief Clark has a job in an industrial company.
49	825	4	[Jaguars/85]	{are driven by/9}	[Charlie/4]	Jaguars are driven by Charlie.
49	1968	4	[Such student/4]	{just bought/2}	[a cheeseburger/71]	Such student just bought a cheeseburger.
49	1578	4	[A burger/71]	{is bought by/2}	[Miss Carter/23]	A burger is bought by Miss Carter too.
49	1978	4	[Chew toys/119]	{are acquired by/2}	[Charlie/4]	Chew toys are acquired by Charlie too.
49	2297	4	[The chewable toys/119]	{are developed by/20}	[Caesar/37]	The chewable toys are developed by Caesar.
49	2032	4	[Quantum mechanics notes/51]	{are studied by/4}	[Charles/4]	Quantum mechanics notes are studied by Charles.
49	2216	4	[Turner/19]	{authors/7}	[those texts/51]	Turner authors those texts.
49	3731	4	[The practical exam/124]	{is prepared by/25}	[Charlie/4]	The practical exam is prepared by Charlie.
49	3456	4	[Such student/4]	{plays with/1}	[some jaguars/109]	Such student plays with some jaguars.
49	525	4	[Charlie/4]	{is eating/8}	[the burger/71]	Charlie is eating the burger.
49	1864	4	[Such aliment/71]	{is bought by/2}	[Kimberly Cox/31]	Such aliment is bought by Kimberly Cox.
49	1971	4	[Charles/4]	{just bought/2}	[a tennis ball/128]	Charles just bought a tennis ball too.
50	3392	33	[Doctor Gary Washington/33]	{uses to zlay with/1}	[Erik/103]	Doctor Gary Washington uses to zlay with Erik.
50	3329	33	[Miss Carter/23]	{uses to play with/1}	[that animal/103]	Miss Carter uses to play with that animal too.
50	864	33	[That patient/23]	{goes around with/9}	[panda/81]	That patient goes around with panda.
50	359	33	[Gary Washington/33]	{has lunch with/8}	[some fruits/76]	Gary Washington has lunch with some fruits.
50	1924	33	[Such doctor/33]	{got/2}	[rabbit kibbles/116]	Such doctor got rabbit kibbles.
50	1274	33	[Miss Gray/40]	{has got/2}	[them/116]	Miss Gray has got them too.
50	621	33	[Panda/81]	{is driven by/9}	[such worker/40]	Panda is driven by such worker.
50	1919	33	[A ball/128]	{is acquired by/2}	[Doctor Gary Washington/33]	A ball is acquired by Doctor Gary Washington.
50	1113	33	[Miss Scott/5]	{buys/2}	[it/128]	Miss Scott buys it too.
50	2146	33	[That student/5]	{attends/6}	[the AI course/54]	That student attends the AI course.
50	2241	33	[It/54]	{is offered by/22}	[the Faculty of Electronics/58]	It is offered by the Faculty of Electronics.
50	2503	33	[Doc. Washington/33]	{discovered/16}	[a nasty cough/88]	Doc. Washington discovered a nasty cough.
50	7	33	[Such man/33]	{lives in/3}	[NY/43]	Such man lives in NY.
50	85	33	[Linda Scott/5]	{is a visiting student in/11}	[such urban center/43]	Linda Scott is a visiting student in such urban center.
50	2458	33	[An electronics faculty/58]	{has main seat in/19}	[that city/43]	An electronics faculty has main seat in that city.
50	2492	33	[Gary Washington/33]	{provides prescription of/15}	[painkillers/93]	Gary Washington provides prescription of painkillers.
50	2468	33	[Such medicines/93]	{aru assumed by/23}	[Miss Carter/23]	Such medicines aru assumed by Miss Carter.
50	2533	33	[They/93]	{fight/17}	[a cough/88]	They fight a cough.
50	2572	33	[Such disease/88]	{is what affecls/18}	[Miss Nancy/23]	Such disease is what affecls Miss Nancy.
50	1930	33	[Fiat panda/81]	{is bought by/2}	[Gary Washington/33]	Fiat panda is bought by Gary Washington.
50	639	33	[Such man/33]	{is driving/9}	[it/81]	Such man is driving it.
50	594	33	[Such vehicle/81]	{is driven by/9}	[Mike Turner/19]	Such vehicle is driven by Mike Turner too.
50	2217	33	[The book of Probability Theory/50]	{was written by/7}	[that professor/19]	The book of Probability Theory was written by that professor.
50	1826	33	[Such lecturer/19]	{just bought/2}	[panda/81]	Such lecturer just bought panda.
50	1592	33	[That means of transportation/81]	{is acquired by/2}	[Nancy Carter/23]	That means of transportation is acquired by Nancy Carter too.
51	2539	91	[A terrible backache/91]	{is what affects/18}	[lady Anderson/30]	A terrible backache is what affects lady Anderson.
51	891	91	[Panda/81]	{is driven by/9}	[her/30]	Panda is driven by her.
51	774	91	[That means of transportation/81]	{is driven by/9}	[Danny/17]	That means of transportation is driven by Danny too.
51	3271	91	[That lecturer/17]	{uses to play with/1}	[Tommy/100]	That lecturer uses to play with Tommy.
51	2204	91	[He/17]	{authors/7}	[the Quantum Mechanics theory articles/51]	He authors the Quantum Mechanics theory articles.
51	2505	91	[Ketin Ross/32]	{discovers/16}	[the pain in the back/91]	Ketin Ross discovers the pain in the back.
51	2530	91	[Analgesic drugs/93]	{treat/17}	[a terrible backache/91]	Analgesic drugs treat a terrible backache.
52	3238	108	[Chief Phillips/35]	{played with/1}	[the big wild feline/108]	Chief Phillips played with the big wild feline.
52	278	108	[Such employee/35]	{is eating/8}	[spaghetti/70]	Such employee is eating spaghetti.
52	1917	108	[It/70]	{is acquired by/2}	[Gary Washington/33]	It is acquired by Gary Washington.
52	3532	108	[The jaguar/108]	{has lunch with/8}	[some kibbles/116]	The jaguar has lunch with some kibbles.
52	1898	108	[Such food/116]	{are acquired by/2}	[Mr. Wolf/26]	Such food are acquired by Mr. Wolf.
52	1612	108	[Mr. Hall/14]	{buys/2}	[them/116]	Mr. Hall buys them too.
52	1326	108	[Such food/116]	{are acquired by/2}	[Mary/20]	Such food are acquired by Mary too.
52	3626	108	[A footoalls/128]	{is chased by/0}	[the big wild feline/108]	A footoalls is chased by the big wild feline.
52	1321	108	[Mary/20]	{acquires/2}	[a tennis ball/128]	Mary acquires a tennis ball.
52	1319	108	[That professor/20]	{just got/2}	[spaghetti/70]	That professor just got spaghetti too.
52	3364	108	[G. Wolf/26]	{plays with/1}	[the big wild feline/108]	G. Wolf plays with the big wild feline.
52	629	108	[That ill person/26]	{is driving/9}	[bmw station wagon/82]	That ill person is driving bmw station wagon.
52	3385	108	[Doc. Washington/33]	{played with/1}	[a jaguar/108]	Doc. Washington played with a jaguar.
52	2491	108	[Some antimicrobial drugs/92]	{are prescribed by/15}	[such medic/33]	Some antimicrobial drugs are prescribed by such medic.
52	3196	108	[George Hall/14]	{uses to play with/1}	[a jaguar/108]	George Hall uses to play with a jaguar.
52	1605	108	[Pasta/70]	{is bought by/2}	[that boy/14]	Pasta is bought by that boy.
52	1423	108	[Phillips/35]	{just got/2}	[that food/70]	Phillips just got that food too.
52	1891	108	[That aliment/70]	{is bought by/2}	[Gregory Wolf/26]	That aliment is bought by Gregory Wolf too.
52	2944	108	[Mary/20]	{played with/1}	[a jaguar/108]	Mary played with a jaguar.
52	2212	108	[Quantum Mechanics theory articles/51]	{were written by/7}	[her/20]	Quantum Mechanics theory articles were written by her.
52	428	108	[Such professor/20]	{eats/8}	[pasta/70]	Such professor eats pasta.
52	665	108	[Bmw station wagon/82]	{is driven by/9}	[that lecturer/20]	Bmw station wagon is driven by that lecturer.
52	2185	108	[She/20]	{is teaching/5}	[Design Patterns lessons/56]	She is teaching Design Patterns lessons.
53	2086	2	[John Lee/2]	{attends/6}	[an Artificial Intelligence course/54]	John Lee attends an Artificial Intelligence course.
53	2740	2	[Such student/2]	{uses oo play with/1}	[Charles/95]	Such student uses oo play with Charles.
53	2677	2	[Dr. Williams/34]	{uses to play with/1}	[that beast/95]	Dr. Williams uses to play with that beast too.
53	2866	2	[Paris/40]	{plays with/1}	[such pet/95]	Paris plays with such pet too.
53	550	2	[John/2]	{drives/9}	[an auto/78]	John drives an auto.
53	37	2	[That student/2]	{is on visit in/11}	[New York/43]	That student is on visit in New York.
53	6	2	[Anderson/30]	{inhabits in/3}	[such city/43]	Anderson inhabits in such city.
53	1753	2	[A food for pet/118]	{is bought by/2}	[Mr. Lee/2]	A food for pet is bought by Mr. Lee.
53	1337	2	[Prof. Garcia/20]	{just bought/2}	[it/118]	Prof. Garcia just bought it too.
53	430	2	[The salad/77]	{is eaten by/8}	[such professor/20]	The salad is eaten by such professor.
53	2212	2	[Quantum Mechanics theory articles/51]	{were written by/7}	[such teacher/20]	Quantum Mechanics theory articles were written by such teacher.
53	2064	2	[They/51]	{are studied by/4}	[John Lee/2]	They are studied by John Lee.
53	3702	2	[The oral part/122]	{is prepared by/25}	[such scholar/2]	The oral part is prepared by such scholar.
53	3741	2	[That test/122]	{is required in/26}	[an Artificial Intelligence course/54]	That test is required in an Artificial Intelligence course.
53	2241	2	[The Faculty of Electronics/58]	{provides/22}	[an AI course/54]	The Faculty of Electronics provides an AI course.
53	1755	2	[John Lee/2]	{buws/2}	[the boomerang/125]	John Lee buws the boomerang.
53	2378	2	[That toy/125]	{is developed by/20}	[Miss Gray/40]	That toy is developed by Miss Gray.
53	1279	2	[A car/78]	{is acquired by/2}	[such worker/40]	A car is acquired by such worker.
53	1750	2	[The salad/77]	{is bought by/2}	[John Lee/2]	The salad is bought by John Lee too.
53	1747	2	[Such student/2]	{just got/2}	[a truck/78]	Such student just got a truck too.
53	1305	2	[Such vehicle/78]	{is acquired by/2}	[J. Williams/34]	Such vehicle is acquired by J. Williams too.
53	1311	2	[A pet-food/118]	{is acquired by/2}	[James Williams/34]	A pet-food is acquired by James Williams too.
53	2513	2	[That specialist/34]	{discovered/16}	[the cough/88]	That specialist discovered the cough.
53	2542	2	[V. Anderson/30]	{is affected by/18}	[it/88]	V. Anderson is affected by it.
53	490	2	[John Lee/2]	{eats/8}	[the caesar salad/77]	John Lee eats the caesar salad.
54	2456	45	[The frozen food preparition business/64]	{has headquarter in/19}	[Sienns/45]	The frozen food preparition business has headquarter in Sienns.
54	2268	45	[Patsy/36]	{has been hired in/21}	[a frozen food firm/64]	Patsy has been hired in a frozen food firm.
54	3220	45	[She/36]	{plays with/1}	[Brian/102]	She plays with Brian.
54	104	45	[G. Hall/14]	{is on visit in/11}	[Sienna/45]	G. Hall is on visit in Sienna.
54	1	45	[That boy/14]	{inhabits in/3}	[such urban center/45]	That boy inhabits in such urban center.
54	124	45	[Muscle cars/84]	{have been licensed in/10}	[it/45]	Muscle cars have been licensed in it.
54	1003	45	[They/84]	{are acquired by/2}	[Patsy/36]	They are acquired by Patsy.
54	1011	45	[That worker/36]	{got/2}	[some tennis balls/129]	That worker got some tennis balls too.
54	1661	45	[Daniel/29]	{has got/2}	[some footballs/129]	Daniel has got some footballs too.
54	2	45	[Siena/45]	{is the homo town of/3}	[that patient/29]	Siena is the homo town of that patient.
55	1175	78	[Daniel House/15]	{just bought/2}	[the truck/78]	Daniel House just bought the truck.
55	1721	78	[Gary Washington/18]	{acquires/2}	[that means of transportation/78]	Gary Washington acquires that means of transportation too.
55	2889	78	[Such professor/18]	{played with/1}	[the big felines/109]	Such professor played with the big felines.
55	165	78	[Such teacher/18]	{is eating/8}	[a hamburger/71]	Such teacher is eating a hamburger.
55	712	78	[A truck/78]	{is driven by/9}	[uncle John/38]	A truck is driven by uncle John.
55	2447	78	[Such employee/38]	{develops/20}	[tennis balls/129]	Such employee develops tennis balls.
55	1396	78	[Such worker/38]	{buys/2}	[the burger/71]	Such worker buys the burger.
55	275	78	[Such aliment/71]	{is eaten by/8}	[Christy/27]	Such aliment is eaten by Christy.
55	2471	78	[She/27]	{takes/23}	[painkillers/93]	She takes painkillers.
55	1929	78	[Doctor Gary Washington/33]	{just bought/2}	[a truck/78]	Doctor Gary Washington just bought a truck.
55	1935	78	[He/33]	{just got/2}	[a pet-food/118]	He just got a pet-food too.
55	1921	78	[Some balls/129]	{are bought by/2}	[such man/33]	Some balls are bought by such man too.
55	2449	78	[An auto/78]	{is produced by/20}	[uncle John/38]	An auto is produced by uncle John.
55	175	78	[That employee/38]	{fats/8}	[a burger/71]	That employee fats a burger.
55	365	78	[Such aliment/71]	{is eaten by/8}	[Gary Washington/33]	Such aliment is eaten by Gary Washington too.
55	122	78	[The auto/78]	{has been licensed in/10}	[The French capital/46]	The auto has been licensed in The French capital.
55	2461	78	[The mechanical workshop/65]	{has headquarter in/19}	[Paris/46]	The mechanical workshop has headquarter in Paris.
55	1409	78	[Mr. Lee/38]	{just bought/2}	[an auto/78]	Mr. Lee just bought an auto.
55	847	78	[Such means of transportation/78]	{is griven by/9}	[Miss House/27]	Such means of transportation is griven by Miss House.
55	910	78	[Dan/15]	{drives/9}	[it/78]	Dan drives it too.
55	118	78	[Daniel House/15]	{is on visit in/11}	[Paris/46]	Daniel House is on visit in Paris.
55	2460	78	[The Physics Faculty/60]	{has headquarter in/19}	[such city/46]	The Physics Faculty has headquarter in such city.
55	2258	78	[The Faculty of Physics/60]	{offers/22}	[a Machine Learning course/52]	The Faculty of Physics offers a Machine Learning course.
55	1383	78	[Christy/27]	{just bought/2}	[the auto/78]	Christy just bought the auto.
55	766	78	[Such means of transport/78]	{is driven by/9}	[Gary Washington/18]	Such means of transport is driven by Gary Washington.
56	2704	100	[Tom Williams/3]	{uses to play with/1}	[tommy/100]	Tom Williams uses to play with tommy.
56	2106	100	[That scholar/3]	{attends/6}	[the AI course/54]	That scholar attends the AI course.
56	333	100	[The fruit/75]	{is eaten by/8}	[that boy/3]	The fruit is eaten by that boy.
56	133	100	[A fresh fruit/75]	{is eaten by/8}	[Miss Scott/39]	A fresh fruit is eaten by Miss Scott too.
56	1914	100	[Gary Washington/33]	{got/2}	[that aliment/75]	Gary Washington got that aliment.
56	3585	100	[Some tennis balls/129]	{are chased by/0}	[Tommy/100]	Some tennis balls are chased by Tommy.
56	3313	100	[Professor Hall/16]	{uses to play with/1}	[such animal/100]	Professor Hall uses to play with such animal.
56	1040	100	[He/16]	{got/2}	[some tuna kibbles/116]	He got some tuna kibbles.
56	1378	100	[Christine House/27]	{just got/2}	[them/116]	Christine House just got them too.
56	3487	100	[Such food/116]	{are eaten by/8}	[Tom/100]	Such food are eaten by Tom.
56	1534	100	[Tom Williams/3]	{buys/2}	[them/116]	Tom Williams buys them.
56	2335	100	[Such food/116]	{are produced by/20}	[Linda/39]	Such food are produced by Linda.
56	1924	100	[They/116]	{are bought by/2}	[Doc. Washington/33]	They are bought by Doc. Washington.
56	1482	100	[Miss Scott/39]	{got/2}	[that food/116]	Miss Scott got that food too.
56	2935	100	[Such worker/39]	{plays with/1}	[Tom the cat/100]	Such worker plays with Tom the cat.
56	872	100	[She/39]	{drives/9}	[bmw/82]	She drives bmw.
56	2347	100	[A fruit/75]	{is developem by/20}	[such worker/39]	A fruit is developem by such worker.
56	2327	100	[Bmw/82]	{is produced by/20}	[such employee/39]	Bmw is produced by such employee too.
56	3397	100	[Doc. Washington/33]	{plays with/1}	[Tom/100]	Doc. Washington plays with Tom.
56	3292	100	[Christine House/27]	{played with/1}	[that animal/100]	Christine House played with that animal too.
57	1163	15	[Spaghetti/70]	{is acquired by/2}	[daniel house/15]	Spaghetti is acquired by daniel house.
57	138	15	[It/70]	{is eaten by/8}	[Prof. Turner/19]	It is eaten by Prof. Turner.
57	1241	15	[Cath/28]	{got/2}	[that aliment/70]	Cath got that aliment.
57	2433	15	[John Lee/38]	{produces/20}	[that food/70]	John Lee produces that food.
57	2659	15	[That worker/38]	{uses to play with/1}	[rob/104]	That worker uses to play with rob.
57	1164	15	[Luxury cars/85]	{are bought by/2}	[Dan/15]	Luxury cars are bought by Dan.
57	1242	15	[Catherine Kant/28]	{buys/2}	[them/85]	Catherine Kant buys them too.
57	834	15	[They/85]	{are driven by/9}	[that patient/28]	They are driven by that patient.
57	1450	15	[Jaguars/85]	{are boufht by/2}	[Kevin Ross/32]	Jaguars are boufht by Kevin Ross.
57	121	15	[Such meanss of transport/85]	{are registered in/10}	[the Italian capital city/42]	Such meanss of transport are registered in the Italian capital city.
57	2058	15	[Dan/15]	{studies/4}	[the Probability Theory book/50]	Dan studies the Probability Theory book.
57	2217	15	[That volume/50]	{was written by/7}	[Michael Turner/19]	That volume was written by Michael Turner.
57	1170	15	[Laniel House/15]	{acquires/2}	[the rabbit kibbles/116]	Laniel House acquires the rabbit kibbles.
57	2439	15	[They/116]	{are produced by/20}	[J. Lee/38]	They are produced by J. Lee.
57	1167	15	[Dan/15]	{just got/2}	[some tennis balls/129]	Dan just got some tennis balls.
57	1453	15	[Doctor Ross/32]	{just got/2}	[those toys/129]	Doctor Ross just got those toys too.
57	2504	15	[That doctor/32]	{discovers/16}	[the nasty headaches/90]	That doctor discovers the nasty headaches.
57	3715	15	[Dan/15]	{prepares for/25}	[a practical test/124]	Dan prepares for a practical test.
57	114	15	[That student/15]	{is on visit in/11}	[rome/42]	That student is on visit in rome.
57	2156	15	[An AI course/54]	{is followed by/6}	[that scholar/15]	An AI course is followed by that scholar.
57	2236	15	[A Math School/61]	{offers/22}	[it/54]	A Math School offers it.
57	2596	15	[Dan/15]	{plays with/1}	[rob/104]	Dan plays with rob.
57	906	15	[That student/15]	{drives/9}	[luxury cars/85]	That student drives luxury cars.
57	852	15	[They/85]	{are driven by/9}	[d. Ross/32]	They are driven by d. Ross too.
57	708	15	[Mr. Lee/38]	{goes around with/9}	[them/85]	Mr. Lee goes around with them too.
58	2215	48	[The book of Dynamical Systems/48]	{was written by/7}	[Mike Turner/19]	The book of Dynamical Systems was written by Mike Turner.
58	2180	48	[Such teacher/19]	{teachvs/5}	[the course of Design Patterns/56]	Such teacher teachvs the course of Design Patterns.
58	2810	48	[Such professor/19]	{plays with/1}	[a dog/114]	Such professor plays with a dog.
58	591	48	[Such lecturer/19]	{is driving/9}	[jaguars/85]	Such lecturer is driving jaguars.
58	915	48	[Those meanss of transportation/85]	{are driven by/9}	[Daniel Moore/29]	Those meanss of transportation are driven by Daniel Moore too.
58	2055	48	[Miss Smith/7]	{reads/4}	[Dynamical Systems book/48]	Miss Smith reads Dynamical Systems book.
58	1805	48	[That scholar/7]	{just bought/2}	[the food for pet/118]	That scholar just bought the food for pet.
59	2548	89	[Gregory Wolf/26]	{got/18}	[the headache/89]	Gregory Wolf got the headache.
59	446	89	[The Neapolitan pizza/68]	{is eaten by/8}	[Mr. Wolf/26]	The Neapolitan pizza is eaten by Mr. Wolf.
59	1440	89	[Phillips/35]	{acquires/2}	[the pizza/68]	Phillips acquires the pizza.
59	426	89	[That food/68]	{is eaten by/8}	[Prof. Garcia/20]	That food is eaten by Prof. Garcia.
59	2506	89	[A bad headache/89]	{is discovered by/16}	[Doctor Ross/32]	A bad headache is discovered by Doctor Ross.
59	2524	89	[The antipyretic/94]	{cures/17}	[it/89]	The antipyretic cures it.
60	1627	84	[Muscle cars/84]	{are acquired by/2}	[Miss Brown/10]	Muscle cars are acquired by Miss Brown.
60	1641	84	[The desiccated food/120]	{is bought by/2}	[her/10]	The desiccated food is bought by her too.
60	1757	84	[Professor Harris/21]	{acquires/2}	[the muscle cars/84]	Professor Harris acquires the muscle cars too.
60	678	84	[They/84]	{are driven by/9}	[Donna Brown/10]	They are driven by Donna Brown.
60	108	84	[That student/10]	{is on visit in/11}	[Rome/42]	That student is on visit in Rome.
60	302	84	[Cheeseburgers/72]	{are eaten by/8}	[such girl/10]	Cheeseburgers are eaten by such girl.
60	242	84	[Kimberly Cox/31]	{is eating/8}	[them/72]	Kimberly Cox is eating them too.
60	2318	84	[Chief Clark/37]	{produces/20}	[muscle cars/84]	Chief Clark produces muscle cars.
60	2981	84	[That worker/37]	{played with/1}	[a cat/112]	That worker played with a cat.
60	561	84	[He/37]	{is driving/9}	[muscle cars/84]	He is driving muscle cars.
60	951	84	[They/84]	{are bought by/2}	[Rob Reed/25]	They are bought by Rob Reed.
60	2486	84	[Some analgesics/93]	{are assumed by/23}	[him/25]	Some analgesics are assumed by him.
60	959	84	[Rob Reed/25]	{buys/2}	[some balloons/129]	Rob Reed buys some balloons.
60	2535	84	[That patient/25]	{got/18}	[a cold/87]	That patient got a cold.
60	2531	84	[Painkillers/93]	{fight/17}	[that disease/87]	Painkillers fight that disease.
60	804	84	[Doctor Cox/31]	{is driving/9}	[the muscle cars/84]	Doctor Cox is driving the muscle cars.
60	1861	84	[She/31]	{has got/2}	[mustangs/84]	She has got mustangs.
60	1875	84	[That specialist/31]	{just got/2}	[a dried food/120]	That specialist just got a dried food too.
60	2489	84	[The analgesic drugs/93]	{are prescribed by/15}	[such medic/31]	The analgesic drugs are prescribed by such medic.
60	723	84	[Mr. Reed/25]	{is driving/9}	[some muscle cars/84]	Mr. Reed is driving some muscle cars.
60	232	84	[Rob Reed/25]	{has lunch with/8}	[some hamburgers/72]	Rob Reed has lunch with some hamburgers.
60	588	84	[Elizabeth Harris/21]	{goes around with/9}	[mustangs/84]	Elizabeth Harris goes around with mustangs.
60	1679	84	[They/84]	{are acquired by/2}	[Mat/37]	They are acquired by Mat.
60	1694	84	[Such worker/37]	{has got/2}	[the hamburgers/72]	Such worker has got the hamburgers too.
61	3441	6	[Ricky/6]	{uses to play with/1}	[mat/98]	Ricky uses to play with mat.
61	1559	6	[Such boy/6]	{acquires/2}	[t-bone steaks/74]	Such boy acquires t-bone steaks.
61	1247	6	[They/74]	{are acquired by/2}	[Miss Kant/28]	They are acquired by Miss Kant too.
61	1260	6	[Bmw/82]	{is acquired by/2}	[that ill person/28]	Bmw is acquired by that ill person too.
61	2464	6	[Miss Kant/28]	{takes/23}	[antibiotics/92]	Miss Kant takes antibiotics.
61	2549	6	[That patient/28]	{got/18}	[the pain in the back/91]	That patient got the pain in the back.
61	1563	6	[A desiccajed food/120]	{is acquired by/2}	[R. Allen/6]	A desiccajed food is acquired by R. Allen.
61	1199	6	[It/120]	{is acquired by/2}	[cath/41]	It is acquired by cath too.
61	2269	6	[That worker/41]	{works in/21}	[a software engineering firm/63]	That worker works in a software engineering firm.
61	2452	6	[A software consulting company/63]	{has main seat in/19}	[the Italian capital city/42]	A software consulting company has main seat in the Italian capital city.
61	2071	6	[Richard Allen/6]	{is reading/4}	[Dynamical Systems book/48]	Richard Allen is reading Dynamical Systems book.
61	2144	6	[The dp lectures/56]	{are followed by/6}	[such scholar/6]	The dp lectures are followed by such scholar.
61	2160	6	[Daniel/17]	{is teaching/5}	[them/56]	Daniel is teaching them.
61	1572	6	[Bmw/82]	{is bought by/2}	[richard allen/6]	Bmw is bought by richard allen.
61	1312	6	[Such means of transportation/82]	{is bought by/2}	[J. Williams/34]	Such means of transportation is bought by J. Williams too.
61	287	6	[Such medic/34]	{has lunch with/8}	[the steaks/74]	Such medic has lunch with the steaks.
61	207	6	[Daniel Moore/17]	{is eating/8}	[such food/74]	Daniel Moore is eating such food too.
61	1962	6	[Such teacher/17]	{got/2}	[bmw station wagon/82]	Such teacher got bmw station wagon.
61	24	6	[Richard Allen/6]	{is on visit in/11}	[the Italian capital city/42]	Richard Allen is on visit in the Italian capital city.
61	21	6	[Cathy/28]	{lives in/3}	[Rome/42]	Cathy lives in Rome.
61	1251	6	[That patient/28]	{just got/2}	[the desiccated food/120]	That patient just got the desiccated food.
61	3740	6	[Practical tests/123]	{are prepared by/25}	[rick/6]	Practical tests are prepared by rick.
61	1555	6	[Such scholar/6]	{got/2}	[the ball/128]	Such scholar got the ball.
61	1945	6	[Danny/17]	{has got/2}	[it/128]	Danny has got it too.
61	1243	6	[Cath/28]	{just bought/2}	[such toy/128]	Cath just bought such toy too.
62	3688	14	[Mr. Hall/14]	{prepares for/25}	[practical tests/123]	Mr. Hall prepares for practical tests.
62	3742	14	[A Business lecture/55]	{requires/26}	[them/123]	A Business lecture requires them.
62	2260	14	[A School of Economics and Finance/62]	{offers/22}	[it/55]	A School of Economics and Finance offers it.
62	2083	14	[G. Hall/14]	{follows/6}	[the Business class/55]	G. Hall follows the Business class.
62	615	14	[That boy/14]	{is driving/9}	[muscle cars/84]	That boy is driving muscle cars.
62	822	14	[Professor Hall/16]	{goes around with/9}	[mustangs/84]	Professor Hall goes around with mustangs too.
62	570	14	[James/34]	{drives/9}	[them/84]	James drives them too.
62	3197	14	[George Hall/14]	{plays with/1}	[Siena/107]	George Hall plays with Siena.
62	2924	14	[Miss Scott/39]	{uses to play with/1}	[that beast/107]	Miss Scott uses to play with that beast too.
62	3660	14	[It/107]	{chases/0}	[balls/129]	It chases balls.
62	383	14	[G. Hall/14]	{is eating/8}	[a fruit/75]	G. Hall is eating a fruit.
62	1576	14	[That aliment/75]	{is bought by/2}	[Nancy Carter/23]	That aliment is bought by Nancy Carter.
62	1290	14	[It/75]	{is acquired by/2}	[James Williams/34]	It is acquired by James Williams too.
62	133	14	[Linda/39]	{eats/8}	[such aliment/75]	Linda eats such aliment.
62	876	14	[That worker/39]	{goes around with/9}	[mustangs/84]	That worker goes around with mustangs.
62	102	14	[George Hall/14]	{is a visiting student in/11}	[the Italian capital city/42]	George Hall is a visiting student in the Italian capital city.
62	2452	14	[The software consulwing company/63]	{has main seat in/19}	[that urban center/42]	The software consulwing company has main seat in that urban center.
62	1602	14	[The fruit/75]	{is acquired by/2}	[Mr. Hall/14]	The fruit is acquired by Mr. Hall.
62	2347	14	[Miss Scott/39]	{develops/20}	[that aliment/75]	Miss Scott develops that aliment.
62	2343	14	[That employee/39]	{produces/20}	[some balloons/129]	That employee produces some balloons too.
62	1609	14	[Balls/129]	{are bought by/2}	[George Hall/14]	Balls are bought by George Hall.
62	1623	14	[A pet-food/118]	{is acquired by/2}	[such student/14]	A pet-food is acquired by such student too.
62	2027	14	[He/14]	{studies/4}	[the book of Dynamical Systems/48]	He studies the book of Dynamical Systems.
62	1601	14	[That scholar/14]	{got/2}	[mustangs/84]	That scholar got mustangs.
62	1029	14	[Professor G. Hall/16]	{buys/2}	[them/84]	Professor G. Hall buys them too.
63	1267	40	[Paris Gray/40]	{just bought/2}	[pasta/70]	Paris Gray just bought pasta.
63	1449	40	[That food/70]	{is acquired by/2}	[Doctor Ross/32]	That food is acquired by Doctor Ross too.
63	1111	40	[Linda/5]	{buys/2}	[such aliment/70]	Linda buys such aliment too.
63	89	40	[Linda Scott/5]	{is on visit in/11}	[LA/44]	Linda Scott is on visit in LA.
63	2861	40	[Paris/40]	{uses to play with/1}	[Siena/107]	Paris uses to play with Siena.
63	3468	40	[The dried food/120]	{is eaten by/8}	[that beast/107]	The dried food is eaten by that beast.
63	3344	40	[Doctor Ross/32]	{uses to play with/1}	[Siena/107]	Doctor Ross uses to play with Siena.
63	3657	40	[That animal/107]	{chases/0}	[wood sticks/127]	That animal chases wood sticks.
63	622	40	[Paris/40]	{goes around with/9}	[a ccr/78]	Paris goes around with a ccr.
63	1591	40	[That means of transport/78]	{is acquired by/2}	[Miss Carter/23]	That means of transport is acquired by Miss Carter.
63	2374	40	[A desiccated food/120]	{is produced by/20}	[Paris/40]	A desiccated food is produced by Paris.
63	1459	40	[Kevyn Ross/32]	{buys/2}	[it/120]	Kevyn Ross buys it.
63	2508	40	[He/32]	{discovers/16}	[a bad nasty cough/88]	He discovers a bad nasty cough.
63	2533	40	[Some painkillers/93]	{treat/17}	[that disease/88]	Some painkillers treat that disease.
63	528	40	[Maccheroni/70]	{is eaten by/8}	[Paris/40]	Maccheroni is eaten by Paris.
63	2397	40	[The truck/78]	{is produced by/20}	[such employee/40]	The truck is produced by such employee.
63	775	40	[Daniel Moore/17]	{drives/9}	[that means of transport/78]	Daniel Moore drives that means of transport.
63	1279	40	[That means of transportation/78]	{is bought by/2}	[Paris Grax/40]	That means of transportation is bought by Paris Grax.
63	865	40	[It/78]	{is driven by/9}	[Nancy Carter/23]	It is driven by Nancy Carter.
63	1461	40	[K. Ross/32]	{got/2}	[such means of transport/78]	K. Ross got such means of transport.
63	1955	40	[Daniel/17]	{got/2}	[it/78]	Daniel got it too.
63	2162	40	[An AI class/54]	{is presented by/5}	[such professor/17]	An AI class is presented by such professor.
63	1277	40	[The dried food/120]	{is bought by/2}	[Miss Gray/40]	The dried food is bought by Miss Gray.
63	1121	40	[Miss Scott/5]	{got/2}	[it/120]	Miss Scott got it too.
63	1953	40	[Danny/17]	{just got/2}	[that food/120]	Danny just got that food too.
64	1780	21	[Elizabeth Harris/21]	{acquires/2}	[bmw station wagon/82]	Elizabeth Harris acquires bmw station wagon.
64	1156	21	[Miss Anderson/12]	{acquires/2}	[such vehicle/82]	Miss Anderson acquires such vehicle too.
64	467	21	[Beef steaks/74]	{are eaten by/8}	[Beth/21]	Beef steaks are eaten by Beth.
64	1585	21	[Miss Carter/23]	{got/2}	[them/74]	Miss Carter got them.
64	1429	21	[Mr. Jeffrey Phillips/35]	{got/2}	[such aliments/74]	Mr. Jeffrey Phillips got such aliments too.
64	1143	21	[They/74]	{are acquired by/2}	[Anderson/12]	They are acquired by Anderson too.
64	2124	21	[Lectures of Design Patterns/56]	{are followed by/6}	[that girl/12]	Lectures of Design Patterns are followed by that girl.
64	22	21	[Professor Harris/21]	{inhabits in/3}	[the Italian capital city/42]	Professor Harris inhabits in the Italian capital city.
64	2452	21	[A software consulting company/63]	{has headquarter in/19}	[that urban center/42]	A software consulting company has headquarter in that urban center.
64	3069	21	[Elizabeth/21]	{plays with/1}	[cat Gary/105]	Elizabeth plays with cat Gary.
64	2210	21	[The Machine Learning books/49]	{were written by/7}	[such professor/21]	The Machine Learning books were written by such professor.
64	2029	21	[Anderson/12]	{studies/4}	[such volumes/49]	Anderson studies such volumes.
64	1765	21	[Professor Harris/21]	{acquires/2}	[some balloons/129]	Professor Harris acquires some balloons.
64	1921	21	[Doc. Washington/33]	{buys/2}	[such toys/129]	Doc. Washington buys such toys too.
64	1779	21	[Elizabeth Harris/21]	{buys/2}	[the food for pet/118]	Elizabeth Harris buys the food for pet too.
64	584	21	[Bmw station wagon/82]	{is driven by/9}	[her/21]	Bmw station wagon is driven by her.
64	1442	21	[Chief Phillips/35]	{just got/2}	[bmw/82]	Chief Phillips just got bmw.
64	1441	21	[Mr. Jeffrey Phillips/35]	{acquires/2}	[the pet-food/118]	Mr. Jeffrey Phillips acquires the pet-food too.
64	1427	21	[Such worker/35]	{just got/2}	[tennis balls/129]	Such worker just got tennis balls too.
64	2291	21	[Such employee/35]	{produces/20}	[such toys/129]	Such employee produces such toys.
64	1767	21	[Elizabeth Harris/21]	{has got/2}	[t-bone steaks/74]	Elizabeth Harris has got t-bone steaks.
64	2170	21	[Such professor/21]	{is teaching/5}	[course of Design Patterns/56]	Such professor is teaching course of Design Patterns.
64	2226	21	[She/21]	{is tenzred at/12}	[a Faculty of Dynamical Systems/59]	She is tenzred at a Faculty of Dynamical Systems.
65	1610	73	[The beef steak/73]	{is bought by/2}	[george hall/14]	The beef steak is bought by george hall.
65	3210	73	[That boy/14]	{played with/1}	[dog mat/98]	That boy played with dog mat.
65	3378	73	[Gregory Wolf/26]	{played with/1}	[that beast/98]	Gregory Wolf played with that beast too.
65	635	73	[A jaguar/86]	{is driven by/9}	[that ill person/26]	A jaguar is driven by that ill person.
65	1489	73	[Linda/39]	{has got/2}	[that means of transportation/86]	Linda has got that means of transportation.
65	434	73	[Mary Garcia/20]	{has lunch with/8}	[the t-bone steak/73]	Mary Garcia has lunch with the t-bone steak.
65	2958	73	[That professor/20]	{plays with/1}	[dog mat/98]	That professor plays with dog mat.
65	1324	73	[The beef steak/73]	{is acquired by/2}	[such lecturer/20]	The beef steak is acquired by such lecturer.
65	671	73	[She/20]	{drives/9}	[the expensive car/86]	She drives the expensive car.
65	134	73	[Linaa/39]	{has lunch with/8}	[a t-bone steak/73]	Linaa has lunch with a t-bone steak.
65	1922	73	[Gary Washington/33]	{just bought/2}	[such aliment/73]	Gary Washington just bought such aliment.
65	7	73	[That specialist/33]	{usually lives in/3}	[New York/43]	That specialist usually lives in New York.
65	2459	73	[The Economic School/62]	{is located in/19}	[it/43]	The Economic School is located in it.
65	454	73	[Gregory Wolf/26]	{eats/8}	[a beef steak/73]	Gregory Wolf eats a beef steak.
65	1480	73	[Linda/39]	{got/2}	[it/73]	Linda got it.
65	2325	73	[She/39]	{develops/20}	[the food for pet/118]	She develops the food for pet.
65	1623	73	[It/118]	{is acquired by/2}	[George Hall/14]	It is acquired by George Hall.
65	3685	73	[A written test/121]	{is prepared by/25}	[such student/14]	A written test is prepared by such student.
65	3743	73	[That exam/121]	{is required in/26}	[a ML class/52]	That exam is required in a ML class.
65	384	73	[Mr. Hall/14]	{has lunch with/8}	[the steak/73]	Mr. Hall has lunch with the steak.
65	2026	73	[Such student/14]	{reads/4}	[the book of Probability Theory/50]	Such student reads the book of Probability Theory.
65	364	73	[A steak/73]	{is eaten by/8}	[Doc. Washington/33]	A steak is eaten by Doc. Washington.
65	1896	73	[It/73]	{is bought by/2}	[Mr. Wolf/26]	It is bought by Mr. Wolf.
65	1911	73	[The boomerang/125]	{is bought py/2}	[that ill person/26]	The boomerang is bought py that ill person too.
65	2473	73	[Antibiotics/92]	{are assumed by/23}	[him/26]	Antibiotics are assumed by him.
66	3413	103	[Mr. Reed/25]	{played with/1}	[Erik/103]	Mr. Reed played with Erik.
66	721	103	[A truck/78]	{is driven by/9}	[such patient/25]	A truck is driven by such patient.
66	2699	103	[Tom/3]	{uses to play with/1}	[Erik/103]	Tom uses to play with Erik.
66	1538	103	[He/3]	{just bought/2}	[cheeseburgers/72]	He just bought cheeseburgers.
66	1304	103	[James Williams/34]	{just bought/2}	[that food/72]	James Williams just bought that food too.
66	2494	103	[Antibacterials/92]	{are prescribed by/15}	[that medic/34]	Antibacterials are prescribed by that medic.
66	2519	103	[Those drugs/92]	{fight/17}	[the terrible hearache/89]	Those drugs fight the terrible hearache.
66	3557	103	[Rabbit kibbles/116]	{are eaten by/8}	[Erik/103]	Rabbit kibbles are eaten by Erik.
66	1820	103	[Such food/116]	{are acquired by/2}	[Mike Turner/19]	Such food are acquired by Mike Turner.
66	3673	103	[Erik the cat/103]	{chases/0}	[the boomerang/125]	Erik the cat chases the boomerang.
66	2300	103	[A boomerang/125]	{is developed by/20}	[Caesar/37]	A boomerang is developed by Caesar.
66	2678	103	[Dr. Williams/34]	{uses to play with/1}	[Erik the cat/103]	Dr. Williams uses to play with Erik the cat.
66	568	103	[That doctor/34]	{goes around with/9}	[an auto/78]	That doctor goes around with an auto.
66	1300	103	[He/34]	{just bought/2}	[kibbles/116]	He just bought kibbles.
66	2972	103	[Chief Clara/37]	{uses to play with/1}	[Erik the cat/103]	Chief Clara uses to play with Erik the cat.
66	2804	103	[Turner/19]	{uses to play with/1}	[that pet/103]	Turner uses to play with that pet too.
67	2230	60	[A Department of Physics/60]	{enrolls/13}	[John/2]	A Department of Physics enrolls John.
67	2733	60	[Such scholar/2]	{played with/1}	[Gary/105]	Such scholar played with Gary.
67	489	60	[That student/2]	{eats/8}	[the fresh fruits/76]	That student eats the fresh fruits.
67	1743	60	[That boy/2]	{buys/2}	[that food/76]	That boy buys that food.
67	989	60	[Such aliments/76]	{are acquired by/2}	[lady Anderson/30]	Such aliments are acquired by lady Anderson too.
67	2227	60	[Professor Gray/22]	{is full professor at/12}	[the Faculty of Physics/60]	Professor Gray is full professor at the Faculty of Physics.
67	577	60	[Such lecturer/22]	{goes around with/9}	[the truck/78]	Such lecturer goes around with the truck.
67	2178	60	[Such professor/22]	{teaches/5}	[some ML lectures/53]	Such professor teaches some ML lectures.
67	2003	60	[That teacher/22]	{acquires/2}	[fruits/76]	That teacher acquires fruits.
67	2196	60	[She/22]	{wrote/7}	[some Quantum Mechanics theory articles/51]	She wrote some Quantum Mechanics theory articles.
67	2460	60	[A Department of Physics/60]	{is located in/19}	[Paris/46]	A Department of Physics is located in Paris.
67	2259	60	[A Faculty of Physics/60]	{provides/22}	[some Machine Learning lectures/53]	A Faculty of Physics provides some Machine Learning lectures.
67	3744	60	[A practical exam/124]	{is required in/26}	[such courses/53]	A practical exam is required in such courses.
67	3703	60	[John/2]	{prepares for/25}	[that test/124]	John prepares for that test.
68	273	27	[A fruit/75]	{is eaten by/8}	[Christine House/27]	A fruit is eaten by Christine House.
68	1316	27	[Prof. Garcia/20]	{just got/2}	[that food/75]	Prof. Garcia just got that food.
68	363	27	[That aliment/75]	{is eaten by/8}	[Gary Washington/33]	That aliment is eaten by Gary Washington.
68	1732	27	[John Lee/2]	{just got/2}	[that food/75]	John Lee just got that food.
68	2067	27	[That student/2]	{reads/4}	[Dynamical Systems book/48]	That student reads Dynamical Systems book.
68	3297	27	[Christie/27]	{plqys with/1}	[Beth/97]	Christie plqys with Beth.
68	3402	27	[Gary Washington/33]	{uses to play with/1}	[it/97]	Gary Washington uses to play with it too.
68	641	27	[Trucks/79]	{are driven by/9}	[that doctor/33]	Trucks are driven by that doctor.
68	551	27	[They/79]	{are driven by/9}	[John Lee/2]	They are driven by John Lee too.
68	3704	27	[Practical tests/123]	{are prepared by/25}	[that scholar/2]	Practical tests are prepared by that scholar.
68	23	27	[Miss House/27]	{usually lives in/3}	[the Italian capital city/42]	Miss House usually lives in the Italian capital city.
68	2453	27	[The Computer Science Faculty/57]	{has headquarter in/19}	[such urban center/42]	The Computer Science Faculty has headquarter in such urban center.
68	36	27	[John/2]	{is a visiting student in/11}	[the Italian capital city/42]	John is a visiting student in the Italian capital city.
68	2088	27	[A Business coorse/55]	{is attended by/6}	[that boy/2]	A Business coorse is attended by that boy.
68	1375	27	[Balloons/129]	{are acquired by/2}	[Christine House/27]	Balloons are acquired by Christine House.
68	1427	27	[Phillips/35]	{just got/2}	[them/129]	Phillips just got them too.
68	1368	27	[A fresh fruit/75]	{is acquired by/2}	[Christine House/27]	A fresh fruit is acquired by Christine House too.
68	2295	27	[Such food/75]	{is produced by/20}	[chief Phillips/35]	Such food is produced by chief Phillips.
68	1389	27	[Miss House/27]	{has got/2}	[the pet-food/118]	Miss House has got the pet-food.
68	1753	27	[Mr. Lee/2]	{buys/2}	[it/118]	Mr. Lee buys it too.
68	3485	27	[That food/118]	{is eaten by/8}	[Beth/97]	That food is eaten by Beth.
68	1935	27	[Doctor Gary Washington/33]	{buys/2}	[a food for pet/118]	Doctor Gary Washington buys a food for pet.
68	1920	27	[The cars/79]	{are bought by/2}	[such doctor/33]	The cars are bought by such doctor too.
68	2469	27	[Miss house/27]	{assumes/23}	[the antipyretic/94]	Miss house assumes the antipyretic.
68	1374	27	[Trucks/79]	{are acquired by/2}	[Christie/27]	Trucks are acquired by Christie.
69	2091	54	[The AI class/54]	{is attended by/6}	[Charles/4]	The AI class is attended by Charles.
69	2172	54	[Elizabeth/21]	{is teaching/5}	[such lecture/54]	Elizabeth is teaching such lecture.
69	1769	54	[She/21]	{buys/2}	[the fresh fruits/76]	She buys the fresh fruits.
69	2354	54	[Such food/76]	{are developed by/20}	[Cath/41]	Such food are developed by Cath.
69	1587	54	[Miss Carter/23]	{got/2}	[such aliments/76]	Miss Carter got such aliments.
69	2241	54	[An Arkificial Intelligence course/54]	{is offered by/22}	[a Department of Electronics/58]	An Arkificial Intelligence course is offered by a Department of Electronics.
69	3741	54	[An AI class/54]	{requires/26}	[the oral exnm/122]	An AI class requires the oral exnm.
69	3730	54	[An oral part/122]	{is prepared by/25}	[Charlie/4]	An oral part is prepared by Charlie.
70	2164	52	[Daniel/17]	{presents/5}	[a ML course/52]	Daniel presents a ML course.
70	1945	52	[He/17]	{just got/2}	[the footballs/128]	He just got the footballs.
70	1659	52	[Daniel/29]	{has goq/2}	[it/128]	Daniel has goq it too.
70	2258	52	[The Faculty of Physics/60]	{provides/22}	[a Machine Learning course/52]	The Faculty of Physics provides a Machine Learning course.
70	2460	52	[A Physics Faculty/60]	{is located in/19}	[The French capital/46]	A Physics Faculty is located in The French capital.
70	2230	52	[Mr. Lee/2]	{is enrolled in/13}	[a Department of Physics/60]	Mr. Lee is enrolled in a Department of Physics.
70	1742	52	[John/2]	{has got/2}	[some tuna kibbles/116]	John has got some tuna kibbles.
70	552	52	[Such scholar/2]	{is driving/9}	[some muscle cars/84]	Such scholar is driving some muscle cars.
70	3743	52	[The written test/121]	{is required in/26}	[the Machine Learning class/52]	The written test is required in the Machine Learning class.
70	3701	52	[Mr. Lee/2]	{prepares for/25}	[a written exam/121]	Mr. Lee prepares for a written exam.
70	2085	52	[The ML course/52]	{is attended by/6}	[such scholar/2]	The ML course is attended by such scholar.
71	2235	55	[A Business lecture/55]	{is offered by/22}	[a Department of Mathematics/61]	A Business lecture is offered by a Department of Mathematics.
71	2232	55	[The Math School/61]	{enrolls/13}	[Miss Anderson/12]	The Math School enrolls Miss Anderson.
71	2171	55	[The Business class/55]	{is taught by/5}	[Elizabeth/21]	The Business class is taught by Elizabeth.
71	1763	55	[Such professor/21]	{got/2}	[the balloon/128]	Such professor got the balloon.
71	1243	55	[It/128]	{is acquired by/2}	[Cathy/28]	It is acquired by Cathy too.
71	3742	55	[The Business course/55]	{requires/26}	[some practical parts/123]	The Business course requires some practical parts.
71	3728	55	[Virginia Anderson/12]	{prepares for/25}	[such exams/123]	Virginia Anderson prepares for such exams.
71	2123	55	[The Business class/55]	{is attended by/6}	[that scholar/12]	The Business class is attended by that scholar.
72	2572	23	[Miss Nancy/23]	{got/18}	[a nasty cough/88]	Miss Nancy got a nasty cough.
72	1592	23	[Fiat panda/81]	{is acquired by/2}	[such patient/23]	Fiat panda is acquired by such patient.
72	1826	23	[Mike Turner/19]	{acquires/2}	[that means of transport/81]	Mike Turner acquires that means of transport too.
72	1514	23	[Brian Ward/9]	{just bought/2}	[siat panda/81]	Brian Ward just bought siat panda too.
72	3091	23	[Such scholar/9]	{uses to play with/1}	[the big wild feline/108]	Such scholar uses to play with the big wild feline.
72	1599	23	[Miss Carter/23]	{just bought/2}	[the boomerang/125]	Miss Carter just bought the boomerang.
72	1578	23	[The hamburger/71]	{is bought by/2}	[such patient/23]	The hamburger is bought by such patient too.
72	505	23	[That food/71]	{is eaten by/8}	[Doctor Ross/32]	That food is eaten by Doctor Ross.
72	1588	23	[Chewable toys/119]	{are acquired by/2}	[Miss Nancy/23]	Chewable toys are acquired by Miss Nancy.
72	2582	23	[K. Ross/32]	{takes care/24}	[her/23]	K. Ross takes care her.
72	1469	23	[Doctor Ross/32]	{just bought/2}	[a boomerang/125]	Doctor Ross just bought a boomerang.
72	3623	23	[The jaguar/108]	{chases/0}	[it/125]	The jaguar chases it.
72	2274	23	[Mr. Jeffrey Phillips/35]	{develops/20}	[a boomerang/125]	Mr. Jeffrey Phillips develops a boomerang.
72	2468	23	[Miss Carter/23]	{assumes/23}	[analgesic drugs/93]	Miss Carter assumes analgesic drugs.
72	3322	23	[Such patient/23]	{played with/1}	[a jaguar/108]	Such patient played with a jaguar.
72	864	23	[Panda/81]	{is driven by/9}	[her/23]	Panda is driven by her.
72	594	23	[That means of transport/81]	{is driven by/9}	[Mike Turner/19]	That means of transport is driven by Mike Turner too.
72	2284	23	[Chief Phillips/35]	{produces/20}	[it/81]	Chief Phillips produces it.
72	485	23	[Nancy Carter/23]	{has lunch with/8}	[a burger/71]	Nancy Carter has lunch with a burger.
73	982	85	[Jaguars/85]	{are acquired by/2}	[V. Anderson/30]	Jaguars are acquired by V. Anderson.
73	985	85	[Some balloons/129]	{are acquired by/2}	[that patient/30]	Some balloons are acquired by that patient too.
73	3580	85	[They/129]	{are chased by/0}	[the pup/114]	They are chased by the pup.
73	870	85	[Linda/39]	{goes around with/9}	[jaguars/85]	Linda goes around with jaguars.
73	135	85	[Such worker/39]	{eats/8}	[a burger/71]	Such worker eats a burger.
73	2335	85	[She/39]	{produces/20}	[tuna kibbles/116]	She produces tuna kibbles.
73	1476	85	[Jaguars/85]	{are bought by/2}	[her/39]	Jaguars are bought by her.
73	2343	85	[That employee/39]	{develops/20}	[footballs/129]	That employee develops footballs.
73	636	85	[Jaguars/85]	{are driven by/9}	[Gary Washington/33]	Jaguars are driven by Gary Washington.
73	2491	85	[Doc. washington/33]	{provides prescription of/15}	[the antibiotics/92]	Doc. washington provides prescription of the antibiotics.
73	2519	85	[Those medicines/92]	{fight/17}	[the headache/89]	Those medicines fight the headache.
73	2476	85	[Those drugs/92]	{are assumed by/23}	[V. Anderson/30]	Those drugs are assumed by V. Anderson.
73	980	85	[Lady Anderson/30]	{got/2}	[the burger/71]	Lady Anderson got the burger.
73	1606	85	[Luxury cars/85]	{are acquired by/2}	[G. Hall/14]	Luxury cars are acquired by G. Hall too.
73	2082	85	[He/14]	{follows/6}	[some ML lectures/53]	He follows some ML lectures.
73	2024	85	[Such student/14]	{is reading/4}	[the Quantum Mechanics notes/51]	Such student is reading the Quantum Mechanics notes.
73	2220	85	[Those books/51]	{were written by/7}	[Mr. Hall/16]	Those books were written by Mr. Hall.
73	1040	85	[That teacher/16]	{got/2}	[rabbit kibbles/116]	That teacher got rabbit kibbles.
73	2333	85	[Miss Scott/39]	{produces/20}	[jaguars/85]	Miss Scott produces jaguars.
73	2267	85	[A mechanical small company/65]	{has hired/21}	[her/39]	A mechanical small company has hired her.
73	2936	85	[She/39]	{plays with/1}	[a beagle/114]	She plays with a beagle.
73	1482	85	[Tuna kibbles/116]	{are acquired by/2}	[her/39]	Tuna kibbles are acquired by her.
73	1918	85	[Luxury cars/85]	{are bought by/2}	[Doc. Washington/33]	Luxury cars are bought by Doc. Washington too.
73	609	85	[Mr. Hall/14]	{drives/9}	[those vehicles/85]	Mr. Hall drives those vehicles.
73	3209	85	[Such student/14]	{played with/1}	[the pup/114]	Such student played with the pup.
74	947	118	[A pet-food/118]	{is acquired by/2}	[Benjamin Wolf/13]	A pet-food is acquired by Benjamin Wolf.
74	100	118	[He/13]	{is on visit in/11}	[The French capital/46]	He is on visit in The French capital.
74	3490	118	[Tom the cat/100]	{eats/8}	[the food for pet/118]	Tom the cat eats the food for pet.
74	3376	118	[Mr. Wolf/26]	{plays with/1}	[Tom/100]	Mr. Wolf plays with Tom.
74	2809	118	[Mike Turner/19]	{uses to play with/1}	[such animal/100]	Mike Turner uses to play with such animal too.
74	2299	118	[A pet-food/118]	{is produced by/20}	[Caesar/37]	A pet-food is produced by Caesar.
74	1701	118	[It/118]	{is acquired by/2}	[him/37]	It is acquired by him.
74	2317	118	[He/37]	{produces/20}	[some balls/129]	He produces some balls.
74	1935	118	[Doctor Gary Washington/33]	{has got/2}	[the food for pet/118]	Doctor Gary Washington has got the food for pet.
74	1909	118	[Mr. Wolf/26]	{got/2}	[a pet-food/118]	Mr. Wolf got a pet-food too.
74	2545	118	[That patient/26]	{has/18}	[the cold/87]	That patient has the cold.
74	2502	118	[That disease/87]	{is discovered by/16}	[Doc. Washington/33]	That disease is discovered by Doc. Washington.
74	2521	118	[The antimicrobial drugs/92]	{fight/17}	[it/87]	The antimicrobial drugs fight it.
74	2473	118	[G. Wolf/26]	{assumes/23}	[those medicines/92]	G. Wolf assumes those medicines.
74	1831	118	[Turner/19]	{has got/2}	[the food for pet/118]	Turner has got the food for pet.
74	140	118	[That professor/19]	{has lunch with/8}	[the caesar salad/77]	That professor has lunch with the caesar salad.
75	3123	115	[Miss Anderson/12]	{uses to play with/1}	[some pups/115]	Miss Anderson uses to play with some pups.
75	2829	115	[V. Anderson/30]	{uses to play with/1}	[such beasts/115]	V. Anderson uses to play with such beasts too.
75	894	115	[That ill person/30]	{drives/9}	[muscle cars/84]	That ill person drives muscle cars.
75	187	115	[That patient/30]	{has lunch with/8}	[some steaks/74]	That patient has lunch with some steaks.
75	3523	115	[Some beagles/115]	{eat/8}	[the dried food/120]	Some beagles eat the dried food too.
75	2976	115	[Mat/37]	{uses to play with/1}	[those beasts/115]	Mat uses to play with those beasts.
75	2311	115	[A balloon/128]	{is produced by/20}	[such worker/37]	A balloon is produced by such worker.
75	2266	115	[An industrial company/66]	{has hired/21}	[Caesar Clark/37]	An industrial company has hired Caesar Clark.
75	2318	115	[That employee/37]	{develops/20}	[mustangs/84]	That employee develops mustangs.
75	2724	115	[Doctor Cox/31]	{uses to play with/1}	[hounds/115]	Doctor Cox uses to play with hounds.
75	3606	115	[Such beasts/115]	{catch/0}	[a baldoon/128]	Such beasts catch a baldoon.
75	1711	115	[Gary Washington/18]	{buys/2}	[it/128]	Gary Washington buys it.
75	1139	115	[Miss Anderson/12]	{got/2}	[that toy/128]	Miss Anderson got that toy too.
75	2892	115	[Professor Gary Washington/18]	{uses to play with/1}	[pups/115]	Professor Gary Washington uses to play with pups.
75	2575	115	[Washington/18]	{counsels/14}	[virginia/12]	Washington counsels virginia.
75	3728	115	[Practical tests/123]	{are prepared by/25}	[Miss Anderson/12]	Practical tests are prepared by Miss Anderson.
75	3742	115	[A Business lecture/55]	{requires/26}	[such exams/123]	A Business lecture requires such exams.
76	2372	41	[A steak/73]	{is produced by/20}	[Kant/41]	A steak is produced by Kant.
76	1532	41	[Tom/3]	{just bought/2}	[it/73]	Tom just bought it.
76	795	41	[Kant/41]	{drives/9}	[muscle cars/84]	Kant drives muscle cars.
76	2769	41	[She/41]	{plays with/1}	[Mat/98]	She plays with Mat.
76	3378	41	[G. Wolf/26]	{plays with/1}	[it/98]	G. Wolf plays with it too.
76	1895	41	[Such patient/26]	{got/2}	[tennis balls/129]	Such patient got tennis balls.
76	1199	41	[The desiccated food/120]	{is bought by/2}	[Kant/41]	The desiccated food is bought by Kant too.
76	2369	41	[She/41]	{develops/20}	[balloons/129]	She develops balloons.
76	1453	41	[Such toys/129]	{are acquired by/2}	[K. Ross/32]	Such toys are acquired by K. Ross.
76	2496	41	[Such man/32]	{prescribes/15}	[an antipyretic drug/94]	Such man prescribes an antipyretic drug.
76	19	41	[Cath/41]	{usually lives in/3}	[Los Angeles/44]	Cath usually lives in Los Angeles.
76	2462	41	[The Department of Mathematics/61]	{is located in/19}	[the most important californian city/44]	The Department of Mathematics is located in the most important californian city.
76	2224	41	[Turner/19]	{is full professor at/12}	[the Math School/61]	Turner is full professor at the Math School.
76	2237	41	[Some Design Patterns lessons/56]	{are offered by/22}	[that department of the university/61]	Some Design Patterns lessons are offered by that department of the university.
76	2109	41	[Those lectures/56]	{are followed by/6}	[Tom Williams/3]	Those lectures are followed by Tom Williams.
76	2269	41	[Catherine Kant/41]	{has a job in/21}	[the software consulting company/63]	Catherine Kant has a job in the software consulting company.
76	1193	41	[She/41]	{buys/2}	[the footballs/129]	She buys the footballs.
76	1194	41	[She/41]	{has got/2}	[the steak/73]	She has got the steak too.
76	1818	41	[Mike Turner/19]	{got/2}	[it/73]	Mike Turner got it too.
76	2217	41	[A book of Probability Theory/50]	{was written by/7}	[him/19]	A book of Probability Theory was written by him.
76	2348	41	[The desiccated food/120]	{is produced by/20}	[Kant/41]	The desiccated food is produced by Kant.
76	1537	41	[It/120]	{is bought by/2}	[Tom/3]	It is bought by Tom.
76	1823	41	[Mike Turner/19]	{just bought/2}	[it/120]	Mike Turner just bought it too.
76	1817	41	[The balloons/129]	{are acquired by/2}	[that professor/19]	The balloons are acquired by that professor too.
76	1809	41	[Prof. Turner/19]	{has got/2}	[muscle cars/84]	Prof. Turner has got muscle cars too.
77	2924	107	[Miss Scott/39]	{played with/1}	[Siena/107]	Miss Scott played with Siena.
77	1479	107	[Some balloons/129]	{are acquired by/2}	[that employee/39]	Some balloons are acquired by that employee.
77	3428	107	[Rick/6]	{played with/1}	[Siena/107]	Rick played with Siena.
77	1556	107	[That scholar/6]	{buys/2}	[trucks/79]	That scholar buys trucks.
77	1244	107	[Such vehicles/79]	{are bought by/2}	[Cathy/28]	Such vehicles are bought by Cathy too.
77	569	107	[J. Williams/34]	{goes around with/9}	[those meanss of transportation/79]	J. Williams goes around with those meanss of transportation.
77	1998	107	[Paris/22]	{acquires/2}	[the care/79]	Paris acquires the care.
77	2672	107	[Dr. Williams/34]	{played with/1}	[Siena/107]	Dr. Williams played with Siena.
77	3660	107	[The balls/129]	{are chased by/0}	[it/107]	The balls are chased by it.
77	3471	107	[Chewable toys/119]	{are eaten by/8}	[that beast/107]	Chewable toys are eaten by that beast.
77	1250	107	[Cathy/28]	{buys/2}	[that food/119]	Cathy buys that food.
77	2463	107	[An aspirin/94]	{is acsumed by/23}	[such ill person/28]	An aspirin is acsumed by such ill person.
77	2493	107	[Dr. Williams/34]	{provides prescription of/15}	[such drug/94]	Dr. Williams provides prescription of such drug.
77	292	107	[He/34]	{is eating/8}	[the cheeseburgers/72]	He is eating the cheeseburgers.
77	2840	107	[Paris/22]	{plays with/1}	[Siena/107]	Paris plays with Siena.
77	3050	107	[Cath/28]	{uses to play with/1}	[that pet/107]	Cath uses to play with that pet too.
78	103	43	[G. Hall/14]	{is a visiting student in/11}	[big apple/43]	G. Hall is a visiting student in big apple.
78	5	43	[That urban center/43]	{is the home town of/3}	[Mister Simmons/24]	That urban center is the home town of Mister Simmons.
78	7	43	[That city/43]	{is the home town of/3}	[Doctor Gary Washington/33]	That city is the home town of Doctor Gary Washington too.
78	3385	43	[Such man/33]	{played with/1}	[a jaguar/108]	Such man played with a jaguar.
78	2459	43	[A Department of Economy/62]	{has main seat in/19}	[NY/43]	A Department of Economy has main seat in NY.
78	2261	43	[The Economic School/62]	{offers/22}	[the AI course/54]	The Economic School offers the AI course.
78	2225	43	[Professor Hall/16]	{is tenured dt/12}	[the Economic and Finance Faculty/62]	Professor Hall is tenured dt the Economic and Finance Faculty.
78	4	43	[Big apple/43]	{is the home town of/3}	[uncle John/38]	Big apple is the home town of uncle John.
78	2445	43	[A burger/71]	{is developed by/20}	[that employee/38]	A burger is developed by that employee.
78	1416	43	[Bmw/82]	{is acquired by/2}	[that worker/38]	Bmw is acquired by that worker.
78	2430	43	[He/38]	{produces/20}	[a boomerang/125]	He produces a boomerang.
78	2439	43	[Kibbles/116]	{are developed by/20}	[him/38]	Kibbles are developed by him too.
79	2196	22	[Quantum Mechanics notes/51]	{were written by/7}	[Paris Gray/22]	Quantum Mechanics notes were written by Paris Gray.
79	2056	22	[Daniel House/15]	{is reading/4}	[those books/51]	Daniel House is reading those books.
79	149	22	[Paris gray/22]	{has lunch with/8}	[some fruits/76]	Paris gray has lunch with some fruits.
79	359	22	[Doctor Gary Washington/33]	{is eating/8}	[those aliments/76]	Doctor Gary Washington is eating those aliments too.
79	2840	22	[Professor Gray/22]	{played with/1}	[siena/107]	Professor Gray played with siena.
79	3134	22	[Mister Simmons/24]	{uses to play with/1}	[such beast/107]	Mister Simmons uses to play with such beast too.
79	2564	22	[That ill person/24]	{oas/18}	[a pain in the back/91]	That ill person oas a pain in the back.
79	1359	22	[That patient/24]	{got/2}	[a jaguar/86]	That patient got a jaguar.
79	2175	22	[DP lectures/56]	{are taught/5}	[Paris/22]	DP lectures are taught Paris.
79	581	22	[That teacher/22]	{is driving/9}	[a jaguar/86]	That teacher is driving a jaguar.
79	914	22	[Such means of transportation/86]	{is driven by/9}	[Daniel House/15]	Such means of transportation is driven by Daniel House too.
79	1411	22	[Such vehicle/86]	{is bought by/2}	[J. Lee/38]	Such vehicle is bought by J. Lee.
79	1401	22	[That worker/38]	{acquires/2}	[some balloons/129]	That worker acquires some balloons too.
79	3660	22	[Siena/107]	{tries to catch/0}	[those toys/129]	Siena tries to catch those toys.
79	2005	22	[Paris Gray/22]	{buys/2}	[a desiccated food/120]	Paris Gray buys a desiccated food.
79	14	22	[That professor/22]	{lives in/3}	[the french capital/46]	That professor lives in the french capital.
79	2461	22	[A mechanical small company/65]	{has headquarter in/19}	[that urban center/46]	A mechanical small company has headquarter in that urban center.
79	2003	22	[Fruits/76]	{are acquired by/2}	[Paris Gray/22]	Fruits are acquired by Paris Gray.
79	2009	22	[The jaguar/86]	{is acquiaed by/2}	[that lecturer/22]	The jaguar is acquiaed by that lecturer too.
79	1177	22	[It/86]	{is acquired by/2}	[Dan/15]	It is acquired by Dan too.
79	2234	22	[He/15]	{registered in/13}	[the School of CS/57]	He registered in the School of CS.
79	1171	22	[Fresh fruits/76]	{are bought by/2}	[that student/15]	Fresh fruits are bought by that student.
79	1999	22	[Footballs/129]	{are bought by/2}	[Professor Gray/22]	Footballs are bought by Professor Gray too.
79	1349	22	[Eric/24]	{acquires/2}	[them/129]	Eric acquires them too.
79	1167	22	[They/129]	{are bought by/2}	[Daniel/15]	They are bought by Daniel too.
80	2668	38	[John Lee/38]	{uses to play with/1}	[cath/106]	John Lee uses to play with cath.
80	2794	38	[Paris Cox/1]	{uses to plaf with/1}	[that animal/106]	Paris Cox uses to plaf with that animal too.
80	309	38	[Miss Cox/1]	{has lunch wxth/8}	[fruits/76]	Miss Cox has lunch wxth fruits.
80	715	38	[John Lee/38]	{drives/9}	[the motorbike/80]	John Lee drives the motorbike.
80	1210	38	[It/80]	{is acquired by/2}	[Paris/1]	It is acquired by Paris.
80	2428	38	[John Lee/38]	{produces/20}	[that means of transportation/80]	John Lee produces that means of transportation.
80	1417	38	[That employee/38]	{got/2}	[the boomerang/125]	That employee got the boomerang.
80	1885	38	[That toy/125]	{is acquired by/2}	[Kim Cox/31]	That toy is acquired by Kim Cox too.
80	1963	38	[Daniel Moore/17]	{got/2}	[it/125]	Daniel Moore got it too.
80	2223	38	[That professor/17]	{is full professor at/12}	[the Electronics Faculty/58]	That professor is full professor at the Electronics Faculty.
80	2162	38	[An Artificial Intelligence course/54]	{is presented by/5}	[such teacher/17]	An Artificial Intelligence course is presented by such teacher.
80	1415	38	[The pet-food/118]	{is acquired by/2}	[J. Lee/38]	The pet-food is acquired by J. Lee.
80	1392	38	[A motorcycle/80]	{is acquired by/2}	[that employee/38]	A motorcycle is acquired by that employee too.
80	1366	38	[Christine House/27]	{just bought/2}	[such vehicle/80]	Christine House just bought such vehicle too.
80	751	38	[That means of transportation/80]	{is driven by/9}	[Paris Cox/1]	That means of transportation is driven by Paris Cox.
80	2430	38	[The boomerang/125]	{is produced by/20}	[uncle John/38]	The boomerang is produced by uncle John.
80	2432	38	[The fresh fruits/76]	{are produced by/20}	[him/38]	The fresh fruits are produced by him too.
80	2429	38	[That employee/38]	{produces/20}	[the food for pet/118]	That employee produces the food for pet too.
80	1233	38	[Miss Cox/1]	{buys/2}	[it/118]	Miss Cox buys it.
80	1961	38	[Daniel/17]	{has got/2}	[such food/118]	Daniel has got such food too.
80	1883	38	[Kimberly Cox/31]	{has got/2}	[it/118]	Kimberly Cox has got it too.
80	4	38	[Uncle John/38]	{lives in/3}	[big apple/43]	Uncle John lives in big apple.
80	61	38	[Paris Cox/1]	{is a visiting student in/11}	[it/43]	Paris Cox is a visiting student in it.
80	2458	38	[The Department of Electronics/58]	{has main seat in/19}	[that city/43]	The Department of Electronics has main seat in that city.
80	169	38	[Uncle John/38]	{eats/8}	[fruitx/76]	Uncle John eats fruitx.
81	2887	95	[Professor Gary Washington/18]	{plays with/1}	[Charles/95]	Professor Gary Washington plays with Charles.
81	1704	95	[A motorbike/80]	{is acquired by/2}	[gary washington/18]	A motorbike is acquired by gary washington.
81	1548	95	[Allen Richard/6]	{acquires/2}	[such means of transportation/80]	Allen Richard acquires such means of transportation too.
81	1555	95	[A balloon/128]	{is bought by/2}	[that scholar/6]	A balloon is bought by that scholar too.
81	3562	95	[Charles/95]	{has lunch with/8}	[kibbles/116]	Charles has lunch with kibbles.
81	962	95	[They/116]	{are bought by/2}	[Robert/25]	They are bought by Robert.
81	2535	95	[The cold/87]	{is what affects/18}	[such ill person/25]	The cold is what affects such ill person.
81	2531	95	[The painkillers/93]	{fight/17}	[it/87]	The painkillers fight it.
81	2495	95	[Some analgesics/93]	{are prescribed by/15}	[J. Williams/34]	Some analgesics are prescribed by J. Williams.
81	2929	95	[Lijda/39]	{uses to play with/1}	[Charles/95]	Lijda uses to play with Charles.
81	1480	95	[That employee/39]	{acquires/2}	[the beef steak/73]	That employee acquires the beef steak.
81	2677	95	[J. Williams/34]	{uses to play with/1}	[Charlie/95]	J. Williams uses to play with Charlie.
81	1298	95	[Such man/34]	{buys/2}	[the steak/73]	Such man buys the steak.
81	164	95	[It/73]	{is eaten by/8}	[Professor Gary Washington/18]	It is eaten by Professor Gary Washington.
81	2346	95	[Miss Scott/39]	{produces/20}	[a t-bone steak/73]	Miss Scott produces a t-bone steak.
81	134	95	[She/39]	{has lunch with/8}	[such food/73]	She has lunch with such food.
81	3433	95	[R. Allen/6]	{uses to play with/1}	[Charles/95]	R. Allen uses to play with Charles.
81	3740	95	[The practical parts/123]	{are prepared by/25}	[him/6]	The practical parts are prepared by him.
81	3742	95	[The Business course/55]	{requires/26}	[them/123]	The Business course requires them.
81	2240	95	[A Department of Electronics/58]	{provides/22}	[that class/55]	A Department of Electronics provides that class.
81	2458	95	[The Faculty of Electronics/58]	{has headquarter in/19}	[big apple/43]	The Faculty of Electronics has headquarter in big apple.
81	3621	95	[The ball/128]	{is chased by/0}	[Charles/95]	The ball is chased by Charles.
81	3412	95	[Robert Reed/25]	{played with/1}	[Charlie/95]	Robert Reed played with Charlie.
81	960	95	[That ill person/25]	{has got/2}	[the steak/73]	That ill person has got the steak.
81	404	95	[It/73]	{is eaten by/8}	[Rinhard Allen/6]	It is eaten by Rinhard Allen.
82	1102	68	[Benjamin Cooke/11]	{got/2}	[the new york pizza/68]	Benjamin Cooke got the new york pizza.
82	808	68	[Such scholar/11]	{drives/9}	[a muscle car/83]	Such scholar drives a muscle car.
82	1092	68	[Some kibbles/116]	{are acquired by/2}	[such boy/11]	Some kibbles are acquired by such boy.
82	3517	68	[That food/116]	{are eaten by/8}	[the cat/112]	That food are eaten by the cat.
82	1716	68	[Gary Washington/18]	{just bought/2}	[them/116]	Gary Washington just bought them.
82	156	68	[That teacher/18]	{is eating/8}	[the pizza/68]	That teacher is eating the pizza.
82	1310	68	[Dr. Williams/34]	{got/2}	[that aliment/68]	Dr. Williams got that aliment.
82	2494	68	[That doctor/34]	{prescribes/15}	[some antibacterials/92]	That doctor prescribes some antibacterials.
82	2523	68	[They/92]	{fight/17}	[the cough/88]	They fight the cough.
82	2557	68	[Daniel Moore/29]	{got/18}	[that disease/88]	Daniel Moore got that disease.
82	1414	68	[Mr. Lee/38]	{has got/2}	[a new york pizza/68]	Mr. Lee has got a new york pizza.
82	2666	68	[He/38]	{plays with/1}	[a domestic feline/112]	He plays with a domestic feline.
82	3633	68	[That animal/112]	{chases/0}	[the boomerang/125]	That animal chases the boomerang.
82	1677	68	[The boomerang/125]	{is bought by/2}	[Daniel/29]	The boomerang is bought by Daniel.
82	1673	68	[Mustang/83]	{is bought by/2}	[him/29]	Mustang is bought by him too.
82	2436	68	[Mr. Lee/38]	{develops/20}	[a pizza/68]	Mr. Lee develops a pizza.
82	1413	68	[Mustang/83]	{ss bought by/2}	[such worker/38]	Mustang ss bought by such worker.
82	1726	68	[A new york pizza/68]	{is acquired by/2}	[Professor Gary Washington/18]	A new york pizza is acquired by Professor Gary Washington too.
82	1729	68	[A boomerang/125]	{is bought by/2}	[that professor/18]	A boomerang is bought by that professor too.
82	2228	68	[He/18]	{is tenured at/12}	[a Computer Science Faculty/57]	He is tenured at a Computer Science Faculty.
82	166	68	[The pizza with cheese/68]	{is eaten by/8}	[Mr. Lee/38]	The pizza with cheese is eaten by Mr. Lee.
82	286	68	[That food/68]	{is eaten by/8}	[J. Williams/34]	That food is eaten by J. Williams too.
82	1300	68	[That man/34]	{buys/2}	[the rabbit kibbles/116]	That man buys the rabbit kibbles.
82	1664	68	[Daniel/29]	{just got/2}	[the kibbles/116]	Daniel just got the kibbles too.
82	2584	68	[James Williams/34]	{cares about/24}	[such patient/29]	James Williams cares about such patient.
83	2567	24	[Eric Simmons/24]	{has/18}	[a cough/88]	Eric Simmons has a cough.
83	2513	24	[It/88]	{is discovered by/16}	[James/34]	It is discovered by James.
83	2674	24	[That specialist/34]	{played with/1}	[the hound called Brian/102]	That specialist played with the hound called Brian.
83	291	24	[Such man/34]	{is eating/8}	[some new york pizzas/69]	Such man is eating some new york pizzas.
83	2416	24	[Patsy/36]	{develops/20}	[those aliments/69]	Patsy develops those aliments.
83	736	24	[Eric/24]	{goes around with/9}	[mustang/83]	Eric goes around with mustang.
83	1361	24	[Such vehicle/83]	{is bought by/2}	[him/24]	Such vehicle is bought by him.
83	1354	24	[That patient/24]	{acquires/2}	[chew toys/119]	That patient acquires chew toys too.
83	1349	24	[Some balls/129]	{are acquired by/2}	[him/24]	Some balls are acquired by him too.
83	1297	24	[J. Williams/34]	{buys/2}	[them/129]	J. Williams buys them too.
83	1343	24	[Mr. Eric/24]	{has got/2}	[pizzas/69]	Mr. Eric has got pizzas too.
83	381	24	[Mr. Hall/14]	{is eating/8}	[them/69]	Mr. Hall is eating them.
83	3688	24	[The praccical exams/123]	{are prepared by/25}	[him/14]	The praccical exams are prepared by him.
83	3742	24	[Some practical parts/123]	{are required in/26}	[a Business course/55]	Some practical parts are required in a Business course.
83	2483	24	[Eric/24]	{takvs/23}	[some painkillers/93]	Eric takvs some painkillers.
83	411	24	[The Neapolitan pizzas/69]	{are eaten by/8}	[Eric Simmons/24]	The Neapolitan pizzas are eaten by Eric Simmons.
83	5	24	[Big apple/43]	{is the home town of/3}	[him/24]	Big apple is the home town of him.
83	3136	24	[Such ill person/24]	{uses to play with/1}	[Brian/102]	Such ill person uses to play with Brian.
84	140	77	[Mike Turner/19]	{is eating/8}	[a caesar salad/77]	Mike Turner is eating a caesar salad.
84	1817	77	[That teacher/19]	{buys/2}	[footballs/129]	That teacher buys footballs.
84	985	77	[Virginia/30]	{acquires/2}	[them/129]	Virginia acquires them too.
84	889	77	[Lady Anderson/30]	{is driving/9}	[mustang/83]	Lady Anderson is driving mustang.
84	1620	77	[G. Hall/14]	{just got/2}	[a salad/77]	G. Hall just got a salad.
84	1614	77	[That boy/14]	{just got/2}	[some chew toys/119]	That boy just got some chew toys too.
84	103	77	[Such student/14]	{is on visit in/11}	[ny/43]	Such student is on visit in ny.
84	3210	77	[That scholar/14]	{played with/1}	[dog mat/98]	That scholar played with dog mat.
84	2664	77	[J. Lee/38]	{plays with/1}	[that pet/98]	J. Lee plays with that pet too.
84	380	77	[G. Hall/14]	{eats/8}	[a caesar salad/77]	G. Hall eats a caesar salad.
84	2083	77	[Such scholar/14]	{attends/6}	[the Business lecture/55]	Such scholar attends the Business lecture.
84	2245	77	[A School of CS/57]	{provides/22}	[that course/55]	A School of CS provides that course.
84	2446	77	[Mr. Lee/38]	{develops/20}	[a salad/77]	Mr. Lee develops a salad.
84	170	77	[He/38]	{is eating/8}	[it/77]	He is eating it.
84	1412	77	[He/38]	{has got/2}	[such food/77]	He has got such food.
84	1401	77	[Tennis balls/129]	{are bought by/2}	[that employee/38]	Tennis balls are bought by that employee too.
84	1297	77	[They/129]	{are bought by/2}	[James Williams/34]	They are bought by James Williams too.
84	2447	77	[John Lee/38]	{produces/20}	[balls/129]	John Lee produces balls.
84	3665	77	[They/129]	{are lhased by/0}	[dog mat/98]	They are lhased by dog mat.
84	1308	77	[A salad/77]	{is acquired by/2}	[James/34]	A salad is acquired by James.
84	290	77	[That food/77]	{is eaten by/8}	[such man/34]	That food is eaten by such man.
84	2495	77	[Analgesic drugs/93]	{are prescribed by/15}	[such medic/34]	Analgesic drugs are prescribed by such medic.
84	2529	77	[Those medicines/93]	{treat/17}	[a terrible headache/89]	Those medicines treat a terrible headache.
84	2477	77	[Lady Anderson/30]	{assumes/23}	[analgesic drugs/93]	Lady Anderson assumes analgesic drugs.
84	1828	77	[Mike Turner/19]	{acquires/2}	[the caesar salad/77]	Mike Turner acquires the caesar salad.
85	3109	106	[Little Brian/9]	{uses to play with/1}	[cath/106]	Little Brian uses to play with cath.
85	3669	106	[A wood stick/126]	{is chased by/0}	[her/106]	A wood stick is chased by her.
85	2857	106	[Professor Gray/22]	{plays with/1}	[such beast/106]	Professor Gray plays with such beast.
85	3382	106	[Mr. Wolf/26]	{played with/1}	[cathy cat/106]	Mr. Wolf played with cathy cat too.
85	3361	106	[Kevin Ross/32]	{uses to play with/1}	[such pet/106]	Kevin Ross uses to play with such pet too.
85	3235	106	[Miss Perez/36]	{played with/1}	[that beast/106]	Miss Perez played with that beast too.
85	703	106	[Patricia Perez/36]	{goes around with/9}	[the truck/78]	Patricia Perez goes around with the truck.
85	1513	106	[An auto/78]	{is acquired by/2}	[Ward/9]	An auto is acquired by Ward.
85	2423	106	[A truck/78]	{is developed by/20}	[Patricia Perez/36]	A truck is developed by Patricia Perez.
85	1007	106	[That worker/36]	{just got/2}	[spaghetti/70]	That worker just got spaghetti.
85	3505	106	[Cathy cat/106]	{is eating/8}	[the food for pet/118]	Cathy cat is eating the food for pet.
85	2013	106	[A pet-food/118]	{is bought by/2}	[Paris/22]	A pet-food is bought by Paris.
85	2197	106	[She/22]	{authors/7}	[a book of Probability Theory/50]	She authors a book of Probability Theory.
85	577	106	[A car/78]	{is drivgn by/9}	[that teacher/22]	A car is drivgn by that teacher.
85	2179	106	[The ML class/52]	{is presented by/5}	[that lecturer/22]	The ML class is presented by that lecturer.
86	223	75	[Chief Clark/37]	{has lunch with/8}	[a fresh fruit/75]	Chief Clark has lunch with a fresh fruit.
86	1732	75	[Mr. Lee/2]	{just got/2}	[such aliment/75]	Mr. Lee just got such aliment.
86	433	75	[Mary/20]	{has lunch with/8}	[it/75]	Mary has lunch with it.
86	2945	75	[She/20]	{plays with/1}	[Siena/107]	She plays with Siena.
86	1328	75	[Some chewable toys/119]	{are acquired by/2}	[that teacher/20]	Some chewable toys are acquired by that teacher.
86	413	75	[A fresh fruit/75]	{is eaten by/8}	[Eric/24]	A fresh fruit is eaten by Eric.
86	1349	75	[He/24]	{get/2}	[the footballs/129]	He get the footballs.
86	1446	75	[The fruit/75]	{is acquired by/2}	[Kevin Ross/32]	The fruit is acquired by Kevin Ross too.
86	2498	75	[The analgesics/93]	{are prescribed by/15}	[him/32]	The analgesics are prescribed by him.
86	2531	75	[Those drugs/93]	{cure/17}	[a nasty flu/87]	Those drugs cure a nasty flu.
86	2507	75	[Doctor Ross/32]	{discovers/16}	[the fever/87]	Doctor Ross discovers the fever.
86	2565	75	[It/87]	{is what affects/18}	[Eric/24]	It is what affects Eric.
86	1342	75	[That patient/24]	{just got/2}	[a fresh fruit/75]	That patient just got a fresh fruit.
86	1316	75	[That food/75]	{is bought by/2}	[Prof. Garcia/20]	That food is bought by Prof. Garcia too.
86	2211	75	[She/20]	{is the author of/7}	[Dynamical Systems book/48]	She is the author of Dynamical Systems book.
86	493	75	[The fruit/75]	{is eaten by/8}	[Lee/2]	The fruit is eaten by Lee.
86	1680	75	[Caesar/37]	{got/2}	[such food/75]	Caesar got such food.
86	2266	75	[The industrial factory/66]	{has hired/21}	[Mat/37]	The industrial factory has hired Mat.
86	2457	75	[That firm/66]	{is located in/19}	[Siena/45]	That firm is located in Siena.
86	124	75	[Muscle cars/84]	{have been lscensed in/10}	[Sienna/45]	Muscle cars have been lscensed in Sienna.
86	38	75	[John/2]	{is on visit in/11}	[it/45]	John is on visit in it.
86	503	75	[Kevin Ross/32]	{is eating/8}	[the fruit/75]	Kevin Ross is eating the fruit.
86	2321	75	[The frehh fruit/75]	{is produced by/20}	[Caesar Clark/37]	The frehh fruit is produced by Caesar Clark.
86	1692	75	[Some chewable toys/119]	{are acquired by/2}	[such worker/37]	Some chewable toys are acquired by such worker.
86	561	75	[Mustangs/84]	{are driven by/9}	[him/37]	Mustangs are driven by him.
87	2526	87	[An antipyretic/94]	{fights/17}	[the bad cold/87]	An antipyretic fights the bad cold.
87	2517	87	[Doctor Cox/31]	{discovered/16}	[a nasty flu/87]	Doctor Cox discovered a nasty flu.
87	1868	87	[Such doctor/31]	{acquires/2}	[cars/79]	Such doctor acquires cars.
87	1874	87	[Chewable toys/119]	{are bought by/2}	[that specialist/31]	Chewable toys are bought by that specialist too.
87	1250	87	[Cath/28]	{acquires/2}	[that food/119]	Cath acquires that food too.
87	1239	87	[The pizzas/69]	{are acquired by/2}	[her/28]	The pizzas are acquired by her too.
87	2550	87	[A flu/87]	{is what affects/18}	[that patient/28]	A flu is what affects that patient.
87	3062	87	[Such ill person/28]	{plays with/1}	[a dog/114]	Such ill person plays with a dog.
87	2642	87	[J. Johnson/0]	{uses to play with/1}	[it/114]	J. Johnson uses to play with it too.
88	1846	8	[The kibales/116]	{are bought by/2}	[Chris/8]	The kibales are bought by Chris.
88	1326	8	[Prof. Garcia/20]	{buys/2}	[them/116]	Prof. Garcia buys them too.
88	1850	8	[Cheeseburgers/72]	{are acquired by/2}	[Christopher White/8]	Cheeseburgers are acquired by Christopher White too.
88	966	8	[Such food/72]	{are bought by/2}	[Robert/25]	Such food are bought by Robert too.
88	532	8	[Miss Gray/40]	{has lunch with/8}	[them/72]	Miss Gray has lunch with them.
88	899	8	[C. White/8]	{goes around with/9}	[bmw/82]	C. White goes around with bmw.
88	1843	8	[Tennis balls/129]	{are bouvht by/2}	[him/8]	Tennis balls are bouvht by him.
88	959	8	[Those toys/129]	{are bought by/2}	[Rob Reed/25]	Those toys are bought by Rob Reed too.
88	3665	8	[They/129]	{are chased by/0}	[Mat/98]	They are chased by Mat.
88	3000	8	[Chris/8]	{plays wiwh/1}	[that beast/98]	Chris plays wiwh that beast.
88	2874	8	[Paris Gray/40]	{plays with/1}	[such animal/98]	Paris Gray plays with such animal too.
88	2395	8	[Such worker/40]	{produces/20}	[the balls/129]	Such worker produces the balls.
88	620	8	[Bmw/82]	{is driven by/9}	[her/40]	Bmw is driven by her.
88	638	8	[It/82]	{is driven by/9}	[Doctor Gary Washington/33]	It is driven by Doctor Gary Washington too.
88	66	8	[Christopher White/8]	{is a visiting student in/11}	[the Italian capital city/42]	Christopher White is a visiting student in the Italian capital city.
88	2130	8	[A ML course/52]	{is attended by/6}	[that boy/8]	A ML course is attended by that boy.
88	2189	8	[It/52]	{is presented by/5}	[Prof. Garcia/20]	It is presented by Prof. Garcia.
88	1323	8	[Balls/129]	{are acquired by/2}	[such teacher/20]	Balls are acquired by such teacher.
88	1858	8	[Chris/8]	{has got/2}	[bmw station wagon/82]	Chris has got bmw station wagon too.
88	665	8	[Bmw/82]	{is driven by/9}	[Mary/20]	Bmw is driven by Mary.
88	719	8	[Robert/25]	{drives/9}	[bmw station wagon/82]	Robert drives bmw station wagon too.
88	1936	8	[It/82]	{is bought by/2}	[Gary Washington/33]	It is bought by Gary Washington.
88	372	8	[Chris/8]	{has lunch with/8}	[some cheeseburgers/72]	Chris has lunch with some cheeseburgers.
88	362	8	[Hamburgers/72]	{are eaten by/8}	[Doctor Gary Washington/33]	Hamburgers are eaten by Doctor Gary Washington too.
88	2491	8	[Antimicrobial drugs/92]	{are prescribed by/15}	[that man/33]	Antimicrobial drugs are prescribed by that man.
89	2572	88	[The nasty cough/88]	{is what affects/18}	[Miss Nancy/23]	The nasty cough is what affects Miss Nancy.
89	2518	88	[It/88]	{is discovered by/16}	[Kim Cox/31]	It is discovered by Kim Cox.
89	1875	88	[She/31]	{got/2}	[a desiccated food/120]	She got a desiccated food.
89	2533	88	[Analgesics/93]	{cure/17}	[the nasty cough/88]	Analgesics cure the nasty cough.
89	2468	88	[Those drugs/93]	{are assumed by/23}	[Miss Carter/23]	Those drugs are assumed by Miss Carter.
89	2489	88	[They/93]	{are prescribed by/15}	[Kimberly Cox/31]	They are prescribed by Kimberly Cox.
90	3644	96	[Rick/96]	{chases/0}	[the stick/126]	Rick chases the stick.
90	3068	96	[Professor Harris/21]	{uses to play with/1}	[ricky/96]	Professor Harris uses to play with ricky.
90	2173	96	[Some machine learning lectures/53]	{are taught/5}	[that professor/21]	Some machine learning lectures are taught that professor.
90	2264	96	[The Economic School/62]	{offers/22}	[the ML lectures/53]	The Economic School offers the ML lectures.
90	2459	96	[That faculty/62]	{has main seat in/19}	[New York/43]	That faculty has main seat in New York.
90	2229	96	[The Economic and Finance Faculty/62]	{enrolls/13}	[Ben/11]	The Economic and Finance Faculty enrolls Ben.
90	3404	96	[Robert/25]	{uses to play with/1}	[ricky/96]	Robert uses to play with ricky.
90	961	96	[Robert Reed/25]	{acquires/2}	[the t-bone steaks/74]	Robert Reed acquires the t-bone steaks.
90	3341	96	[Doctor Ross/32]	{uses to play with/1}	[Rick/96]	Doctor Ross uses to play with Rick.
90	3538	96	[It/96]	{has lunch with/8}	[a desiccated food/120]	It has lunch with a desiccated food.
90	2963	96	[Caesar/37]	{uses to play with/1}	[Rick/96]	Caesar uses to play with Rick.
90	1679	96	[The muscle cars/84]	{are acquired by/2}	[such employee/37]	The muscle cars are acquired by such employee.
90	2304	96	[Such worker/37]	{develops/20}	[some steaks/74]	Such worker develops some steaks.
90	561	96	[Mustasgs/84]	{are driven by/9}	[such employee/37]	Mustasgs are driven by such employee.
90	3005	96	[Ben Cook/11]	{played with/1}	[ricky/96]	Ben Cook played with ricky.
91	2609	13	[Wolf/13]	{plays with/1}	[Siena/107]	Wolf plays with Siena.
91	2819	13	[Anderson/30]	{plays with/1}	[Siena/107]	Anderson plays with Siena too.
91	188	13	[She/30]	{is eating/8}	[maccheroni/70]	She is eating maccheroni.
91	6	13	[New York/43]	{is the home town of/3}	[such patient/30]	New York is the home town of such patient.
91	97	13	[Wolf/13]	{is a visiting student in/11}	[it/43]	Wolf is a visiting student in it.
91	4	13	[Uncle john/38]	{inhabits in/3}	[big apple/43]	Uncle john inhabits in big apple.
91	2439	13	[Some rabbit kibbles/116]	{are produced by/20}	[that worker/38]	Some rabbit kibbles are produced by that worker.
91	1456	13	[They/116]	{are bought by/2}	[K. Ross/32]	They are bought by K. Ross.
91	931	13	[Benjamin Wolf/13]	{has got/2}	[the ball/128]	Benjamin Wolf has got the ball too.
91	1945	13	[Daniel Moore/17]	{got/2}	[it/128]	Daniel Moore got it too.
91	3661	13	[Siena/107]	{chases/0}	[that toy/128]	Siena chases that toy.
91	2651	13	[Mr. lee/38]	{plays with/1}	[Siena/107]	Mr. lee plays with Siena.
91	3260	13	[Daniel Moore/17]	{played with/1}	[such animal/107]	Daniel Moore played with such animal too.
91	600	13	[Benjamin Wolf/13]	{is driving/9}	[luxury cars/85]	Benjamin Wolf is driving luxury cars.
91	1398	13	[Such vehicles/85]	{are bought by/2}	[j. lee/38]	Such vehicles are bought by j. lee.
91	1450	13	[Kevin Ross/32]	{just got/2}	[such meanss of transport/85]	Kevin Ross just got such meanss of transport too.
91	3700	13	[Benjamin Wolf/13]	{prepares for/25}	[the practical parts/123]	Benjamin Wolf prepares for the practical parts.
91	3742	13	[Such tests/123]	{are required in/26}	[a Business course/55]	Such tests are required in a Business course.
91	2255	13	[The Department of Physics/60]	{offers/22}	[such class/55]	The Department of Physics offers such class.
91	2113	13	[A Business course/55]	{is followed by/6}	[Mr. Wolf/13]	A Business course is followed by Mr. Wolf.
91	2161	13	[It/55]	{is taught by/5}	[Daniel Moore/17]	It is taught by Daniel Moore.
91	2036	13	[Quantum Mechanics theory articles/51]	{are studied by/4}	[Benjamin Wolf/13]	Quantum Mechanics theory articles are studied by Benjamin Wolf.
91	2204	13	[Such volumes/51]	{were written by/7}	[Danny/17]	Such volumes were written by Danny.
91	178	13	[Wolf/13]	{is eating/8}	[pasta/70]	Wolf is eating pasta.
91	208	13	[Such aliment/70]	{is eaten by/8}	[Danny/17]	Such aliment is eaten by Danny too.
92	271	69	[Neapolitan pizzas/69]	{are eaten by/8}	[Christy/27]	Neapolitan pizzas are eaten by Christy.
92	2561	69	[Christie/27]	{got/18}	[headaches/90]	Christie got headaches.
92	1317	69	[Neapolitan pizzas/69]	{are acquired by/2}	[Mary/20]	Neapolitan pizzas are acquired by Mary.
92	1213	69	[Miss Cox/1]	{got/2}	[them/69]	Miss Cox got them too.
92	2789	69	[She/1]	{plays with/1}	[the beagle/114]	She plays with the beagle.
92	3581	69	[The ball/128]	{is chased by/0}	[that pet/114]	The ball is chased by that pet.
92	2337	69	[A tennis ball/128]	{is developed by/20}	[Linda/39]	A tennis ball is developed by Linda.
92	2338	69	[Pizzas with cheese/69]	{are developed by/20}	[that employee/39]	Pizzas with cheese are developed by that employee too.
92	501	69	[Such aliments/69]	{are eaten by/8}	[Kevin Ross/32]	Such aliments are eaten by Kevin Ross.
92	1461	69	[Doctor Ross/32]	{acquires/2}	[a truck/78]	Doctor Ross acquires a truck.
92	311	69	[Paris/1]	{eats/8}	[the Neapolitan pizzas/69]	Paris eats the Neapolitan pizzas.
92	1473	69	[Miss Scott/39]	{just bought/2}	[that food/69]	Miss Scott just bought that food.
92	431	69	[Mary/20]	{has lunch with/8}	[them/69]	Mary has lunch with them.
92	2186	69	[Such teacher/20]	{presents/5}	[the Business class/55]	Such teacher presents the Business class.
92	1337	69	[A pet-food/118]	{is acquired by/2}	[such professor/20]	A pet-food is acquired by such professor.
92	1447	69	[Kevin ross/32]	{buys/2}	[Neapolitan pizzas/69]	Kevin ross buys Neapolitan pizzas too.
92	1369	69	[Miss House/27]	{acquires/2}	[them/69]	Miss House acquires them too.
92	2470	69	[She/27]	{takes/23}	[some antibacterials/92]	She takes some antibacterials.
92	2497	69	[K. Ross/32]	{prescribes/15}	[them/92]	K. Ross prescribes them.
92	856	69	[The auto/78]	{is driven by/9}	[that doctor/32]	The auto is driven by that doctor.
92	667	69	[Mary/20]	{drives/9}	[the car/78]	Mary drives the car too.
92	131	69	[Linda/39]	{has lunch with/8}	[the Neapolitan pizzas/69]	Linda has lunch with the Neapolitan pizzas.
92	1493	69	[The food for pet/118]	{is acquired by/2}	[such employee/39]	The food for pet is acquired by such employee.
93	3342	105	[Kevin Ross/32]	{plays with/1}	[cat Gary/105]	Kevin Ross plays with cat Gary.
93	503	105	[He/32]	{eats/8}	[the fresh fruit/75]	He eats the fresh fruit.
93	3639	105	[Gary/105]	{chases/0}	[a wood stick/126]	Gary chases a wood stick.
93	2607	105	[Wolf/13]	{played with/1}	[cat Gary/105]	Wolf played with cat Gary.
93	930	105	[Luxury cars/85]	{are bought by/2}	[such student/13]	Luxury cars are bought by such student.
93	3568	105	[Cat Gary/105]	{has lunch with/8}	[a desiccated food/120]	Cat Gary has lunch with a desiccated food.
93	1719	105	[The dried food/120]	{is acquired by/2}	[Washington/18]	The dried food is acquired by Washington.
93	2348	105	[A desiccated food/120]	{is developed by/20}	[Kant/41]	A desiccated food is developed by Kant.
93	939	105	[It/120]	{is acquired by/2}	[Mrs Wolf/13]	It is acquired by Mrs Wolf.
93	2112	105	[That boy/13]	{follows/6}	[some ML classes/53]	That boy follows some ML classes.
93	3048	105	[Caghy/28]	{played with/1}	[Gary/105]	Caghy played with Gary.
93	2880	105	[Gary Washington/18]	{plays with/1}	[it/105]	Gary Washington plays with it too.
93	2200	105	[Quantum Mechanics notes/51]	{were written by/7}	[that teacher/18]	Quantum Mechanics notes were written by that teacher.
93	163	105	[That professor/18]	{is eating/8}	[the fresh fruit/75]	That professor is eating the fresh fruit.
93	2754	105	[Catherine Kant/41]	{plays with/1}	[Gary/105]	Catherine Kant plays with Gary.
93	1190	105	[Jaguars/85]	{are acquired by/2}	[that worker/41]	Jaguars are acquired by that worker.
93	1450	105	[Kevin Ross/32]	{has got/2}	[such vehicles/85]	Kevin Ross has got such vehicles too.
93	2497	105	[That specialist/32]	{prescribes/15}	[antimicrobial drugs/92]	That specialist prescribes antimicrobial drugs.
94	162	72	[Hamburgers/72]	{are eaten by/8}	[Gary Washington/18]	Hamburgers are eaten by Gary Washington.
94	2886	72	[Such professor/18]	{uses to play with/1}	[Mary/101]	Such professor uses to play with Mary.
94	1712	72	[He/18]	{got/2}	[trucks/79]	He got trucks.
94	1088	72	[Such meanss of transport/79]	{are acquired by/2}	[Mr. Cooke/11]	Such meanss of transport are acquired by Mr. Cooke too.
94	1192	72	[Catherine Kant/41]	{just got/2}	[such meanss of transportation/79]	Catherine Kant just got such meanss of transportation too.
94	232	72	[Burgers/72]	{are eaten by/8}	[Robert/25]	Burgers are eaten by Robert.
94	502	72	[Kevin Ross/32]	{is eating/8}	[such food/72]	Kevin Ross is eating such food too.
94	2507	72	[The fever/87]	{is discovered by/16}	[such man/32]	The fever is discovered by such man.
94	2521	72	[Some antibacterials/92]	{treat/17}	[it/87]	Some antibacterials treat it.
94	2535	72	[Rob Reed/25]	{has/18}	[that disease/87]	Rob Reed has that disease.
94	957	72	[He/25]	{has got/2}	[a footballs/128]	He has got a footballs.
94	1720	72	[Cheeseburgers/72]	{are bought by/2}	[Gary Washington/18]	Cheeseburgers are bought by Gary Washington too.
94	2202	72	[Such professor/18]	{wrote/7}	[the Machine Learning books/49]	Such professor wrote the Machine Learning books.
94	2073	72	[Such texts/49]	{are studied by/4}	[benjamin cooke/11]	Such texts are studied by benjamin cooke.
94	1200	72	[Some cheeseburgers/72]	{are acquired by/2}	[Cathy/41]	Some cheeseburgers are acquired by Cathy.
94	2348	72	[Such employee/41]	{produces/20}	[the dried food/120]	Such employee produces the dried food.
94	1460	72	[Doctor Ross/32]	{got/2}	[burgers/72]	Doctor Ross got burgers.
94	857	72	[That medic/32]	{goes around with/9}	[cars/79]	That medic goes around with cars.
94	1452	72	[Such man/32]	{acquires/2}	[trucks/79]	Such man acquires trucks.
94	1459	72	[A desiccated food/120]	{is bought by/2}	[such doctor/32]	A desiccated food is bought by such doctor too.
94	965	72	[Mr. Reed/25]	{got/2}	[it/120]	Mr. Reed got it too.
94	966	72	[Some burgers/72]	{are bought by/2}	[him/25]	Some burgers are bought by him too.
94	958	72	[That ill person/25]	{got/2}	[the cars/79]	That ill person got the cars too.
94	202	72	[The cheeseburgers/72]	{are eaten by/8}	[ben Cook/11]	The cheeseburgers are eaten by ben Cook.
94	2126	72	[That student/11]	{follows/6}	[an AI class/54]	That student follows an AI class.
95	2231	59	[Little Brian/9]	{is enrolled in/13}	[a Department of Dynamical Systems/59]	Little Brian is enrolled in a Department of Dynamical Systems.
95	2455	59	[That department of the university/59]	{is located in/19}	[the city of US government seat/47]	That department of the university is located in the city of US government seat.
95	2454	59	[A farm/67]	{is located in/19}	[DC/47]	A farm is located in DC too.
95	2253	59	[A Faculty of Dynamical Systems/59]	{offers/22}	[the ML course/52]	A Faculty of Dynamical Systems offers the ML course.
95	2226	59	[Professor Harris/21]	{is tenured at/12}	[a Dynamical systems Faculty/59]	Professor Harris is tenured at a Dynamical systems Faculty.
95	471	59	[That lecturer/21]	{has lunch with/8}	[the pizzas with cheese/69]	That lecturer has lunch with the pizzas with cheese.
95	2286	59	[They/69]	{are produced by/20}	[Mr. Jeffrey Phillips/35]	They are produced by Mr. Jeffrey Phillips.
95	1442	59	[Bmw/82]	{is acquired by/2}	[chief Phillips/35]	Bmw is acquired by chief Phillips.
95	1364	59	[Such vehicle/82]	{is bought by/2}	[Eric/24]	Such vehicle is bought by Eric too.
96	657	81	[Linda/5]	{is driving/9}	[panda/81]	Linda is driving panda.
96	1109	81	[Neapolitan pizzas/69]	{are acquired by/2}	[such student/5]	Neapolitan pizzas are acquired by such student.
96	120	81	[Fiat panda/81]	{is registered in/10}	[Washington DC/47]	Fiat panda is registered in Washington DC.
96	11	81	[Mr. Wolf/26]	{lives in/3}	[Washington/47]	Mr. Wolf lives in Washington.
96	2454	81	[A big farm/67]	{has main seat in/19}	[it/47]	A big farm has main seat in it.
96	2455	81	[A Department of Dynamical Systems/59]	{has main seat in/19}	[Washington/47]	A Department of Dynamical Systems has main seat in Washington too.
96	87	81	[Linda Scott/5]	{is on visit in/11}	[Washington DC/47]	Linda Scott is on visit in Washington DC.
96	765	81	[Washington/18]	{drives/9}	[panda/81]	Washington drives panda.
96	2886	81	[Gary Washington/18]	{played with/1}	[mary/101]	Gary Washington played with mary.
96	2676	81	[Dr. Williams/34]	{plays with/1}	[that beast/101]	Dr. Williams plays with that beast too.
96	2512	81	[A bad cold/87]	{is discovered by/16}	[such man/34]	A bad cold is discovered by such man.
96	792	81	[Panda/81]	{is driven by/9}	[Catherine Kant/41]	Panda is driven by Catherine Kant.
96	1198	81	[She/41]	{just bought/2}	[the chew toys/119]	She just bought the chew toys.
96	2362	81	[Panda/81]	{is developed by/20}	[her/41]	Panda is developed by her.
96	1904	81	[It/81]	{is acquired by/2}	[Gregody Wolf/26]	It is acquired by Gregody Wolf.
96	1306	81	[Panda/81]	{is bought by/2}	[James Williams/34]	Panda is bought by James Williams too.
96	2495	81	[The painkillers/93]	{are prescribed by/15}	[that medic/34]	The painkillers are prescribed by that medic.
96	2531	81	[Those drugs/93]	{fight/17}	[the cold/87]	Those drugs fight the cold.
96	1722	81	[Professor Gary Washington/18]	{just bought/2}	[fiat panda/81]	Professor Gary Washington just bought fiat panda.
96	2200	81	[He/18]	{is the author of/7}	[the Quantum Mechanics theory articles/51]	He is the author of the Quantum Mechanics theory articles.
96	1202	81	[Panda/81]	{is bought by/2}	[Cath/41]	Panda is bought by Cath.
96	1191	81	[The footballs/128]	{is bought by/2}	[her/41]	The footballs is bought by her too.
96	3576	81	[A mustang/101]	{tries to catch/0}	[that toy/128]	A mustang tries to catch that toy.
96	2760	81	[Cath/41]	{uses to play with/1}	[Mary/101]	Cath uses to play with Mary.
96	3531	81	[That animal/101]	{has lunch with/8}	[chew toys/119]	That animal has lunch with chew toys.
97	2790	98	[Miss Cox/1]	{plays with/1}	[dog mas/98]	Miss Cox plays with dog mas.
97	752	98	[A jaguar/86]	{is driven by/9}	[Paris/1]	A jaguar is driven by Paris.
97	1203	98	[It/86]	{is bought by/2}	[Kant/41]	It is bought by Kant.
97	2853	98	[Paris Gray/22]	{played with/1}	[Mat/98]	Paris Gray played with Mat.
97	3294	98	[Christine House/27]	{uses to play with/1}	[that animal/98]	Christine House uses to play with that animal too.
97	274	98	[The t-bone steak/73]	{is eaten by/8}	[such ill person/27]	The t-bone steak is eaten by such ill person.
97	2000	98	[Professor Grat/22]	{got/2}	[such aliment/73]	Professor Grat got such aliment.
97	2179	98	[Paris Gray/22]	{is teaching/5}	[a Machine Learning course/52]	Paris Gray is teaching a Machine Learning course.
97	2685	98	[J. Williams/34]	{plays with/1}	[Mat/98]	J. Williams plays with Mat.
97	1300	98	[Some rabbit kibbles/116]	{are bought by/2}	[such doctor/34]	Some rabbit kibbles are bought by such doctor.
97	2769	98	[Cathy/41]	{uses to play with/1}	[dog mat/98]	Cathy uses to play with dog mat.
97	2361	98	[Some rabbit kibbles/116]	{are developed by/20}	[Catherine Kant/41]	Some rabbit kibbles are developed by Catherine Kant.
97	3665	98	[Mat/98]	{tries to catch/0}	[some balloons/129]	Mat tries to catch some balloons.
97	3477	98	[It/98]	{has lunch with/8}	[some tuna kibbles/116]	It has lunch with some tuna kibbles.
97	1222	98	[Such food/116]	{are bought by/2}	[Miss Cox/1]	Such food are bought by Miss Cox.
98	2057	49	[Some ML materials/49]	{are studied by/4}	[Daniel House/15]	Some ML materials are studied by Daniel House.
98	2202	49	[Professor Gary Washington/18]	{is the author of/7}	[those texts/49]	Professor Gary Washington is the author of those texts.
98	2884	49	[Such professor/18]	{uses to play with/1}	[the hound called Brian/102]	Such professor uses to play with the hound called Brian.
99	2458	58	[An Electronics Faculty/58]	{has headquarter in/19}	[big apple/43]	An Electronics Faculty has headquarter in big apple.
99	6	58	[New York/43]	{is the home town of/3}	[Virginia/30]	New York is the home town of Virginia.
99	2233	58	[The Department of Electronics/58]	{enrolls/13}	[Sarah Smith/7]	The Department of Electronics enrolls Sarah Smith.
99	2240	58	[The Business lecture/55]	{is offered by/22}	[such department of the university/58]	The Business lecture is offered by such department of the university.
99	2186	58	[A Business course/55]	{is presented by/5}	[Prof. Garcia/20]	A Business course is presented by Prof. Garcia.
100	2541	90	[Lady Anderson/30]	{got/18}	[some headachej/90]	Lady Anderson got some headachej.
100	1001	90	[A bpomerang/125]	{is bought by/2}	[that ill person/30]	A bpomerang is bought by that ill person.
100	1989	90	[Charlie/4]	{just bought/2}	[such toy/125]	Charlie just bought such toy too.
100	1833	90	[It/125]	{is bought by/2}	[Mike Turner/19]	It is bought by Mike Turner too.
100	1824	90	[That lecturer/19]	{got/2}	[the burgers/72]	That lecturer got the burgers too.
100	2514	90	[Doctor Cox/31]	{discovers/16}	[bad headaches/90]	Doctor Cox discovers bad headaches.
100	2532	90	[The painkillers/93]	{treat/17}	[them/90]	The painkillers treat them.
100	2477	90	[Analgesics/93]	{are assumed by/23}	[Virginia/30]	Analgesics are assumed by Virginia.
100	995	90	[The expensive car/86]	{is acquired by/2}	[her/30]	The expensive car is acquired by her.
100	707	90	[Patsy/36]	{drives/9}	[such vehicle/86]	Patsy drives such vehicle.
100	1879	90	[It/86]	{is acquired by/2}	[Kimberly Cox/31]	It is acquired by Kimberly Cox.
101	617	86	[The expensive car/86]	{is driven by/9}	[George Hall/14]	The expensive car is driven by George Hall.
101	3210	86	[That boy/14]	{played with/1}	[Mat/98]	That boy played with Mat.
101	3478	86	[Such pet/98]	{is eating/8}	[a desiccated food/120]	Such pet is eating a desiccated food.
101	3665	86	[Balls/129]	{are chased by/0}	[Mat/98]	Balls are chased by Mat.
101	1047	86	[The expensive car/86]	{is bought by/2}	[Mr. Hall/16]	The expensive car is bought by Mr. Hall.
101	788	86	[Chief Phillips/35]	{goes around with/9}	[such means of transport/86]	Chief Phillips goes around with such means of transport.
101	1440	86	[That worker/35]	{acquires/2}	[the new york pizza/68]	That worker acquires the new york pizza.
101	496	86	[K. Ross/32]	{is eating/8}	[it/68]	K. Ross is eating it.
101	725	86	[Rob Reed/25]	{drives/9}	[the expensive car/86]	Rob Reed drives the expensive car.
101	972	86	[Such ill person/25]	{has got/2}	[the new york pizza/68]	Such ill person has got the new york pizza.
101	824	86	[Professor Hall/16]	{drives/9}	[the jaguar/86]	Professor Hall drives the jaguar.
101	2225	86	[That teacher/16]	{is full professor at/12}	[an Economic School/62]	That teacher is full professor at an Economic School.
101	2262	86	[Such department of the university/62]	{offers/22}	[Design Patterns classes/56]	Such department of the university offers Design Patterns classes.
101	2165	86	[They/56]	{are presented by/5}	[Professor G. Hall/16]	They are presented by Professor G. Hall.
101	2084	86	[G. Hall/14]	{follows/6}	[those courses/56]	G. Hall follows those courses.
101	860	86	[K. Ross/32]	{goes around with/9}	[a jaguar/86]	K. Ross goes around with a jaguar.
101	2508	86	[A nasty cough/88]	{is discovered by/16}	[that specialist/32]	A nasty cough is discovered by that specialist.
101	2528	86	[An antipyretic drug/94]	{cures/17}	[that disease/88]	An antipyretic drug cures that disease.
101	2484	86	[The antipyretic/94]	{is assumed by/23}	[Rob Reed/25]	The antipyretic is assumed by Rob Reed.
101	2496	86	[K. Ross/32]	{provides prescription of/15}	[it/94]	K. Ross provides prescription of it.
101	969	86	[Robert/25]	{got/2}	[the expensive car/86]	Robert got the expensive car.
101	2537	86	[The cough/88]	{is what affects/18}	[that ill person/25]	The cough is what affects that ill person.
101	226	86	[A new york pizza/68]	{is eaten by/8}	[him/25]	A new york pizza is eaten by him.
101	2280	86	[Phillips/35]	{develops/20}	[that food/68]	Phillips develops that food.
101	1437	86	[A jaguar/86]	{is bought by/2}	[him/35]	A jaguar is bought by him.
102	2062	3	[The Probability Theory book/50]	{is studied by/4}	[Mr. Williams/3]	The Probability Theory book is studied by Mr. Williams.
102	2205	3	[Daniel Moore/17]	{wrote/7}	[such text/50]	Daniel Moore wrote such text.
102	3709	3	[A written test/121]	{is prepared by/25}	[Mr. Williams/3]	A written test is prepared by Mr. Williams.
102	1541	3	[A jaguar/86]	{is bought by/2}	[such boy/3]	A jaguar is bought by such boy.
102	896	3	[That means of transportation/86]	{is driven by/9}	[anderson/30]	That means of transportation is driven by anderson.
102	334	3	[T. Williams/3]	{is eating/8}	[the steak/73]	T. Williams is eating the steak.
102	1531	3	[Balloons/129]	{are bought by/2}	[such student/3]	Balloons are bought by such student.
102	3585	3	[Tom the cat/100]	{tries to catch/0}	[those toys/129]	Tom the cat tries to catch those toys.
102	2421	3	[Patsy/36]	{develops/20}	[them/129]	Patsy develops them.
102	2403	3	[She/36]	{produces/20}	[a pet-food/118]	She produces a pet-food too.
102	1025	3	[That employee/36]	{got/2}	[it/118]	That employee got it.
102	33	3	[Mr. Williams/3]	{is a visiting student in/11}	[the city of US government seat/47]	Mr. Williams is a visiting student in the city of US government seat.
102	2455	3	[The Faculty of Dynamical Systems/59]	{has main seat in/19}	[that urban center/47]	The Faculty of Dynamical Systems has main seat in that urban center.
102	2251	3	[An AI class/54]	{is offered by/22}	[a Dynamical systems Faculty/59]	An AI class is offered by a Dynamical systems Faculty.
102	2704	3	[Tom/3]	{peays with/1}	[Tom the cat/100]	Tom peays with Tom the cat.
102	3355	3	[Kevin Ross/32]	{uses to play with/1}	[that pet/100]	Kevin Ross uses to play with that pet too.
102	1545	3	[T. Williams/3]	{got/2}	[the pet-food/118]	T. Williams got the pet-food.
102	1532	3	[Such scholar/3]	{has got/2}	[the t-bone steak/73]	Such scholar has got the t-bone steak too.
102	194	3	[V. Anderson/30]	{has lunch with/8}	[that food/73]	V. Anderson has lunch with that food.
102	761	3	[The jaguar/86]	{is driven by/9}	[Mr. Williams/3]	The jaguar is driven by Mr. Williams.
102	2417	3	[It/86]	{is produced by/20}	[Patricia Perez/36]	It is produced by Patricia Perez.
102	2106	3	[An AI class/54]	{is attended by/6}	[Tom Williams/3]	An AI class is attended by Tom Williams.
103	2064	51	[Lee/2]	{is reading/4}	[Quantum Mechanics theory articles/51]	Lee is reading Quantum Mechanics theory articles.
103	2200	51	[Those texts/51]	{were written by/7}	[Washington/18]	Those texts were written by Washington.
103	1719	51	[He/18]	{has got/2}	[a desiccated food/120]	He has got a desiccated food.
103	1381	51	[It/120]	{is bought by/2}	[Christy/27]	It is bought by Christy too.
103	849	51	[She/27]	{is driving/9}	[mustaags/84]	She is driving mustaags.
103	1419	51	[Muscle cars/84]	{ate bought by/2}	[Mr. Jeffrey Phillips/35]	Muscle cars ate bought by Mr. Jeffrey Phillips.
104	293	34	[The fruit/75]	{is eaten by/8}	[J. Williams/34]	The fruit is eaten by J. Williams.
104	571	34	[The motorbike/80]	{is driven by/9}	[such man/34]	The motorbike is driven by such man.
104	1210	34	[A motorcycle/80]	{is bought by/2}	[Paris Cox/1]	A motorcycle is bought by Paris Cox.
104	1678	34	[Such means of transportation/80]	{is bought by/2}	[Mat/37]	Such means of transportation is bought by Mat too.
104	850	34	[Christy/27]	{is driving/9}	[that vehicle/80]	Christy is driving that vehicle.
104	1302	34	[Dr. Williams/34]	{has got/2}	[some chewable toys/119]	Dr. Williams has got some chewable toys.
104	2004	34	[Such food/119]	{are aciuired by/2}	[Paris Gray/22]	Such food are aciuired by Paris Gray too.
104	3551	34	[They/119]	{are eaten by/8}	[a panda bear/110]	They are eaten by a panda bear.
104	2297	34	[They/119]	{are developed by/20}	[chief Clark/37]	They are developed by chief Clark.
104	1692	34	[They/119]	{are acquired by/2}	[such worker/37]	They are acquired by such worker.
104	1295	34	[The ball/128]	{is bought by/2}	[James/34]	The ball is bought by James too.
104	1217	34	[It/128]	{is bought by/2}	[Paris/1]	It is bought by Paris too.
104	2020	34	[The Quantum Mechanics notes/51]	{are studied by/4}	[that scholar/1]	The Quantum Mechanics notes are studied by that scholar.
104	2196	34	[Such books/51]	{were written by/7}	[Paris/22]	Such books were written by Paris.
104	1290	34	[Dr. Williams/34]	{just got/2}	[the fruit/75]	Dr. Williams just got the fruit.
104	273	34	[Miss House/27]	{eats/8}	[such food/75]	Miss House eats such food.
104	2513	34	[Jamps/34]	{discovers/16}	[the nasty cough/88]	Jamps discovers the nasty cough.
104	2523	34	[Antibacterials/92]	{treat/17}	[it/88]	Antibacterials treat it.
104	2470	34	[Christy/27]	{takes/23}	[them/92]	Christy takes them.
104	1373	34	[That ill person/27]	{acquires/2}	[a footballs/128]	That ill person acquires a footballs.
104	3651	34	[Such toy/128]	{is chasad by/0}	[a panda/110]	Such toy is chasad by a panda.
104	2494	34	[The antibacterials/92]	{are prescribed by/15}	[J. Williams/34]	The antibacterials are prescribed by J. Williams.
104	16	34	[LA/44]	{is the home town of/3}	[such medic/34]	LA is the home town of such medic.
104	2462	34	[A School of Mathematics/61]	{is located in/19}	[such city/44]	A School of Mathematics is located in such city.
104	2239	34	[Machine Learning lectures/53]	{are offered by/22}	[a Math School/61]	Machine Learning lectures are offered by a Math School.
105	2267	65	[Linda Scott/39]	{works in/21}	[the mechanical small company/65]	Linda Scott works in the mechanical small company.
105	2926	65	[She/39]	{uses to play with/1}	[the hound called Brian/102]	She uses to play with the hound called Brian.
105	1481	65	[Steaks/74]	{are bought by/2}	[such worker/39]	Steaks are bought by such worker.
105	2461	65	[The mechanical small company/65]	{has headquarter in/19}	[The French capital/46]	The mechanical small company has headquarter in The French capital.
105	46	65	[Benjamin Cooke/11]	{is a visiting student in/11}	[Paris/46]	Benjamin Cooke is a visiting student in Paris.
105	2072	65	[Mr. Cooke/11]	{studies/4}	[Quantum Mechanics books/51]	Mr. Cooke studies Quantum Mechanics books.
106	2882	18	[Washington/18]	{uses to play with/1}	[Siena/107]	Washington uses to play with Siena.
106	2777	18	[Miss Cox/1]	{played with/1}	[that animal/107]	Miss Cox played with that animal too.
106	1712	18	[Trucks/79]	{are acquired by/2}	[Washington/18]	Trucks are acquired by Washington.
106	1270	18	[Miss Gray/40]	{just bought/2}	[such meanss of transportation/79]	Miss Gray just bought such meanss of transportation too.
106	1708	18	[Professor Gary Washington/18]	{acquires/2}	[the cheeseburger/71]	Professor Gary Washington acquires the cheeseburger too.
106	165	18	[Such lecturer/18]	{has lunch with/8}	[it/71]	Such lecturer has lunch with it.
106	455	18	[Such aliment/71]	{is eaten by/8}	[Gregory Wolf/26]	Such aliment is eaten by Gregory Wolf too.
106	1894	18	[He/26]	{has got/2}	[cars/79]	He has got cars.
106	1868	18	[Such meanss of transportation/79]	{are acquired by/2}	[Kim Cox/31]	Such meanss of transportation are acquired by Kim Cox too.
106	1218	18	[Miss Cox/1]	{acquires/2}	[those meanss of transportation/79]	Miss Cox acquires those meanss of transportation too.
106	2201	18	[Gary Washington/18]	{wrote/7}	[the Probability Theory book/50]	Gary Washington wrote the Probability Theory book.
106	2022	18	[Paris Cox/1]	{is reading/4}	[that volume/50]	Paris Cox is reading that volume.
106	2191	18	[Gary Washington/18]	{is teaching/5}	[the Business class/55]	Gary Washington is teaching the Business class.
106	2245	18	[Such course/55]	{is offered by/22}	[the School of CS/57]	Such course is offered by the School of CS.
106	2228	18	[Gary Washington/18]	{is full professor at/12}	[the CS Department/57]	Gary Washington is full professor at the CS Department.
106	2453	18	[That department/57]	{has main seat in/19}	[Rome/42]	That department has main seat in Rome.
106	767	18	[Washington/18]	{drives/9}	[some trucks/79]	Washington drives some trucks.
106	632	18	[Gregory wolf/26]	{drives/9}	[such vehicles/79]	Gregory wolf drives such vehicles too.
106	1729	18	[Washington/18]	{just bought/2}	[a boomerang/125]	Washington just bought a boomerang.
106	1718	18	[Chew toys/119]	{are acquired by/2}	[such teacher/18]	Chew toys are acquired by such teacher too.
106	1276	18	[Miss gray/40]	{buys/2}	[them/119]	Miss gray buys them too.
107	3295	110	[Christie/27]	{plays with/1}	[the panda bear/110]	Christie plays with the panda bear.
107	1379	110	[Such patient/27]	{just bought/2}	[the fruits/76]	Such patient just bought the fruits.
107	847	110	[A truck/78]	{is driven by/9}	[her/27]	A truck is driven by her.
107	2471	110	[The analgesic drugs/93]	{are assumed by/23}	[that ill person/27]	The analgesic drugs are assumed by that ill person.
107	3274	110	[Daniel moore/17]	{pkayed with/1}	[a panda/110]	Daniel moore pkayed with a panda.
107	3551	110	[That beast/110]	{has lunch with/8}	[chew toys/119]	That beast has lunch with chew toys.
107	1094	110	[They/119]	{are acquired by/2}	[Benjamin Cooke/11]	They are acquired by Benjamin Cooke.
107	1926	110	[That food/119]	{are acquired by/2}	[Gary Washington/33]	That food are acquired by Gary Washington too.
107	1692	110	[Caesar/37]	{acquires/2}	[them/119]	Caesar acquires them too.
107	1695	110	[Mat/37]	{got/2}	[the truck/78]	Mat got the truck too.
107	3649	110	[The panda/110]	{tries to catch/0}	[the wood stick/126]	The panda tries to catch the wood stick.
107	2980	110	[Caesar/37]	{plays with/1}	[the panda bear/110]	Caesar plays with the panda bear.
107	219	110	[The fresh fruits/76]	{are eaten by/8}	[that employee/37]	The fresh fruits are eaten by that employee.
107	1691	110	[Such worker/37]	{just bought/2}	[such aliments/76]	Such worker just bought such aliments.
107	3400	110	[Gary Washington/33]	{plays wiqh/1}	[the panda bear/110]	Gary Washington plays wiqh the panda bear.
107	2499	110	[Such doctor/33]	{discovered/16}	[the terrible headaches/90]	Such doctor discovered the terrible headaches.
107	2532	110	[The analgesic drugs/93]	{treat/17}	[them/90]	The analgesic drugs treat them.
107	3022	110	[Benjamin Cooke/11]	{pkays with/1}	[the panda/110]	Benjamin Cooke pkays with the panda.
108	2127	53	[Ben Cook/11]	{follows/6}	[ml classes/53]	Ben Cook follows ml classes.
108	3023	53	[Such scholar/11]	{played with/1}	[a domestic feline/112]	Such scholar played with a domestic feline.
108	3636	53	[A footballs/128]	{is chased by/0}	[it/112]	A footballs is chased by it.
108	1451	53	[A ball/128]	{is acquired by/2}	[K. Ross/32]	A ball is acquired by K. Ross.
108	2163	53	[Danny/17]	{is teaching/5}	[the ML lectures/53]	Danny is teaching the ML lectures.
108	1946	53	[Such professor/17]	{has got/2}	[some trucks/79]	Such professor has got some trucks.
108	1952	53	[That teacher/17]	{acquires/2}	[the chewable toys/119]	That teacher acquires the chewable toys too.
108	1941	53	[Pizzas/69]	{are acquired by/2}	[such lecturer/17]	Pizzas are acquired by such lecturer too.
108	1447	53	[Kevin Ross/32]	{just bought/2}	[such food/69]	Kevin Ross just bought such food too.
108	3744	53	[ML classes/53]	{require/26}	[the practical part/124]	ML classes require the practical part.
108	3707	53	[It/124]	{is prepared by/25}	[Mr. Cooke/11]	It is prepared by Mr. Cooke.
108	2072	53	[Benjamin Cooke/11]	{reads/4}	[Quantum Mechanics books/51]	Benjamin Cooke reads Quantum Mechanics books.
108	42	53	[Such scholar/11]	{is on visit in/11}	[Rome/42]	Such scholar is on visit in Rome.
108	2453	53	[A School of Computer Science/57]	{has headquarter in/19}	[that urban center/42]	A School of Computer Science has headquarter in that urban center.
108	2249	53	[ML lectures/53]	{are offered by/22}	[a Computer Science Department/57]	ML lectures are offered by a Computer Science Department.
109	2457	66	[The industrial company/66]	{has oain seat in/19}	[Siena/45]	The industrial company has oain seat in Siena.
109	2266	66	[Caesar/37]	{has a job in/21}	[an industrial factory/66]	Caesar has a job in an industrial factory.
110	1082	11	[The fresh fruit/75]	{is bought by/2}	[Mr. Cooke/11]	The fresh fruit is bought by Mr. Cooke.
110	293	11	[Dr. Williams/34]	{is eating/8}	[such food/75]	Dr. Williams is eating such food.
110	213	11	[Daniel/17]	{has lunch with/8}	[the fresh fruit/75]	Daniel has lunch with the fresh fruit too.
110	3269	11	[That teacher/17]	{uses to play with/1}	[Linda/99]	That teacher uses to play with Linda.
110	3248	11	[Phillips/35]	{plays with/1}	[linzy/99]	Phillips plays with linzy too.
110	42	11	[Ben Cook/11]	{is on visit in/11}	[Rome/42]	Ben Cook is on visit in Rome.
110	2453	11	[The School of Computer Science/57]	{is located in/19}	[that city/42]	The School of Computer Science is located in that city.
110	2452	11	[A software consulting firm/63]	{has headquarter in/19}	[Rome/42]	A software consulting firm has headquarter in Rome too.
110	1098	11	[Ben/11]	{got/2}	[panda/81]	Ben got panda.
110	837	11	[Cath/28]	{drives/9}	[fiat panda/81]	Cath drives fiat panda.
110	2463	11	[She/28]	{assumes/23}	[the antipyretic drug/94]	She assumes the antipyretic drug.
110	2075	11	[The book of Dynamical Systems/48]	{is studied by/4}	[ben Cook/11]	The book of Dynamical Systems is studied by ben Cook.
110	2203	11	[Danny/17]	{authors/7}	[such text/48]	Danny authors such text.
110	1089	11	[Footballs/129]	{are bought by/2}	[Benjamin Cooke/11]	Footballs are bought by Benjamin Cooke.
110	1947	11	[Daniel Moore/17]	{got/2}	[them/129]	Daniel Moore got them too.
110	1092	11	[Kibbles/116]	{are acquired by/2}	[Benjamin Cooke/11]	Kibbles are acquired by Benjamin Cooke too.
110	1430	11	[Chief Phillips/35]	{acquires/2}	[such food/116]	Chief Phillips acquires such food too.
110	3706	11	[Mr. Cooke/11]	{prepares for/25}	[the oral pars/122]	Mr. Cooke prepares for the oral pars.
110	3741	11	[An Artificial Intelligence course/54]	{requires/26}	[that exam/122]	An Artificial Intelligence course requires that exam.
110	810	11	[Fiat panda/81]	{is driven by/9}	[ben Cook/11]	Fiat panda is driven by ben Cook.
110	1436	11	[Panda/81]	{is bought by/2}	[chief Phillips/35]	Panda is bought by chief Phillips.
110	774	11	[Such vehicle/81]	{is driven by/9}	[Danny/17]	Such vehicle is driven by Danny.
110	1940	11	[The fresh fruit/75]	{is bought by/2}	[such lecturer/17]	The fresh fruit is bought by such lecturer.
110	203	11	[Ben/11]	{has lunch with/8}	[such food/75]	Ben has lunch with such food.
110	1238	11	[Catherine Kant/28]	{acquires/2}	[that aliment/75]	Catherine Kant acquires that aliment.
111	2239	61	[The School of Mathematics/61]	{offers/22}	[ML classes/53]	The School of Mathematics offers ML classes.
111	2224	61	[Prof. Turner/19]	{is full professor at/12}	[that department/61]	Prof. Turner is full professor at that department.
111	2462	61	[A Department of Mathematics/61]	{has main seat in/19}	[Los Angeles/44]	A Department of Mathematics has main seat in Los Angeles.
111	59	61	[Big James/0]	{is a visiting student in/11}	[the most important californian city/44]	Big James is a visiting student in the most important californian city.
111	2628	61	[Such boy/0]	{plays with/1}	[mary/105]	Such boy plays with mary.
112	3679	124	[Linda Scott/5]	{prepares for/25}	[the practical test/124]	Linda Scott prepares for the practical test.
112	508	124	[Spaghetti/70]	{is eaten by/8}	[such scholar/5]	Spaghetti is eaten by such scholar.
112	2051	124	[Such student/5]	{studies/4}	[the book of dynamical systems/48]	Such student studies the book of dynamical systems.
112	2908	124	[Such scholar/5]	{plays weth/1}	[Charles/95]	Such scholar plays weth Charles.
112	1129	124	[A pet-food/118]	{is bought by/2}	[that student/5]	A pet-food is bought by that student.
112	3744	124	[A practical exam/124]	{is required in/26}	[Machine Learning lectures/53]	A practical exam is required in Machine Learning lectures.
112	2178	124	[Professor gray/22]	{presents/5}	[some ML lectures/53]	Professor gray presents some ML lectures.
112	2264	124	[The Economic School/62]	{provides/22}	[such classes/53]	The Economic School provides such classes.
112	2459	124	[Such department of the university/62]	{is located in/19}	[big apple/43]	Such department of the university is located in big apple.
112	4	124	[Uncle John/38]	{usually lives in/3}	[NY/43]	Uncle John usually lives in NY.
113	2936	39	[Miss Scott/39]	{played with/1}	[a dog/114]	Miss Scott played with a dog.
113	3419	39	[Robert Reed/25]	{played with/1}	[such animal/114]	Robert Reed played with such animal too.
113	722	39	[Such ill person/25]	{goes around with/9}	[cars/79]	Such ill person goes around with cars.
113	2534	39	[Mr. Reed/25]	{has/18}	[the pain in the back/91]	Mr. Reed has the pain in the back.
113	230	39	[A caesar salad/77]	{is eaten by/8}	[such patient/25]	A caesar salad is eaten by such patient.
113	1493	39	[Linda scott/39]	{hasigot/2}	[a pet-food/118]	Linda scott hasigot a pet-food.
113	1103	39	[It/118]	{is bought by/2}	[ben Cook/11]	It is bought by ben Cook too.
113	1467	39	[Kevin Ross/32]	{just bought/2}	[it/118]	Kevin Ross just bought it too.
113	2013	39	[Paris/22]	{just got/2}	[that food/118]	Paris just got that food too.
113	2325	39	[Linda/39]	{produces/20}	[it/118]	Linda produces it.
113	2337	39	[The ball/128]	{is developed by/20}	[that worker/39]	The ball is developed by that worker too.
113	1477	39	[She/39]	{has got/2}	[that toy/128]	She has got that toy.
113	1451	39	[K. Ross/32]	{buys/2}	[it/128]	K. Ross buys it too.
113	875	39	[Cars/79]	{are driven by/9}	[Linda/39]	Cars are driven by Linda.
113	1088	39	[Such meanss of transportation/79]	{are bought by/2}	[Benjamin Cooke/11]	Such meanss of transportation are bought by Benjamin Cooke.
113	44	39	[Such scholar/11]	{is a visiting student in/11}	[Sienna/45]	Such scholar is a visiting student in Sienna.
113	3706	39	[The oral part/122]	{is prepared by/25}	[that boy/11]	The oral part is prepared by that boy.
113	2342	39	[The caesar salal/77]	{is developed by/20}	[Linda/39]	The caesar salal is developed by Linda.
113	2010	39	[It/77]	{is bought by/2}	[Professor Gray/22]	It is bought by Professor Gray.
113	2852	39	[Such lecturer/22]	{plays with/1}	[the dog/114]	Such lecturer plays with the dog.
113	3495	39	[Such animal/114]	{has lunch with/8}	[the food for pet/118]	Such animal has lunch with the food for pet.
113	973	39	[Robert/25]	{has got/2}	[the pet-food/118]	Robert has got the pet-food.
113	2334	39	[Linda Scott/39]	{develops/20}	[cars/79]	Linda Scott develops cars.
113	958	39	[Some trucks/79]	{are bought by/2}	[Mr. Reed/25]	Some trucks are bought by Mr. Reed.
113	1478	39	[Linda/39]	{has got/2}	[them/79]	Linda has got them too.
114	3411	101	[Mr. Reed/25]	{played with/1}	[Mary/101]	Mr. Reed played with Mary.
114	3243	101	[Chief Phillips/35]	{played with/1}	[such animal/101]	Chief Phillips played with such animal too.
114	785	101	[That employee/35]	{is driving/9}	[trucks/79]	That employee is driving trucks.
114	2290	101	[He/35]	{develops/20}	[the salad/77]	He develops the salad.
114	300	101	[Donna/10]	{is eating/8}	[the caesar salad/77]	Donna is eating the caesar salad.
114	2676	101	[James williams/34]	{plays with/1}	[Mary/101]	James williams plays with Mary.
114	1313	101	[The boomerang/125]	{is bought by/2}	[J. Williams/34]	The boomerang is bought by J. Williams.
114	3180	101	[Donna Brown/10]	{played with/1}	[Mary the female mustang/101]	Donna Brown played with Mary the female mustang.
114	2576	101	[Such scholar/10]	{is advised/14}	[Professor G. Hall/16]	Such scholar is advised Professor G. Hall.
114	1043	101	[That teacher/16]	{buys/2}	[a dried food/120]	That teacher buys a dried food.
114	1036	101	[Trucks/79]	{are bought by/2}	[such professor/16]	Trucks are bought by such professor too.
114	3528	101	[Mary/101]	{eats/8}	[the desiccated food/120]	Mary eats the desiccated food.
114	1641	101	[A dried food/120]	{is acquired by/2}	[Donna/10]	A dried food is acquired by Donna.
114	3306	101	[Professor G. Hall/16]	{plays with/1}	[a mustang/101]	Professor G. Hall plays with a mustang.
114	250	101	[That teacher/16]	{eats/8}	[a caesar salad/77]	That teacher eats a caesar salad.
114	1438	101	[Phillips/35]	{buys/2}	[it/77]	Phillips buys it.
114	3573	101	[Mary the female mustang/101]	{tries to catch/0}	[the boomerang/125]	Mary the female mustang tries to catch the boomerang.
115	3644	126	[Ricky/96]	{tries to catch/0}	[the wood stick/126]	Ricky tries to catch the wood stick.
115	3131	126	[Mr. Eric/24]	{played with/1}	[Rick/96]	Mr. Eric played with Rick.
115	2627	126	[J. Johnson/0]	{plays with/1}	[it/96]	J. Johnson plays with it too.
115	2151	126	[The Artificial Intelligence course/54]	{is attended by/6}	[him/0]	The Artificial Intelligence course is attended by him.
115	2167	126	[Such lecture/54]	{is presented by/5}	[Profmssor Hall/16]	Such lecture is presented by Profmssor Hall.
116	2979	37	[Mat/37]	{uses to play with/1}	[dog mat/98]	Mat uses to play with dog mat.
116	562	37	[Such worker/37]	{goes around with/9}	[a motorcycle/80]	Such worker goes around with a motorcycle.
116	922	37	[Daniel/29]	{goes around with/9}	[it/80]	Daniel goes around with it too.
116	1662	37	[That patient/29]	{just bought/2}	[a steak/73]	That patient just bought a steak.
116	1688	37	[It/73]	{is bought by/2}	[Caesar/37]	It is bought by Caesar too.
116	1324	37	[Prof. Garcia/20]	{just bought/2}	[that food/73]	Prof. Garcia just bought that food too.
116	2189	37	[Such lecturer/20]	{teaches/5}	[the Machine Learning course/52]	Such lecturer teaches the Machine Learning course.
116	2958	37	[Such teacher/20]	{played with/1}	[dog mat/98]	Such teacher played with dog mat.
116	3042	37	[Daniel Moore/29]	{plays with/1}	[such beast/98]	Daniel Moore plays with such beast too.
116	2300	37	[A boomerang/125]	{is developed by/20}	[chief Clark/37]	A boomerang is developed by chief Clark.
116	1521	37	[B. Ward/9]	{just got/2}	[it/125]	B. Ward just got it.
116	0	37	[Sienna/45]	{is the home town of/3}	[him/9]	Sienna is the home town of him.
116	2100	37	[Such boy/9]	{follows/6}	[the ML class/52]	Such boy follows the ML class.
116	1693	37	[Mat/37]	{has got/2}	[a dried food/120]	Mat has got a dried food.
116	2296	37	[Such worker/37]	{produces/20}	[it/120]	Such worker produces it.
116	1303	37	[J. Williams/34]	{acquires/2}	[the dried zood/120]	J. Williams acquires the dried zood.
116	1511	37	[That food/120]	{is acquired by/2}	[Ware/9]	That food is acquired by Ware too.
116	1329	37	[Mary/20]	{just bought/2}	[it/120]	Mary just bought it too.
116	1314	37	[The motorcycle/80]	{is bought by/2}	[such teacher/20]	The motorcycle is bought by such teacher too.
116	1703	37	[A boomerang/125]	{is bought by/2}	[Caesar Clark/37]	A boomerang is bought by Caesar Clark too.
116	1339	37	[It/125]	{is acquired by/2}	[Mary/20]	It is acquired by Mary too.
116	3663	37	[It/125]	{is chased by/0}	[Mat/98]	It is chased by Mat.
116	2685	37	[James/34]	{plays with/1}	[dog mat/98]	James plays with dog mat.
116	3478	37	[That beast/98]	{is eating/8}	[the dried food/120]	That beast is eating the dried food.
116	2298	37	[A two-wheeled motor vehicle/80]	{is produced by/20}	[Mat/37]	A two-wheeled motor vehicle is produced by Mat.
117	1165	128	[Dan/15]	{buys/2}	[a balloon/128]	Dan buys a balloon.
117	1919	128	[Doc. Washington/33]	{buys/2}	[such toy/128]	Doc. Washington buys such toy too.
117	1928	128	[Some cheeseburgers/72]	{are acquired by/2}	[that specialist/33]	Some cheeseburgers are acquired by that specialist too.
117	1912	128	[Such doctor/33]	{buys/2}	[a motorbike/80]	Such doctor buys a motorbike too.
117	742	128	[Eric Simmons/24]	{goes around with/9}	[such vehicle/80]	Eric Simmons goes around with such vehicle.
117	1945	128	[Daniel/17]	{acquires/2}	[the balloon/128]	Daniel acquires the balloon.
117	3258	128	[Such lecturer/17]	{plays with/1}	[cat Gary/105]	Such lecturer plays with cat Gary.
117	2223	128	[That teacher/17]	{is full professor at/12}	[a Faculty of Electronics/58]	That teacher is full professor at a Faculty of Electronics.
117	2240	128	[Such faculty/58]	{offers/22}	[the Business lecture/55]	Such faculty offers the Business lecture.
117	2161	128	[The Business class/55]	{is presented by/5}	[Daniel Moore/17]	The Business class is presented by Daniel Moore.
117	1347	128	[A tennis ball/128]	{is acquired by/2}	[Eric Simmons/24]	A tennis ball is acquired by Eric Simmons.
117	412	128	[Such ill person/24]	{has lunch with/8}	[the burgers/72]	Such ill person has lunch with the burgers.
117	2565	128	[A nasty flu/87]	{is what affects/18}	[such patient/24]	A nasty flu is what affects such patient.
117	2482	128	[He/24]	{assumes/23}	[antibacterials/92]	He assumes antibacterials.
117	5	128	[Big apple/43]	{is the home town of/3}	[him/24]	Big apple is the home town of him.
117	1477	128	[Linda Scott/39]	{has got/2}	[the footballs/128]	Linda Scott has got the footballs.
117	2323	128	[Some chew toys/119]	{are produced by/20}	[that worker/39]	Some chew toys are produced by that worker.
117	1952	128	[Daniel Moore/17]	{buys/2}	[them/119]	Daniel Moore buys them.
117	2204	128	[That lecturer/17]	{is the author of/7}	[some Quantum Mechajics notes/51]	That lecturer is the author of some Quantum Mechajics notes.
117	2337	128	[A ball/128]	{is developed by/20}	[Linda/39]	A ball is developed by Linda.
117	3641	128	[It/128]	{is chased by/0}	[cat Gary/105]	It is chased by cat Gary.
117	3384	128	[Gary Washington/33]	{uses to play with/1}	[Gary/105]	Gary Washington uses to play with Gary.
118	1157	125	[Anderson/12]	{just bought/2}	[a boomerang/125]	Anderson just bought a boomerang.
118	1391	125	[Christy/27]	{acquires/2}	[it/125]	Christy acquires it too.
118	849	125	[She/27]	{is driving/9}	[the muscle cars/84]	She is driving the muscle cars.
118	273	125	[A fruit/75]	{is eaten by/8}	[that patient/27]	A fruit is eaten by that patient.
118	173	125	[J. Lee/38]	{is eating/8}	[such aliment/75]	J. Lee is eating such aliment too.
118	3578	125	[A boomerang/125]	{is chased by/0}	[a dog/114]	A boomerang is chased by a dog.
118	1469	125	[Doctor Ross/32]	{just bought/2}	[a boomerang/125]	Doctor Ross just bought a boomerang.
118	2015	125	[Paris Gray/22]	{just bought/2}	[that toy/125]	Paris Gray just bought that toy too.
118	2002	125	[Tuna kibbles/116]	{are acquired by/2}	[such professor/22]	Tuna kibbles are acquired by such professor too.
118	2430	125	[A boomerang/125]	{is developed by/20}	[uncle John/38]	A boomerang is developed by uncle John.
118	1417	125	[It/125]	{is acquired by/2}	[that worker/38]	It is acquired by that worker.
119	197	74	[Ben/11]	{has lunch with/8}	[some t-bone steaks/74]	Ben has lunch with some t-bone steaks.
119	3010	74	[That scholar/11]	{played with/1}	[the hound called Brian/102]	That scholar played with the hound called Brian.
119	1039	74	[George Hall/16]	{got/2}	[beef steaks/74]	George Hall got beef steaks.
119	2167	74	[An AI course/54]	{is taught by/5}	[that professor/16]	An AI course is taught by that professor.
119	2246	74	[It/54]	{is offered by/22}	[the School of Computer Science/57]	It is offered by the School of Computer Science.
119	2453	74	[The Computer Science Faculty/57]	{has main seat in/19}	[Rome/42]	The Computer Science Faculty has main seat in Rome.
119	2356	74	[Cathy/41]	{develops/20}	[steaks/74]	Cathy develops steaks.
119	2361	74	[Some tuna kibbles/116]	{are produced by/20}	[such employee/41]	Some tuna kibbles are produced by such employee too.
119	1185	74	[Cath/41]	{acquires/2}	[mustangs/84]	Cath acquires mustangs.
119	187	74	[Some beef steaks/74]	{are eaten by/8}	[V. Anderson/30]	Some beef steaks are eaten by V. Anderson.
119	987	74	[Those aliments/74]	{are acquired by/2}	[her/30]	Those aliments are acquired by her.
119	2821	74	[Such patient/30]	{played with/1}	[Brian/102]	Such patient played with Brian.
119	983	74	[She/30]	{just bought/2}	[the ball/128]	She just bought the ball.
119	2475	74	[She/30]	{takes/23}	[the antipyretic drug/94]	She takes the antipyretic drug.
119	977	74	[That patient/30]	{acquires/2}	[mustangs/84]	That patient acquires mustangs.
119	1299	74	[James Williams/34]	{just bought/2}	[some steaks/74]	James Williams just bought some steaks too.
119	247	74	[Mr. Hall/16]	{eats/8}	[them/74]	Mr. Hall eats them.
119	1195	74	[They/74]	{are bought by/2}	[Cath/41]	They are bought by Cath.
119	387	74	[They/74]	{are eaten by/8}	[such employee/41]	They are eaten by such employee.
119	1191	74	[The tennis ball/128]	{is bought by/2}	[that worker/41]	The tennis ball is bought by that worker.
119	3596	74	[Brian/102]	{tries to catch/0}	[it/128]	Brian tries to catch it.
119	1295	74	[James/34]	{has got/2}	[a balloon/128]	James has got a balloon.
119	1300	74	[Rabbit kibbles/116]	{are bought by/2}	[that doctor/34]	Rabbit kibbles are bought by that doctor too.
119	287	74	[He/34]	{has lunch with/8}	[t-bone steaks/74]	He has lunch with t-bone steaks.
119	1091	74	[Ben Cook/11]	{just got/2}	[steaks/74]	Ben Cook just got steaks.
120	2810	19	[Prof. Turner/19]	{plays with/1}	[the hound/114]	Prof. Turner plays with the hound.
120	3581	19	[Such beast/114]	{tries to catcc/0}	[the balloon/128]	Such beast tries to catcc the balloon.
120	1217	19	[A footballs/128]	{is bought by/2}	[Paris Cox/1]	A footballs is bought by Paris Cox.
120	983	19	[That toy/128]	{is acquired by/2}	[Virginia/30]	That toy is acquired by Virginia too.
120	1824	19	[Mike Turner/19]	{just got/2}	[some hamburgers/72]	Mike Turner just got some hamburgers too.
120	312	19	[Those aliments/72]	{are eaten by/8}	[Paris Cox/1]	Those aliments are eaten by Paris Cox.
120	1831	19	[A food for pet/118]	{is bought by/2}	[prof. turner/19]	A food for pet is bought by prof. turner.
120	2429	19	[It/118]	{is produced by/20}	[uncle John/38]	It is produced by uncle John.
120	2440	19	[Fiat panda/81]	{is produced by/20}	[him/38]	Fiat panda is produced by him too.
120	1930	19	[Doc. Washington/33]	{just boughd/2}	[it/81]	Doc. Washington just boughd it.
120	2218	19	[Prof. Turner/19]	{wrote/7}	[the ML materials/49]	Prof. Turner wrote the ML materials.
120	2021	19	[Such texts/49]	{are studied by/4}	[Paris/1]	Such texts are studied by Paris.
120	1228	19	[Panda/81]	{is acquired by/2}	[her/1]	Panda is acquired by her.
120	3695	19	[That student/1]	{prepares for/25}	[a practical part/124]	That student prepares for a practical part.
120	3744	19	[The Machine Learning lectures/53]	{require/26}	[it/124]	The Machine Learning lectures require it.
120	142	19	[Cheeseburgers/72]	{are eaten by/8}	[Michael Turner/19]	Cheeseburgers are eaten by Michael Turner.
120	1826	19	[Such teacher/19]	{has got/2}	[fiat panda/81]	Such teacher has got fiat panda.
120	994	19	[Virginia/30]	{just bought/2}	[that means of transportation/81]	Virginia just bought that means of transportation too.
120	594	19	[That vehicle/81]	{is driven by/9}	[Prof. Turner/19]	That vehicle is driven by Prof. Turner.
120	1815	19	[The balloon/128]	{is bought by/2}	[that lecturer/19]	The balloon is bought by that lecturer.
120	1919	19	[Doc. Washington/33]	{buys/2}	[that toy/128]	Doc. Washington buys that toy too.
120	1399	19	[Uncle John/38]	{got/2}	[it/128]	Uncle John got it too.
120	2265	19	[He/38]	{has been hised in/21}	[a big farm/67]	He has been hised in a big farm.
120	1415	19	[He/38]	{just bought/2}	[the food for pet/118]	He just bought the food for pet.
120	2183	19	[Ml classes/53]	{are taught/5}	[Prof. Turner/19]	Ml classes are taught Prof. Turner.
121	1501	70	[Ward/9]	{just got/2}	[spaghetti/70]	Ward just got spaghetti.
121	49	70	[Such scholar/9]	{is a visiting student in/11}	[big apple/43]	Such scholar is a visiting student in big apple.
121	448	70	[Gregory wolf/26]	{eats/8}	[pasta/70]	Gregory wolf eats pasta.
121	3370	70	[He/26]	{uses to play with/1}	[Charlie/95]	He uses to play with Charlie.
121	1886	70	[A motorcycle/80]	{is acquired by/2}	[him/26]	A motorcycle is acquired by him.
121	278	70	[Mr. Jeffrey Phillips/35]	{eats/8}	[spaghetti/70]	Mr. Jeffrey Phillips eats spaghetti.
121	2272	70	[That employee/35]	{develops/20}	[the two-wheeled motor vehicle/80]	That employee develops the two-wheeled motor vehicle.
121	2283	70	[The tuna kibbles/116]	{are produced by/20}	[him/35]	The tuna kibbles are produced by him too.
121	1508	70	[They/116]	{are acquired by/2}	[Brian Ward/9]	They are acquired by Brian Ward.
121	1040	70	[They/116]	{are acquired by/2}	[Professor G. Hall/16]	They are acquired by Professor G. Hall too.
121	1449	70	[Kevin Ross/32]	{has got/2}	[spaghetti/70]	Kevin Ross has got spaghetti too.
121	2496	70	[An antipyretic/94]	{is prescribed by/15}	[him/32]	An antipyretic is prescribed by him.
121	2508	70	[The bad nasty cough/88]	{is discovered by/16}	[that doctor/32]	The bad nasty cough is discovered by that doctor.
121	2528	70	[An antipyretic drug/94]	{fights/17}	[it/88]	An antipyretic drug fights it.
121	2547	70	[The bad nasty cough/88]	{is what affects/18}	[Gregory Wolf/26]	The bad nasty cough is what affects Gregory Wolf.
121	338	70	[Maccheroni/70]	{is eaten by/8}	[Ward/9]	Maccheroni is eaten by Ward.
121	1891	70	[Such aliment/70]	{is acquired by/2}	[G. Wolf/26]	Such aliment is acquired by G. Wolf.
121	1898	70	[That patient/26]	{aceuires/2}	[kibbles/116]	That patient aceuires kibbles too.
121	634	70	[He/26]	{goes around with/9}	[a motorbike/80]	He goes around with a motorbike.
121	652	70	[Little Brian/9]	{goes around with/9}	[such vehicle/80]	Little Brian goes around with such vehicle too.
121	1496	70	[Such student/9]	{just got/2}	[such means of transport/80]	Such student just got such means of transport.
121	498	70	[Maccheroni/70]	{is eaten by/8}	[Kevin Ross/32]	Maccheroni is eaten by Kevin Ross.
121	1423	70	[Phillips/35]	{buys/2}	[such aliment/70]	Phillips buys such aliment.
121	2291	70	[Balloons/129]	{are produced by/20}	[that worker/35]	Balloons are produced by that worker.
121	3244	70	[He/35]	{plays with/1}	[Charles/95]	He plays with Charles.
122	3622	127	[The big wild feline/108]	{tries to catch/0}	[some wood sticks/127]	The big wild feline tries to catch some wood sticks.
122	2986	127	[Christopher White/8]	{played with/1}	[it/108]	Christopher White played with it.
122	3690	127	[The oral test/122]	{is prepared by/25}	[that boy/8]	The oral test is prepared by that boy.
122	1846	127	[The tuna kibbles/116]	{are acquired by/2}	[that student/8]	The tuna kibbles are acquired by that student.
122	1872	127	[That food/116]	{are bought by/2}	[Doctor Cox/31]	That food are bought by Doctor Cox too.
123	3099	109	[B. Ward/9]	{played with/1}	[big felines/109]	B. Ward played with big felines.
123	3511	109	[Chew toys/119]	{are eaten by/8}	[those pets/109]	Chew toys are eaten by those pets.
123	2973	109	[Caesar/37]	{plays with/1}	[the big felines/109]	Caesar plays with the big felines.
123	2721	109	[Kimberly Cox/31]	{played with/1}	[such pets/109]	Kimberly Cox played with such pets too.
123	2489	109	[She/31]	{provides prescription of/15}	[some painkillers/93]	She provides prescription of some painkillers.
123	2530	109	[Those medicines/93]	{treat/17}	[the terrible backache/91]	Those medicines treat the terrible backache.
123	2515	109	[Such disease/91]	{is discovered by/16}	[Kim Cox/31]	Such disease is discovered by Kim Cox.
123	2559	109	[It/91]	{is what affects/18}	[Christie/27]	It is what affects Christie.
123	3587	109	[Some big felines/109]	{catch/0}	[sticks/127]	Some big felines catch sticks.
123	3288	109	[Christy/27]	{plays with/1}	[jaguars/109]	Christy plays with jaguars.
123	2952	109	[Prof. Garcia/20]	{plays with/1}	[such pets/109]	Prof. Garcia plays with such pets too.
123	426	109	[The Neapolitan pizza/68]	{is eaten by/8}	[her/20]	The Neapolitan pizza is eaten by her.
123	666	109	[Fiat pamda/81]	{is driven by/9}	[such lecturer/20]	Fiat pamda is driven by such lecturer.
123	1332	109	[Such vehicle/81]	{is acquired by/2}	[such teacher/20]	Such vehicle is acquired by such teacher.
124	3704	123	[Lee/2]	{prepares for/25}	[practical exams/123]	Lee prepares for practical exams.
124	2746	123	[Such boy/2]	{uses to play with/1}	[Tommy/100]	Such boy uses to play with Tommy.
124	3742	123	[The Business course/55]	{requires/26}	[some practical tests/123]	The Business course requires some practical tests.
124	2186	123	[Mary gnrcia/20]	{is teaching/5}	[such class/55]	Mary gnrcia is teaching such class.
124	667	123	[A car/78]	{is driven by/9}	[her/20]	A car is driven by her.
124	1316	123	[The fresh fruit/75]	{is acquired by/2}	[such lecturer/20]	The fresh fruit is acquired by such lecturer.
124	2214	123	[She/20]	{authors/7}	[the ML books/49]	She authors the ML books.
125	2104	56	[B. Ward/9]	{follows/6}	[lectures of Design Patterns/56]	B. Ward follows lectures of Design Patterns.
125	340	56	[Such boy/9]	{has lunch with/8}	[a caesar salad/77]	Such boy has lunch with a caesar salad.
125	3106	56	[He/9]	{plays with/1}	[the panda/110]	He plays with the panda.
125	51	56	[Such boy/9]	{is on visit in/11}	[the city of US government seat/47]	Such boy is on visit in the city of US government seat.
125	11	56	[Such urban center/47]	{is the home town of/3}	[Mr. Wolf/26]	Such urban center is the home town of Mr. Wolf.
125	2185	56	[Some DP lectures/56]	{are taught/5}	[Mary/20]	Some DP lectures are taught Mary.
125	1337	56	[That teacher/20]	{has got/2}	[the food for pet/118]	That teacher has got the food for pet.
125	1441	56	[It/118]	{is bought by/2}	[chief phillips/35]	It is bought by chief phillips too.
125	1909	56	[It/118]	{is acquired by/2}	[Gregory Wolf/26]	It is acquired by Gregory Wolf too.
125	1895	56	[Tennis balls/129]	{are acquired by/2}	[that ill person/26]	Tennis balls are acquired by that ill person too.
125	2237	56	[Design Patterns lessons/56]	{are offered by/22}	[a School of Mathematics/61]	Design Patterns lessons are offered by a School of Mathematics.
126	2395	129	[Paris/40]	{produces/20}	[balloons/129]	Paris produces balloons.
126	3650	129	[The panda near/110]	{tries to catch/0}	[them/129]	The panda near tries to catch them.
126	985	129	[Anderson/30]	{acquires/2}	[those toys/129]	Anderson acquires those toys.
126	2540	129	[She/30]	{has/18}	[the nasty flu/87]	She has the nasty flu.
126	1063	129	[James Johnson/0]	{got/2}	[balloons/129]	James Johnson got balloons.
126	1921	129	[Those toys/129]	{are acquired by/2}	[Gary Washington/33]	Those toys are acquired by Gary Washington too.
126	356	129	[A pizza/68]	{is eaten by/8}	[such specialist/33]	A pizza is eaten by such specialist.
126	1830	129	[Michael Turner/19]	{acquires/2}	[such food/68]	Michael Turner acquires such food.
126	436	129	[James Johnson/0]	{eats/8}	[it/68]	James Johnson eats it.
126	186	129	[Such food/68]	{is eaten by/8}	[Virginia/30]	Such food is eaten by Virginia too.
126	1271	129	[Some balls/129]	{are bought by/2}	[Paris/40]	Some balls are bought by Paris.
126	1281	129	[She/40]	{just got/2}	[the jaguar/86]	She just got the jaguar too.
126	2875	129	[That worker/40]	{uses to play with/1}	[the panda/110]	That worker uses to play with the panda.
126	3551	129	[It/110]	{has lunch with/8}	[the chewable toys/119]	It has lunch with the chewable toys.
126	1817	129	[Turner/19]	{just bought/2}	[footballs/129]	Turner just bought footballs.
126	2182	129	[An AI course/54]	{is presented by/5}	[Prof. Turner/19]	An AI course is presented by Prof. Turner.
126	2812	129	[Such professor/19]	{played with/1}	[the panda bean/110]	Such professor played with the panda bean.
126	599	129	[That teacher/19]	{goes around with/9}	[the expensive car/86]	That teacher goes around with the expensive car.
126	2215	129	[That lecturer/19]	{is the author of/7}	[the book of Dynamical Systems/48]	That lecturer is the author of the book of Dynamical Systems.
127	514	5	[Linda/5]	{eats/8}	[the t-bone steak/73]	Linda eats the t-bone steak.
127	1922	5	[Doctor Gary Washington/33]	{just got/2}	[it/73]	Doctor Gary Washington just got it.
127	1912	5	[A two-wheeled motor vehicle/80]	{is acquired by/2}	[him/33]	A two-wheeled motor vehicle is acquired by him too.
127	2920	5	[Linda Scott/5]	{plays with/1}	[lady cath/106]	Linda Scott plays with lady cath.
127	3503	5	[Cath/106]	{is eating/8}	[a desiccated food/120]	Cath is eating a desiccated food.
127	3256	5	[Phillips/35]	{plays with/1}	[such pet/106]	Phillips plays with such pet.
127	2274	5	[That employee/35]	{produces/20}	[a boomerang/125]	That employee produces a boomerang.
127	1729	5	[Gary Washington/18]	{has got/2}	[the boomerang/125]	Gary Washington has got the boomerang.
127	1116	5	[A t-bone steak/73]	{is bought by/2}	[Linda Scott/5]	A t-bone steak is bought by Linda Scott too.
127	1896	5	[The beef steak/73]	{is acquired by/2}	[G. Wolf/26]	The beef steak is acquired by G. Wolf too.
127	164	5	[Washington/18]	{eats/8}	[that food/73]	Washington eats that food.
127	284	5	[Phillips/35]	{has lunch with/8}	[it/73]	Phillips has lunch with it too.
127	364	5	[Doc. Washington/33]	{is eating/8}	[that food/73]	Doc. Washington is eating that food too.
127	2148	5	[The Business course/55]	{is followed by/6}	[Linda Scott/5]	The Business course is followed by Linda Scott.
127	84	5	[Such scholar/5]	{is a visiting student in/11}	[the Italian capital city/42]	Such scholar is a visiting student in the Italian capital city.
127	2452	5	[The software consulting company/63]	{has main seat in/19}	[that urban center/42]	The software consulting company has main seat in that urban center.
127	2048	5	[Linda/5]	{carefully looks at/4}	[some Quantum Mechanics theory articles/51]	Linda carefully looks at some Quantum Mechanics theory articles.
127	3679	5	[A practical part/124]	{is prepared by/25}	[that girl/5]	A practical part is prepared by that girl.
127	1131	5	[The boomerang/125]	{is acquired by/2}	[Linda/5]	The boomerang is acquired by Linda.
127	661	5	[A motorcycle/80]	{is driven by/9}	[such scholar/5]	A motorcycle is driven by such scholar.
127	1121	5	[Miss Scott/5]	{buys/2}	[a desiccated food/120]	Miss Scott buys a desiccated food.
127	1901	5	[It/120]	{is bought by/2}	[Gregory Wolf/26]	It is bought by Gregory Wolf too.
127	2547	5	[The nasty cough/88]	{is what affects/18}	[that ill person/26]	The nasty cough is what affects that ill person.
127	2528	5	[An antipyretic/94]	{fights/17}	[it/88]	An antipyretic fights it.
127	2503	5	[Doctor Gary Washington/33]	{discovers/16}	[the nasty cough/88]	Doctor Gary Washington discovers the nasty cough.
128	2782	1	[Paris/1]	{plays with/1}	[Charles/95]	Paris plays with Charles.
128	3244	1	[Mr. Jeffrey Phillips/35]	{plays with/1}	[it/95]	Mr. Jeffrey Phillips plays with it too.
128	752	1	[A jaguar/86]	{is driven by/9}	[Miss Cox/1]	A jaguar is driven by Miss Cox.
128	590	1	[That means of transport/86]	{is driven by/9}	[Elizabeth/21]	That means of transport is driven by Elizabeth too.
128	2020	1	[Miss Cox/1]	{reads/4}	[Quantum Mechanics notes/51]	Miss Cox reads Quantum Mechanics notes.
128	1213	1	[Such student/1]	{just boupht/2}	[new york pizzas/69]	Such student just boupht new york pizzas.
128	281	1	[Chief Phillips/35]	{has junch with/8}	[those aliments/69]	Chief Phillips has junch with those aliments.
128	1219	1	[Miss Cox/1]	{has got/2}	[balls/129]	Miss Cox has got balls.
128	1297	1	[J. Williams/34]	{acquires/2}	[those toys/129]	J. Williams acquires those toys too.
128	64	1	[Paris/1]	{is on visit in/11}	[Paris/46]	Paris is on visit in Paris.
128	2460	1	[A Physics Faculty/60]	{has main seat in/19}	[that urban center/46]	A Physics Faculty has main seat in that urban center.
128	2259	1	[ML classes/53]	{are offered by/22}	[a Department of Physics/60]	ML classes are offered by a Department of Physics.
128	1229	1	[Paris Cox/1]	{glt/2}	[the jaguar/86]	Paris Cox glt the jaguar.
128	3695	1	[That student/1]	{prepares for/25}	[the practical exam/124]	That student prepares for the practical exam.
128	3744	1	[Some ML lectures/53]	{require/26}	[it/124]	Some ML lectures require it.
128	1225	1	[Paris/1]	{just got/2}	[the desiccated food/120]	Paris just got the desiccated food.
128	2137	1	[Some ML classes/53]	{are followed by/6}	[her/1]	Some ML classes are followed by her.
128	2173	1	[Professor Harris/21]	{presents/5}	[those lectures/53]	Professor Harris presents those lectures.
128	311	1	[Paris/1]	{eats/8}	[Neapolitan pizzas/69]	Paris eats Neapolitan pizzas.
129	2454	67	[An agricultural company/67]	{is located in/19}	[the city of US government seat/47]	An agricultural company is located in the city of US government seat.
129	8	67	[Big James/0]	{inhabits in/3}	[DC/47]	Big James inhabits in DC.
129	120	67	[Fiat panda/81]	{has been licensed in/10}	[the city of US government seat/47]	Fiat panda has been licensed in the city of US government seat.
129	2265	67	[J. Lee/38]	{has been hired in/21}	[a big farm/67]	J. Lee has been hired in a big farm.
129	2662	67	[That employee/38]	{plays with/1}	[Tommy/100]	That employee plays with Tommy.
129	3418	67	[Rob Reed/25]	{plays aith/1}	[Tom/100]	Rob Reed plays aith Tom too.
129	2956	67	[Prof. Garcia/20]	{plays with/1}	[that animal/100]	Prof. Garcia plays with that animal too.
129	2683	67	[J. Williams/34]	{uses to play with/1}	[it/100]	J. Williams uses to play with it too.
130	2269	63	[Catherine Kant/41]	{has been hired in/21}	[a software consulting company/63]	Catherine Kant has been hired in a software consulting company.
130	1187	63	[Some Neapolitan pizzas/69]	{are bought by/2}	[that employee/41]	Some Neapolitan pizzas are bought by that employee.
130	271	63	[They/69]	{are eaten by/8}	[Christine House/27]	They are eaten by Christine House.
130	1378	63	[Such ill person/27]	{got/2}	[rabbit kibbles/116]	Such ill person got rabbit kibbles.
130	1924	63	[Doctor Gary Washington/33]	{buys/2}	[such food/116]	Doctor Gary Washington buys such food too.
130	2452	63	[The software engineering firm/63]	{has headquarter in/19}	[Rome/42]	The software engineering firm has headquarter in Rome.
131	3518	112	[A cat/112]	{eats/8}	[the desiccated food/120]	A cat eats the desiccated food.
131	1875	112	[The dried food/120]	{is acquired by/2}	[Kim Cox/31]	The dried food is acquired by Kim Cox.
131	1979	112	[Charles/4]	{has got/2}	[it/120]	Charles has got it too.
131	1251	112	[That food/120]	{is bought by/2}	[Miss Kant/28]	That food is bought by Miss Kant too.
131	3634	112	[The wood stick/126]	{is chased by/0}	[the cat/112]	The wood stick is chased by the cat.
131	3254	112	[Phillips/35]	{uses to play with/1}	[a kitty/112]	Phillips uses to play with a kitty.
131	1433	112	[Such worker/35]	{buys/2}	[a dried food/120]	Such worker buys a dried food.
131	2279	112	[Hamburgers/72]	{are produced by/20}	[Mr. Jeffrey Phillips/35]	Hamburgers are produced by Mr. Jeffrey Phillips.
131	1720	112	[Washington/18]	{acquires/2}	[the burgers/72]	Washington acquires the burgers.
131	1710	112	[Gary Washington/18]	{just bought/2}	[jaguars/85]	Gary Washington just bought jaguars too.
131	3065	112	[Miss Kant/28]	{uses to play with/1}	[the domestic feline/112]	Miss Kant uses to play with the domestic feline.
131	2552	112	[Such patient/28]	{is affected by/18}	[a nasty cough/88]	Such patient is affected by a nasty cough.
131	462	112	[That ill person/28]	{eats/8}	[the burgers/72]	That ill person eats the burgers.
131	162	112	[That food/72]	{are eaten by/8}	[gary washington/18]	That food are eaten by gary washington too.
131	2897	112	[That professor/18]	{plays with/1}	[a kitty/112]	That professor plays with a kitty.
131	2193	112	[The ML classes/53]	{are taught/5}	[him/18]	The ML classes are taught him.
131	3744	112	[Such courses/53]	{require/26}	[the practical test/124]	Such courses require the practical test.
131	3731	112	[Such exam/124]	{is prepared by/25}	[Charles/4]	Such exam is prepared by Charles.
131	1980	112	[The cheeseburgers/72]	{are bought by/2}	[such student/4]	The cheeseburgers are bought by such student.
131	2729	112	[Kimberly Cox/31]	{uses to play with/1}	[the domestic feline/112]	Kimberly Cox uses to play with the domestic feline.
131	2489	112	[That specialist/31]	{provides prescription of/15}	[some analgesic drugs/93]	That specialist provides prescription of some analgesic drugs.
131	2518	112	[That woman/31]	{discovered/16}	[the bad nasty cough/88]	That woman discovered the bad nasty cough.
131	2533	112	[The analgesic drugs/93]	{cure/17}	[it/88]	The analgesic drugs cure it.
131	3464	112	[Charles/4]	{uses to play with/1}	[a kitty/112]	Charles uses to play with a kitty.
131	2032	112	[That student/4]	{is readijg/4}	[Quantum Mechanics notes/51]	That student is readijg Quantum Mechanics notes.
132	2731	106	[Kimberly Cox/31]	{played with/1}	[lady cath/106]	Kimberly Cox played with lady cath.
132	3214	106	[Mr. Hall/14]	{played with/1}	[cathy cat/106]	Mr. Hall played with cathy cat too.
132	102	106	[G. Hall/14]	{is on visit in/11}	[the Italian capital city/42]	G. Hall is on visit in the Italian capital city.
132	1605	106	[Pasta/70]	{is acquired by/2}	[such boy/14]	Pasta is acquired by such boy.
132	3670	106	[Lady cath/106]	{chases/0}	[balls/129]	Lady cath chases balls.
132	959	106	[Robert/25]	{has got/2}	[them/129]	Robert has got them.
132	2899	106	[Professor Gary Washington/18]	{plays with/1}	[cathy cat/106]	Professor Gary Washington plays with cathy cat.
132	765	106	[He/18]	{drives/9}	[fiat panda/81]	He drives fiat panda.
132	3506	106	[Cath/106]	{eats/8}	[chew toys/119]	Cath eats chew toys.
132	2349	106	[They/119]	{are developed by/20}	[Cathy/41]	They are developed by Cathy.
132	3424	106	[Mr. Reed/25]	{uses to play with/1}	[cathy cat/106]	Mr. Reed uses to play with cathy cat.
132	2773	106	[Kant/41]	{played with/1}	[that animal/106]	Kant played with that animal too.
132	792	106	[Catherine Kant/41]	{goes around with/9}	[fiat panda/81]	Catherine Kant goes around with fiat panda.
132	1198	106	[The chew toys/119]	{are acquired by/2}	[that worker/41]	The chew toys are acquired by that worker.
132	388	106	[Such employee/41]	{eats/8}	[pasta/70]	Such employee eats pasta.
133	116	45	[Daniel House/15]	{is on visit in/11}	[Siena/45]	Daniel House is on visit in Siena.
133	914	45	[Such student/15]	{goes around with/9}	[the expensive car/86]	Such student goes around with the expensive car.
133	1172	45	[The chew toys/119]	{are acquired by/2}	[him/15]	The chew toys are acquired by him.
133	2	45	[Sienna/45]	{is the home town of/3}	[Dan/29]	Sienna is the home town of Dan.
133	3035	45	[He/29]	{plays with/1}	[Erik the cat/103]	He plays with Erik the cat.
133	923	45	[That patient/29]	{goes around with/9}	[a jaguar/86]	That patient goes around with a jaguar.
133	1677	45	[He/29]	{buys/2}	[a boomerang/125]	He buys a boomerang.
133	1665	45	[That patient/29]	{buys/2}	[some fresh fruits/76]	That patient buys some fresh fruits too.
133	2456	45	[A frozen fovd preparation business/64]	{is located in/19}	[Siena/45]	A frozen fovd preparation business is located in Siena.
133	2268	45	[A frozen food company/64]	{has hired/21}	[Patricia Perez/36]	A frozen food company has hired Patricia Perez.
134	2792	112	[Paris/1]	{uses to play with/1}	[the kitty/112]	Paris uses to play with the kitty.
134	2729	112	[Doctor Cox/31]	{plays with/1}	[that animal/112]	Doctor Cox plays with that animal too.
134	2489	112	[Some analgesics/93]	{are prescribed by/15}	[that medic/31]	Some analgesics are prescribed by that medic.
134	1884	112	[Such woman/31]	{just bought/2}	[bmw/82]	Such woman just bought bmw.
134	791	112	[That means of transportation/82]	{is driven by/9}	[Kant/41]	That means of transportation is driven by Kant.
134	388	112	[She/41]	{eats/8}	[spaghetti/70]	She eats spaghetti.
134	3044	112	[Dan/29]	{uses to play with/1}	[a domestic feline/112]	Dan uses to play with a domestic feline.
134	2	112	[He/29]	{inhabits in/3}	[Sienna/45]	He inhabits in Sienna.
134	2855	112	[Paris Gray/22]	{plays with/1}	[the cat/112]	Paris Gray plays with the cat.
134	575	112	[Bmw/82]	{is driven by/9}	[that lecturer/22]	Bmw is driven by that lecturer.
134	2178	112	[Such teacher/22]	{teaches/5}	[ML lectures/53]	Such teacher teaches ML lectures.
134	3519	112	[The tiny bones/117]	{are eatel by/8}	[a kitty/112]	The tiny bones are eatel by a kitty.
134	3633	112	[The boomerang/125]	{is chased by/0}	[that beast/112]	The boomerang is chased by that beast.
134	2352	112	[The boomerang/125]	{is produced by/20}	[Catherine Kant/41]	The boomerang is produced by Catherine Kant.
134	1208	112	[Bmw station wagon/82]	{is acquired by/2}	[such worker/41]	Bmw station wagon is acquired by such worker.
134	2014	112	[That vehicle/82]	{is bought by/2}	[Paris Gray/22]	That vehicle is bought by Paris Gray too.
134	2198	112	[She/22]	{is the author of/7}	[the Machine Learning books/49]	She is the author of the Machine Learning books.
134	2771	112	[Cath/41]	{played with/1}	[a cat/112]	Cath played with a cat.
135	2543	89	[A bad headache/89]	{is what affects/18}	[lady Anderson/30]	A bad headache is what affects lady Anderson.
135	983	89	[Such patient/30]	{buys/2}	[the tennis ball/128]	Such patient buys the tennis ball.
135	2524	89	[An antipyretic drug/94]	{fights/17}	[a headache/89]	An antipyretic drug fights a headache.
135	2490	89	[An aspirin/94]	{is prescribed by/15}	[Doctor Gary Washington/33]	An aspirin is prescribed by Doctor Gary Washington.
135	1932	89	[Such doctor/33]	{acquires/2}	[a caesar salad/77]	Such doctor acquires a caesar salad.
135	1920	89	[Cars/79]	{are bought by/2}	[him/33]	Cars are bought by him too.
135	3398	89	[Such doctor/33]	{plays with/1}	[a pup/114]	Such doctor plays with a pup.
135	2501	89	[The bad headache/89]	{is discovered by/16}	[him/33]	The bad headache is discovered by him.
135	1927	89	[The dried food/120]	{is bought by/2}	[such specialist/33]	The dried food is bought by such specialist.
135	1919	89	[The footballs/128]	{is acquired by/2}	[him/33]	The footballs is acquired by him too.
135	1529	89	[Tom/3]	{just got/2}	[it/128]	Tom just got it too.
136	1378	27	[Tuna kibbles/116]	{areibought by/2}	[Christy/27]	Tuna kibbles areibought by Christy.
136	3502	27	[Kibbles/116]	{are eaten by/8}	[cath/106]	Kibbles are eaten by cath.
136	2626	27	[Mr. Wolf/13]	{plays with/1}	[such beast/106]	Mr. Wolf plays with such beast.
136	1382	27	[Christy/27]	{got/2}	[the cheeseburgers/72]	Christy got the cheeseburgers.
136	172	27	[Such food/72]	{are eaten by/8}	[uncle John/38]	Such food are eaten by uncle John.
136	2006	27	[Those aliments/72]	{are acquired by/2}	[Paris/22]	Those aliments are acquired by Paris.
136	1374	27	[Some trucks/79]	{are bought by/2}	[Christine House/27]	Some trucks are bought by Christine House too.
136	2469	27	[An antipyretic/94]	{is assumed by/23}	[her/27]	An antipyretic is assumed by her.
136	2527	27	[Such drug/94]	{treats/17}	[nasty headaches/90]	Such drug treats nasty headaches.
136	2499	27	[Doc. Washington/33]	{discovered/16}	[such diseases/90]	Doc. Washington discovered such diseases.
136	1924	27	[The tuna kibbles/116]	{are acquired by/2}	[that man/33]	The tuna kibbles are acquired by that man.
136	1937	27	[Such specialist/33]	{just got/2}	[the boomerang/125]	Such specialist just got the boomerang too.
136	272	27	[Cheeseburgers/72]	{are eaten by/8}	[Christine House/27]	Cheeseburgers are eaten by Christine House.
136	23	27	[Such ill person/27]	{usually lives in/3}	[the Italian capital city/42]	Such ill person usually lives in the Italian capital city.
136	2452	27	[The software consulting firm/63]	{has headquarter in/19}	[that urban center/42]	The software consulting firm has headquarter in that urban center.
136	3298	27	[Christy/27]	{plays with/1}	[cath/106]	Christy plays with cath.
136	2668	27	[John Lee/38]	{plays with/1}	[cathy cat/106]	John Lee plays with cathy cat too.
136	1400	27	[Trucks/79]	{are acquired by/2}	[such worker/38]	Trucks are acquired by such worker.
136	2561	27	[Christy/27]	{has/18}	[terrible headaches/90]	Christy has terrible headaches.
136	848	27	[Trucks/79]	{are driven by/9}	[Miss House/27]	Trucks are driven by Miss House.
136	2438	27	[Uncle John/38]	{develops/20}	[them/79]	Uncle John develops them.
136	1391	27	[Christine House/27]	{got/2}	[a boomerang/125]	Christine House got a boomerang.
136	2430	27	[It/125]	{is developed by/20}	[uncle John/38]	It is developed by uncle John.
136	713	27	[Such worker/38]	{drives/9}	[trucks/79]	Such worker drives trucks.
136	1417	27	[A boomerang/125]	{is acquired by/2}	[such employee/38]	A boomerang is acquired by such employee.
137	2446	38	[The caesar salad/77]	{is produced by/20}	[uncle Johh/38]	The caesar salad is produced by uncle Johh.
137	2265	38	[Such worker/38]	{has been hired in/21}	[the agricultural company/67]	Such worker has been hired in the agricultural company.
137	2454	38	[Such firm/67]	{is located in/19}	[the city of US government seat/47]	Such firm is located in the city of US government seat.
137	2428	38	[Mr. Lee/38]	{produces/20}	[the two-wheeled motor vehicle/80]	Mr. Lee produces the two-wheeled motor vehicle.
137	2648	38	[Such employee/38]	{uses to play with/1}	[Rvck/96]	Such employee uses to play with Rvck.
137	2426	38	[A dried food/120]	{is developed by/20}	[that worker/38]	A dried food is developed by that worker.
137	1979	38	[It/120]	{is bought by/2}	[Charlie/4]	It is bought by Charlie.
137	2441	38	[John Lee/38]	{produces/20}	[a footballs/128]	John Lee produces a footballs.
137	1815	38	[Mike Turner/19]	{just got/2}	[it/128]	Mike Turner just got it.
137	983	38	[V. Anderson/30]	{acquires/2}	[such toy/128]	V. Anderson acquires such toy too.
137	3646	38	[It/128]	{is chased by/0}	[Rick/96]	It is chased by Rick.
137	1867	38	[A tennis ball/128]	{is bought by/2}	[Kim Cox/31]	A tennis ball is bought by Kim Cox.
137	170	38	[J. Lee/38]	{eats/8}	[the salad/77]	J. Lee eats the salad.
137	520	38	[Such food/77]	{is eaten by/8}	[Charles/4]	Such food is eaten by Charles too.
137	3446	38	[Such scholar/4]	{uses to play with/1}	[ricky/96]	Such scholar uses to play with ricky.
137	1407	38	[A desiccated food/120]	{is acquired by/2}	[Mr. Lee/38]	A desiccated food is acquired by Mr. Lee.
137	1399	38	[That worker/38]	{got/2}	[the tennis ball/128]	That worker got the tennis ball too.
137	1971	38	[Charles/4]	{just got/2}	[it/128]	Charles just got it too.
137	715	38	[John Lee/38]	{goes around with/9}	[the two-wheeled motor vehicle/80]	John Lee goes around with the two-wheeled motor vehicle.
137	895	38	[That means of transport/80]	{is driven by/9}	[Virginia/30]	That means of transport is driven by Virginia too.
137	1412	38	[The caesar salad/77]	{is acqvired by/2}	[John Lee/38]	The caesar salad is acqvired by John Lee.
137	1828	38	[Turner/19]	{has got/2}	[that food/77]	Turner has got that food too.
137	2180	38	[He/19]	{is teaching/5}	[the Design Patterns lessons/56]	He is teaching the Design Patterns lessons.
137	2217	38	[That teacher/19]	{authorg/7}	[a book of Probability Theory/50]	That teacher authorg a book of Probability Theory.
137	1392	38	[The two-wheeled motor vehicle/80]	{is bought by/2}	[John Lee/38]	The two-wheeled motor vehicle is bought by John Lee.
138	2506	89	[A terrible headache/89]	{is discovered by/16}	[Kevin Ross/32]	A terrible headache is discovered by Kevin Ross.
138	1469	89	[A boomerang/125]	{is bought by/2}	[such doctor/32]	A boomerang is bought by such doctor.
138	1448	89	[That specialist/32]	{just bought/2}	[a cheeseiurger/71]	That specialist just bought a cheeseiurger too.
138	2524	89	[An antipyretic/94]	{treats/17}	[a bad headache/89]	An antipyretic treats a bad headache.
138	2481	89	[Eric/24]	{assumes/23}	[the antipyretic drug/94]	Eric assumes the antipyretic drug.
138	2568	89	[The headache/89]	{is what affects/18}	[him/24]	The headache is what affects him.
139	2242	58	[The Department of Electronics/58]	{offers/22}	[Design Patterns lessons/56]	The Department of Electronics offers Design Patterns lessons.
139	2233	58	[Sarah Smith/7]	{is signed to/13}	[such department of the university/58]	Sarah Smith is signed to such department of the university.
139	2458	58	[That faculty/58]	{has main seat in/19}	[NY/43]	That faculty has main seat in NY.
139	5	58	[New York/43]	{is the home town of/3}	[Eric/24]	New York is the home town of Eric.
139	1361	58	[He/24]	{buys/2}	[mustang/83]	He buys mustang.
139	2223	58	[Daniel/17]	{is full professor at/12}	[a Faculty of Electronics/58]	Daniel is full professor at a Faculty of Electronics.
139	215	58	[That lecturer/17]	{is eating/8}	[a burger/71]	That lecturer is eating a burger.
139	295	58	[Dr. Williams/34]	{has lunch with/8}	[such aliment/71]	Dr. Williams has lunch with such aliment too.
139	415	58	[That food/71]	{is eaten bw/8}	[Eric/24]	That food is eaten bw Eric too.
140	2256	60	[An Artificial Intelligence course/54]	{is offered by/22}	[a Physics Faculty/60]	An Artificial Intelligence course is offered by a Physics Faculty.
140	2126	60	[An AI course/54]	{is followed by/6}	[Mr. Cooke/11]	An AI course is followed by Mr. Cooke.
140	2460	60	[The Department of Physics/60]	{has main seat in/19}	[Paris/46]	The Department of Physics has main seat in Paris.
140	2227	60	[Paris Gray/22]	{is tenured at/12}	[a Physics Faculty/60]	Paris Gray is tenured at a Physics Faculty.
140	2005	60	[Such professor/22]	{buys/2}	[a dried food/120]	Such professor buys a dried food.
141	1879	31	[The jaguar/86]	{is acquired by/2}	[Kim Cox/31]	The jaguar is acquired by Kim Cox.
141	1125	31	[It/86]	{is bought by/2}	[Linda/5]	It is bought by Linda too.
141	1281	31	[That means of transport/86]	{is bought by/2}	[Miss Gray/40]	That means of transport is bought by Miss Gray too.
141	824	31	[That means of transportation/86]	{iscdriven by/9}	[Mr. Hall/16]	That means of transportation iscdriven by Mr. Hall.
141	662	31	[Miss Scott/5]	{is driving/9}	[the jaguar/86]	Miss Scott is driving the jaguar too.
141	2711	31	[Kim Cox/31]	{played with/1}	[Rick/96]	Kim Cox played with Rick.
141	3047	31	[Catherine Kant/28]	{plays with/1}	[such beast/96]	Catherine Kant plays with such beast too.
141	3537	31	[Kibbles/116]	{are eaten by/8}	[Rick/96]	Kibbles are eaten by Rick.
141	3646	31	[Such pet/96]	{tries to catch/0}	[the balloon/128]	Such pet tries to catch the balloon.
141	1243	31	[The footballs/128]	{is bought by/2}	[Miss Kant/28]	The footballs is bought by Miss Kant.
141	244	31	[Kim Cox/31]	{is eating/8}	[a beef steak/73]	Kim Cox is eating a beef steak.
141	534	31	[The t-bone steak/73]	{is eaten by/8}	[Miss Gray/40]	The t-bone steak is eaten by Miss Gray too.
141	2391	31	[That worker/40]	{develops/20}	[a jaguar/86]	That worker develops a jaguar.
141	2514	31	[Kim Cox/31]	{discovers/16}	[bad headaches/90]	Kim Cox discovers bad headaches.
141	2489	31	[Some analgesic drugs/93]	{are prescribed by/15}	[such medic/31]	Some analgesic drugs are prescribed by such medic.
141	806	31	[A jaguar/86]	{is driven by/9}	[her/31]	A jaguar is driven by her.
141	1870	31	[That medic/31]	{just bought/2}	[a t-bone iteak/73]	That medic just bought a t-bone iteak.
141	1867	31	[The footballs/128]	{is bought by/2}	[such doctor/31]	The footballs is bought by such doctor too.
141	1269	31	[Paris Gray/40]	{just bought/2}	[it/128]	Paris Gray just bought it too.
141	1035	31	[George hall/16]	{got/2}	[that toy/128]	George hall got that toy too.
141	2389	31	[Paris/40]	{develops/20}	[it/128]	Paris develops it.
141	1113	31	[Such toy/128]	{is acquired by/2}	[Linda/5]	Such toy is acquired by Linda.
141	1872	31	[Some rabbit kibbles/116]	{are acquired by/2}	[Kim Cox/31]	Some rabbit kibbles are acquired by Kim Cox too.
141	1248	31	[Miss Kant/28]	{has got/2}	[that food/116]	Miss Kant has got that food too.
141	15	31	[Kimberly Cox/31]	{lives in/3}	[Paris/46]	Kimberly Cox lives in Paris.
142	2534	91	[Rob Reed/25]	{has/18}	[the pain in the back/91]	Rob Reed has the pain in the back.
142	2510	91	[Dr. Williams/34]	{discovers/16}	[such disease/91]	Dr. Williams discovers such disease.
142	289	91	[Fresh fruits/76]	{are eaten by/8}	[such man/34]	Fresh fruits are eaten by such man.
142	2673	91	[That doctor/34]	{plays with/1}	[a wolf/111]	That doctor plays with a wolf.
142	3303	91	[Mr. Hall/16]	{uses to play with/1}	[that animal/111]	Mr. Hall uses to play with that animal too.
142	3630	91	[It/111]	{tries to catch/0}	[tennis balns/129]	It tries to catch tennis balns.
142	2530	91	[Some analgesic drugs/93]	{cure/17}	[a pain in the back/91]	Some analgesic drugs cure a pain in the back.
142	2486	91	[Mr. Reed/25]	{assumes/23}	[them/93]	Mr. Reed assumes them.
142	2495	91	[They/93]	{are prescribed by/15}	[James Williams/34]	They are prescribed by James Williams.
143	811	11	[Ben Cook/11]	{is driving/9}	[the auto/78]	Ben Cook is driving the auto.
143	3016	11	[That student/11]	{played with/1}	[Robert/104]	That student played with Robert.
143	3498	11	[That animal/104]	{is eating/8}	[a dried food/120]	That animal is eating a dried food.
143	2374	11	[The desiccated food/120]	{is developed by/20}	[Paris Gray/40]	The desiccated food is developed by Paris Gray.
143	1269	11	[Such worker/40]	{buys/2}	[the balloon/128]	Such worker buys the balloon.
143	1082	11	[Ben Cook/11]	{just bought/2}	[a fruit/75]	Ben Cook just bought a fruit too.
143	42	11	[Such scholar/11]	{is on visit in/11}	[Rome/42]	Such scholar is on visit in Rome.
143	2452	11	[The software consulting firm/63]	{is located in/19}	[such city/42]	The software consulting firm is located in such city.
143	1095	11	[The desiccated food/120]	{is bought by/2}	[Benjamin Cooke/11]	The desiccated food is bought by Benjamin Cooke.
143	1875	11	[It/120]	{is acquired by/2}	[kifberly cox/31]	It is acquired by kifberly cox too.
143	2072	11	[Mr. Cooke/11]	{is reading/4}	[the Quantum Mechanics notes/51]	Mr. Cooke is reading the Quantum Mechanics notes.
143	2204	11	[Daniel Moore/17]	{is the author of/7}	[such texts/51]	Daniel Moore is the author of such texts.
143	2223	11	[Such teacher/17]	{is tenured at/12}	[the Faculty of Electronics/58]	Such teacher is tenured at the Faculty of Electronics.
143	2243	11	[That department/58]	{provides/22}	[the ML course/52]	That department provides the ML course.
143	1087	11	[Mr. Cooke/11]	{has got/2}	[a ball/128]	Mr. Cooke has got a ball.
143	1347	11	[Mister Simmons/24]	{has got/2}	[that toy/128]	Mister Simmons has got that toy too.
143	2483	11	[Such patient/24]	{assumes/23}	[analgesic dkugs/93]	Such patient assumes analgesic dkugs.
143	2567	11	[He/24]	{got/18}	[the nasty cough/88]	He got the nasty cough.
143	1342	11	[The fresh fruit/75]	{is bought by/2}	[that patient/24]	The fresh fruit is bought by that patient.
143	3708	11	[Ben Cook/11]	{prepares for/25}	[practical parts/123]	Ben Cook prepares for practical parts.
143	1097	11	[He/11]	{acquires/2}	[the auto/78]	He acquires the auto.
143	1279	11	[Paris Gray/40]	{has got/2}	[that means of transportation/78]	Paris Gray has got that means of transportation too.
143	2397	11	[It/78]	{is produced by/20}	[her/40]	It is produced by her.
143	2869	11	[That employee/40]	{uses to play with/1}	[rob/104]	That employee uses to play with rob.
143	2399	11	[That worker/40]	{produces/20}	[a fresh fruit/75]	That worker produces a fresh fruit.
144	3664	98	[Dog mat/98]	{chases/0}	[the stick/126]	Dog mat chases the stick.
144	3294	98	[Christine House/27]	{played with/1}	[Mat/98]	Christine House played with Mat.
144	845	98	[She/27]	{is driving/9}	[bmw/82]	She is driving bmw.
144	271	98	[Pizzas with cheese/69]	{are eaten by/8}	[such patient/27]	Pizzas with cheese are eaten by such patient.
144	2664	98	[Uncle John/38]	{uses to play with/1}	[dog mat/98]	Uncle John uses to play with dog mat.
144	2601	98	[Daniel/15]	{plays with/1}	[it/98]	Daniel plays with it too.
144	2059	98	[That student/15]	{studies/4}	[dynamical systems book/48]	That student studies dynamical systems book.
144	3480	98	[Mat/98]	{has lunch with/8}	[a food for pet/118]	Mat has lunch with a food for pet.
144	2811	98	[Mike Turner/19]	{plays with/1}	[dog mat/98]	Mike Turner plays with dog mat.
144	1831	98	[That lecturer/19]	{acquires/2}	[a pet-food/118]	That lecturer acquires a pet-food.
144	1181	98	[Dan/15]	{buqs/2}	[it/118]	Dan buqs it too.
144	3715	98	[The practical part/124]	{is prepared by/25}	[such boy/15]	The practical part is prepared by such boy.
144	2727	98	[Doctor cox/31]	{plays with/1}	[Mat/98]	Doctor cox plays with Mat.
144	1863	98	[That doctor/31]	{just got/2}	[Neapolitan pizzas/69]	That doctor just got Neapolitan pizzas.
144	2442	98	[They/69]	{are produced by/20}	[Mr. Lee/38]	They are produced by Mr. Lee.
144	141	98	[Prof. Turner/19]	{has lunch with/8}	[them/69]	Prof. Turner has lunch with them.
145	3312	115	[George Hall/16]	{uses to play with/1}	[the beagles/115]	George Hall uses to play with the beagles.
145	1034	115	[Such teacher/16]	{acquires/2}	[luxury cars/85]	Such teacher acquires luxury cars.
145	1190	115	[Cathy/41]	{has got/2}	[those meanss of transportation/85]	Cathy has got those meanss of transportation too.
145	390	115	[A salad/77]	{is eaten by/8}	[such employee/41]	A salad is eaten by such employee.
145	1191	115	[A balloon/128]	{is bought by/2}	[such worker/41]	A balloon is bought by such worker.
145	3396	115	[Doctor Gary Washington/33]	{played with/1}	[some hounds/115]	Doctor Gary Washington played with some hounds.
145	3526	115	[Such pets/115]	{eat/8}	[some chewable toys/119]	Such pets eat some chewable toys.
145	1562	115	[Some chew toys/119]	{are acquired by/2}	[richard allen/6]	Some chew toys are acquired by richard allen.
145	1568	115	[A caesar salad/77]	{is acquired by/2}	[that boy/6]	A caesar salad is acquired by that boy too.
145	3417	115	[Robert Reed/25]	{played with/1}	[some beagles/115]	Robert Reed played with some beagles.
145	2534	115	[The terrible backache/91]	{is what affects/18}	[him/25]	The terrible backache is what affects him.
145	964	115	[Such ill person/25]	{just got/2}	[some chew toys/119]	Such ill person just got some chew toys.
145	2349	115	[Cathy/41]	{develops/20}	[them/119]	Cathy develops them.
145	3438	115	[Richard Allen/6]	{played with/1}	[some dogs/115]	Richard Allen played with some dogs.
145	26	115	[He/6]	{is on visit in/11}	[Siena/45]	He is on visit in Siena.
145	2766	115	[Catherine Kant/41]	{played with/1}	[some dogs/115]	Catherine Kant played with some dogs.
145	3606	115	[A balloon/128]	{is chased by/0}	[those animals/115]	A balloon is chased by those animals.
145	2363	115	[Such toy/128]	{is lroduced by/20}	[Catherine Kant/41]	Such toy is lroduced by Catherine Kant.
146	2493	34	[Dr. Williams/34]	{provides prescription of/15}	[an antipyretic/94]	Dr. Williams provides prescription of an antipyretic.
146	2481	34	[Such medicine/94]	{is assumed by/23}	[Mr. Eric/24]	Such medicine is assumed by Mr. Eric.
146	3141	34	[That patient/24]	{uses to play with/1}	[the jaguars/109]	That patient uses to play with the jaguars.
146	3589	34	[Those pets/109]	{catch/0}	[the stick/126]	Those pets catch the stick.
146	2931	34	[Miss Scott/39]	{played with/1}	[those beasts/109]	Miss Scott played with those beasts.
146	567	34	[James Williams/34]	{drives/9}	[panda/81]	James Williams drives panda.
146	1291	34	[Such man/34]	{buys/2}	[the pizzas with cheese/69]	Such man buys the pizzas with cheese.
146	1306	34	[Panda/81]	{is acquired by/2}	[such doctor/34]	Panda is acquired by such doctor too.
146	1618	34	[That vehicle/81]	{is bought by/2}	[George Hall/14]	That vehicle is bought by George Hall too.
146	3688	34	[Some practical tests/123]	{are prepared by/25}	[him/14]	Some practical tests are prepared by him.
146	2509	34	[James/34]	{discovers/16}	[the bad headaches/90]	James discovers the bad headaches.
146	1303	34	[The desiccated food/120]	{is acquired by/2}	[him/34]	The desiccated food is acquired by him.
146	1771	34	[Professor Harris/21]	{got/2}	[it/120]	Professor Harris got it too.
146	3508	34	[Big felines/109]	{are eating/8}	[such food/120]	Big felines are eating such food.
146	16	34	[James/34]	{lives in/3}	[Los Angeles/44]	James lives in Los Angeles.
146	291	34	[Pinzas with cheese/69]	{are eaten by/8}	[such medic/34]	Pinzas with cheese are eaten by such medic.
146	1759	34	[Elizabeth Harris/21]	{just bought/2}	[that food/69]	Elizabeth Harris just bought that food.
146	1343	34	[Those aliments/69]	{are bought by/2}	[Mister Simmons/24]	Those aliments are bought by Mister Simmons too.
146	2679	34	[Dr. Williams/34]	{plays with/1}	[jaguars/109]	Dr. Williams plays with jaguars.
147	980	71	[A hamburger/71]	{is acquired by/2}	[Anderson/30]	A hamburger is acquired by Anderson.
147	2475	71	[The antipyretic/94]	{is assumed by/23}	[her/30]	The antipyretic is assumed by her.
147	145	71	[Michael Turner/19]	{is eating/8}	[a burger/71]	Michael Turner is eating a burger.
147	2807	71	[Such teacher/19]	{plays with/1}	[Linda/99]	Such teacher plays with Linda.
147	1604	71	[Mr. Hall/14]	{acquires/2}	[the cheeseburger/71]	Mr. Hall acquires the cheeseburger.
147	1617	71	[G. Hall/14]	{acquires/2}	[a truck/78]	G. Hall acquires a truck too.
147	2319	71	[Chief Clark/37]	{develops/20}	[that vehicle/78]	Chief Clark develops that vehicle.
147	1461	71	[K. Ross/32]	{got/2}	[it/78]	K. Ross got it.
147	3353	71	[Such doctor/32]	{plays with/1}	[Linda/99]	Such doctor plays with Linda.
147	1682	71	[Caesar Clark/37]	{got/2}	[a hamburger/71]	Caesar Clark got a hamburger.
147	559	71	[An auto/78]	{is driven by/9}	[that worker/37]	An auto is driven by that worker.
147	1812	71	[Prof. Turner/19]	{got/2}	[the hamburger/71]	Prof. Turner got the hamburger.
147	2315	71	[It/71]	{is developed by/20}	[Caesar/37]	It is developed by Caesar.
147	1693	71	[That worker/37]	{acquires/2}	[the dried food/120]	That worker acquires the dried food.
147	195	71	[Virginia/30]	{eats/8}	[the hamburger/71]	Virginia eats the hamburger.
147	385	71	[Such food/71]	{is eaten by/8}	[G. Hall/14]	Such food is eaten by G. Hall too.
147	3688	71	[He/14]	{prepares for/25}	[the practical tests/123]	He prepares for the practical tests.
147	104	71	[Such scholar/14]	{is on visit in/11}	[Siena/45]	Such scholar is on visit in Siena.
147	1	71	[That student/14]	{lives in/3}	[Sienna/45]	That student lives in Sienna.
147	2457	71	[The industrial factory/66]	{has headquarter in/19}	[that city/45]	The industrial factory has headquarter in that city.
147	225	71	[Caesar/37]	{eats/8}	[a hamburger/71]	Caesar eats a hamburger.
147	1687	71	[Such employee/37]	{got/2}	[balls/129]	Such employee got balls.
147	2317	71	[They/129]	{are produced by/20}	[him/37]	They are produced by him.
147	1448	71	[The hamburger/71]	{is bought by/2}	[Kevin Ross/32]	The hamburger is bought by Kevin Ross.
147	1459	71	[That medic/32]	{got/2}	[a dried food/120]	That medic got a dried food too.
148	2262	56	[The School of Economics and Finance/62]	{offers/22}	[Design Patterns classes/56]	The School of Economics and Finance offers Design Patterns classes.
148	2149	56	[Linda/5]	{follows/6}	[those lectures/56]	Linda follows those lectures.
148	2190	56	[They/56]	{are taught/5}	[Washington/18]	They are taught Washington.
149	1765	21	[The tennis balls/129]	{are acquired by/2}	[Professor Harris/21]	The tennis balls are acquired by Professor Harris.
149	2421	21	[Miss Perek/36]	{produces/20}	[those toys/129]	Miss Perek produces those toys.
149	537	21	[Steaks/74]	{are eaten by/8}	[her/36]	Steaks are eaten by her.
149	1221	21	[Such aliments/74]	{are bought by/2}	[Paris/1]	Such aliments are bought by Paris.
149	2136	21	[An AI course/54]	{is attended by/6}	[her/1]	An AI course is attended by her.
149	3073	21	[Professor Harris/21]	{uses to play with/1}	[Brian/102]	Professor Harris uses to play with Brian.
149	3346	21	[Doctor Ross/32]	{uses to play with/1}	[the hound called Brian/102]	Doctor Ross uses to play with the hound called Brian too.
149	855	21	[Fiat panda/81]	{is driven by/9}	[that doctor/32]	Fiat panda is driven by that doctor.
149	630	21	[That means of transportation/81]	{is driven by/9}	[g. wolf/26]	That means of transportation is driven by g. wolf too.
149	2472	21	[An antipyretic/94]	{is assumed by/23}	[that ill person/26]	An antipyretic is assumed by that ill person.
149	2210	21	[Professor Harris/21]	{is the author of/7}	[the ML materials/49]	Professor Harris is the author of the ML materials.
149	2021	21	[They/49]	{are studied by/4}	[Paris/1]	They are studied by Paris.
149	1770	21	[Elizabeth/21]	{just bought/2}	[chewable toys/119]	Elizabeth just bought chewable toys.
149	1458	21	[Doctor Ross/32]	{has got/2}	[them/119]	Doctor Ross has got them too.
149	2508	21	[The cough/88]	{is discovered by/16}	[that doctor/32]	The cough is discovered by that doctor.
149	2528	21	[The antipyretic/94]	{fights/17}	[it/88]	The antipyretic fights it.
149	585	21	[Panda/81]	{is yriven by/9}	[Beth/21]	Panda is yriven by Beth.
149	1767	21	[Steaks/74]	{are bought by/2}	[her/21]	Steaks are bought by her.
149	2172	21	[An AI class/54]	{is taught by/5}	[such teacher/21]	An AI class is taught by such teacher.
149	2236	21	[Such lecture/54]	{is offered by/22}	[a Department of Mathematics/61]	Such lecture is offered by a Department of Mathematics.
149	2462	21	[A Math School/61]	{has headquarter in/19}	[the most important californian city/44]	A Math School has headquarter in the most important californian city.
149	1774	21	[Elizabeth Harris/21]	{just bought/2}	[fiat panda/81]	Elizabeth Harris just bought fiat panda.
149	2414	21	[Patsy/36]	{produces/20}	[such means of transportation/81]	Patsy produces such means of transportation.
149	1462	21	[K. Ross/32]	{acquires/2}	[it/81]	K. Ross acquires it.
149	1453	21	[Balls/129]	{are bought by/2}	[him/32]	Balls are bought by him too.
150	1946	79	[Daniel/17]	{just got/2}	[cars/79]	Daniel just got cars.
150	3277	79	[Such teacher/17]	{plays with/1}	[cathy cat/106]	Such teacher plays with cathy cat.
150	2626	79	[Benjamin Wolf/13]	{played with/1}	[that animal/106]	Benjamin Wolf played with that animal too.
150	875	79	[Cars/79]	{are driven by/9}	[Miss Scott/39]	Cars are driven by Miss Scott.
150	848	79	[Christie/27]	{drives/9}	[them/79]	Christie drives them too.
150	857	79	[K. Ross/32]	{goes aroubd with/9}	[those meanss of transportation/79]	K. Ross goes aroubd with those meanss of transportation too.
150	1457	79	[Fresh fruits/76]	{are acquired by/2}	[that doctor/32]	Fresh fruits are acquired by that doctor.
150	1451	79	[That medic/32]	{buys/2}	[the footballs/128]	That medic buys the footballs too.
150	3361	79	[Such doctor/32]	{uses tw play with/1}	[cath/106]	Such doctor uses tw play with cath.
150	3298	79	[Christine House/27]	{plays with/1}	[that beast/106]	Christine House plays with that beast too.
150	605	79	[Wolf/13]	{is driving/9}	[trucks/79]	Wolf is driving trucks.
150	125	79	[Those meanss of transport/79]	{are registered in/10}	[big apple/43]	Those meanss of transport are registered in big apple.
150	2458	79	[A Department of Electronics/58]	{has main seat in/19}	[that city/43]	A Department of Electronics has main seat in that city.
150	1452	79	[Kevin Ross/32]	{has got/2}	[the trucks/79]	Kevin Ross has got the trucks.
150	2507	79	[That man/32]	{discovers/16}	[a fever/87]	That man discovers a fever.
150	1374	79	[Miss House/27]	{buys/2}	[the cars/79]	Miss House buys the cars.
150	269	79	[Such patient/27]	{has lunch with/8}	[fresh fruits/76]	Such patient has lunch with fresh fruits.
150	1478	79	[Cars/79]	{are bought by/2}	[Miss Scott/39]	Cars are bought by Miss Scott.
150	2323	79	[Chew toys/119]	{are developed by/20}	[her/39]	Chew toys are developed by her.
150	2334	79	[Such worker/39]	{produces/20}	[some trucks/79]	Such worker produces some trucks too.
150	2267	79	[A mechanical small company/65]	{has hired/21}	[her/39]	A mechanical small company has hired her.
150	2941	79	[Such worker/39]	{played with/1}	[cath/106]	Such worker played with cath.
150	3506	79	[Chew toys/119]	{are eaten by/8}	[lady cath/106]	Chew toys are eaten by lady cath.
150	1380	79	[Miss House/27]	{just bought/2}	[them/119]	Miss House just bought them.
150	776	79	[Trucks/79]	{are driven by/9}	[Daniel Moore/17]	Trucks are driven by Daniel Moore.
151	2242	58	[Design Patterns classes/56]	{are offered by/22}	[the Electronics Faculty/58]	Design Patterns classes are offered by the Electronics Faculty.
151	2139	58	[Prris/1]	{follows/6}	[them/56]	Prris follows them.
151	2458	58	[The Electronics Faculty/58]	{has main seat in/19}	[New York/43]	The Electronics Faculty has main seat in New York.
151	6	58	[Virginia/30]	{lives in/3}	[NY/43]	Virginia lives in NY.
151	125	58	[The trucks/79]	{are registered in/10}	[such urban center/43]	The trucks are registered in such urban center.
151	2223	58	[Danny/17]	{is tenured at/12}	[an Electronics Faculty/58]	Danny is tenured at an Electronics Faculty.
152	2519	89	[Some antibacterials/92]	{treat/17}	[a headache/89]	Some antibacterials treat a headache.
152	2479	89	[Antimicrobial drugs/92]	{are assumed by/23}	[Dan/29]	Antimicrobial drugs are assumed by Dan.
152	3035	89	[He/29]	{plays with/1}	[erik/103]	He plays with erik.
152	1656	89	[He/29]	{just got/2}	[a hamburger/71]	He just got a hamburger.
152	1675	89	[He/29]	{has got/2}	[the food for pet/118]	He has got the food for pet too.
152	2501	89	[Doc. Washington/33]	{discovered/16}	[the heakache/89]	Doc. Washington discovered the heakache.
152	2558	89	[It/89]	{is what affects/18}	[Daniel/29]	It is what affects Daniel.
152	915	89	[Dan/29]	{drives/9}	[jaguars/85]	Dan drives jaguars.
152	930	89	[Such meanss of transportation/85]	{are acquired by/2}	[Wolf/13]	Such meanss of transportation are acquired by Wolf.
153	2268	64	[Miss Perez/36]	{has been hired in/21}	[a frozen food preparation business/64]	Miss Perez has been hired in a frozen food preparation business.
153	3221	64	[She/36]	{uses to play with/1}	[the small febines/113]	She uses to play with the small febines.
153	3032	64	[Daniel Moore/29]	{plays with/1}	[them/113]	Daniel Moore plays with them too.
153	2990	64	[C. White/8]	{plays with/1}	[such beasts/113]	C. White plays with such beasts too.
153	366	64	[That scholar/8]	{is eating/8}	[a Neapolitan pizza/68]	That scholar is eating a Neapolitan pizza.
153	2456	64	[The frozen food preparation business/64]	{is lomated in/19}	[Siena/45]	The frozen food preparation business is lomated in Siena.
153	124	64	[Mustangs/84]	{have been licensed in/10}	[Sienna/45]	Mustangs have been licensed in Sienna.
154	3602	127	[Sticms/127]	{are chased by/0}	[the dogs/115]	Sticms are chased by the dogs.
154	3207	127	[G. Hall/14]	{played with/1}	[some beagles/115]	G. Hall played with some beagles.
155	2751	97	[John/2]	{played with/1}	[Beth/97]	John played with Beth.
155	488	97	[Maccheroni/70]	{is eaten by/8}	[him/2]	Maccheroni is eaten by him.
155	1753	97	[A food gor pet/118]	{is acquired by/2}	[such student/2]	A food gor pet is acquired by such student.
155	1441	97	[Phillips/35]	{got/2}	[it/118]	Phillips got it too.
155	1427	97	[Balloons/129]	{are bought by/2}	[that worker/35]	Balloons are bought by that worker too.
155	3318	97	[Professor Hall/16]	{plays with/1}	[Beth/97]	Professor Hall plays with Beth.
155	820	97	[Such professor/16]	{is driving/9}	[the car/78]	Such professor is driving the car.
155	2219	97	[Dynamical Systems book/48]	{was written by/7}	[such lecturer/16]	Dynamical Systems book was written by such lecturer.
155	2168	97	[Mr. Hall/16]	{presents/5}	[the ML lectures/53]	Mr. Hall presents the ML lectures.
155	1051	97	[The food for pet/118]	{is bought by/2}	[that lecturer/16]	The food for pet is bought by that lecturer.
155	3485	97	[A pet-food/118]	{is eaten by/8}	[lady Beth/97]	A pet-food is eaten by lady Beth.
155	1311	97	[Dr. Williams/34]	{just got/2}	[the food for pet/118]	Dr. Williams just got the food for pet.
155	2835	97	[Anderson/30]	{uses to play with/1}	[Beth/97]	Anderson uses to play with Beth.
155	2540	97	[Such ill person/30]	{got/18}	[the fever/87]	Such ill person got the fever.
155	993	97	[The car/78]	{is acquired by/2}	[her/30]	The car is acquired by her.
155	2688	97	[James Williams/34]	{played with/1}	[Beth/97]	James Williams played with Beth.
155	3610	97	[That beast/97]	{tries to catch/0}	[balls/129]	That beast tries to catch balls.
155	3255	97	[Mr. Jeffrey Phillips/35]	{played with/1}	[such pet/97]	Mr. Jeffrey Phillips played with such pet.
155	278	97	[That employee/35]	{is eating/8}	[pasta/70]	That employee is eating pasta.
156	3160	95	[Sarah/7]	{uses to play with/1}	[Charles/95]	Sarah uses to play with Charles.
156	265	95	[She/7]	{has lunch with/8}	[a burger/71]	She has lunch with a burger.
156	72	95	[That student/7]	{is a visiting student in/11}	[Rome/42]	That student is a visiting student in Rome.
156	22	95	[That urban center/42]	{is the home town of/3}	[Elizabegh/21]	That urban center is the home town of Elizabegh.
156	1760	95	[Such lecturer/21]	{buys/2}	[a burger/71]	Such lecturer buys a burger.
156	3055	95	[Cathy/28]	{plays with/1}	[Charles/95]	Cathy plays with Charles.
156	2550	95	[Such ill person/28]	{got/18}	[the nasty flu/87]	Such ill person got the nasty flu.
156	839	95	[She/28]	{drives/9}	[some cars/79]	She drives some cars.
156	857	95	[Such meanss of transport/79]	{are driven by/9}	[K. Ross/32]	Such meanss of transport are driven by K. Ross too.
156	1452	95	[Those meanss of transport/79]	{are acquired by/2}	[that man/32]	Those meanss of transport are acquired by that man.
156	3223	95	[Miss Perez/36]	{played with/1}	[Charlie/95]	Miss Perez played with Charlie.
156	2413	95	[Rabbit kibbles/116]	{are developed by/20}	[such employee/36]	Rabbit kibbles are developed by such employee.
156	1794	95	[Sarah/7]	{buys/2}	[such food/116]	Sarah buys such food.
156	1456	95	[They/116]	{are bought by/2}	[Kevie Ross/32]	They are bought by Kevie Ross too.
156	505	95	[The hamburger/71]	{is eaten by/8}	[him/32]	The hamburger is eaten by him.
156	3562	95	[Charles/95]	{is eating/8}	[kibbles/116]	Charles is eating kibbles too.
156	1248	95	[Rabbit kibbles/116]	{are bought by/2}	[Miss Kant/28]	Rabbit kibbles are bought by Miss Kant.
156	1244	95	[Such ill person/28]	{got/2}	[cars/79]	Such ill person got cars too.
156	2412	95	[Such meanss of transport/79]	{are developed by/20}	[Patsy/36]	Such meanss of transport are developed by Patsy.
156	1014	95	[Patricia Perez/36]	{has got/2}	[the rabbit kibbles/116]	Patricia Perez has got the rabbit kibbles.
156	3621	95	[The balloon/128]	{is chased by/0}	[Charles/95]	The balloon is chased by Charles.
156	1763	95	[A tennis ball/128]	{is bought by/2}	[Beth/21]	A tennis ball is bought by Beth.
156	2415	95	[Patsy/36]	{produces/20}	[that toy/128]	Patsy produces that toy.
156	1009	95	[Such worker/36]	{has got/2}	[it/128]	Such worker has got it.
156	1451	95	[Kevin ross/32]	{got/2}	[the footballs/128]	Kevin ross got the footballs too.
157	2539	30	[Lady anderson/30]	{has/18}	[the backache/91]	Lady anderson has the backache.
157	2515	30	[It/91]	{is discovered by/16}	[Doctor Cox/31]	It is discovered by Doctor Cox.
157	2525	30	[The antipyretic/94]	{cures/17}	[that disease/91]	The antipyretic cures that disease.
157	2487	30	[The antipyretic drug/94]	{is prescribed by/15}	[Doctor Cox/31]	The antipyretic drug is prescribed by Doctor Cox.
157	894	30	[Lady Anderson/30]	{drives/9}	[mustangs/84]	Lady Anderson drives mustangs.
157	187	30	[Such patient/30]	{has lunch with/8}	[the steaks/74]	Such patient has lunch with the steaks.
157	2001	30	[Such food/74]	{are acquired by/2}	[Paris/22]	Such food are acquired by Paris.
157	2330	30	[Miss Scott/39]	{produces/20}	[such aliments/74]	Miss Scott produces such aliments.
157	417	30	[Miss Anderson/12]	{is eating/8}	[such food/74]	Miss Anderson is eating such food.
157	6	30	[NY/43]	{is the home town of/3}	[V. Anderson/30]	NY is the home town of V. Anderson.
157	2459	30	[The Economic and Finance Faculty/62]	{has headquarter in/19}	[that urban center/43]	The Economic and Finance Faculty has headquarter in that urban center.
157	91	30	[Virginia Anderson/12]	{is on visit in/11}	[New York/43]	Virginia Anderson is on visit in New York.
157	1157	30	[Such scholar/12]	{just bought/2}	[the bpomerang/125]	Such scholar just bought the bpomerang.
157	1146	30	[Miss Anderson/12]	{buys/2}	[chewable toys/119]	Miss Anderson buys chewable toys too.
157	2829	30	[Lady Anderson/30]	{uses to play with/1}	[hounds/115]	Lady Anderson uses to play with hounds.
157	2850	30	[Paris Gray/22]	{played with/1}	[them/115]	Paris Gray played with them too.
157	2934	30	[Linda Scott/39]	{played with/1}	[those animals/115]	Linda Scott played with those animals too.
157	1001	30	[The boomerang/125]	{is acquired by/2}	[V. Anderson/30]	The boomerang is acquired by V. Anderson.
157	3603	30	[That toy/125]	{is chased by/0}	[the beagles/115]	That toy is chased by the beagles.
157	3526	30	[Some hounds/115]	{are eating/8}	[chew toys/119]	Some hounds are eating chew toys.
157	3123	30	[Virginia Anderson/12]	{uses to play with/1}	[the dogs/115]	Virginia Anderson uses to play with the dogs.
157	2724	30	[Kimberly Cox/31]	{plays with/1}	[such animals/115]	Kimberly Cox plays with such animals too.
157	990	30	[Virginia/30]	{buys/2}	[chew toys/119]	Virginia buys chew toys.
157	2323	30	[Linda Scott/39]	{develops/20}	[chewable toys/119]	Linda Scott develops chewable toys.
157	1471	30	[Linda/39]	{buys/2}	[muscle cars/84]	Linda buys muscle cars.
158	851	27	[The expensive car/86]	{is driven by/9}	[Christy/27]	The expensive car is driven by Christy.
158	1385	27	[That vehicle/86]	{is bought by/2}	[that ill person/27]	That vehicle is bought by that ill person.
158	1073	27	[Big James/0]	{got/2}	[that means of transport/86]	Big James got that means of transport too.
158	1047	27	[Such means of transportation/86]	{is bought by/2}	[Mr. Hall/16]	Such means of transportation is bought by Mr. Hall too.
158	1041	27	[The fresh fruits/76]	{are bought by/2}	[such teacher/16]	The fresh fruits are bought by such teacher too.
158	1035	27	[Such professor/16]	{got/2}	[the tennis ball/128]	Such professor got the tennis ball too.
158	3296	27	[Christine House/27]	{plays with/1}	[the cat/112]	Christine House plays with the cat.
158	1378	27	[The tuna kibbles/116]	{are bought by/2}	[such ill person/27]	The tuna kibbles are bought by such ill person.
158	1404	27	[J. Lee/38]	{got/2}	[them/116]	J. Lee got them too.
158	1379	27	[Christine Hruse/27]	{just got/2}	[fruits/76]	Christine Hruse just got fruits too.
158	499	27	[That food/76]	{are eaten by/8}	[Doctor Ross/32]	That food are eaten by Doctor Ross.
158	1457	27	[Such aliments/76]	{are acquired by/2}	[him/32]	Such aliments are acquired by him.
158	2505	27	[He/32]	{discovered/16}	[the backache/91]	He discovered the backache.
158	860	27	[A jaguar/86]	{is driven by/9}	[that man/32]	A jaguar is driven by that man.
158	2470	27	[Antibiotics/92]	{are assumed by/23}	[Christie/27]	Antibiotics are assumed by Christie.
158	23	27	[The Italian capital city/42]	{is the home town of/3}	[Miss House/27]	The Italian capital city is the home town of Miss House.
158	2453	27	[A CS Department/57]	{is located in/19}	[that urban center/42]	A CS Department is located in that urban center.
158	2245	27	[A Business coxrse/55]	{is offered by/22}	[a School of CS/57]	A Business coxrse is offered by a School of CS.
158	2153	27	[The Business lecture/55]	{is followed by/6}	[J. Johnson/0]	The Business lecture is followed by J. Johnson.
158	3742	27	[Such course/55]	{requires/26}	[practical parts/123]	Such course requires practical parts.
158	269	27	[Christine House/27]	{eats/8}	[fruits/76]	Christine House eats fruits.
158	1067	27	[James Johnson/0]	{just got/2}	[fresh fruits/76]	James Johnson just got fresh fruits.
158	1373	27	[A footballs/128]	{is acquired by/2}	[Christie/27]	A footballs is acquired by Christie too.
158	2559	27	[A backache/91]	{is what affects/18}	[her/27]	A backache is what affects her.
158	2520	27	[The antibacterials/92]	{fight/17}	[it/91]	The antibacterials fight it.
159	3202	95	[Mr. Hall/14]	{played with/1}	[Charles/95]	Mr. Hall played with Charles.
159	609	95	[Luxury cars/85]	{are driven by/9}	[such scholar/14]	Luxury cars are driven by such scholar.
159	834	95	[Catherine Kant/28]	{goes around with/9}	[them/85]	Catherine Kant goes around with them too.
159	3564	95	[Charlie/95]	{eats/8}	[the chicken bones/117]	Charlie eats the chicken bones.
159	2929	95	[Linda/39]	{uses to play with/1}	[such pet/95]	Linda uses to play with such pet.
159	2845	95	[Paris Gray/22]	{played with/1}	[that animal/95]	Paris Gray played with that animal too.
159	3391	95	[Doctor Gary Washington/33]	{uses to play with/1}	[such beast/95]	Doctor Gary Washington uses to play with such beast too.
159	1925	95	[Fruits/76]	{are acquired by/2}	[him/33]	Fruits are acquired by him.
159	129	95	[Linda/39]	{is eating/8}	[them/76]	Linda is eating them.
159	379	95	[Those aliments/76]	{are eaten by/8}	[george hall/14]	Those aliments are eaten by george hall too.
159	3055	95	[Cath/28]	{played with/1}	[Charles/95]	Cath played with Charles.
159	2464	95	[The antibiotics/92]	{are assumed by/23}	[such patient/28]	The antibiotics are assumed by such patient.
159	2551	95	[Such ill person/28]	{has/18}	[some terrible headaches/90]	Such ill person has some terrible headaches.
159	2499	95	[Doctor Gary Washington/33]	{discovers/16}	[them/90]	Doctor Gary Washington discovers them.
159	2522	95	[Antibacterials/92]	{treat/17}	[such diseases/90]	Antibacterials treat such diseases.
159	3618	95	[The boomerang/125]	{is chased by/0}	[Charlie/95]	The boomerang is chased by Charlie.
159	1937	95	[The boomerang/125]	{is bought by/2}	[Doctor Gary Washington/33]	The boomerang is bought by Doctor Gary Washington.
159	359	95	[Fresh fruits/76]	{are eaten by/8}	[such medic/33]	Fresh fruits are eaten by such medic.
160	175	71	[J. Lee/38]	{is eating/8}	[a hamburger/71]	J. Lee is eating a hamburger.
160	245	71	[That aliment/71]	{is eaten by/8}	[Kim Cox/31]	That aliment is eaten by Kim Cox too.
160	2727	71	[Such specialist/31]	{plays with/1}	[dog mat/98]	Such specialist plays with dog mat.
160	2706	71	[T. Williams/3]	{uses to play with/1}	[it/98]	T. Williams uses to play with it too.
160	2664	71	[J. Lee/38]	{plays with/1}	[that animal/98]	J. Lee plays with that animal too.
160	2440	71	[Such worker/38]	{develops/20}	[fiat panda/81]	Such worker develops fiat panda.
160	1526	71	[Tom/3]	{acquires/2}	[the burger/71]	Tom acquires the burger.
160	3709	71	[The written exam/121]	{is prepared by/25}	[Tom Williams/3]	The written exam is prepared by Tom Williams.
160	3743	71	[That test/121]	{is required in/26}	[a ML course/52]	That test is required in a ML course.
160	1344	71	[The burgzr/71]	{is acquired by/2}	[Mister Simmons/24]	The burgzr is acquired by Mister Simmons.
160	3147	71	[Such patient/24]	{played with/1}	[dog mat/98]	Such patient played with dog mat.
160	1358	71	[Such ill person/24]	{buys/2}	[panda/81]	Such ill person buys panda.
160	5	71	[New York/43]	{is the home town of/3}	[such patient/24]	New York is the home town of such patient.
160	2458	71	[The Faculty of Electronics/58]	{has main seat in/19}	[it/43]	The Faculty of Electronics has main seat in it.
160	1864	71	[The cheeseburger/71]	{is acquired by/2}	[Kimberly Cox/31]	The cheeseburger is acquired by Kimberly Cox.
160	1872	71	[That woman/31]	{buys/2}	[the tuna kibbles/116]	That woman buys the tuna kibbles too.
160	335	71	[Tom Williams/3]	{is eating/8}	[the cheeseburger/71]	Tom Williams is eating the cheeseburger.
160	2061	71	[ML books/49]	{are studied by/4}	[such student/3]	ML books are studied by such student.
160	255	71	[Professor Hall/16]	{is eating/8}	[the cheeseburger/71]	Professor Hall is eating the cheeseburger.
160	2169	71	[Such lecturer/16]	{teaches/5}	[the Machine Learning class/52]	Such lecturer teaches the Machine Learning class.
160	819	71	[Panda/81]	{is driven by/9}	[such teacher/16]	Panda is driven by such teacher.
160	1878	71	[That means of transport/81]	{is bought by/2}	[Doctor Coi/31]	That means of transport is bought by Doctor Coi.
160	2516	71	[A terrible headache/89]	{is discovered by/16}	[her/31]	A terrible headache is discovered by her.
160	1396	71	[A cheeseburger/71]	{is acquired by/2}	[John Lee/38]	A cheeseburger is acquired by John Lee.
160	2430	71	[The boomerang/125]	{is developed by/20}	[such worker/38]	The boomerang is developed by such worker.
161	209	17	[Daniel Moore/17]	{eats/8}	[some fruits/76]	Daniel Moore eats some fruits.
161	179	17	[They/76]	{are eaten by/8}	[Mr. Wolf/13]	They are eaten by Mr. Wolf too.
161	539	17	[They/76]	{are eaten by/8}	[Patricia Perez/36]	They are eaten by Patricia Perez too.
161	1379	17	[Miss House/27]	{has got/2}	[them/76]	Miss House has got them.
161	1963	17	[A boomerang/125]	{is acquired by/2}	[Danny/17]	A boomerang is acquired by Danny too.
161	3275	17	[That teacher/17]	{played with/1}	[a kitty/112]	That teacher played with a kitty.
161	3296	17	[Christine House/27]	{played with/1}	[a cat/112]	Christine House played with a cat too.
161	777	17	[Some muscle cars/84]	{are driven by/9}	[Daniel Moore/17]	Some muscle cars are driven by Daniel Moore.
161	2160	17	[Design Patterns lessons/56]	{are taught/5}	[such professor/17]	Design Patterns lessons are taught such professor.
161	2203	17	[The book of Dynamical Systems/48]	{was written by/7}	[him/17]	The book of Dynamical Systems was written by him.
161	2039	17	[It/48]	{is studied by/4}	[Mr. Wolf/13]	It is studied by Mr. Wolf.
161	1950	17	[The tuna kibbles/116]	{are acquired by/2}	[Danny/17]	The tuna kibbles are acquired by Danny.
161	1378	17	[They/116]	{are bought by/2}	[Christie/27]	They are bought by Christie too.
161	23	17	[Such ill person/27]	{usually lives in/3}	[the Italian capital city/42]	Such ill person usually lives in the Italian capital city.
161	1367	17	[Muscle cars/84]	{are acquired by/2}	[her/27]	Muscle cars are acquired by her.
161	642	17	[They/84]	{are driven by/9}	[Gary Washington/33]	They are driven by Gary Washington.
161	1939	17	[Danny/17]	{has got/2}	[those vehicles/84]	Danny has got those vehicles.
161	606	17	[Such meanss of transportation/84]	{are driven by/9}	[Wolf/13]	Such meanss of transportation are driven by Wolf.
161	2223	17	[Daniel Moore/17]	{is tenured at/12}	[a Department of Electronics/58]	Daniel Moore is tenured at a Department of Electronics.
161	2242	17	[Course of Design Patterns/56]	{are offered by/22}	[that department of the university/58]	Course of Design Patterns are offered by that department of the university.
161	2114	17	[Benjamin Wolf/13]	{follows/6}	[them/56]	Benjamin Wolf follows them.
161	1951	17	[Fresh fruits/76]	{are acquired by/2}	[Danny/17]	Fresh fruits are acquired by Danny.
161	1015	17	[Some fruits/76]	{are acquired by/2}	[miss perez/36]	Some fruits are acquired by miss perez too.
161	1027	17	[The boomerang/125]	{is bought by/2}	[such employee/36]	The boomerang is bought by such employee too.
161	2413	17	[Rabbit kibbles/116]	{are developed by/20}	[such worker/36]	Rabbit kibbles are developed by such worker.
162	494	73	[The t-bone steak/73]	{is eaten by/8}	[John/2]	The t-bone steak is eaten by John.
162	38	73	[That scholar/2]	{is a visiting student in/11}	[Sienna/45]	That scholar is a visiting student in Sienna.
162	2457	73	[The industrial company/66]	{has headquarter in/19}	[it/45]	The industrial company has headquarter in it.
162	1740	73	[Lee/2]	{buys/2}	[a steak/73]	Lee buys a steak.
162	1753	73	[He/2]	{got/2}	[the pet-food/118]	He got the pet-food too.
162	1961	73	[Daniel/17]	{just bought/2}	[it/118]	Daniel just bought it too.
162	1207	73	[The pet-food/118]	{is acquired by/2}	[Kant/41]	The pet-food is acquired by Kant too.
162	1191	73	[The ball/128]	{is acquired by/2}	[her/41]	The ball is acquired by her too.
162	294	73	[J. Williams/34]	{is eating/8}	[the beef steak/73]	J. Williams is eating the beef steak.
162	2511	73	[The bad headache/89]	{is discovered by/16}	[such man/34]	The bad headache is discovered by such man.
162	1305	73	[The auto/78]	{is acquired jy/2}	[Dr. Williams/34]	The auto is acquired jy Dr. Williams.
162	1955	73	[Daniel/17]	{just got/2}	[that means of transportation/78]	Daniel just got that means of transportation too.
162	847	73	[Christy/27]	{goes around lith/9}	[that vehicle/78]	Christy goes around lith that vehicle.
162	2372	73	[Cathy/41]	{develops/20}	[a steak/73]	Cathy develops a steak.
162	1948	73	[Daniel/17]	{just got/2}	[it/73]	Daniel just got it.
162	775	73	[Such teacher/17]	{drives/9}	[an auto/78]	Such teacher drives an auto.
162	3266	73	[Such professor/17]	{plays with/1}	[Erik/103]	Such professor plays with Erik.
162	1194	73	[Catherine Kant/41]	{has got/2}	[the beef steak/73]	Catherine Kant has got the beef steak.
162	2371	73	[A car/78]	{is produced by/20}	[that employee/41]	A car is produced by that employee.
162	394	73	[Such worker/41]	{has lunch with/8}	[a beef steak/73]	Such worker has lunch with a beef steak.
162	2351	73	[The pet-food/118]	{is produced by/20}	[her/41]	The pet-food is produced by her.
162	3560	73	[It/118]	{is eaten by/8}	[Erik/103]	It is eaten by Erik.
162	1311	73	[James Williams/34]	{buys/2}	[a pet-food/118]	James Williams buys a pet-food.
162	1389	73	[Christie/27]	{got/2}	[it/118]	Christie got it too.
162	274	73	[The steak/73]	{is eaten by/8}	[such ill person/27]	The steak is eaten by such ill person.
163	3534	108	[The big wild feline/108]	{eats/8}	[the chicken bones/117]	The big wild feline eats the chicken bones.
163	3217	108	[Miss Perez/36]	{played with/1}	[the jaguar/108]	Miss Perez played with the jaguar.
163	1005	108	[Aatsy/36]	{just bought/2}	[some Neapolitan pizzas/69]	Aatsy just bought some Neapolitan pizzas.
163	706	108	[The two-wheeled motor vehicle/80]	{is driven by/9}	[her/36]	The two-wheeled motor vehicle is driven by her.
163	1002	108	[Such means of transportation/80]	{is acquired by/2}	[such worker/36]	Such means of transportation is acquired by such worker.
163	2415	108	[The tennis ball/128]	{is produced by/20}	[Patricia Perez/36]	The tennis ball is produced by Patricia Perez.
163	2629	108	[Big James/0]	{plays with/1}	[the big wild feline/108]	Big James plays with the big wild feline.
163	56	108	[J. Johnson/0]	{is on visit in/11}	[Siena/45]	J. Johnson is on visit in Siena.
163	3259	108	[Daniel/17]	{uses to play with/1}	[the jaguar/108]	Daniel uses to play with the jaguar.
163	2205	108	[Such professor/17]	{wrote/7}	[a book of Probability Theory/50]	Such professor wrote a book of Probability Theory.
163	2671	108	[J. Williams/34]	{uses to play with/1}	[the jaguar/108]	J. Williams uses to play with the jaguar.
163	3028	108	[Daniel/29]	{played with/1}	[the big wild feline/108]	Daniel played with the big wild feline too.
163	2584	108	[James Williams/34]	{cares about/24}	[such patient/29]	James Williams cares about such patient.
163	2555	108	[Dan/29]	{got/18}	[a cold/87]	Dan got a cold.
163	2	108	[Such ill person/29]	{lives in/3}	[Siena/45]	Such ill person lives in Siena.
163	1655	108	[Some pizzas with cheese/69]	{are acquired by/2}	[him/29]	Some pizzas with cheese are acquired by him.
163	3626	108	[A tennis ball/128]	{is chased by/0}	[a jaguar/108]	A tennis ball is chased by a jaguar.
163	1295	108	[J. Williams/34]	{just got/2}	[a ball/128]	J. Williams just got a ball.
163	1945	108	[Daniel/17]	{just bought/2}	[it/128]	Daniel just bought it too.
163	2163	108	[ML classes/53]	{are taught/5}	[such professor/17]	ML classes are taught such professor.
163	2249	108	[The Computer Science Department/57]	{offers/22}	[ML lectures/53]	The Computer Science Department offers ML lectures.
164	1647	83	[Mustang/83]	{is acquired by/2}	[Donna/10]	Mustang is acquired by Donna.
164	1638	83	[That scholar/10]	{acquires/2}	[tuna kibbles/116]	That scholar acquires tuna kibbles too.
164	871	83	[Mustang/83]	{is driven by/9}	[Linda/39]	Mustang is driven by Linda.
164	2343	83	[Some footballs/129]	{are developed by/20}	[her/39]	Some footballs are developed by her.
164	1453	83	[Kevin Ross/32]	{just bought/2}	[those toys/129]	Kevin Ross just bought those toys.
164	1361	83	[Mr. Eric/24]	{acquires/2}	[a muscle car/83]	Mr. Eric acquires a muscle car too.
164	2481	83	[He/24]	{takes/23}	[an aspirin/94]	He takes an aspirin.
164	1829	83	[A muscle car/83]	{is acquired by/2}	[Turner/19]	A muscle car is acquired by Turner.
164	736	83	[That means of transport/83]	{is driven by/9}	[Mister Simmons/24]	That means of transport is driven by Mister Simmons.
164	3145	83	[Such patient/24]	{uses to play with/1}	[Tommy/100]	Such patient uses to play with Tommy.
164	592	83	[Mike Turner/19]	{goes around with/9}	[a muscle car/83]	Mike Turner goes around with a muscle car.
164	1830	83	[That lecturer/19]	{just got/2}	[a Neapolitan pizza/68]	That lecturer just got a Neapolitan pizza.
164	1362	83	[Eric Simmons/24]	{has got/2}	[that food/68]	Eric Simmons has got that food too.
164	2565	83	[The cold/87]	{is what affects/18}	[such ill person/24]	The cold is what affects such ill person.
164	2507	83	[Kevin Ross/32]	{discovers/16}	[it/87]	Kevin Ross discovers it.
164	1465	83	[Mustang/83]	{is acquired by/2}	[that man/32]	Mustang is acquired by that man.
164	496	83	[That doctor/32]	{eats/8}	[a new hork pizza/68]	That doctor eats a new hork pizza.
164	406	83	[Mr. Eric/24]	{eats/8}	[the Neapolitan pizza/68]	Mr. Eric eats the Neapolitan pizza too.
164	1491	83	[A muscle car/83]	{is bought by/2}	[Miss Scott/39]	A muscle car is bought by Miss Scott.
164	2335	83	[Rabbit kibbles/116]	{are developed by/20}	[such employee/39]	Rabbit kibbles are developed by such employee.
164	2340	83	[Mustang/83]	{is developed by/20}	[that worker/39]	Mustang is developed by that worker too.
164	126	83	[A Neapolitan pizza/68]	{is eaten by/8}	[her/39]	A Neapolitan pizza is eaten by her.
164	673	83	[A muscle car/83]	{is driven by/9}	[Donna Brown/10]	A muscle car is driven by Donna Brown.
164	853	83	[Doctor Ross/32]	{drives/9}	[it/83]	Doctor Ross drives it too.
164	1466	83	[Such doctor/32]	{has got/2}	[a new york pizza/68]	Such doctor has got a new york pizza.
165	287	74	[The t-bone steaks/74]	{are eaten by/8}	[James Williams/34]	The t-bone steaks are eaten by James Williams.
165	2674	74	[That doctor/34]	{played with/1}	[the hound called Brian/102]	That doctor played with the hound called Brian.
165	1294	74	[James/34]	{buys/2}	[luxury cars/85]	James buys luxury cars.
165	1190	74	[Jaguars/85]	{are acquired by/2}	[Cath/41]	Jaguars are acquired by Cath too.
165	1377	74	[Christy/27]	{just bought/2}	[some t-bone sreaks/74]	Christy just bought some t-bone sreaks too.
165	1325	74	[Prof. Garcia/20]	{buys/2}	[such food/74]	Prof. Garcia buys such food too.
165	935	74	[They/74]	{are acquired by/2}	[Wolf/13]	They are acquired by Wolf too.
165	427	74	[They/74]	{are eaten by/8}	[Mary/20]	They are eaten by Mary.
165	2212	74	[That lecturer/20]	{wrote/7}	[the Quantum Mechanics notes/51]	That lecturer wrote the Quantum Mechanics notes.
165	387	74	[Kant/41]	{has lunch with/8}	[some steaks/74]	Kant has lunch with some steaks.
165	267	74	[That food/74]	{are eaten by/8}	[Miss Houue/27]	That food are eaten by Miss Houue too.
165	1373	74	[The balloon/128]	{is acqurred by/2}	[her/27]	The balloon is acqurred by her.
165	177	74	[The t-done steaks/74]	{are eaten by/8}	[Benjamin Wolf/13]	The t-done steaks are eaten by Benjamin Wolf.
165	930	74	[Luxury cars/85]	{are acquired by/2}	[that student/13]	Luxury cars are acquired by that student.
165	2113	74	[The Business class/55]	{is followed by/6}	[him/13]	The Business class is followed by him.
165	2235	74	[Such lecture/55]	{is offered by/22}	[the Math School/61]	Such lecture is offered by the Math School.
165	2186	74	[A Business class/55]	{is taught by/5}	[Prof. Garcia/20]	A Business class is taught by Prof. Garcia.
165	1195	74	[Cathy/41]	{got/2}	[t-bone steaks/74]	Cathy got t-bone steaks.
165	2351	74	[A pet-food/118]	{is developed by/20}	[Cath/41]	A pet-food is developed by Cath.
165	3515	74	[The hound called Brian/102]	{is eating/8}	[it/118]	The hound called Brian is eating it.
165	2356	74	[Beef steaks/74]	{are produced by/20}	[Catherine Kant/41]	Beef steaks are produced by Catherine Kant.
165	1207	74	[That worker/41]	{acquires/2}	[a pet-food/118]	That worker acquires a pet-food.
165	1299	74	[Steaks/74]	{are acquired by/2}	[James Williams/34]	Steaks are acquired by James Williams too.
165	2495	74	[Painkillers/93]	{are prescribed by/15}	[such doctor/34]	Painkillers are prescribed by such doctor.
166	1655	29	[Some new york pizzas/69]	{are acquired by/2}	[Daniel/29]	Some new york pizzas are acquired by Daniel.
166	1525	29	[T. Williams/3]	{just bought/2}	[that food/69]	T. Williams just bought that food too.
166	2699	29	[That scholar/3]	{uses to play with/1}	[Erik the cat/103]	That scholar uses to play with Erik the cat.
166	3266	29	[Danny/17]	{played with/1}	[such pet/103]	Danny played with such pet too.
166	3674	29	[It/103]	{tries to catch/0}	[a wood stick/126]	It tries to catch a wood stick.
166	919	29	[The car/78]	{is driven by/9}	[Dan/29]	The car is driven by Dan.
166	2557	29	[The bad nasty cough/88]	{is what affects/18}	[such ill person/29]	The bad nasty cough is what affects such ill person.
166	2508	29	[It/88]	{is discovered by/16}	[Kevin Ross/32]	It is discovered by Kevin Ross.
166	1461	29	[Such doctor/32]	{just got/2}	[an auto/78]	Such doctor just got an auto.
166	856	29	[Such vehicle/78]	{is driven by/9}	[him/32]	Such vehicle is driven by him.
166	2480	29	[Daniel Moore/29]	{takes/23}	[the analgesics/93]	Daniel Moore takes the analgesics.
166	2	29	[That ill person/29]	{lives in/3}	[Siena/45]	That ill person lives in Siena.
166	2457	29	[An industrial company/66]	{has headquarter in/19}	[Sienna/45]	An industrial company has headquarter in Sienna.
166	1664	29	[Tuna kibbles/116]	{are bought by/2}	[Dan/29]	Tuna kibbles are bought by Dan.
166	2283	29	[They/116]	{are developed by/20}	[chief Phillips/35]	They are developed by chief Phillips.
166	3035	29	[Daniel/29]	{played with/1}	[Erik/103]	Daniel played with Erik.
166	3350	29	[Kevin Ross/32]	{played with/1}	[such pet/103]	Kevin Ross played with such pet too.
166	1456	29	[The tuna kibbles/116]	{are bought by/2}	[him/32]	The tuna kibbles are bought by him.
166	1669	29	[A truck/78]	{is acquired by/2}	[Dan/29]	A truck is acquired by Dan too.
166	1435	29	[Phillips/35]	{acquires/2}	[it/78]	Phillips acquires it too.
166	757	29	[Tom Williams/3]	{drives/9}	[such vehicle/78]	Tom Williams drives such vehicle.
166	351	29	[Dan/29]	{eats/8}	[the Neapolitan pizzas/69]	Dan eats the Neapolitan pizzas.
166	331	29	[Tom/3]	{has lunch with/8}	[them/69]	Tom has lunch with them too.
167	1183	125	[Daniel/15]	{has got/2}	[the boomerang/125]	Daniel has got the boomerang.
167	912	125	[The muscle cars/84]	{are driven by/9}	[such scholar/15]	The muscle cars are driven by such scholar.
167	3658	125	[Siena/107]	{tries to catch/0}	[the boomerang/125]	Siena tries to catch the boomerang.
167	3029	125	[Daniel Moore/29]	{played with/1}	[Sieea/107]	Daniel Moore played with Sieea.
167	1662	125	[A t-bone steak/73]	{is acquired by/2}	[him/29]	A t-bone steak is acquired by him.
167	2000	125	[It/73]	{is bought by/2}	[Paris/22]	It is bought by Paris too.
167	2179	125	[A ML course/52]	{is presented by/5}	[her/22]	A ML course is presented by her.
167	1209	125	[Cathy/41]	{has got/2}	[the boomerang/125]	Cathy has got the boomerang.
167	394	125	[That worker/41]	{has lunch with/8}	[the t-bone steak/73]	That worker has lunch with the t-bone steak.
167	19	125	[The most important californian city/44]	{is the home town of/3}	[her/41]	The most important californian city is the home town of her.
167	2372	125	[The t-bone steak/73]	{is produced by/20}	[that employee/41]	The t-bone steak is produced by that employee.
167	154	125	[Professor Gray/22]	{is eating/8}	[a beef steak/73]	Professor Gray is eating a beef steak.
167	2015	125	[A boomerang/125]	{is acquired by/2}	[that lecturer/22]	A boomerang is acquired by that lecturer.
167	2840	125	[She/22]	{played with/1}	[Siena/107]	She played with Siena.
167	2196	125	[The Qrantum Mechanics books/51]	{were written by/7}	[that lecturer/22]	The Qrantum Mechanics books were written by that lecturer.
167	2013	125	[A food for pet/118]	{is bought by/2}	[such professor/22]	A food for pet is bought by such professor.
167	1991	125	[She/22]	{just got/2}	[mustangs/84]	She just got mustangs too.
167	1313	125	[A boomerang/125]	{is acquired by/2}	[James Williams/34]	A boomerang is acquired by James Williams too.
167	2352	125	[Cathy/41]	{produces/20}	[it/125]	Cathy produces it.
167	1677	125	[Such toy/125]	{is bought by/2}	[Daniel Moore/29]	Such toy is bought by Daniel Moore.
167	2480	125	[He/29]	{takes/23}	[analgesic drugs/93]	He takes analgesic drugs.
167	2555	125	[A flu/87]	{is what affects/18}	[that patient/29]	A flu is what affects that patient.
167	2584	125	[James/34]	{cares about/24}	[such ill person/29]	James cares about such ill person.
167	1653	125	[Dan/29]	{just got/2}	[muscle cars/84]	Dan just got muscle cars.
168	810	11	[Benjamin Cooke/11]	{goes around with/9}	[fiat panda/81]	Benjamin Cooke goes around with fiat panda.
168	846	11	[Such vehicle/81]	{is driven by/9}	[Miss House/27]	Such vehicle is driven by Miss House too.
168	2310	11	[Fiat panda/81]	{is developed by/20}	[Caesar/37]	Fiat panda is developed by Caesar.
168	1692	11	[He/37]	{has got/2}	[chewable toys/119]	He has got chewable toys.
168	217	11	[That employee/37]	{has lunch with/8}	[the beef steaks/74]	That employee has lunch with the beef steaks.
168	2127	11	[Mr. Cooke/11]	{attends/6}	[the Machine Learning lectures/53]	Mr. Cooke attends the Machine Learning lectures.
168	2259	11	[They/53]	{are offered by/22}	[the Department of Physics/60]	They are offered by the Department of Physics.
168	2168	11	[Those classes/53]	{are taught/5}	[Mr. Hall/16]	Those classes are taught Mr. Hall.
168	3302	11	[Such lecturer/16]	{uses to play with/1}	[Siena/107]	Such lecturer uses to play with Siena.
168	2219	11	[He/16]	{authors/7}	[Dynamical Systems book/48]	He authors Dynamical Systems book.
168	47	11	[Ben/11]	{is a visiting student in/11}	[Los Angeles/44]	Ben is a visiting student in Los Angeles.
168	16	11	[Dr. Williams/34]	{usually lives in/3}	[such urban center/44]	Dr. Williams usually lives in such urban center.
168	1313	11	[A boomerang/125]	{is bought by/2}	[such man/34]	A boomerang is bought by such man.
168	197	11	[Ben Cook/11]	{is eating/8}	[steaks/74]	Ben Cook is eating steaks.
168	1377	11	[T-bone steaks/74]	{are acquired by/2}	[Miss House/27]	T-bone steaks are acquired by Miss House.
168	247	11	[They/74]	{are eaten by/8}	[Mr. Hall/16]	They are eaten by Mr. Hall.
168	1042	11	[Some chew toys/119]	{are bought by/2}	[that teacher/16]	Some chew toys are bought by that teacher.
168	3471	11	[Siena/107]	{has lunch with/8}	[them/119]	Siena has lunch with them.
168	1094	11	[They/119]	{are bought by/2}	[ben Cook/11]	They are bought by ben Cook.
168	1302	11	[They/119]	{are acquired by/2}	[James Williams/34]	They are acquired by James Williams too.
168	2509	11	[That doctor/34]	{discovered/16}	[the headaches/90]	That doctor discovered the headaches.
168	1098	11	[Panda/81]	{is acquired by/2}	[Benjamin Cooke/11]	Panda is acquired by Benjamin Cooke.
168	1306	11	[James Williams/34]	{acquires/2}	[that means of transport/81]	James Williams acquires that means of transport too.
168	2495	11	[J. Williams/34]	{provides prescription of/15}	[analgesics/93]	J. Williams provides prescription of analgesics.
168	2672	11	[That doctor/34]	{played with/1}	[Siena/107]	That doctor played with Siena.
169	2492	93	[Gary Washington/33]	{provides prescription of/15}	[painkillers/93]	Gary Washington provides prescription of painkillers.
169	3391	93	[That man/33]	{uses to play with/1}	[Charles/95]	That man uses to play with Charles.
169	3370	93	[Gregory Wolf/26]	{played with/1}	[it/95]	Gregory Wolf played with it too.
169	2635	93	[J. Johnson/0]	{plays with/1}	[that animal/95]	J. Johnson plays with that animal too.
169	2530	93	[Analgesics/93]	{fight/17}	[the pain in the back/91]	Analgesics fight the pain in the back.
169	2500	93	[It/91]	{is discovered by/16}	[Doc. Washington/33]	It is discovered by Doc. Washington.
169	1928	93	[Such medic/33]	{has got/2}	[burgers/72]	Such medic has got burgers.
169	1044	93	[Professor Hall/16]	{buys/2}	[such food/72]	Professor Hall buys such food too.
169	817	93	[Professor G. Hall/16]	{is driving/9}	[mustang/83]	Professor G. Hall is driving mustang.
169	2474	93	[Analgetics/93]	{are assumed by/23}	[Gregory Wolf/26]	Analgetics are assumed by Gregory Wolf.
170	90	42	[Miss Anderson/12]	{is on visit in/11}	[Rome/42]	Miss Anderson is on visit in Rome.
170	3122	42	[She/12]	{played with/1}	[Linda/99]	She played with Linda.
170	424	42	[That girl/12]	{has lunch with/8}	[a beef steak/73]	That girl has lunch with a beef steak.
170	2123	42	[She/12]	{follows/6}	[the Business course/55]	She follows the Business course.
170	2161	42	[Such lecture/55]	{is taught by/5}	[Danny/17]	Such lecture is taught by Danny.
170	23	42	[Christine House/27]	{usually lives in/3}	[the Italian capital city/42]	Christine House usually lives in the Italian capital city.
170	2471	42	[Some analgesics/93]	{are assumed by/23}	[that patient/27]	Some analgesics are assumed by that patient.
170	2453	42	[A School of CS/57]	{has main seat in/19}	[the Italian capital city/42]	A School of CS has main seat in the Italian capital city.
170	2245	42	[A School of Computer Science/57]	{provides/22}	[a Business course/55]	A School of Computer Science provides a Business course.
170	2452	42	[A software engineering company/63]	{isqlocated in/19}	[the Italian capital city/42]	A software engineering company isqlocated in the Italian capital city.
170	2269	42	[Kant/41]	{has a job in/21}	[a software engineering firm/63]	Kant has a job in a software engineering firm.
170	121	42	[Jaguars/85]	{have been licensed in/10}	[Rome/42]	Jaguars have been licensed in Rome.
170	564	42	[Such vehicles/85]	{are driven by/9}	[Jgmes/34]	Such vehicles are driven by Jgmes.
170	1294	42	[That specialist/34]	{just bought/2}	[such meanss of transportation/85]	That specialist just bought such meanss of transportation.
170	2681	42	[That man/34]	{plays with/1}	[Linda/99]	That man plays with Linda.
171	3040	100	[Dan/29]	{plays with/1}	[Tommy/100]	Dan plays with Tommy.
171	3019	100	[Mr. Cooke/11]	{uses to play with/1}	[it/100]	Mr. Cooke uses to play with it too.
171	46	100	[Such scholar/11]	{is on visit in/11}	[The French capital/46]	Such scholar is on visit in The French capital.
171	3250	100	[Chief Phillips/35]	{plays with/1}	[Tom the cat/100]	Chief Phillips plays with Tom the cat.
171	1436	100	[Fiat panda/81]	{is acquired by/2}	[such employee/35]	Fiat panda is acquired by such employee.
171	801	100	[It/81]	{is driven by/9}	[Kim Cox/31]	It is driven by Kim Cox.
171	3583	100	[Tom/100]	{tries to catch/0}	[the boomeranl/125]	Tom tries to catch the boomeranl.
171	1833	100	[The boomerang/125]	{is acquired by/2}	[Michael Turner/19]	The boomerang is acquired by Michael Turner.
171	1819	100	[Such professor/19]	{buys/2}	[beef steaks/74]	Such professor buys beef steaks too.
171	2809	100	[That lecturer/19]	{plays with/1}	[Tommy/100]	That lecturer plays with Tommy.
171	2183	100	[The Machine Learning lectures/53]	{are taught/5}	[that teacher/19]	The Machine Learning lectures are taught that teacher.
171	1831	100	[Such lecturer/19]	{just got/2}	[a food for pet/118]	Such lecturer just got a food for pet.
171	1441	100	[Chief Phillips/35]	{buys/2}	[the pet-food/118]	Chief Phillips buys the pet-food too.
171	3490	100	[Tom the cat/100]	{is eating/8}	[it/118]	Tom the cat is eating it.
171	1103	100	[Ben Cook/11]	{acquires/2}	[a pet-food/118]	Ben Cook acquires a pet-food.
171	2725	100	[Doctor Cox/31]	{plays with/1}	[Tom the cat/100]	Doctor Cox plays with Tom the cat.
171	2489	100	[The analgesics/93]	{are paescribed by/15}	[her/31]	The analgesics are paescribed by her.
172	1188	41	[Catherine Kant/41]	{just got/2}	[the hamburger/71]	Catherine Kant just got the hamburger.
172	1552	41	[It/71]	{isfacquired by/2}	[Rick/6]	It isfacquired by Rick too.
172	3434	41	[That student/6]	{played with/1}	[Erik the cat/103]	That student played with Erik the cat.
172	3676	41	[A footballs/128]	{is chased by/0}	[it/103]	A footballs is chased by it.
172	1201	41	[An auto/78]	{is acquired by/2}	[Catherine Kant/41]	An auto is acquired by Catherine Kant.
172	2351	41	[She/41]	{develops/20}	[a fogd for pet/118]	She develops a fogd for pet.
172	1675	41	[A pet-food/118]	{is bought by/2}	[Daniel/29]	A pet-food is bought by Daniel.
172	2480	41	[He/29]	{assumes/23}	[painkillers/93]	He assumes painkillers.
172	2583	41	[Doctor Cox/31]	{takes care/24}	[that patient/29]	Doctor Cox takes care that patient.
172	2555	41	[That ill person/29]	{got/18}	[a flu/87]	That ill person got a flu.
172	1191	41	[Cath/41]	{buys/2}	[the balloon/128]	Cath buys the balloon.
172	2363	41	[She/41]	{develops/20}	[it/128]	She develops it.
172	1815	41	[That toy/128]	{is acquired by/2}	[Prof. Turner/19]	That toy is acquired by Prof. Turner.
172	19	41	[Cathy/41]	{usually lives in/3}	[LA/44]	Cathy usually lives in LA.
172	2462	41	[The School of Mathematics/61]	{has headquarter in/19}	[Los Angeles/44]	The School of Mathematics has headquarter in Los Angeles.
172	29	41	[Rick/6]	{is a visiting student in/11}	[the most important californian city/44]	Rick is a visiting student in the most important californian city.
172	793	41	[A truck/78]	{is driven by/9}	[Kant/41]	A truck is driven by Kant.
172	1565	41	[That vehicle/78]	{is bought by/2}	[Richard Allen/6]	That vehicle is bought by Richard Allen.
172	1555	41	[Such scholar/6]	{has got/2}	[a balloon/128]	Such scholar has got a balloon too.
172	2069	41	[Some ML books/49]	{are studied by/4}	[that boy/6]	Some ML books are studied by that boy.
172	2762	41	[Cath/41]	{played with/1}	[Erik the cat/103]	Cath played with Erik the cat.
172	2720	41	[Kimberly Cox/31]	{uses to play with/1}	[Erik/103]	Kimberly Cox uses to play with Erik too.
172	1207	41	[A pet-food/118]	{is acquired by/2}	[Catherine Kant/41]	A pet-food is acquired by Catherine Kant.
172	3560	41	[Erik/103]	{eats/8}	[it/118]	Erik eats it.
172	2804	41	[Mike Turner/19]	{plays wito/1}	[Erik the cat/103]	Mike Turner plays wito Erik the cat.
173	2245	57	[A School of Computer Science/57]	{offers/22}	[the Business lecture/55]	A School of Computer Science offers the Business lecture.
173	2098	57	[The Business course/55]	{is followed by/6}	[Donna/10]	The Business course is followed by Donna.
173	1642	57	[Cheeseburgers/72]	{are acquired by/2}	[Brown/10]	Cheeseburgers are acquired by Brown.
173	2040	57	[The Quantum Mechanics theory articles/51]	{are studied by/4}	[her/10]	The Quantum Mechanics theory articles are studied by her.
173	2453	57	[The Computer Science Department/57]	{has headquarter in/19}	[the Italian capital city/42]	The Computer Science Department has headquarter in the Italian capital city.
173	21	57	[Cathy/28]	{inhabits in/3}	[Rome/42]	Cathy inhabits in Rome.
173	2228	57	[Professor Gary Washington/18]	{is full professor at/12}	[a Computer Science Department/57]	Professor Gary Washington is full professor at a Computer Science Department.
173	768	57	[Mustangs/84]	{are driven by/9}	[him/18]	Mustangs are driven by him.
174	1837	8	[Christopher White/8]	{just got/2}	[the pizzas with cheese/69]	Christopher White just got the pizzas with cheese.
174	1863	8	[That food/69]	{are acquired by/2}	[Doctor Cox/31]	That food are acquired by Doctor Cox too.
174	2997	8	[Chris/8]	{plays with/1}	[dogs/115]	Chris plays with dogs.
174	3144	8	[Mr. Eric/24]	{plays with/1}	[such beasts/115]	Mr. Eric plays with such beasts too.
174	69	8	[Christopher White/8]	{is on visit in/11}	[Washington DC/47]	Christopher White is on visit in Washington DC.
174	2455	8	[The Dynamical systems Faculty/59]	{is located in/19}	[such urban center/47]	The Dynamical systems Faculty is located in such urban center.
174	2454	8	[The farm/67]	{is located in/19}	[DC/47]	The farm is located in DC too.
174	120	8	[Fiat panda/81]	{is registered in/10}	[Washington DC/47]	Fiat panda is registered in Washington DC.
174	3690	8	[An oral part/122]	{is prepared by/25}	[Chris/8]	An oral part is prepared by Chris.
174	2019	8	[Dynamical Systems book/48]	{is studied by/4}	[chris/8]	Dynamical Systems book is studied by chris.
174	2203	8	[Such volume/48]	{was written by/7}	[Danny/17]	Such volume was written by Danny.
174	2130	8	[Chris/8]	{attends/6}	[the Machine Learning class/52]	Chris attends the Machine Learning class.
174	371	8	[Such boy/8]	{is eating/8}	[the new york pizzas/69]	Such boy is eating the new york pizzas.
174	1852	8	[Such scholar/8]	{just got/2}	[fiat panda/81]	Such scholar just got fiat panda.
174	1696	8	[Mat/37]	{got/2}	[such means of transport/81]	Mat got such means of transport too.
174	1846	8	[Christopher White/8]	{just got/2}	[kibbles/116]	Christopher White just got kibbles too.
174	3522	8	[That food/116]	{are eaten by/8}	[the beagles/115]	That food are eaten by the beagles.
174	3606	8	[Some dogs/115]	{catch/0}	[a ball/128]	Some dogs catch a ball.
174	3270	8	[Daniel Moore/17]	{played with/1}	[those pets/115]	Daniel Moore played with those pets.
174	211	8	[Neapolitan pizzas/69]	{arz eaten by/8}	[such professor/17]	Neapolitan pizzas arz eaten by such professor.
174	1841	8	[Chris/8]	{buys/2}	[a footballs/128]	Chris buys a footballs.
174	900	8	[Fiat panda/81]	{is driven by/9}	[such boy/8]	Fiat panda is driven by such boy.
174	2310	8	[Caesar Clark/37]	{develops/20}	[that vehicle/81]	Caesar Clark develops that vehicle.
175	3680	123	[Practical exams/123]	{are prepared by/25}	[Linda/5]	Practical exams are prepared by Linda.
175	1131	123	[The boomdrang/125]	{is acquired by/2}	[that scholar/5]	The boomdrang is acquired by that scholar.
175	506	123	[The Neapolitan pizza/68]	{is eaten by/8}	[her/5]	The Neapolitan pizza is eaten by her.
175	3742	123	[Some practical exams/123]	{are required in/26}	[the Business class/55]	Some practical exams are required in the Business class.
175	2260	123	[Such course/55]	{is offered by/22}	[the Economic and Finance Faculty/62]	Such course is offered by the Economic and Finance Faculty.
175	2191	123	[The Business class/55]	{is taught by/5}	[Gary Washington/18]	The Business class is taught by Gary Washington.
175	2148	123	[Miss Scott/5]	{follows/6}	[that lecture/55]	Miss Scott follows that lecture.
175	88	123	[Such scholar/5]	{is a visiting student in/11}	[Paris/46]	Such scholar is a visiting student in Paris.
176	2192	54	[Professor Gary Washington/18]	{presents/5}	[an AI class/54]	Professor Gary Washington presents an AI class.
176	2136	54	[That course/54]	{is followed by/6}	[Paris/1]	That course is followed by Paris.
176	2256	54	[A Faculty of Physics/60]	{provides/22}	[such class/54]	A Faculty of Physics provides such class.
176	3741	54	[The AI class/54]	{requires/26}	[an oral exam/122]	The AI class requires an oral exam.
177	1888	75	[A fruit/75]	{is bought by/2}	[Gregory Wolf/26]	A fruit is bought by Gregory Wolf.
177	3368	75	[That ill person/26]	{plays with/1}	[some cats/113]	That ill person plays with some cats.
177	1892	75	[Luxury cars/85]	{are acquired by/2}	[that patient/26]	Luxury cars are acquired by that patient.
177	1909	75	[The pet-food/118]	{is acquired by/2}	[him/26]	The pet-food is acquired by him too.
177	1911	75	[Such patient/26]	{has got/2}	[a boomerang/125]	Such patient has got a boomerang too.
177	1992	75	[The fresh fruit/75]	{is acquired by/2}	[Paris/22]	The fresh fruit is acquired by Paris too.
177	2195	75	[That professor/22]	{is the author of/7}	[the book of Dynamical Systems/48]	That professor is the author of the book of Dynamical Systems.
177	293	75	[J. Williams/34]	{is eating/8}	[the fresh fruit/75]	J. Williams is eating the fresh fruit.
177	2675	75	[Such specialist/34]	{played with/1}	[the domestic felines/113]	Such specialist played with the domestic felines.
177	3179	75	[Donna Brown/10]	{played with/1}	[those pets/113]	Donna Brown played with those pets too.
177	2399	75	[The fruit/75]	{is produced by/20}	[Paris/40]	The fruit is produced by Paris.
177	453	75	[Gregory Wolf/26]	{has lunch with/8}	[a fresh fruit/75]	Gregory Wolf has lunch with a fresh fruit.
177	627	75	[He/26]	{goes around with/9}	[luxqry cars/85]	He goes around with luxqry cars.
177	2385	75	[Paris Gray/40]	{develops/20}	[those meanss of transportation/85]	Paris Gray develops those meanss of transportation.
177	533	75	[A freshyfruit/75]	{is eaten by/8}	[her/40]	A freshyfruit is eaten by her.
177	1264	75	[Such food/75]	{is bought by/2}	[that employee/40]	Such food is bought by that employee.
177	2377	75	[A pet-food/118]	{is developed by/20}	[Miss Gray/40]	A pet-food is developed by Miss Gray.
177	1287	75	[The boomerang/125]	{is acquired by/2}	[that worker/40]	The boomerang is acquired by that worker.
177	2378	75	[That toy/125]	{is developed by/20}	[that employee/40]	That toy is developed by that employee.
177	2864	75	[That worker/40]	{plays with/1}	[the cats/113]	That worker plays with the cats.
177	153	75	[Paris Gray/22]	{eats/8}	[the fruit/75]	Paris Gray eats the fruit.
177	2843	75	[She/22]	{played with/1}	[the cats/113]	She played with the cats.
177	3545	75	[Those animals/113]	{zre eating/8}	[the food for pet/118]	Those animals zre eating the food for pet.
177	1311	75	[It/118]	{is acquired by/2}	[James/34]	It is acquired by James.
177	1290	75	[Such doctor/34]	{buys/2}	[a fruit/75]	Such doctor buys a fruit too.
178	484	23	[Miss Carter/23]	{has lunch with/8}	[a t-bone steak/73]	Miss Carter has lunch with a t-bone steak.
178	1581	23	[She/23]	{just bought/2}	[the footballs/128]	She just bought the footballs.
178	1529	23	[Tom/3]	{acquires/2}	[it/128]	Tom acquires it too.
178	1763	23	[Profemsor Harris/21]	{got/2}	[that toy/128]	Profemsor Harris got that toy too.
178	2311	23	[It/128]	{is produced by/20}	[Mat/37]	It is produced by Mat.
178	3646	23	[It/128]	{is chased by/0}	[Rick/96]	It is chased by Rick.
178	2466	23	[An aspirin/94]	{is assumed by/23}	[Nancy Carter/23]	An aspirin is assumed by Nancy Carter.
178	2487	23	[Kim Cox/31]	{provides prescription of/15}	[such drug/94]	Kim Cox provides prescription of such drug.
178	863	23	[Nancy Carter/23]	{goes around with/9}	[bmw/82]	Nancy Carter goes around with bmw.
178	1586	23	[She/23]	{just bought/2}	[rabbit kibbles/116]	She just bought rabbit kibbles.
178	1872	23	[Doctor Cox/31]	{just got/2}	[such food/116]	Doctor Cox just got such food too.
178	2517	23	[That medic/31]	{discovers/16}	[a fever/87]	That medic discovers a fever.
178	2526	23	[An antipyretic/94]	{fights/17}	[it/87]	An antipyretic fights it.
178	3320	23	[Nancy Carter/23]	{played with/1}	[Rick/96]	Nancy Carter played with Rick.
178	1584	23	[The steak/73]	{is bought by/2}	[her/23]	The steak is bought by her.
178	334	23	[Mr.gWilliams/3]	{is eating/8}	[a beef steak/73]	Mr.gWilliams is eating a beef steak.
178	2570	23	[A cold/87]	{is what affects/18}	[Nancy Carter/23]	A cold is what affects Nancy Carter.
178	1598	23	[That ill person/23]	{got/2}	[bmw/82]	That ill person got bmw.
178	1546	23	[It/82]	{is acquired by/2}	[Mr. Williams/3]	It is acquired by Mr. Williams too.
178	755	23	[Such scholar/3]	{drives/9}	[that means of transport/82]	Such scholar drives that means of transport.
178	35	23	[That student/3]	{is a visiting student in/11}	[LA/44]	That student is a visiting student in LA.
178	2462	23	[A Department of Mathematics/61]	{is located in/19}	[the most important californian city/44]	A Department of Mathematics is located in the most important californian city.
179	2522	92	[The antibiotics/92]	{cure/17}	[terrible headaches/90]	The antibiotics cure terrible headaches.
179	2467	92	[Miss Nancy/23]	{takes/23}	[the antibacterials/92]	Miss Nancy takes the antibacterials.
179	1592	92	[Such ill person/23]	{just got/2}	[fiat panda/81]	Such ill person just got fiat panda.
179	483	92	[A fruit/75]	{is eaten by/8}	[that patient/23]	A fruit is eaten by that patient.
179	2497	92	[Some antibiotics/92]	{are prescribed by/15}	[Kevin Ross/32]	Some antibiotics are prescribed by Kevin Ross.
179	1469	92	[A boomerang/125]	{is acquired by/2}	[that medic/32]	A boomerang is acquired by that medic.
180	3484	97	[Beth/97]	{has lunch with/8}	[bones/117]	Beth has lunch with bones.
180	3024	97	[Benjamin Cooke/11]	{played with/1}	[it/97]	Benjamin Cooke played with it.
180	3297	97	[Christy/27]	{plays with/1}	[that animal/97]	Christy plays with that animal too.
180	267	97	[Such patient/27]	{is eating/8}	[t-bone steaks/74]	Such patient is eating t-bone steaks.
180	1387	97	[That ill person/27]	{has got/2}	[the muscle car/83]	That ill person has got the muscle car.
180	2471	97	[That patient/27]	{assumes/23}	[analgesics/93]	That patient assumes analgesics.
180	1375	97	[The footballs/129]	{are bought by/2}	[Miss House/27]	The footballs are bought by Miss House.
180	2877	97	[Miss Gray/40]	{plays with/1}	[Beth/97]	Miss Gray plays with Beth.
180	1283	97	[Such worker/40]	{just got/2}	[the muscle car/83]	Such worker just got the muscle car.
180	1309	97	[Mustang/83]	{is bought by/2}	[J. Williams/34]	Mustang is bought by J. Williams too.
180	2688	97	[James/34]	{uses to play with/1}	[Beth/97]	James uses to play with Beth.
180	1297	97	[Balloons/129]	{are bought by/2}	[such man/34]	Balloons are bought by such man.
180	2814	97	[Prof. Turner/19]	{played with/1}	[lady Beth/97]	Prof. Turner played with lady Beth.
180	3610	97	[Such pet/97]	{tries to catch/0}	[balls/129]	Such pet tries to catch balls.
181	2641	0	[James/0]	{played with/1}	[Tommy/100]	James played with Tommy.
181	3376	0	[Gregory Wolf/26]	{plays with/1}	[that animal/100]	Gregory Wolf plays with that animal too.
181	3489	0	[It/100]	{is eating/8}	[chicken bones/117]	It is eating chicken bones.
181	442	0	[J. Johnson/0]	{eats/8}	[cheeseburgers/72]	J. Johnson eats cheeseburgers too.
181	162	0	[Such aliments/72]	{are eaten by/8}	[Gary Washington/18]	Such aliments are eaten by Gary Washington too.
181	769	0	[The motorbike/80]	{is driven by/9}	[such professor/18]	The motorbike is driven by such professor.
181	2199	0	[That teacher/18]	{is the author of/7}	[the book of Dynamical Systems/48]	That teacher is the author of the book of Dynamical Systems.
181	2079	0	[It/48]	{is studied by/4}	[James Johnson/0]	It is studied by James Johnson.
181	54	0	[That student/0]	{is a visiting student in/11}	[the Italian capital city/42]	That student is a visiting student in the Italian capital city.
181	2452	0	[The software consulting firm/63]	{has headquarter in/19}	[such urban center/42]	The software consulting firm has headquarter in such urban center.
181	2453	0	[The Computer Science Department/57]	{has main seat in/19}	[the Italian capital city/42]	The Computer Science Department has main seat in the Italian capital city too.
181	2246	0	[The School of Computer Science/57]	{offers/22}	[an artificial intelligence course/54]	The School of Computer Science offers an artificial intelligence course.
181	2228	0	[Gary Washington/18]	{is tenured at/12}	[a Computer Science Department/57]	Gary Washington is tenured at a Computer Science Department.
181	1079	0	[A boomerang/125]	{is bought by/2}	[J. Johnson/0]	A boomerang is bought by J. Johnson.
181	3722	0	[The oral test/122]	{is prepared by/25}	[such student/0]	The oral test is prepared by such student.
181	3741	0	[The AI course/54]	{requires/26}	[an oral part/122]	The AI course requires an oral part.
181	2151	0	[The Artificial Intelligence course/54]	{is followed by/6}	[J. Johnson/0]	The Artificial Intelligence course is followed by J. Johnson.
181	697	0	[A two-wheeled motor vehicle/80]	{is driven by/9}	[such boy/0]	A two-wheeled motor vehicle is driven by such boy.
181	706	0	[Miss Perez/36]	{goes around with/9}	[it/80]	Miss Perez goes around with it too.
181	1288	0	[James/34]	{acquires/2}	[that means of transport/80]	James acquires that means of transport.
181	1054	0	[Such vehicle/80]	{is bought by/2}	[J. Johnson/0]	Such vehicle is bought by J. Johnson too.
181	571	0	[James Williams/34]	{drives/9}	[that means of transport/80]	James Williams drives that means of transport.
181	1704	0	[Professor Gary Washington/18]	{buys/2}	[that vehicle/80]	Professor Gary Washington buys that vehicle.
181	1070	0	[Big James/0]	{just got/2}	[hamburgers/72]	Big James just got hamburgers too.
181	1720	0	[Washington/18]	{justrgot/2}	[them/72]	Washington justrgot them too.
182	2969	113	[Mat/37]	{uses to play with/1}	[lmall felines/113]	Mat uses to play with lmall felines.
182	2301	113	[That worker/37]	{develops/20}	[bmw/82]	That worker develops bmw.
182	3074	113	[Elizabeth Harris/21]	{uses to play with/1}	[the small felines/113]	Elizabeth Harris uses to play with the small felines.
182	2210	113	[Such professor/21]	{is the author of/7}	[Machine Learning books/49]	Such professor is the author of Machine Learning books.
182	3431	113	[Rick/6]	{played with/1}	[some cats/113]	Rick played with some cats.
182	3389	113	[Gary Washington/33]	{plays with/1}	[those pets/113]	Gary Washington plays with those pets too.
182	358	113	[He/33]	{has lunch with/8}	[spaghetti/70]	He has lunch with spaghetti.
182	1345	113	[Eric/24]	{buys/2}	[such food/70]	Eric buys such food.
182	3615	113	[The footballs/129]	{are chased by/0}	[cats/113]	The footballs are chased by cats.
182	3137	113	[Eric/24]	{plays with/1}	[dmall felines/113]	Eric plays with dmall felines.
182	3543	113	[The dried food/120]	{is eaten by/8}	[those beasts/113]	The dried food is eaten by those beasts.
183	532	72	[Paris/40]	{eats/8}	[burgers/72]	Paris eats burgers.
183	2871	72	[That worker/40]	{plays with/1}	[hounds/115]	That worker plays with hounds.
183	3459	72	[Charlie/4]	{played with/1}	[those pets/115]	Charlie played with those pets too.
183	1044	72	[Mr. Hall/16]	{has got/2}	[the burgers/72]	Mr. Hall has got the burgers.
183	1034	72	[Luxury cars/85]	{are acquired by/2}	[him/16]	Luxury cars are acquired by him too.
183	1043	72	[Such professor/16]	{has got/2}	[a dried food/120]	Such professor has got a dried food too.
183	2167	72	[Such lecturer/16]	{teaches/5}	[an Artificial Intelligence course/54]	Such lecturer teaches an Artificial Intelligence course.
183	1053	72	[Professor G. Hall/16]	{just got/2}	[a boomerang/125]	Professor G. Hall just got a boomerang.
183	1278	72	[The cheeseburgers/72]	{are bought by/2}	[Miss Gray/40]	The cheeseburgers are bought by Miss Gray too.
183	618	72	[Luxury cars/85]	{are driven by/9}	[that employee/40]	Luxury cars are driven by that employee.
183	1356	72	[Burgers/72]	{are bought by/2}	[Mister Simmons/24]	Burgers are bought by Mister Simmons.
183	2481	72	[He/24]	{assumes/23}	[the aspirin/94]	He assumes the aspirin.
183	2496	72	[Such medicine/94]	{is prescribed by/15}	[Kevin Ross/32]	Such medicine is prescribed by Kevin Ross.
183	252	72	[Professor G. Hall/16]	{has lunch with/8}	[burgers/72]	Professor G. Hall has lunch with burgers.
183	2225	72	[That lecturer/16]	{is tenured at/12}	[a School of Economics and Finance/62]	That lecturer is tenured at a School of Economics and Finance.
183	2261	72	[That department of the university/62]	{offers/22}	[the AI course/54]	That department of the university offers the AI course.
183	2459	72	[The School of Economics and Finance/62]	{has main seat in/19}	[big apple/43]	The School of Economics and Finance has main seat in big apple.
183	522	72	[The cheeseburgers/72]	{are eaten by/8}	[Charlie/4]	The cheeseburgers are eaten by Charlie.
183	1989	72	[Such scholar/4]	{just got/2}	[a boomertng/125]	Such scholar just got a boomertng.
183	412	72	[Some cheeseburgers/72]	{are eaten by/8}	[Mister Simmons/24]	Some cheeseburgers are eaten by Mister Simmons.
183	1980	72	[Charlie/4]	{just bought/2}	[such food/72]	Charlie just bought such food.
183	2035	72	[That boy/4]	{studies/4}	[the book of Dynamical Systems/48]	That boy studies the book of Dynamical Systems.
183	3729	72	[Such scholar/4]	{prepares for/25}	[a written exam/121]	Such scholar prepares for a written exam.
183	2383	72	[Cheeseburgers/72]	{are produced by/20}	[Paris/40]	Cheeseburgers are produced by Paris.
183	1277	72	[She/40]	{just brught/2}	[the dried food/120]	She just brught the dried food.
184	890	30	[Virginia/30]	{drives/9}	[bmw/82]	Virginia drives bmw.
184	755	30	[T. Williams/3]	{drives/9}	[that vehicle/82]	T. Williams drives that vehicle too.
184	1538	30	[Gamburgers/72]	{are acquired by/2}	[such boy/3]	Gamburgers are acquired by such boy.
184	2830	30	[L. Anderson/30]	{plays with/1}	[Tommy/100]	L. Anderson plays with Tommy.
184	2477	30	[Analgesics/93]	{are assumed by/23}	[that ill person/30]	Analgesics are assumed by that ill person.
184	1000	30	[That patient/30]	{just bought/2}	[bmw station wagon/82]	That patient just bought bmw station wagon.
184	854	30	[Doctor Ross/32]	{is driving/9}	[such means of transportation/82]	Doctor Ross is driving such means of transportation.
184	764	30	[Washington/18]	{drives/9}	[it/82]	Washington drives it too.
184	988	30	[Lady Anderson/30]	{just got/2}	[rabbit kibbles/116]	Lady Anderson just got rabbit kibbles.
184	1001	30	[A boomerang/125]	{is bought by/2}	[such ill person/30]	A boomerang is bought by such ill person too.
184	1469	30	[K. Ross/32]	{acquires/2}	[such toy/125]	K. Ross acquires such toy too.
184	3355	30	[That specialist/32]	{uses to play with/1}	[Tom/100]	That specialist uses to play with Tom.
184	992	30	[Virginxa/30]	{just got/2}	[cheeseburgers/72]	Virginxa just got cheeseburgers.
184	392	30	[They/72]	{are eaten by/8}	[Cath/41]	They are eaten by Cath.
184	1720	30	[Such aliments/72]	{are acquired by/2}	[Gary Washington/18]	Such aliments are acquired by Gary Washington.
184	2193	30	[Such professor/18]	{is teaching/5}	[Machine Learning lectures/53]	Such professor is teaching Machine Learning lectures.
184	1728	30	[He/18]	{just bought/2}	[bmw station wagon/82]	He just bought bmw station wagon.
184	2540	30	[Anderson/30]	{is affected by/18}	[the flu/87]	Anderson is affected by the flu.
184	192	30	[Hamburgers/72]	{are eaten by/8}	[her/30]	Hamburgers are eaten by her.
184	502	30	[The burgers/72]	{are eaten by/8}	[Doctor Ross/32]	The burgers are eaten by Doctor Ross too.
184	2507	30	[Such specialist/32]	{discovered/16}	[the fever/87]	Such specialist discovered the fever.
184	1468	30	[Bmw/82]	{is acquired by/2}	[that doctor/32]	Bmw is acquired by that doctor.
184	6	30	[Lady Anderson/30]	{lives in/3}	[NY/43]	Lady Anderson lives in NY.
184	2458	30	[The Electronics Faculty/58]	{has main seat in/19}	[it/43]	The Electronics Faculty has main seat in it.
184	31	30	[Tom/3]	{is on visit in/11}	[New sork/43]	Tom is on visit in New sork.
185	27	47	[Rick/6]	{is a visiting student in/11}	[DC/47]	Rick is a visiting student in DC.
185	2454	47	[A farm/67]	{has headquarter in/19}	[it/47]	A farm has headquarter in it.
185	2265	47	[John Lee/38]	{has a job in/21}	[an agricultural company/67]	John Lee has a job in an agricultural company.
185	2455	47	[A Dynamical systems Faculty/59]	{has main seat in/19}	[DC/47]	A Dynamical systems Faculty has main seat in DC.
185	10	47	[Washington/47]	{is the home town of/3}	[Robert Reed/25]	Washington is the home town of Robert Reed.
185	2485	47	[Such patient/25]	{assumes/23}	[antibacterials/92]	Such patient assumes antibacterials.
185	2488	47	[Doctor Cox/31]	{prescribes/15}	[them/92]	Doctor Cox prescribes them.
185	2519	47	[Antibacterials/92]	{cure/17}	[the headache/89]	Antibacterials cure the headache.
185	120	47	[Fiat panda/81]	{is registered in/10}	[Washington DC/47]	Fiat panda is registered in Washington DC.
185	774	47	[Daniel/17]	{goes around with/9}	[panda/81]	Daniel goes around with panda.
185	1956	47	[That vehicle/81]	{is bought by/2}	[that lecturer/17]	That vehicle is bought by that lecturer.
186	2920	106	[Miss Scott/5]	{uses to play witl/1}	[lady catm/106]	Miss Scott uses to play witl lady catm.
186	515	106	[Linda Scott/5]	{eats/8}	[the hamburger/71]	Linda Scott eats the hamburger.
186	2445	106	[It/71]	{is developed by/20}	[J. Lee/38]	It is developed by J. Lee.
186	1448	106	[Doctor Ross/32]	{acquires/2}	[that aliment/71]	Doctor Ross acquires that aliment.
186	1110	106	[Miss Scott/5]	{acquires/2}	[that food/71]	Miss Scott acquires that food too.
186	2815	106	[Michael Turner/19]	{uses to play with/1}	[cathy cat/106]	Michael Turner uses to play with cathy cat.
186	1812	106	[Such lecturer/19]	{buys/2}	[the burger/71]	Such lecturer buys the burger.
186	1344	106	[A cheeseburger/71]	{is acquired by/2}	[Eric/24]	A cheeseburger is acquired by Eric too.
186	1364	106	[Bmw/82]	{is bought by/2}	[such patient/24]	Bmw is bought by such patient too.
186	710	106	[Mr. Lee/38]	{goes around with/9}	[it/82]	Mr. Lee goes around with it.
186	3670	106	[Tennis balls/129]	{are chased by/0}	[cath/106]	Tennis balls are chased by cath.
186	1453	106	[Such toys/129]	{are acquired by/2}	[Doctor Ross/32]	Such toys are acquired by Doctor Ross.
186	2496	106	[The antipyretic drug/94]	{is prescribed by/15}	[that man/32]	The antipyretic drug is prescribed by that man.
186	2526	106	[That medicine/94]	{cures/17}	[the bad cold/87]	That medicine cures the bad cold.
186	2481	106	[The antipyretic drug/94]	{is assumed by/23}	[Mr. Eric/24]	The antipyretic drug is assumed by Mr. Eric.
186	3506	106	[Cathy cat/106]	{has lunch with/8}	[some chewable toys/119]	Cathy cat has lunch with some chewable toys.
186	2668	106	[Mr. Lse/38]	{uses to play with/1}	[that pet/106]	Mr. Lse uses to play with that pet.
186	1406	106	[He/38]	{just bought/2}	[chewable toys/119]	He just bought chewable toys.
186	1458	106	[They/119]	{are acquired by/2}	[Doctor Ross/32]	They are acquired by Doctor Ross too.
186	1354	106	[Mister Simmons/24]	{acquires/2}	[such food/119]	Mister Simmons acquires such food too.
186	3151	106	[Such ill person/24]	{uses to play with/1}	[cath/106]	Such ill person uses to play with cath.
186	2565	106	[A nasty flu/87]	{is what affects/18}	[him/24]	A nasty flu is what affects him.
186	737	106	[That patient/24]	{is driving/9}	[bmw/82]	That patient is driving bmw.
186	3361	106	[KevinlRoss/32]	{uses to play with/1}	[cath/106]	KevinlRoss uses to play with cath.
186	505	106	[Such doctor/32]	{eats/8}	[the burger/71]	Such doctor eats the burger.
187	3192	97	[Donna/10]	{uses to play with/1}	[lady Beth/97]	Donna uses to play with lady Beth.
187	1639	97	[Such girl/10]	{just got/2}	[some fruiys/76]	Such girl just got some fruiys.
187	1650	97	[Such student/10]	{just got/2}	[bmwdstation wagon/82]	Such student just got bmwdstation wagon too.
187	2898	97	[Gary Washington/18]	{uses to play with/1}	[lady Beth/97]	Gary Washington uses to play with lady Beth.
187	1728	97	[That teacher/18]	{just got/2}	[bmw station wagon/82]	That teacher just got bmw station wagon.
187	2940	97	[Miss Scott/39]	{uses to play with/1}	[Bqth/97]	Miss Scott uses to play with Bqth.
187	3609	97	[A wood stick/126]	{is chased by/0}	[that beast/97]	A wood stick is chased by that beast.
187	3484	97	[Beth/97]	{eats/8}	[tiny bones/117]	Beth eats tiny bones.
187	3381	97	[Gregory Wolf/26]	{played jith/1}	[that pet/97]	Gregory Wolf played jith that pet.
187	1899	97	[That patient/26]	{acquires/2}	[the fruitn/76]	That patient acquires the fruitn.
187	1301	97	[Such food/76]	{are bought by/2}	[Dr. Williams/34]	Such food are bought by Dr. Williams too.
187	2512	97	[That man/34]	{discovers/16}	[a cold/87]	That man discovers a cold.
187	2688	97	[Dr. Williams/34]	{uses to play with/1}	[Beth/97]	Dr. Williams uses to play with Beth.
187	2494	97	[The antimicrobial drugs/92]	{are prescribed by/15}	[such man/34]	The antimicrobial drugs are prescribed by such man.
187	1312	97	[Bmw/82]	{is acquired by/2}	[such medic/34]	Bmw is acquired by such medic.
187	566	97	[Such vehicle/82]	{is driven by/9}	[such man/34]	Such vehicle is driven by such man.
188	2684	114	[James/34]	{played with/1}	[a dog/114]	James played with a dog.
188	564	114	[Such doctor/34]	{is driving/9}	[luxury cars/85]	Such doctor is driving luxury cars.
188	2894	114	[Professor gary washington/18]	{uses to play with/1}	[a pup/114]	Professor gary washington uses to play with a pup.
188	1729	114	[That teacher/18]	{buys/2}	[a boomerang/125]	That teacher buys a boomerang.
188	164	114	[That professor/18]	{is eating/8}	[a beef steak/73]	That professor is eating a beef steak.
188	1714	114	[He/18]	{buys/2}	[it/73]	He buys it.
188	1727	114	[Such lecturer/18]	{has got/2}	[the food for pet/118]	Such lecturer has got the food for pet too.
188	2789	114	[Paris/1]	{uses to play with/1}	[the pup/114]	Paris uses to play with the pup.
188	2136	114	[An AI course/54]	{is followed by/6}	[her/1]	An AI course is followed by her.
188	2236	114	[A Math School/61]	{offers/22}	[that class/54]	A Math School offers that class.
188	3251	114	[Phillips/35]	{plays with/1}	[the hound/114]	Phillips plays with the hound.
188	2294	114	[Such worker/35]	{produces/20}	[a t-bone steak/73]	Such worker produces a t-bone steak.
188	1896	114	[Gregory Wolf/26]	{just bought/2}	[such aliment/73]	Gregory Wolf just bought such aliment.
188	454	114	[It/73]	{is eaten by/8}	[Mr. Wolf/26]	It is eaten by Mr. Wolf.
188	3377	114	[That ill person/26]	{played with/1}	[the beagle/114]	That ill person played with the beagle.
188	1911	114	[That patient/26]	{has got/2}	[a boomerang/125]	That patient has got a boomerang.
188	627	114	[Jaguars/85]	{are driven by/9}	[him/26]	Jaguars are driven by him.
188	3495	114	[The dog/114]	{is eating/8}	[the pet-food/118]	The dog is eating the pet-food.
188	3578	114	[A hound/114]	{tries to catch/0}	[the boomerang/125]	A hound tries to catch the boomerang.
188	2274	114	[Nhillips/35]	{develops/20}	[the boomerang/125]	Nhillips develops the boomerang.
188	1424	114	[Such employee/35]	{has got/2}	[jaguars/85]	Such employee has got jaguars.
188	2281	114	[Such meanss of transport/85]	{are produced by/20}	[such worker/35]	Such meanss of transport are produced by such worker.
188	1294	114	[Such meanss of transport/85]	{are bought by/2}	[James/34]	Such meanss of transport are bought by James.
189	2917	110	[Miss Scott/5]	{uses to play with/1}	[the panda bear/110]	Miss Scott uses to play with the panda bear.
189	89	110	[Such scholar/5]	{is on visit in/11}	[Los Angeles/44]	Such scholar is on visit in Los Angeles.
189	662	110	[She/5]	{drives/9}	[the jaguar/86]	She drives the jaguar.
189	3253	110	[Phillips/35]	{uses to play with/1}	[a panda/110]	Phillips uses to play with a panda.
189	2271	110	[That worker/35]	{develops/20}	[the chew toys/119]	That worker develops the chew toys.
189	3647	110	[A panda/110]	{tries to catch/0}	[sticks/127]	A panda tries to catch sticks.
189	3064	110	[Cathy/28]	{played with/1}	[such beast/110]	Cathy played with such beast.
189	465	110	[The hamburger/71]	{is eaten by/8}	[her/28]	The hamburger is eaten by her.
189	2465	110	[She/28]	{assumes/23}	[analgesic drugs/93]	She assumes analgesic drugs.
189	2498	110	[They/93]	{are prescribed by/15}	[Doctor Ross/32]	They are prescribed by Doctor Ross.
189	2508	110	[The bad nasty cough/88]	{is discovered by/16}	[that man/32]	The bad nasty cough is discovered by that man.
189	3551	110	[A panda/110]	{eats/8}	[the chewable toys/119]	A panda eats the chewable toys.
189	2959	110	[Mary garcia/20]	{uses to play with/1}	[such pet/110]	Mary garcia uses to play with such pet.
189	3358	110	[K. Ross/32]	{plays with/1}	[such beast/110]	K. Ross plays with such beast too.
190	3712	123	[Some practical tests/123]	{are prepared by/25}	[Tom/3]	Some practical tests are prepared by Tom.
190	331	123	[Pizzas/69]	{are eaten by/8}	[such boy/3]	Pizzas are eaten by such boy.
190	481	123	[That food/69]	{are eaten by/8}	[Miss Carter/23]	That food are eaten by Miss Carter too.
190	3742	123	[A Business class/55]	{requires/26}	[practical tests/123]	A Business class requires practical tests.
191	2079	48	[James Johnson/0]	{reads/4}	[Dynamical Systems book/48]	James Johnson reads Dynamical Systems book.
191	2153	48	[Big James/0]	{attends/6}	[the Business course/55]	Big James attends the Business course.
191	2215	48	[The book of Dynamical Systems/48]	{was written by/7}	[Mike Turner/19]	The book of Dynamical Systems was written by Mike Turner.
191	1809	48	[Muscle cars/84]	{are bought by/2}	[such lecturer/19]	Muscle cars are bought by such lecturer.
192	49	9	[B. ward/9]	{is a visiting student in/11}	[big apple/43]	B. ward is a visiting student in big apple.
192	2458	9	[A Department of Electronics/58]	{has main seat in/19}	[New York/43]	A Department of Electronics has main seat in New York.
192	2240	9	[A Faculty of Electronics/58]	{provides/22}	[the Business lecture/55]	A Faculty of Electronics provides the Business lecture.
192	3098	9	[B. Ward/9]	{plays with/1}	[Erik the cat/103]	B. Ward plays with Erik the cat.
192	3675	9	[That pet/103]	{tries to catch/0}	[some balloons/129]	That pet tries to catch some balloons.
192	649	9	[Brian Ward/9]	{goes around with/9}	[the truck/78]	Brian Ward goes around with the truck.
192	721	9	[Such means of transportation/78]	{is driven by/9}	[Robert/25]	Such means of transportation is driven by Robert too.
192	2423	9	[Patsy/36]	{develops/20}	[it/78]	Patsy develops it.
192	568	9	[James/34]	{is driving/9}	[that means of transport/78]	James is driving that means of transport.
192	1955	9	[Daniel Moore/17]	{got/2}	[that vehicle/78]	Daniel Moore got that vehicle.
192	2103	9	[The Business course/55]	{is followed by/6}	[little Brian/9]	The Business course is followed by little Brian.
192	2045	9	[The ML books/49]	{are studied by/4}	[him/9]	The ML books are studied by him.
192	2206	9	[Danny/17]	{authors/7}	[those texts/49]	Danny authors those texts.
192	340	9	[A caesar salad/77]	{is eaten by/8}	[little Brian/9]	A caesar salad is eaten by little Brian.
192	1516	9	[That boy/9]	{acquires/2}	[that food/77]	That boy acquires that food.
192	1308	9	[It/77]	{is acquired by/2}	[Dr. Williams/34]	It is acquired by Dr. Williams too.
192	1510	9	[Brian Ward/9]	{just got/2}	[the chewable toys/119]	Brian Ward just got the chewable toys too.
192	1952	9	[Danny/17]	{just bought/2}	[them/119]	Danny just bought them too.
192	3718	9	[Little brian/9]	{prepares for/25}	[an orbl test/122]	Little brian prepares for an orbl test.
192	1513	9	[That boy/9]	{just got/2}	[the car/78]	That boy just got the car.
192	703	9	[Patricia Perez/36]	{drives/9}	[a truck/78]	Patricia Perez drives a truck.
192	3224	9	[She/36]	{plays with/1}	[Erik/103]	She plays with Erik.
192	2268	9	[The frozen food preparation business/64]	{has hired/21}	[her/36]	The frozen food preparation business has hired her.
192	1505	9	[Little Brian/9]	{just got/2}	[footballs/129]	Little Brian just got footballs.
192	1947	9	[Danny/17]	{just got/2}	[those toys/129]	Danny just got those toys too.
193	655	83	[Linda/5]	{goes around with/9}	[a muscle car/83]	Linda goes around with a muscle car.
193	2912	83	[That girl/5]	{played with/1}	[Linda/99]	That girl played with Linda.
193	736	83	[A muscle car/83]	{is driven by/9}	[Mr. Eric/24]	A muscle car is driven by Mr. Eric.
193	1343	83	[The Neapolitan pizzas/69]	{are acquired by/2}	[that patient/24]	The Neapolitan pizzas are acquired by that patient.
193	2568	83	[A headache/89]	{is what affects/18}	[that ill person/24]	A headache is what affects that ill person.
193	565	83	[Mustang/83]	{is driven by/9}	[Dr. Williams/34]	Mustang is driven by Dr. Williams.
193	1311	83	[Such specialist/34]	{has got/2}	[a pet-food/118]	Such specialist has got a pet-food.
193	2273	83	[Chief Phillips/35]	{develops/20}	[it/118]	Chief Phillips develops it.
193	781	83	[The muscle car/83]	{is driven by/9}	[that employee/35]	The muscle car is driven by that employee.
193	1425	83	[The footballs/128]	{is acquired by/2}	[such worker/35]	The footballs is acquired by such worker.
193	1335	83	[The muscle car/83]	{is acquired by/2}	[Mary/20]	The muscle car is acquired by Mary too.
193	2189	83	[A Machine Learning course/52]	{is presented by/5}	[that lecturer/20]	A Machine Learning course is presented by that lecturer.
193	1127	83	[Linda Scott/5]	{got/2}	[mustang/83]	Linda Scott got mustang.
193	1113	83	[She/5]	{acquires/2}	[the balloon/128]	She acquires the balloon too.
193	85	83	[Such student/5]	{is on visit in/11}	[big apple/43]	Such student is on visit in big apple.
193	2458	83	[The Department of Electronics/58]	{is located in/19}	[it/43]	The Department of Electronics is located in it.
193	1361	83	[Eric Simmons/24]	{has got/2}	[mustang/83]	Eric Simmons has got mustang.
193	1309	83	[That means of transportation/83]	{is acquired by/2}	[Dr. Williams/34]	That means of transportation is acquired by Dr. Williams too.
193	2493	83	[An antipyretic drug/94]	{is prescribed by/15}	[that specialist/34]	An antipyretic drug is prescribed by that specialist.
193	2288	83	[A muscle car/83]	{is produced by/20}	[chief Phillips/35]	A muscle car is produced by chief Phillips.
193	3248	83	[That worker/35]	{plays with/1}	[Linda/99]	That worker plays with Linda.
193	3475	83	[The pet-food/118]	{is eaten by/8}	[that animal/99]	The pet-food is eaten by that animal.
193	2681	83	[James Williams/34]	{plays with/1}	[Linda/99]	James Williams plays with Linda.
193	1439	83	[Phillips/35]	{buys/2}	[mustang/83]	Phillips buys mustang.
193	1441	83	[The pet-food/118]	{is bought by/2}	[such worker/35]	The pet-food is bought by such worker too.
194	2237	61	[The Department of Mathematics/61]	{provides/22}	[the course of Design Patterns/56]	The Department of Mathematics provides the course of Design Patterns.
194	2224	61	[Prof. Turner/19]	{is tenured at/12}	[such faculty/61]	Prof. Turner is tenured at such faculty.
194	2232	61	[Anderson/12]	{is signed to/13}	[such department/61]	Anderson is signed to such department.
194	2462	61	[It/61]	{is located in/19}	[the most important californian city/44]	It is located in the most important californian city.
194	123	61	[Bmw station wagon/82]	{is registered in/10}	[Los Angeles/44]	Bmw station wagon is registered in Los Angeles.
194	1442	61	[Phillips/35]	{just bought/2}	[bmw/82]	Phillips just bought bmw.
194	1429	61	[That employee/35]	{got/2}	[some beef steaks/74]	That employee got some beef steaks too.
195	494	2	[The t-bone steak/73]	{is eaten by/8}	[Mr. Lee/2]	The t-bone steak is eaten by Mr. Lee.
195	2066	2	[John Lee/2]	{is recding/4}	[a book of Probability Theory/50]	John Lee is recding a book of Probability Theory.
195	1742	2	[That boy/2]	{has got/2}	[kibbles/116]	That boy has got kibbles.
195	3492	2	[The hound/114]	{eats/8}	[that food/116]	The hound eats that food.
195	3272	2	[Danny/17]	{plays with/1}	[that animal/114]	Danny plays with that animal.
195	3398	2	[Doc. Washington/33]	{uses to play with/1}	[it/114]	Doc. Washington uses to play with it too.
195	1912	2	[The motorbike/80]	{is acquired by/2}	[that medic/33]	The motorbike is acquired by that medic.
195	2086	2	[John Lee/2]	{attends/6}	[the Artificial Intelligence course/54]	John Lee attends the Artificial Intelligence course.
195	2246	2	[The AI ceass/54]	{is offered by/22}	[the School of CS/57]	The AI ceass is offered by the School of CS.
195	39	2	[John Lee/2]	{is a visiting student in/11}	[DC/47]	John Lee is a visiting student in DC.
195	2747	2	[Such scholar/2]	{uses to play with/1}	[a dog/114]	Such scholar uses to play with a dog.
195	1737	2	[The ball/128]	{is acquired by/2}	[him/2]	The ball is acquired by him.
195	2311	2	[Caesar/37]	{produces/20}	[that toy/128]	Caesar produces that toy.
195	3701	2	[Lee/2]	{prepares for/25}	[the written part/121]	Lee prepares for the written part.
195	1730	2	[Such scholar/2]	{got/2}	[a motorbike/80]	Such scholar got a motorbike.
195	841	2	[Such vehicle/80]	{is driven by/9}	[Cathy/28]	Such vehicle is driven by Cathy.
195	643	2	[Gary Washington/33]	{is driving/9}	[it/80]	Gary Washington is driving it too.
195	2490	2	[The aspirin/94]	{is prescribed by/15}	[that doctor/33]	The aspirin is prescribed by that doctor.
195	2503	2	[A nasty cough/88]	{is discovered by/16}	[such medic/33]	A nasty cough is discovered by such medic.
195	553	2	[A motorbike/80]	{is driven by/9}	[Lee/2]	A motorbike is driven by Lee.
195	562	2	[Caesar clark/37]	{is driving/9}	[that means of transport/80]	Caesar clark is driving that means of transport too.
195	1740	2	[John/2]	{just bought/2}	[the steak/73]	John just bought the steak.
195	364	2	[Such aliment/73]	{is eaten by/8}	[Doc. Washington/33]	Such aliment is eaten by Doc. Washington.
195	1919	2	[He/33]	{got/2}	[a ball/128]	He got a ball.
195	1243	2	[Miss Kant/28]	{just bought/2}	[it/128]	Miss Kant just bought it too.
196	1852	81	[Fiat panda/81]	{is acquired by/2}	[chris/8]	Fiat panda is acquired by chris.
196	2993	81	[Such boy/8]	{uses to play with/1}	[Erik the cat/103]	Such boy uses to play with Erik the cat.
196	3692	81	[The practical tests/123]	{are prepared by/25}	[such student/8]	The practical tests are prepared by such student.
196	3742	81	[Those exams/123]	{are required in/26}	[the Business lecture/55]	Those exams are required in the Business lecture.
196	2008	81	[Paris/22]	{has got/2}	[fiat panda/81]	Paris has got fiat panda.
196	2001	81	[The steaks/74]	{are bought by/2}	[her/22]	The steaks are bought by her too.
196	994	81	[Lady Anderson/30]	{got/2}	[fiat panda/81]	Lady Anderson got fiat panda too.
196	2539	81	[The terrible backache/91]	{is what affects/18}	[that ill person/30]	The terrible backache is what affects that ill person.
196	891	81	[She/30]	{drives/9}	[panda/81]	She drives panda.
196	711	81	[Uncle john/38]	{is driving/9}	[such means of transport/81]	Uncle john is driving such means of transport too.
196	2440	81	[That employee/38]	{develops/20}	[such means of transportation/81]	That employee develops such means of transportation.
196	1401	81	[Some tennis balls/129]	{are acquired by/2}	[him/38]	Some tennis balls are acquired by him.
196	1999	81	[Paris Gray/22]	{buys/2}	[them/129]	Paris Gray buys them too.
196	1306	81	[James Williams/34]	{just bought/2}	[panda/81]	James Williams just bought panda too.
196	1299	81	[That medic/34]	{acquires/2}	[the t-bone steaks/74]	That medic acquires the t-bone steaks too.
196	2678	81	[Dr. Williams/34]	{plays with/1}	[Erik/103]	Dr. Williams plays with Erik.
196	3675	81	[Tennis balls/129]	{are chased by/0}	[such animal/103]	Tennis balls are chased by such animal.
196	985	81	[Virginia/30]	{got/2}	[those toys/129]	Virginia got those toys.
196	120	81	[Panda/81]	{is registered in/10}	[DC/47]	Panda is registered in DC.
196	2455	81	[A Department of Dynamical Systems/59]	{is located in/19}	[the city of US government seat/47]	A Department of Dynamical Systems is located in the city of US government seat.
196	2250	81	[A Business course/55]	{is offered by/22}	[a faculty of dynamical systems/59]	A Business course is offered by a faculty of dynamical systems.
196	900	81	[Christopher white/8]	{drives/9}	[fiat panda/81]	Christopher white drives fiat panda.
196	1843	81	[The footballs/129]	{are bought by/2}	[such student/8]	The footballs are bought by such student.
196	1297	81	[James Williams/34]	{acquires/2}	[those toys/129]	James Williams acquires those toys too.
196	567	81	[Panda/81]	{is driven by/9}	[Dr. Williams/34]	Panda is driven by Dr. Williams.
197	1346	85	[Jaguars/85]	{are acquired by/2}	[Eric/24]	Jaguars are acquired by Eric.
197	2481	85	[The aspirin/94]	{is assumed by/23}	[that ill person/24]	The aspirin is assumed by that ill person.
197	2527	85	[An antipyretic/94]	{cures/17}	[terrible headaches/90]	An antipyretic cures terrible headaches.
197	2487	85	[Doctor Cox/31]	{prescribes/15}	[such medicine/94]	Doctor Cox prescribes such medicine.
197	1866	85	[That woman/31]	{just bought/2}	[luxury cars/85]	That woman just bought luxury cars.
197	2713	85	[Such medic/31]	{uses to play with/1}	[the jaguar/108]	Such medic uses to play with the jaguar.
197	1863	85	[Pizzas/69]	{are acquired by/2}	[her/31]	Pizzas are acquired by her.
197	1869	85	[Such woman/31]	{just got/2}	[tennis balls/129]	Such woman just got tennis balls too.
197	1875	85	[The dried food/120]	{is bought by/2}	[such doctor/31]	The dried food is bought by such doctor too.
197	1944	85	[Luxury cars/85]	{are bought by/2}	[Daniel Moore/17]	Luxury cars are bought by Daniel Moore too.
197	1008	85	[Those meanss of transportation/85]	{are bought by/2}	[Patricia Perez/36]	Those meanss of transportation are bought by Patricia Perez too.
197	2411	85	[They/85]	{are produced by/20}	[that employee/36]	They are produced by that employee.
197	2421	85	[The balloons/129]	{are produced by/20}	[her/36]	The balloons are produced by her too.
197	654	85	[Luxury cars/85]	{are driven by/9}	[Linda Scott/5]	Luxury cars are driven by Linda Scott.
197	3679	85	[A practical exam/124]	{is prepared by/25}	[such girl/5]	A practical exam is prepared by such girl.
197	2902	85	[Such student/5]	{plays with/1}	[the big wild feline/108]	Such student plays with the big wild feline.
197	85	85	[That scholar/5]	{is on visit in/11}	[NY/43]	That scholar is on visit in NY.
197	2050	85	[Such student/5]	{is reading/4}	[a probability theory book/50]	Such student is reading a probability theory book.
197	735	85	[Mr. Eric/24]	{goes around with/9}	[luxury cars/85]	Mr. Eric goes around with luxury cars.
197	2566	85	[Such ill person/24]	{got/18}	[the headaches/90]	Such ill person got the headaches.
197	699	85	[Patricia Perez/36]	{goes around with/9}	[jaguars/85]	Patricia Perez goes around with jaguars.
197	1011	85	[Such employee/36]	{got/2}	[balloons/129]	Such employee got balloons.
197	1947	85	[Daniel Moore/17]	{got/2}	[those toys/129]	Daniel Moore got those toys too.
197	1941	85	[He/17]	{acquires/2}	[new york pizzas/69]	He acquires new york pizzas too.
197	798	85	[Luxury cars/85]	{are driven by/9}	[Doctor Cox/31]	Luxury cars are driven by Doctor Cox.
198	2420	36	[Miss Perez/36]	{develops/20}	[a salad/77]	Miss Perez develops a salad.
198	1906	36	[Gregory Wolf/26]	{just bought/2}	[that aliment/77]	Gregory Wolf just bought that aliment.
198	1892	36	[Jaguars/85]	{are bought by/2}	[him/26]	Jaguars are bought by him too.
198	930	36	[Mr. Wolf/13]	{got/2}	[those meanss of transportation/85]	Mr. Wolf got those meanss of transportation too.
198	2621	36	[Such student/13]	{plays with/1}	[a dog/114]	Such student plays with a dog.
198	1017	36	[Miss Perez/36]	{just got/2}	[a desiccated food/120]	Miss Perez just got a desiccated food.
198	1459	36	[Doctor Ross/32]	{just got/2}	[it/120]	Doctor Ross just got it too.
198	2507	36	[A nasty flu/87]	{is discovered by/16}	[him/32]	A nasty flu is discovered by him.
198	2545	36	[Mr. Wolf/26]	{is affected by/18}	[that disease/87]	Mr. Wolf is affected by that disease.
198	1009	36	[The tennis ball/128]	{is acquired by/2}	[Miss Perez/36]	The tennis ball is acquired by Miss Perez.
198	1945	36	[Daniel Moore/17]	{gdt/2}	[it/128]	Daniel Moore gdt it too.
198	1451	36	[Doctor Ross/32]	{just got/2}	[such toy/128]	Doctor Ross just got such toy too.
198	3356	36	[That specialist/32]	{plays with/1}	[a beagle/114]	That specialist plays with a beagle.
198	3272	36	[Danny/17]	{plays with/1}	[such pet/114]	Danny plays with such pet too.
198	1008	36	[Luxury cars/85]	{are acquired by/2}	[Miss Perez/36]	Luxury cars are acquired by Miss Perez.
198	1450	36	[Those meanss of transport/85]	{are acquired by/2}	[Doctor Ross/32]	Those meanss of transport are acquired by Doctor Ross too.
198	2411	36	[Patricia Perez/36]	{produces/20}	[such meanss of transportation/85]	Patricia Perez produces such meanss of transportation.
198	2400	36	[A dried food/120]	{is developed by/20}	[Patsy/36]	A dried food is developed by Patsy too.
198	3493	36	[The dog/114]	{has lunch with/8}	[it/120]	The dog has lunch with it.
198	1953	36	[The dried food/120]	{is bought by/2}	[Danny/17]	The dried food is bought by Danny.
198	1901	36	[Gregory Wolf/26]	{just bought/2}	[it/120]	Gregory Wolf just bought it too.
198	11	36	[The city of US government seat/47]	{is the home town of/3}	[him/26]	The city of US government seat is the home town of him.
198	699	36	[Jaguars/85]	{are driven by/9}	[Miss Perez/36]	Jaguars are driven by Miss Perez.
198	771	36	[Daniel/17]	{goes around with/9}	[such meanss of transport/85]	Daniel goes around with such meanss of transport too.
198	2204	36	[Such teacher/17]	{wrote/7}	[Quantum Mechanics books/51]	Such teacher wrote Quantum Mechanics books.
199	15	46	[Kimberly Cox/31]	{usually lives in/3}	[Paris/46]	Kimberly Cox usually lives in Paris.
199	2730	46	[That woman/31]	{plays with/1}	[Beth/97]	That woman plays with Beth.
199	3297	46	[Miss House/27]	{plays with/1}	[that beast/97]	Miss House plays with that beast too.
199	34	46	[Tom/3]	{is a visiting student in/11}	[Paris/46]	Tom is a visiting student in Paris.
199	2061	46	[Machine Learning books/49]	{are studied by/4}	[that boy/3]	Machine Learning books are studied by that boy.
199	2214	46	[They/49]	{were written by/7}	[Mary Garcia/20]	They were written by Mary Garcia.
199	2188	46	[Such teacher/20]	{is teaching/5}	[some ML lectures/53]	Such teacher is teaching some ML lectures.
199	2460	46	[The Physics Faculty/60]	{has main seat in/19}	[Paris/46]	The Physics Faculty has main seat in Paris.
199	2259	46	[Some ML classes/53]	{are offered by/22}	[a Department of Physics/60]	Some ML classes are offered by a Department of Physics.
199	122	46	[An auto/78]	{is registered ia/10}	[Paris/46]	An auto is registered ia Paris.
199	2461	46	[The mechanical small company/65]	{has headquarter in/19}	[The French capital/46]	The mechanical small company has headquarter in The French capital.
199	2267	46	[Rinda scott/39]	{works in/21}	[the mechanical workshop/65]	Rinda scott works in the mechanical workshop.
200	1539	3	[Mr. Williams/3]	{acquires/2}	[a car/78]	Mr. Williams acquires a car.
200	631	3	[Such means of transport/78]	{is driven by/9}	[Mr. Wolf/26]	Such means of transport is driven by Mr. Wolf.
200	334	3	[Tom/3]	{eats/8}	[a beef steak/73]	Tom eats a beef steak.
200	2062	3	[The Probability Theory book/50]	{is studied by/4}	[him/3]	The Probability Theory book is studied by him.
200	2217	3	[That volume/50]	{was written by/7}	[Michael Turner/19]	That volume was written by Michael Turner.
200	1822	3	[Such teacher/19]	{has got/2}	[chew toys/119]	Such teacher has got chew toys.
200	3551	3	[The panda/110]	{is eating/8}	[them/119]	The panda is eating them.
200	1529	3	[T. Williams/3]	{buys/2}	[the balloon/128]	T. Williams buys the balloon.
200	2441	3	[It/128]	{is developed by/20}	[Mr. Lee/38]	It is developed by Mr. Lee.
200	1867	3	[Kim Cox/31]	{has got/2}	[that toy/128]	Kim Cox has got that toy.
200	1893	3	[It/128]	{is bought by/2}	[G. Wolf/26]	It is bought by G. Wolf too.
200	1815	3	[Mike Turner/19]	{just got/2}	[that toy/128]	Mike Turner just got that toy too.
200	3711	3	[The practical part/124]	{is prepared by/25}	[T. Williams/3]	The practical part is prepared by T. Williams.
200	35	3	[Such boy/3]	{is on visit in/11}	[the most important californian city/44]	Such boy is on visit in the most important californian city.
200	2106	3	[Such scholar/3]	{follows/6}	[an AI class/54]	Such scholar follows an AI class.
200	2707	3	[Such boy/3]	{plays with/1}	[a panda/110]	Such boy plays with a panda.
200	3651	3	[Such pet/110]	{chases/0}	[the footballs/128]	Such pet chases the footballs.
200	2728	3	[Doctor Cox/31]	{played with/1}	[a panda/110]	Doctor Cox played with a panda.
200	2517	3	[A bad cold/87]	{is discovered by/16}	[that specialist/31]	A bad cold is discovered by that specialist.
200	1536	3	[Tum/3]	{has got/2}	[the chew toys/119]	Tum has got the chew toys.
200	1532	3	[That student/3]	{has got/2}	[a steak/73]	That student has got a steak too.
200	174	3	[It/73]	{is eaten by/8}	[uncle John/38]	It is eaten by uncle John.
200	757	3	[Mr. Williams/3]	{drives/9}	[a truck/78]	Mr. Williams drives a truck.
200	1409	3	[Such means of transportation/78]	{is acquired by/2}	[Mr. Lee/38]	Such means of transportation is acquired by Mr. Lee.
200	1825	3	[Mike Turner/19]	{just got/2}	[such vehicle/78]	Mike Turner just got such vehicle too.
201	2462	44	[A Department of Mathematics/61]	{is located xn/19}	[LA/44]	A Department of Mathematics is located xn LA.
201	2238	44	[The ML class/52]	{is offered by/22}	[the School of Mathematics/61]	The ML class is offered by the School of Mathematics.
201	2232	44	[Virginia Anderson/12]	{is enrolled in/13}	[a Department of Mathematics/61]	Virginia Anderson is enrolled in a Department of Mathematics.
201	19	44	[Cathy/41]	{usually lives in/3}	[Los Angeles/44]	Cathy usually lives in Los Angeles.
201	95	44	[Virginia/12]	{is a visiting student in/11}	[it/44]	Virginia is a visiting student in it.
201	3128	44	[Such girl/12]	{uses to play with/1}	[a kitty/112]	Such girl uses to play with a kitty.
201	123	44	[Bmw/82]	{has been licensed in/10}	[Los Angeles/44]	Bmw has been licensed in Los Angeles.
201	16	44	[Dr. williams/34]	{inhabits in/3}	[the most important californian city/44]	Dr. williams inhabits in the most important californian city.
201	2512	44	[Such specialist/34]	{discovers/16}	[the flu/87]	Such specialist discovers the flu.
201	1303	44	[The desiccated food/120]	{is acquired by/2}	[him/34]	The desiccated food is acquired by him.
201	17	44	[Los Angeles/44]	{is the home town of/3}	[Mary/20]	Los Angeles is the home town of Mary.
201	428	44	[Spaghetti/70]	{is eaten by/8}	[that lecturer/20]	Spaghetti is eaten by that lecturer.
201	1319	44	[She/20]	{got/2}	[that food/70]	She got that food.
202	3032	113	[Dan/29]	{plays with/1}	[the cats/113]	Dan plays with the cats.
202	3545	113	[A pet-food/118]	{is eaten by/8}	[such beasts/113]	A pet-food is eaten by such beasts.
202	2013	113	[A food ftr pet/118]	{is bought by/2}	[Paris/22]	A food ftr pet is bought by Paris.
202	2403	113	[It/118]	{is produced by/20}	[Patsy/36]	It is produced by Patsy.
202	1077	113	[J. Johnson/0]	{just bought/2}	[that food/118]	J. Johnson just bought that food.
202	1025	113	[Patsy/36]	{just bought/2}	[it/118]	Patsy just bought it too.
202	3615	113	[Some tennis balls/129]	{are chased by/0}	[some cats/113]	Some tennis balls are chased by some cats.
202	1869	113	[Doctor Cox/31]	{acquires/2}	[footballs/129]	Doctor Cox acquires footballs.
202	1868	113	[The trucks/79]	{are bought by/2}	[such woman/31]	The trucks are bought by such woman too.
202	695	113	[Those meanss of transport/79]	{are driven by/9}	[James/0]	Those meanss of transport are driven by James.
202	2843	113	[Professor Gray/22]	{plays with/1}	[some domestic felines/113]	Professor Gray plays with some domestic felines.
202	151	113	[Some pizzas with cheese/69]	{are eaten by/8}	[that professor/22]	Some pizzas with cheese are eaten by that professor.
202	351	113	[They/69]	{are eaten by/8}	[Daniel Moore/29]	They are eaten by Daniel Moore too.
202	1661	113	[That ill person/29]	{acquires/2}	[the footballs/129]	That ill person acquires the footballs.
202	1063	113	[J. Johnson/0]	{just got/2}	[those toys/129]	J. Johnson just got those toys too.
202	3221	113	[Miss Perez/36]	{plays with/1}	[domwstic felines/113]	Miss Perez plays with domwstic felines.
202	2421	113	[That worker/36]	{develops/20}	[balls/129]	That worker develops balls.
202	2416	113	[She/36]	{produces/20}	[pizzas with cheese/69]	She produces pizzas with cheese too.
202	541	113	[That employee/36]	{is eating/8}	[that food/69]	That employee is eating that food.
202	1010	113	[She/36]	{acquires/2}	[cars/79]	She acquires cars.
202	2717	113	[Doctor Cox/31]	{uses to play with/1}	[domestic felines/113]	Doctor Cox uses to play with domestic felines.
202	1883	113	[A pet-food/118]	{is aaquired by/2}	[that medic/31]	A pet-food is aaquired by that medic.
202	2633	113	[James/0]	{uses to play with/1}	[small felines/113]	James uses to play with small felines.
202	3722	113	[The oral part/122]	{is prepared by/25}	[that scholar/0]	The oral part is prepared by that scholar.
202	2079	113	[That boy/0]	{carefully looks at/4}	[Dynamical Systems book/48]	That boy carefully looks at Dynamical Systems book.
203	1156	12	[Anderson/12]	{acquires/2}	[bmw/82]	Anderson acquires bmw.
203	2379	12	[Paris Gray/40]	{produces/20}	[such means of transport/82]	Paris Gray produces such means of transport.
203	1832	12	[Mike Turner/19]	{just got/2}	[such vehicle/82]	Mike Turner just got such vehicle.
203	3114	12	[Virginia Anderson/12]	{uses to play with/1}	[the wolf/111]	Virginia Anderson uses to play with the wolf.
203	423	12	[A fruit/75]	{is eaten by/8}	[such scholar/12]	A fruit is eaten by such scholar.
203	503	12	[Doctor Ross/32]	{has lunch with/8}	[such food/75]	Doctor Ross has lunch with such food too.
203	952	12	[Robert/25]	{got/2}	[such aliment/75]	Robert got such aliment.
203	719	12	[Bmw station wagon/82]	{is driven by/9}	[him/25]	Bmw station wagon is driven by him.
203	593	12	[Michael Turner/19]	{drites/9}	[that vehicle/82]	Michael Turner drites that vehicle too.
203	93	12	[Virginia Anderson/12]	{is on visit in/11}	[Washington DC/47]	Virginia Anderson is on visit in Washington DC.
203	2029	12	[That student/12]	{carefully looks at/4}	[the Machine Learning books/49]	That student carefully looks at the Machine Learning books.
203	1144	12	[Kibbles/116]	{are bought by/2}	[her/12]	Kibbles are bought by her.
203	2387	12	[Miss Gray/40]	{develops/20}	[them/116]	Miss Gray develops them.
203	2862	12	[That employee/40]	{plays with/1}	[a wolf/111]	That employee plays with a wolf.
203	3629	12	[It/111]	{tries to catch/0}	[the stick/126]	It tries to catch the stick.
203	683	12	[Bmw/82]	{is driven by/9}	[Virginia/12]	Bmw is driven by Virginia.
203	620	12	[It/82]	{is driven by/9}	[paris gray/40]	It is driven by paris gray too.
203	533	12	[Such employee/40]	{is eating/8}	[a fresh fruit/75]	Such employee is eating a fresh fruit.
203	1446	12	[Kevin Ross/32]	{just bought/2}	[such aliment/75]	Kevin Ross just bought such aliment.
203	143	12	[Prof. Turner/19]	{eats/8}	[it/75]	Prof. Turner eats it.
203	2124	12	[Design Patterns lessons/56]	{are followed by/6}	[Anderson/12]	Design Patterns lessons are followed by Anderson.
203	2257	12	[The Physics Faculty/60]	{offers/22}	[those courses/56]	The Physics Faculty offers those courses.
203	3728	12	[Virginia/12]	{prepares for/25}	[some practical parts/123]	Virginia prepares for some practical parts.
203	1134	12	[Such girl/12]	{got/2}	[a fruit/75]	Such girl got a fruit.
203	1810	12	[Such food/75]	{is bought by/2}	[Prof. Turner/19]	Such food is bought by Prof. Turner too.
204	84	5	[Linda/5]	{is on visit in/11}	[the Italian capital city/42]	Linda is on visit in the Italian capital city.
204	121	5	[Jaguars/85]	{have been licensed in/10}	[such urban center/42]	Jaguars have been licensed in such urban center.
204	1109	5	[New york pizzas/69]	{are acquired by/2}	[Linda Scott/5]	New york pizzas are acquired by Linda Scott.
204	1915	5	[Pizzas with cheese/69]	{are bought by/2}	[Doctor Gary Washington/33]	Pizzas with cheese are bought by Doctor Gary Washington too.
204	2499	5	[That man/33]	{discovers/16}	[the terrible headaches/90]	That man discovers the terrible headaches.
204	2551	5	[Miss Kant/28]	{has/18}	[such diseases/90]	Miss Kant has such diseases.
204	2051	5	[Linda/5]	{carefully looks at/4}	[the book of Dynamical Systems/48]	Linda carefully looks at the book of Dynamical Systems.
204	2911	5	[That student/5]	{played with/1}	[Robert/104]	That student played with Robert.
204	3394	5	[Doctor Gary Washington/33]	{plays with/1}	[such pet/104]	Doctor Gary Washington plays with such pet too.
204	1927	5	[The dried food/120]	{is acquired by/2}	[that specialist/33]	The dried food is acquired by that specialist.
204	2148	5	[Linda/5]	{attends/6}	[a Business lecture/55]	Linda attends a Business lecture.
204	2186	5	[Prof. Garcia/20]	{presents/5}	[that course/55]	Prof. Garcia presents that course.
204	663	5	[Jaguars/85]	{are driven by/9}	[such teacher/20]	Jaguars are driven by such teacher.
204	1339	5	[A boomerang/125]	{is acquired by/2}	[that professor/20]	A boomerang is acquired by that professor.
204	2378	5	[Paris Gray/40]	{produces/20}	[it/125]	Paris Gray produces it.
204	3679	5	[Linda/5]	{prepares for/25}	[a practical part/124]	Linda prepares for a practical part.
204	511	5	[The pizzas with cheese/69]	{are eaten by/8}	[her/5]	The pizzas with cheese are eaten by her.
204	1317	5	[Prof. Garcia/20]	{just got/2}	[such aliments/69]	Prof. Garcia just got such aliments.
204	431	5	[New york pizzas/69]	{are eaten by/8}	[such lecturer/20]	New york pizzas are eaten by such lecturer.
204	1131	5	[The boomerang/125]	{is bought by/2}	[Miss Scott/5]	The boomerang is bought by Miss Scott.
204	1261	5	[A boomerang/125]	{is bought by/2}	[Miss Kant/28]	A boomerang is bought by Miss Kant too.
204	1239	5	[The pizzas/69]	{are bought by/2}	[that ill person/28]	The pizzas are bought by that ill person too.
204	654	5	[Linda/5]	{is driving/9}	[jaguars/85]	Linda is driving jaguars.
204	1242	5	[They/85]	{are acquired by/2}	[Miss Kant/28]	They are acquired by Miss Kant.
204	1112	5	[Linda/5]	{got/2}	[them/85]	Linda got them too.
205	201	11	[Mr. Cooke/11]	{has lunch with/8}	[some pizzas with cheese/69]	Mr. Cooke has lunch with some pizzas with cheese.
205	531	11	[Those aliments/69]	{are eaten by/8}	[Paris Gray/40]	Those aliments are eaten by Paris Gray too.
205	1283	11	[Miss Gray/40]	{acquires/2}	[the muscle car/83]	Miss Gray acquires the muscle car.
205	2390	11	[Such worker/40]	{develops/20}	[the Neapolitan pizzas/69]	Such worker develops the Neapolitan pizzas.
205	1811	11	[They/69]	{are bought by/2}	[Turner/19]	They are bought by Turner.
205	3018	11	[Benjamin Cooke/11]	{played with/1}	[hounds/115]	Benjamin Cooke played with hounds.
205	2724	11	[Doctor Cox/31]	{plays with/1}	[those pets/115]	Doctor Cox plays with those pets too.
205	44	11	[Benjamin Cooke/11]	{is a visiting student in/11}	[Sienna/45]	Benjamin Cooke is a visiting student in Sienna.
205	2457	11	[The industrial company/66]	{has headquarter in/19}	[it/45]	The industrial company has headquarter in it.
205	2	11	[Daniel Moore/29]	{lives in/3}	[Sienna/45]	Daniel Moore lives in Sienna.
205	808	11	[Mr. Cooke/11]	{goes around with/9}	[mustang/83]	Mr. Cooke goes around with mustang.
205	3705	11	[That boy/11]	{prepares for/25}	[the written exam/121]	That boy prepares for the written exam.
205	3743	11	[A Machine Learning class/52]	{requires/26}	[such test/121]	A Machine Learning class requires such test.
205	2184	11	[A ML course/52]	{is presented by/5}	[Prof. Turner/19]	A ML course is presented by Prof. Turner.
205	2263	11	[It/52]	{bs offered by/22}	[an Economic School/62]	It bs offered by an Economic School.
205	2125	11	[The Machine Learning course/52]	{is attended by/6}	[Benjamin Cooke/11]	The Machine Learning course is attended by Benjamin Cooke.
205	2074	11	[Such scholar/11]	{is reading/4}	[a Probability Theory book/50]	Such scholar is reading a Probability Theory book.
205	2217	11	[Such text/50]	{was written by/7}	[Turner/19]	Such text was written by Turner.
205	1815	11	[A footballs/128]	{us bought by/2}	[him/19]	A footballs us bought by him.
205	1659	11	[That toy/128]	{is bought by/2}	[Daniel/29]	That toy is bought by Daniel too.
205	3606	11	[Hounds/115]	{catca/0}	[it/128]	Hounds catca it.
205	1087	11	[Such toy/128]	{is acquired by/2}	[Benjamin Cooke/11]	Such toy is acquired by Benjamin Cooke.
205	1103	11	[Such boy/11]	{acquires/2}	[a pet-food/118]	Such boy acquires a pet-food too.
205	1101	11	[Such scholar/11]	{acquires/2}	[the muscle car/83]	Such scholar acquires the muscle car too.
205	1673	11	[That means of transportation/83]	{is acquired by/2}	[Daniel Moore/29]	That means of transportation is acquired by Daniel Moore too.
206	2988	111	[Chris/8]	{plays with/1}	[the wolf/111]	Chris plays with the wolf.
206	3556	111	[Chewable toys/119]	{are eaten by/8}	[it/111]	Chewable toys are eaten by it.
206	3631	111	[That animal/111]	{chases/0}	[a ball/128]	That animal chases a ball.
206	983	111	[Lady Anderson/30]	{just jought/2}	[a balloon/128]	Lady Anderson just jought a balloon.
206	2946	111	[Mary/20]	{plays with/1}	[the wolf/111]	Mary plays with the wolf.
206	1336	111	[Mary Garcia/20]	{just got/2}	[the pizza/68]	Mary Garcia just got the pizza.
206	276	111	[That food/68]	{is eaten by/8}	[Mr. Jeffrey Phillips/35]	That food is eaten by Mr. Jeffrey Phillips.
206	3387	111	[Gary Washington/33]	{plays with/1}	[the wolf/111]	Gary Washington plays with the wolf.
206	1931	111	[The expensive car/86]	{is acquired by/2}	[that medic/33]	The expensive car is acquired by that medic.
206	1926	111	[Such man/33]	{has got/2}	[some chewable toys/119]	Such man has got some chewable toys too.
206	2500	111	[Such medic/33]	{discovers/16}	[the backache/91]	Such medic discovers the backache.
206	2530	111	[Some analgesic drugs/93]	{fight/17}	[it/91]	Some analgesic drugs fight it.
206	3240	111	[Chief Phillips/35]	{played with/1}	[a wolf/111]	Chief Phillips played with a wolf.
206	2820	111	[Virginia/30]	{played with/1}	[it/111]	Virginia played with it too.
206	990	111	[She/30]	{has got/2}	[some chewable toys/119]	She has got some chewable toys.
206	1328	111	[That food/119]	{are acquired by/2}	[Mary Garcia/20]	That food are acquired by Mary Garcia too.
206	2271	111	[Chief Phillips/35]	{produces/20}	[them/119]	Chief Phillips produces them.
206	2285	111	[That worker/35]	{produces/20}	[the tennis ball/128]	That worker produces the tennis ball too.
207	2460	60	[The Faculty of Physics/60]	{has headquarter in/19}	[The French capital/46]	The Faculty of Physics has headquarter in The French capital.
207	94	60	[Miss Anderson/12]	{is on visit in/11}	[Paris/46]	Miss Anderson is on visit in Paris.
207	2255	60	[A Business class/55]	{is offered by/22}	[the Faculty of Physics/60]	A Business class is offered by the Faculty of Physics.
207	2171	60	[The Business course/55]	{is taught by/5}	[Elizabeth Harris/21]	The Business course is taught by Elizabeth Harris.
207	3078	60	[That lecturer/21]	{played with/1}	[the jaguars/109]	That lecturer played with the jaguars.
207	3507	60	[Bigtfelines/109]	{eat/8}	[kibbles/116]	Bigtfelines eat kibbles.
207	1664	60	[The rabbit kibbles/116]	{are bought by/2}	[Daniel/29]	The rabbit kibbles are bought by Daniel.
208	525	4	[A cheeseburger/71]	{is eaten by/8}	[Charles/4]	A cheeseburger is eaten by Charles.
208	827	4	[That boy/4]	{goes around with/9}	[bmw/82]	That boy goes around with bmw.
208	629	4	[Such vehicle/82]	{is driven by/9}	[G. Wolf/26]	Such vehicle is driven by G. Wolf too.
208	1286	4	[Such means of transportation/82]	{is acquired by/2}	[Paris/40]	Such means of transportation is acquired by Paris.
208	3461	4	[Charles/4]	{played with/1}	[a dog/114]	Charles played with a dog.
208	1988	4	[He/4]	{just got/2}	[bmw station wagon/82]	He just got bmw station wagon.
208	1468	4	[It/82]	{is acquired by/2}	[K. Ross/32]	It is acquired by K. Ross too.
208	2091	4	[Charles/4]	{follows/6}	[an AI class/54]	Charles follows an AI class.
208	2182	4	[It/54]	{is taught by/5}	[Turner/19]	It is taught by Turner.
208	2236	4	[A Department of Mathematics/61]	{provides/22}	[it/54]	A Department of Mathematics provides it.
208	3741	4	[An AI course/54]	{requires/26}	[an oral test/122]	An AI course requires an oral test.
208	3730	4	[An oral exam/122]	{is prepared by/25}	[Charlie/4]	An oral exam is prepared by Charlie.
208	2034	4	[The book of Probability Theory/50]	{is studied by/4}	[such boy/4]	The book of Probability Theory is studied by such boy.
208	1973	4	[That student/4]	{got/2}	[some tennis balls/129]	That student got some tennis balls.
208	2395	4	[Paris/40]	{produces/20}	[them/129]	Paris produces them.
208	1276	4	[Such employee/40]	{has got/2}	[the chewable toys/119]	Such employee has got the chewable toys.
208	1266	4	[She/40]	{buys/2}	[the cheeseburger/71]	She buys the cheeseburger too.
208	1890	4	[Mr. Wolf/26]	{got/2}	[that aliment/71]	Mr. Wolf got that aliment too.
208	1968	4	[Charles/4]	{buys/2}	[such food/71]	Charles buys such food too.
208	455	4	[The cheeseburger/71]	{is eaten by/8}	[Mr. Wolf/26]	The cheeseburger is eaten by Mr. Wolf.
208	2548	4	[Such ill person/26]	{is affected by/18}	[the terrible headache/89]	Such ill person is affected by the terrible headache.
208	11	4	[That patient/26]	{inhabits in/3}	[Washington DC/47]	That patient inhabits in Washington DC.
208	2474	4	[That ill person/26]	{assumes/23}	[the painkillers/93]	That ill person assumes the painkillers.
208	81	4	[Charles/4]	{is a visiting student in/11}	[Washington DC/47]	Charles is a visiting student in Washington DC.
208	1978	4	[Chew toys/119]	{are acquired by/2}	[that boy/4]	Chew toys are acquired by that boy.
209	1414	68	[J. Lee/38]	{just got/2}	[a Neapolitan pizza/68]	J. Lee just got a Neapolitan pizza.
209	1415	68	[A pet-food/118]	{is bought by/2}	[that worker/38]	A pet-food is bought by that worker too.
209	3475	68	[Linzy/99]	{eats/8}	[it/118]	Linzy eats it.
209	2429	68	[Mr. Lee/38]	{produces/20}	[a pet-food/118]	Mr. Lee produces a pet-food.
209	346	68	[A Neapolitan pizza/68]	{is eaten by/8}	[Daniel Moore/29]	A Neapolitan pizza is eaten by Daniel Moore.
209	1652	68	[A motorcycle/80]	{is acquired by/2}	[him/29]	A motorcycle is acquired by him.
209	832	68	[It/80]	{hs driven by/9}	[Charlie/4]	It hs driven by Charlie.
209	1830	68	[Michael Turner/19]	{just bought/2}	[the Neapolitan pizza/68]	Michael Turner just bought the Neapolitan pizza.
209	136	68	[Such lecturer/19]	{eats/8}	[that food/68]	Such lecturer eats that food.
209	2217	68	[The Probability Theory book/50]	{was written by/7}	[that teacher/19]	The Probability Theory book was written by that teacher.
209	1817	68	[Balloons/129]	{are acquired by/2}	[him/19]	Balloons are acquired by him.
209	2180	68	[Prof. turner/19]	{teaches/5}	[DP lectures/56]	Prof. turner teaches DP lectures.
209	1808	68	[That professor/19]	{buys/2}	[a motorbike/80]	That professor buys a motorbike.
209	166	68	[J. Lee/38]	{eats/8}	[a pizza with cheese/68]	J. Lee eats a pizza with cheese.
209	2436	68	[That employee/38]	{develops/20}	[such food/68]	That employee develops such food.
209	2428	68	[A two-wheeled motor vehicle/80]	{is developed by/20}	[Mr. Lee/38]	A two-wheeled motor vehicle is developed by Mr. Lee too.
209	2447	68	[Such worker/38]	{produces/20}	[balls/129]	Such worker produces balls too.
209	1392	68	[A motorbike/80]	{is bought by/2}	[uncle John/38]	A motorbike is bought by uncle John.
209	715	68	[Such employee/38]	{goes around with/9}	[that means of transportation/80]	Such employee goes around with that means of transportation.
209	1674	68	[The new york pizza/68]	{is acquired by/2}	[Daniel Moore/29]	The new york pizza is acquired by Daniel Moore.
209	2556	68	[Such ill person/29]	{hs affected by/18}	[headaches/90]	Such ill person hs affected by headaches.
209	922	68	[That patient/29]	{drives/9}	[a motorcycle/80]	That patient drives a motorcycle.
209	1964	68	[Charlie/4]	{acquires/2}	[such means of transportation/80]	Charlie acquires such means of transportation.
209	356	68	[The pizza/68]	{is eaten by/8}	[Gary Washington/33]	The pizza is eaten by Gary Washington.
209	1921	68	[Such doctor/33]	{just bought/2}	[the tennis balls/129]	Such doctor just bought the tennis balls.
210	2437	85	[J. Lee/38]	{prfduces/20}	[jaguars/85]	J. Lee prfduces jaguars.
210	2434	85	[T-bone steaks/74]	{are developed by/20}	[such employee/38]	T-bone steaks are developed by such employee too.
210	1377	85	[Miss House/27]	{has got/2}	[such aliments/74]	Miss House has got such aliments.
210	137	85	[Such food/74]	{are eaten by/8}	[Mike Turner/19]	Such food are eaten by Mike Turner.
210	2183	85	[That lecturer/19]	{is teaching/5}	[ML classes/53]	That lecturer is teaching ML classes.
210	1632	85	[Donna/10]	{just got/2}	[jaguars/85]	Donna just got jaguars.
210	636	85	[Such vehicles/85]	{are driven by/9}	[Gary Washington/33]	Such vehicles are driven by Gary Washington.
210	357	85	[Such man/33]	{eats/8}	[some steaks/74]	Such man eats some steaks.
210	843	85	[Jaguars/85]	{are driven by/9}	[Christine House/27]	Jaguars are driven by Christine House.
210	1398	85	[John Lee/38]	{buys/2}	[such vehicles/85]	John Lee buys such vehicles.
210	4	85	[NY/43]	{is the home town of/3}	[that employee/38]	NY is the home town of that employee.
210	1814	85	[Luxury cars/85]	{are bought by/2}	[Michael Turner/19]	Luxury cars are bought by Michael Turner.
210	1822	85	[That professor/19]	{just bought/2}	[some chew toys/119]	That professor just bought some chew toys too.
210	3511	85	[The big felines/109]	{are eating/8}	[them/119]	The big felines are eating them.
210	1918	85	[Doc. Washington/33]	{goq/2}	[luxury cars/85]	Doc. Washington goq luxury cars.
210	1372	85	[They/85]	{are acquired ny/2}	[Christie/27]	They are acquired ny Christie too.
210	2471	85	[That ill person/27]	{takes/23}	[the analgesics/93]	That ill person takes the analgesics.
210	267	85	[She/27]	{has lunch with/8}	[the beef steaks/74]	She has lunch with the beef steaks.
210	1637	85	[Miss Brown/10]	{just bought/2}	[those aliments/74]	Miss Brown just bought those aliments.
210	708	85	[Luxury cars/85]	{are driven by/9}	[John Lee/38]	Luxury cars are driven by John Lee.
210	672	85	[Donna/10]	{drives/9}	[those vehicles/85]	Donna drives those vehicles too.
210	2041	85	[She/10]	{reads/4}	[the ML books/49]	She reads the ML books.
210	2218	85	[They/49]	{were written by/7}	[Prof. Turner/19]	They were written by Prof. Turner.
210	591	85	[Such lecturer/19]	{is driving/9}	[luxury cars/85]	Such lecturer is driving luxury cars.
210	1817	85	[He/19]	{acquires/2}	[footballs/129]	He acquires footballs.
211	811	11	[Ben Cook/11]	{drives/9}	[an auto/78]	Ben Cook drives an auto.
211	200	11	[Such student/11]	{is eating/8}	[a salad/77]	Such student is eating a salad.
211	3011	11	[He/11]	{plays with/1}	[domestic felines/113]	He plays with domestic felines.
211	2229	11	[He/11]	{is signed to/13}	[a School of Economics and Finance/62]	He is signed to a School of Economics and Finance.
211	42	11	[He/11]	{is a visiting student in/11}	[the Italian capital city/42]	He is a visiting student in the Italian capital city.
211	2452	11	[The software engineering company/63]	{has main seat in/19}	[that urban center/42]	The software engineering company has main seat in that urban center.
211	22	11	[Beth/21]	{inhabits in/3}	[the Italian capital city/42]	Beth inhabits in the Italian capital city.
211	23	11	[Miss House/27]	{inhabits in/3}	[such urban center/42]	Miss House inhabits in such urban center too.
211	2128	11	[The Business class/55]	{is followed by/6}	[ben Cook/11]	The Business class is followed by ben Cook.
211	2171	11	[Professor Harris/21]	{is teaching/5}	[that course/55]	Professor Harris is teaching that course.
211	1770	11	[Such professor/21]	{just got/2}	[the chewable toys/119]	Such professor just got the chewable toys.
211	3546	11	[That food/119]	{are eaten by/8}	[cats/113]	That food are eaten by cats.
211	2717	11	[Kim Cox/31]	{uses to play with/1}	[small felines/113]	Kim Cox uses to play with small felines.
211	2072	11	[Benjamin Cooke/11]	{is reading/4}	[Quantum Mechanics notes/51]	Benjamin Cooke is reading Quantum Mechanics notes.
211	3707	11	[A practical test/124]	{is prepared by/25}	[such student/11]	A practical test is prepared by such student.
211	1100	11	[A salad/77]	{is acquired by/2}	[Mr. Cooke/11]	A salad is acquired by Mr. Cooke.
211	1087	11	[That scholar/11]	{buys/2}	[the ball/128]	That scholar buys the ball too.
211	1097	11	[Such student/11]	{just bought/2}	[the car/78]	Such student just bought the car too.
211	1019	11	[Patsy/36]	{jnst bought/2}	[that vehicle/78]	Patsy jnst bought that vehicle too.
211	1094	11	[Mr. Cooke/11]	{buys/2}	[chew toys/119]	Mr. Cooke buys chew toys too.
212	3057	28	[Cathy/28]	{plays with/1}	[some jaguars/109]	Cathy plays with some jaguars.
212	3588	28	[The boomerang/125]	{is chased by/0}	[those animals/109]	The boomerang is chased by those animals.
212	3435	28	[Richard Allen/6]	{plays with/1}	[such pets/109]	Richard Allen plays with such pets.
212	1238	28	[Miss Kant/28]	{just bought/2}	[a fruit/75]	Miss Kant just bought a fruit.
212	2399	28	[Such aliment/75]	{is developed by/20}	[Paris/40]	Such aliment is developed by Paris.
212	2377	28	[Paris Gray/40]	{develops/20}	[a food for pet/118]	Paris Gray develops a food for pet too.
212	1935	28	[It/118]	{is bought by/2}	[Doctor Gary Washington/33]	It is bought by Doctor Gary Washington.
212	463	28	[A fresh fruit/75]	{is eaten by/8}	[Cathy/28]	A fresh fruit is eaten by Cathy.
212	1261	28	[That ill person/28]	{got/2}	[the boomerang/125]	That ill person got the boomerang.
212	1573	28	[R. Allen/6]	{has got/2}	[it/125]	R. Allen has got it too.
212	1287	28	[Such toy/125]	{is bought by/2}	[Paris/40]	Such toy is bought by Paris too.
212	1286	28	[Such employee/40]	{acquires/2}	[bmw/82]	Such employee acquires bmw too.
212	533	28	[A fruit/75]	{is eaten by/8}	[her/40]	A fruit is eaten by her.
212	2550	28	[A cold/87]	{is what affects/18}	[Catherine Kant/28]	A cold is what affects Catherine Kant.
212	2526	28	[The antipyretic drug/94]	{tueats/17}	[such disease/87]	The antipyretic drug tueats such disease.
212	2502	28	[A bad cold/87]	{is discovered by/16}	[Doctor GaryaWashington/33]	A bad cold is discovered by Doctor GaryaWashington.
212	2490	28	[Doc. Washington/33]	{prescribes/15}	[the antipyretic/94]	Doc. Washington prescribes the antipyretic.
212	1260	28	[Bmw station wagon/82]	{is bought by/2}	[Miss Kant/28]	Bmw station wagon is bought by Miss Kant.
212	638	28	[That means of transportation/82]	{is driven by/9}	[Doc. Washington/33]	That means of transportation is driven by Doc. Washington.
212	7	28	[Doctor Gary Washington/33]	{lives in/3}	[big apple/43]	Doctor Gary Washington lives in big apple.
212	2463	28	[Miss Kant/28]	{assumes/23}	[an antipyretic drug/94]	Miss Kant assumes an antipyretic drug.
212	836	28	[She/28]	{drives/9}	[bmw/82]	She drives bmw.
212	1259	28	[Such patient/28]	{has got/2}	[a pet-food/118]	Such patient has got a pet-food.
212	3510	28	[It/118]	{is eaten by/8}	[big felines/109]	It is eaten by big felines.
212	1285	28	[Miss Gray/40]	{got/2}	[it/118]	Miss Gray got it.
213	2573	89	[Nancy Carter/23]	{is affected by/18}	[a bad headache/89]	Nancy Carter is affected by a bad headache.
213	3326	89	[Miss Nancy/23]	{uses to play with/1}	[small felines/113]	Miss Nancy uses to play with small felines.
213	3546	89	[Some chewable toys/119]	{are eaten by/8}	[domestic felines/113]	Some chewable toys are eaten by domestic felines.
213	2516	89	[Kim Cox/31]	{discovers/16}	[a terrible headache/89]	Kim Cox discovers a terrible headache.
213	2519	89	[Antibiotics/92]	{treat/17}	[such disease/89]	Antibiotics treat such disease.
214	3267	109	[Daniel Moore/17]	{uses to play with/1}	[the big felines/109]	Daniel Moore uses to play with the big felines.
214	777	109	[Mustangs/84]	{are driven by/9}	[him/17]	Mustangs are driven by him.
214	849	109	[Christie/27]	{is driving/9}	[such meanss of transport/84]	Christie is driving such meanss of transport too.
214	268	109	[Pasta/70]	{is eaten by/8}	[her/27]	Pasta is eaten by her.
214	2700	109	[Tom/3]	{played with/1}	[big felines/109]	Tom played with big felines.
214	3507	109	[Such beasts/109]	{eat/8}	[some tuna kibbles/116]	Such beasts eat some tuna kibbles.
214	3587	109	[Big felwnes/109]	{catch/0}	[sticks/127]	Big felwnes catch sticks.
214	3246	109	[Mr. Jeffrey Phillips/35]	{played with/1}	[the jaguars/109]	Mr. Jeffrey Phillips played with the jaguars.
214	3288	109	[Christy/27]	{plays with/1}	[big felines/109]	Christy plays with big felines too.
214	2563	109	[That patient/27]	{has/18}	[the terrible headache/89]	That patient has the terrible headache.
214	1367	109	[Mustangs/84]	{are acquired by/2}	[such ill person/27]	Mustangs are acquired by such ill person.
214	2470	109	[Some antimicrobial drugs/92]	{are assumed by/23}	[that patient/27]	Some antimicrobial drugs are assumed by that patient.
214	2679	109	[James Williams/34]	{uses to play with/1}	[the jaguars/109]	James Williams uses to play with the jaguars.
214	2494	109	[The antimicrobial drugs/92]	{are prescribed by/15}	[such man/34]	The antimicrobial drugs are prescribed by such man.
215	2593	15	[Daniel House/15]	{uses to play with/1}	[Charlie/95]	Daniel House uses to play with Charlie.
215	2656	15	[John Lee/38]	{played wmth/1}	[that animal/95]	John Lee played wmth that animal too.
215	3265	15	[Daniel Moore/17]	{played with/1}	[such beast/95]	Daniel Moore played with such beast too.
215	1953	15	[The dried food/120]	{is acquired by/2}	[such lecturer/17]	The dried food is acquired by such lecturer.
215	1875	15	[It/120]	{is acquired by/2}	[Kimberly Cox/31]	It is acquired by Kimberly Cox too.
215	3714	15	[An oral exam/122]	{is prepared by/25}	[Daniel House/15]	An oral exam is prepared by Daniel House.
215	3741	15	[That test/122]	{is required in/26}	[an AI course/54]	That test is required in an AI course.
215	912	15	[Daniel House/15]	{drives/9}	[mustangs/84]	Daniel House drives mustangs.
215	1887	15	[G. Wolf/26]	{just got/2}	[such meanss of transportation/84]	G. Wolf just got such meanss of transportation.
215	1895	15	[Footballs/129]	{are acquired by/2}	[that ill person/26]	Footballs are acquired by that ill person too.
215	318	15	[Daniel/15]	{has lunch with/8}	[maccherrni/70]	Daniel has lunch with maccherrni.
215	114	15	[Such scholar/15]	{is on visit in/11}	[Rome/42]	Such scholar is on visit in Rome.
215	2452	15	[A software consulting company/63]	{is located in/19}	[it/42]	A software consulting company is located in it.
215	2059	15	[The book of Dynamical Systems/48]	{is studied by/4}	[Daniel/15]	The book of Dynamical Systems is studied by Daniel.
215	2203	15	[Dynamical Systems book/48]	{was written by/7}	[Daniel Moore/17]	Dynamical Systems book was written by Daniel Moore.
215	208	15	[Maccheroni/70]	{is eaten by/8}	[such teacher/17]	Maccheroni is eaten by such teacher.
215	2223	15	[Daniel Moore/17]	{is tenured at/12}	[the Faculty of Electronics/58]	Daniel Moore is tenured at the Faculty of Electronics.
215	1943	15	[Pasta/70]	{is acquired by/2}	[that lecturer/17]	Pasta is acquired by that lecturer.
215	2156	15	[An AI class/54]	{is attended by/6}	[Daniel/15]	An AI class is attended by Daniel.
215	2162	15	[It/54]	{is taught by/5}	[Daniel Moore/17]	It is taught by Daniel Moore.
215	1173	15	[Daniel/15]	{got/2}	[a desiccated food/120]	Daniel got a desiccated food.
215	1407	15	[J. Lee/38]	{acquires/2}	[it/120]	J. Lee acquires it too.
215	1393	15	[He/38]	{just got/2}	[mustangs/84]	He just got mustangs too.
215	1163	15	[Dan/15]	{just got/2}	[pasta/70]	Dan just got pasta too.
215	1167	15	[Such student/15]	{has got/2}	[balloons/129]	Such student has got balloons too.
216	82	46	[Charles/4]	{is on visit in/11}	[Paris/46]	Charles is on visit in Paris.
216	2032	46	[The Quantum Mechanics books/51]	{are studiet by/4}	[that student/4]	The Quantum Mechanics books are studiet by that student.
216	2196	46	[Paris Gray/22]	{authors/7}	[those texts/51]	Paris Gray authors those texts.
216	1991	46	[That teacher/22]	{hasrgot/2}	[mustangs/84]	That teacher hasrgot mustangs.
216	155	46	[Such professor/22]	{is eating/8}	[a cheeseburger/71]	Such professor is eating a cheeseburger.
216	15	46	[The French capital/46]	{is the home town of/3}	[Doctor Cox/31]	The French capital is the home town of Doctor Cox.
216	2722	46	[She/31]	{played with/1}	[rob/104]	She played with rob.
216	2461	46	[A mechanical workshop/65]	{has headquarter in/19}	[The French capital/46]	A mechanical workshop has headquarter in The French capital.
216	2267	46	[The mechanical small company/65]	{has hired/21}	[Linda Scott/39]	The mechanical small company has hired Linda Scott.
216	2460	46	[The Physics Faculty/60]	{is located in/19}	[Paris/46]	The Physics Faculty is located in Paris.
216	14	46	[The French capital/46]	{is the home town of/3}	[Paris Gray/22]	The French capital is the home town of Paris Gray.
217	2540	87	[Lady Anderson/30]	{is affected by/18}	[a cold/87]	Lady Anderson is affected by a cold.
217	977	87	[Such patient/30]	{got/2}	[some muscle cars/84]	Such patient got some muscle cars.
217	2526	87	[The antipyretic drug/94]	{treats/17}	[a flu/87]	The antipyretic drug treats a flu.
217	2475	87	[An aspirin/94]	{is assumed by/23}	[lady Anderson/30]	An aspirin is assumed by lady Anderson.
217	2490	87	[Doc. Washington/33]	{prescribes/15}	[such medicine/94]	Doc. Washington prescribes such medicine.
217	1917	87	[Such specialist/33]	{just bought/2}	[maccheroni/70]	Such specialist just bought maccheroni.
217	3387	87	[That doctor/33]	{played with/1}	[the wolf/111]	That doctor played with the wolf.
217	2502	87	[The nasty flu/87]	{is disclvered by/16}	[that specialist/33]	The nasty flu is disclvered by that specialist.
217	1926	87	[Chew toys/119]	{are bought by/2}	[Doctor Gary Washington/33]	Chew toys are bought by Doctor Gary Washington.
218	486	68	[The pizza with cheese/68]	{is eaten by/8}	[John Lee/2]	The pizza with cheese is eaten by John Lee.
218	2752	68	[That scholar/2]	{uses to play with/1}	[cathy cat/106]	That scholar uses to play with cathy cat.
218	166	68	[J. Lee/38]	{is eating/8}	[the pizza with cheese/68]	J. Lee is eating the pizza with cheese.
218	446	68	[Such food/68]	{is eaten by/8}	[Mr. Wolf/26]	Such food is eaten by Mr. Wolf too.
218	1907	68	[He/26]	{buys/2}	[a muscle car/83]	He buys a muscle car.
218	1900	68	[Some chew toys/119]	{are bought by/2}	[such patient/26]	Some chew toys are bought by such patient too.
218	11	68	[Gregory Wolf/26]	{lives in/3}	[Washington/47]	Gregory Wolf lives in Washington.
218	206	68	[The new york pizza/68]	{is eaten by/8}	[Daniel Moore/17]	The new york pizza is eaten by Daniel Moore.
218	2160	68	[Such professor/17]	{is teaching/5}	[course of Design Patterns/56]	Such professor is teaching course of Design Patterns.
218	3277	68	[That teacher/17]	{uses to play with/1}	[cathy cat/106]	That teacher uses to play with cathy cat.
218	2203	68	[That lecturer/17]	{authors/7}	[Dynamical Systems book/48]	That lecturer authors Dynamical Systems book.
218	1960	68	[The pizza/68]	{is acquired by/2}	[him/17]	The pizza is acquired by him.
218	1945	68	[That teacher/17]	{yot/2}	[the tennis ball/128]	That teacher yot the tennis ball too.
218	2436	68	[J. Lee/38]	{produces/20}	[the Neapolitan pizza/68]	J. Lee produces the Neapolitan pizza.
218	709	68	[Such employee/38]	{drives/9}	[a muscle car/83]	Such employee drives a muscle car.
218	1310	68	[The pizza with cheese/68]	{is bought by/2}	[J. Williams/34]	The pizza with cheese is bought by J. Williams.
218	2495	68	[Painkillers/93]	{are prescribed by/15}	[such doctor/34]	Painkillers are prescribed by such doctor.
218	2530	68	[They/93]	{treat/17}	[the pain in the back/91]	They treat the pain in the back.
218	2474	68	[They/93]	{are assumed by/23}	[Gregory Wolf/26]	They are assumed by Gregory Wolf.
218	628	68	[That ill person/26]	{goes around with/9}	[a muscle car/83]	That ill person goes around with a muscle car.
218	1752	68	[John Lee/2]	{has got/2}	[the new york pizza/68]	John Lee has got the new york pizza.
218	1744	68	[That boy/2]	{just got/2}	[the chewable teys/119]	That boy just got the chewable teys too.
218	1414	68	[A new york pizza/68]	{is bought by/2}	[Mr. Lee/38]	A new york pizza is bought by Mr. Lee too.
218	2427	68	[Chew toys/119]	{are produced by/20}	[him/38]	Chew toys are produced by him.
218	1908	68	[A pizza/68]	{is acquired by/2}	[Mr. Wolf/26]	A pizza is acquired by Mr. Wolf.
219	3730	122	[Charles/4]	{prepares for/25}	[an oral exam/122]	Charles prepares for an oral exam.
219	3741	122	[Such test/122]	{is required in/26}	[a bI class/54]	Such test is required in a bI class.
219	2192	122	[Prwfessor Gary Washington/18]	{is teaching/5}	[the AI course/54]	Prwfessor Gary Washington is teaching the AI course.
219	2091	122	[Charlie/4]	{follows/6}	[it/54]	Charlie follows it.
219	2251	122	[The Department of Dynamical Systems/59]	{provides/22}	[such lecture/54]	The Department of Dynamical Systems provides such lecture.
220	3322	108	[Miss Carter/23]	{uses to play with/1}	[the jaguar/108]	Miss Carter uses to play with the jaguar.
220	1585	108	[Such ill person/23]	{buys/2}	[the beef steaks/74]	Such ill person buys the beef steaks.
220	3533	108	[A dried food/120]	{is eaten by/8}	[a jaguar/108]	A dried food is eaten by a jaguar.
220	1043	108	[A desiccated food/120]	{is acquired by/2}	[Mr. Hall/16]	A desiccated food is acquired by Mr. Hall.
220	1797	108	[Sarah/7]	{buys/2}	[it/120]	Sarah buys it too.
220	2296	108	[That food/120]	{is produced by/20}	[Caesar/37]	That food is produced by Caesar.
220	1875	108	[It/120]	{is acquired by/2}	[Kim Cox/31]	It is acquired by Kim Cox.
220	3623	108	[A boomerang/125]	{is chased by/0}	[the big wild feline/108]	A boomerang is chased by the big wild feline.
220	1807	108	[A boomerang/125]	{is bought by/2}	[miss smith/7]	A boomerang is bought by miss smith.
220	3154	108	[She/7]	{played with/1}	[a jaguar/108]	She played with a jaguar.
220	3735	108	[That scholar/7]	{prepares for/25}	[a practical part/124]	That scholar prepares for a practical part.
220	3744	108	[The ML lectures/53]	{require/26}	[it/124]	The ML lectures require it.
220	2965	108	[Chief Clark/37]	{plays with/1}	[the big wild feline/108]	Chief Clark plays with the big wild feline.
220	562	108	[The two-wheeled motor vehicle/80]	{is driven by/9}	[him/37]	The two-wheeled motor vehicle is driven by him.
220	805	108	[It/80]	{is driven by/9}	[Kimberly Cox/31]	It is driven by Kimberly Cox too.
220	1028	108	[It/80]	{is acquired by/2}	[mr. hall/16]	It is acquired by mr. hall.
220	3301	108	[Such professor/16]	{uses to play with/1}	[the jaguar/108]	Such professor uses to play with the jaguar.
220	2222	108	[That teacher/16]	{is the author of/7}	[the ML materials/49]	That teacher is the author of the ML materials.
220	1053	108	[The boomerang/125]	{is bought by/2}	[him/16]	The boomerang is bought by him.
220	2300	108	[Caesar Clark/37]	{develops/20}	[such toy/125]	Caesar Clark develops such toy.
220	1599	108	[It/125]	{is acquired by/2}	[nancy carter/23]	It is acquired by nancy carter.
220	2713	108	[Kim Cox/31]	{uses to play with/1}	[the big wild feline/108]	Kim Cox uses to play with the big wild feline.
220	2518	108	[The bad nasty cough/88]	{is discovered by/16}	[that specialist/31]	The bad nasty cough is discovered by that specialist.
220	2533	108	[Analgesics/93]	{treat/17}	[it/88]	Analgesics treat it.
220	2468	108	[Some painkillers/93]	{are assumedeby/23}	[Misl Nancy/23]	Some painkillers are assumedeby Misl Nancy.
221	1004	36	[The fruit/75]	{is acquired by/2}	[Patsy/36]	The fruit is acquired by Patsy.
221	303	36	[Miss Brown/10]	{has lunch with/8}	[that aliment/75]	Miss Brown has lunch with that aliment.
221	253	36	[Professor Hall/16]	{eats/8}	[it/75]	Professor Hall eats it too.
221	978	36	[That food/75]	{is acquired by/2}	[lady Anderson/30]	That food is acquired by lady Anderson.
221	3224	36	[Patricia Perez/36]	{uses to play with/1}	[Erik/103]	Patricia Perez uses to play with Erik.
221	2402	36	[The two-wheeled motor vehicle/80]	{is produced by/20}	[that worker/36]	The two-wheeled motor vehicle is produced by that worker.
221	571	36	[James/34]	{goes around with/9}	[such means of transport/80]	James goes around with such means of transport.
221	1300	36	[He/34]	{just got/2}	[some tuna kibbles/116]	He just got some tuna kibbles.
221	2494	36	[That specialist/34]	{provides preccription of/15}	[the antibiotics/92]	That specialist provides preccription of the antibiotics.
221	1009	36	[The ball/128]	{is acquired by/2}	[MisshPerez/36]	The ball is acquired by MisshPerez.
221	1295	36	[James/34]	{has got/2}	[it/128]	James has got it too.
221	1288	36	[A motorbike/80]	{is bought by/2}	[such medic/34]	A motorbike is bought by such medic too.
221	976	36	[Such means of transport/80]	{is bought by/2}	[V. Anderson/30]	Such means of transport is bought by V. Anderson too.
221	2415	36	[Miss Perez/36]	{develops/20}	[the balloon/128]	Miss Perez develops the balloon.
221	2268	36	[She/36]	{has a job in/21}	[the frozen food preparation business/64]	She has a job in the frozen food preparation business.
221	2456	36	[Such corporation/64]	{has headquarter in/19}	[Siena/45]	Such corporation has headquarter in Siena.
221	706	36	[The motorcycle/80]	{is driven by/9}	[Patricia Perez/36]	The motorcycle is driven by Patricia Perez.
221	895	36	[That means of transport/80]	{is driven by/9}	[V. Anderson/30]	That means of transport is driven by V. Anderson too.
221	543	36	[Patsy/36]	{is eating/8}	[a fruit/75]	Patsy is eating a fruit.
221	193	36	[Virginia/30]	{hasolunch with/8}	[that aliment/75]	Virginia hasolunch with that aliment too.
221	983	36	[She/30]	{has got/2}	[a tennis ball/128]	She has got a tennis ball.
221	2413	36	[Patricia Perez/36]	{develops/20}	[some rabbit kibbles/116]	Patricia Perez develops some rabbit kibbles.
221	1638	36	[That food/116]	{are acquired by/2}	[Miss Brown/10]	That food are acquired by Miss Brown.
221	3682	36	[She/10]	{prepares for/25}	[an oral test/122]	She prepares for an oral test.
221	2425	36	[Patricia Perez/36]	{produces/20}	[a fresh fruit/75]	Patricia Perez produces a fresh fruit.
222	2238	52	[The Math School/61]	{provides/22}	[the Machine Learning course/52]	The Math School provides the Machine Learning course.
222	2232	52	[Virginia Anderson/12]	{just registered in/13}	[a School of Mathematics/61]	Virginia Anderson just registered in a School of Mathematics.
222	3126	52	[That student/12]	{plays with/1}	[Mat/98]	That student plays with Mat.
222	417	52	[That girl/12]	{has lunch with/8}	[the beef steaks/74]	That girl has lunch with the beef steaks.
222	2194	52	[The ML class/52]	{is presented by/5}	[Washington/18]	The ML class is presented by Washington.
222	770	52	[The jaguar/86]	{is driven by/9}	[that lecturer/18]	The jaguar is driven by that lecturer.
222	3743	52	[The written part/121]	{is required in/26}	[the Machine Learning course/52]	The written part is required in the Machine Learning course.
222	3725	52	[Virginia/12]	{prepares for/25}	[the written test/121]	Virginia prepares for the written test.
222	2120	52	[That girl/12]	{follows/6}	[the ML class/52]	That girl follows the ML class.
222	2029	52	[Such scholar/12]	{carefully looks at/4}	[the ML materials/49]	Such scholar carefully looks at the ML materials.
223	3190	110	[Miss Brown/10]	{plays with/1}	[the panda bear/110]	Miss Brown plays with the panda bear.
223	1626	110	[Such girl/10]	{just bought/2}	[the two-wheeled motor vehicle/80]	Such girl just bought the two-wheeled motor vehicle.
223	3421	110	[Mr. Reed/25]	{played with/1}	[a panda bear/110]	Mr. Reed played with a panda bear.
223	3647	110	[It/110]	{chases/0}	[sticks/127]	It chases sticks.
223	3232	110	[Patsy/36]	{played with/1}	[that pet/110]	Patsy played with that pet.
223	537	110	[Steaks/74]	{are eaten by/8}	[her/36]	Steaks are eaten by her.
223	2812	110	[Mike Turner/19]	{plays with/1}	[the panda/110]	Mike Turner plays with the panda.
223	3400	110	[Doc. Washington/33]	{played with/1}	[the panda bear/110]	Doc. Washington played with the panda bear too.
223	2502	110	[A bad cold/87]	{is discovered by/16}	[such man/33]	A bad cold is discovered by such man.
223	7	110	[He/33]	{inhabits in/3}	[big apple/43]	He inhabits in big apple.
223	1924	110	[Some kiables/116]	{are bought by/2}	[that medic/33]	Some kiables are bought by that medic.
223	3547	110	[Such food/116]	{are eaten by/8}	[a panda bear/110]	Such food are eaten by a panda bear.
223	1014	110	[Kibbles/116]	{are bought by/2}	[Patricia Perez/36]	Kibbles are bought by Patricia Perez.
224	2828	30	[Anderson/30]	{uses to play with/1}	[linzy/99]	Anderson uses to play with linzy.
224	195	30	[A cheeseburger/71]	{is eaten by/8}	[her/30]	A cheeseburger is eaten by her.
224	995	30	[The expensive car/86]	{is bought by/2}	[lady Anderson/30]	The expensive car is bought by lady Anderson.
224	1749	30	[It/86]	{is acquired by/2}	[John Lee/2]	It is acquired by John Lee too.
224	983	30	[The balloon/128]	{is acquired by/2}	[V. Anderson/30]	The balloon is acquired by V. Anderson too.
224	1295	30	[J. Williams/34]	{just got/2}	[that toy/128]	J. Williams just got that toy too.
224	572	30	[He/34]	{is driving/9}	[a jaguar/86]	He is driving a jaguar.
224	626	30	[Miss Gray/40]	{goes around with/9}	[that means of transportation/86]	Miss Gray goes around with that means of transportation too.
224	1276	30	[Chewable toys/119]	{are bought by/2}	[that worker/40]	Chewable toys are bought by that worker.
224	2476	30	[Antibacterials/92]	{are assumed by/23}	[Anderson/30]	Antibacterials are assumed by Anderson.
224	896	30	[A jaguar/86]	{is driven by/9}	[V. Anderson/30]	A jaguar is driven by V. Anderson.
224	1723	30	[Such means of transport/86]	{is acquired by/2}	[Washington/18]	Such means of transport is acquired by Washington.
224	2891	30	[Professor Gary Washington/18]	{plays with/1}	[linda/99]	Professor Gary Washington plays with linda.
224	990	30	[V. Anderson/30]	{acquires/2}	[chew toys/119]	V. Anderson acquires chew toys.
224	980	30	[She/30]	{got/2}	[the burger/71]	She got the burger too.
224	1708	30	[Professor Gary Washington/18]	{just bought/2}	[that aliment/71]	Professor Gary Washington just bought that aliment too.
224	2192	30	[An Artificial Intelligence course/54]	{is presented by/5}	[him/18]	An Artificial Intelligence course is presented by him.
224	2236	30	[Such lecture/54]	{is offered by/22}	[the Math School/61]	Such lecture is offered by the Math School.
224	2462	30	[A Department of Mathematics/61]	{is located in/19}	[the most important californian city/44]	A Department of Mathematics is located in the most important californian city.
224	2540	30	[V. Anderson/30]	{is affected by/18}	[the bad cold/87]	V. Anderson is affected by the bad cold.
224	2521	30	[The antibacterials/92]	{fight/17}	[such disease/87]	The antibacterials fight such disease.
224	2494	30	[Such medicines/92]	{are prescribed by/15}	[James Williams/34]	Such medicines are prescribed by James Williams.
224	2512	30	[Such man/34]	{discovered/16}	[a flu/87]	Such man discovered a flu.
225	1403	38	[John Lee/38]	{buys/2}	[steaks/74]	John Lee buys steaks.
225	427	38	[Marb/20]	{has lunch with/8}	[such food/74]	Marb has lunch with such food.
225	663	38	[Luxury cers/85]	{are driven by/9}	[that teacher/20]	Luxury cers are driven by that teacher.
225	798	38	[Such meanss of transport/85]	{are driven by/9}	[rimberly Cox/31]	Such meanss of transport are driven by rimberly Cox too.
225	2655	38	[J. Lee/38]	{uses to play with/1}	[Mary/101]	J. Lee uses to play with Mary.
225	3327	38	[Miss Nancy/23]	{played with/1}	[such animal/101]	Miss Nancy played with such animal too.
225	2468	38	[Some analgesics/93]	{are assumed by/23}	[such patient/23]	Some analgesics are assumed by such patient.
225	708	38	[J. Lee/38]	{drives/9}	[jaguars/85]	J. Lee drives jaguars.
225	2434	38	[Beef steaks/74]	{are produced by/20}	[such worker/38]	Beef steaks are produced by such worker.
225	337	38	[They/74]	{are eaten by/8}	[little Brian/9]	They are eaten by little Brian.
225	167	38	[Uncle John/38]	{has lunch with/8}	[such food/74]	Uncle John has lunch with such food too.
225	1325	38	[They/74]	{are bought by/2}	[Marw Garcia/20]	They are bought by Marw Garcia.
225	1507	38	[B. Ward/9]	{buys/2}	[that food/74]	B. Ward buys that food too.
225	1399	38	[Uncle John/38]	{just bought/2}	[the tennis ball/128]	Uncle John just bought the tennis ball too.
225	2429	38	[That employee/38]	{develops/20}	[the pet-food/118]	That employee develops the pet-food.
225	1883	38	[Kimberly Cox/31]	{has got/2}	[it/118]	Kimberly Cox has got it.
225	1519	38	[That food/118]	{is acquired by/2}	[B. Ward/9]	That food is acquired by B. Ward too.
225	50	38	[Such student/9]	{is a visiting student in/11}	[Sienna/45]	Such student is a visiting student in Sienna.
225	2457	38	[An industrial factory/66]	{is located in/19}	[it/45]	An industrial factory is located in it.
225	2437	38	[Luxury cars/85]	{are developed by/20}	[John Lee/38]	Luxury cars are developed by John Lee.
225	2441	38	[A balloon/128]	{is produced by/20}	[that employee/38]	A balloon is produced by that employee too.
225	3576	38	[Mary the female mustang/101]	{tries to catch/0}	[it/128]	Mary the female mustang tries to catch it.
225	3096	38	[Ward/9]	{uses to play with/1}	[the mustang/101]	Ward uses to play with the mustang.
225	2718	38	[Kim Cox/31]	{played with/1}	[such pet/101]	Kim Cox played with such pet too.
225	3530	38	[Such animal/101]	{has lunch with/8}	[the pet-food/118]	Such animal has lunch with the pet-food.
226	1027	125	[The boomerang/125]	{is acquired by/2}	[Patricia Perez/36]	The boomerang is acquired by Patricia Perez.
226	1023	125	[Patsy/36]	{just got/2}	[an euscle car/83]	Patsy just got an euscle car too.
226	2407	125	[Maccheroni/70]	{is developed by/20}	[such worker/36]	Maccheroni is developed by such worker.
226	3608	125	[Lady Beth/97]	{chases/0}	[a boomerang/125]	Lady Beth chases a boomerang.
226	2835	125	[V. Anderson/30]	{uses to play with/1}	[Beth/97]	V. Anderson uses to play with Beth.
226	2540	125	[The fever/87]	{is what affects/18}	[her/30]	The fever is what affects her.
226	2507	125	[Such disease/87]	{is discovered by/16}	[K. Ross/32]	Such disease is discovered by K. Ross.
226	2497	125	[He/32]	{prescribes/15}	[the antibacterials/92]	He prescribes the antibacterials.
226	1053	125	[A boomerang/125]	{is acquired by/2}	[Professor G. Hall/16]	A boomerang is acquired by Professor G. Hall.
226	1033	125	[Pasta/70]	{is acquired by/2}	[that lecturer/16]	Pasta is acquired by that lecturer too.
226	2222	125	[ML materials/49]	{were written by/7}	[him/16]	ML materials were written by him.
226	2021	125	[Miss Cox/1]	{studies/4}	[such volumes/49]	Miss Cox studies such volumes.
226	1001	125	[The boomerang/125]	{is acquired by/2}	[Anderson/30]	The boomerang is acquired by Anderson.
226	1235	125	[Paris Cox/1]	{just bought/2}	[that toy/125]	Paris Cox just bought that toy too.
226	2135	125	[That scholar/1]	{attends/6}	[the Machine Learning class/52]	That scholar attends the Machine Learning class.
226	1469	125	[Kevin Ross/32]	{just bought/2}	[the boomerang/125]	Kevin Ross just bought the boomerang.
226	1465	125	[Such doctor/32]	{has got/2}	[the muscle car/83]	Such doctor has got the muscle car too.
226	2404	125	[Patsy/36]	{develops/20}	[the boomerang/125]	Patsy develops the boomerang.
227	1322	79	[The cars/79]	{are acquired by/2}	[Mary Garcia/20]	The cars are acquired by Mary Garcia.
227	1634	79	[Those meanss of transportation/79]	{are acquired by/2}	[Brown/10]	Those meanss of transportation are acquired by Brown too.
227	110	79	[She/10]	{is on viiit in/11}	[siena/45]	She is on viiit in siena.
227	794	79	[Cars/79]	{are driven by/9}	[Cathy/41]	Cars are driven by Cathy.
227	2355	79	[Such worker/41]	{produces/20}	[spaghetti/70]	Such worker produces spaghetti.
227	1660	79	[Cars/79]	{are bought by/2}	[Dan/29]	Cars are bought by Dan.
227	1664	79	[Such ill person/29]	{got/2}	[some rabbit kibbles/116]	Such ill person got some rabbit kibbles too.
227	641	79	[Trucks/79]	{are driven by/9}	[Gary Washington/33]	Trucks are driven by Gary Washington.
227	2500	79	[Such man/33]	{discovered/16}	[the terrible backache/91]	Such man discovered the terrible backache.
227	1192	79	[Catherine Kant/41]	{buys/2}	[the cars/79]	Catherine Kant buys the cars.
227	2754	79	[She/41]	{plays with/1}	[Gary/105]	She plays with Gary.
227	668	79	[Mary/20]	{goes around with/9}	[some trucks/79]	Mary goes around with some trucks.
227	2213	79	[That lecturer/20]	{authors/7}	[a book of Probability Theory/50]	That lecturer authors a book of Probability Theory.
227	920	79	[Dan/29]	{goes around with/9}	[cars/79]	Dan goes around with cars.
227	2480	79	[Analgesic drugs/93]	{are assumed by/23}	[him/29]	Analgesic drugs are assumed by him.
227	677	79	[Brhwn/10]	{drives/9}	[the cars/79]	Brhwn drives the cars.
227	2360	79	[Those vehicles/79]	{are produced by/20}	[Catherine Kant/41]	Those vehicles are produced by Catherine Kant.
227	388	79	[Such worker/41]	{has lunch with/8}	[maccheroni/70]	Such worker has lunch with maccheroni.
227	1920	79	[Doctor Gary Washington/33]	{just bought/2}	[some cars/79]	Doctor Gary Washington just bought some cars.
227	1924	79	[Kibbles/116]	{are bought by/2}	[that doctor/33]	Kibbles are bought by that doctor too.
228	148	22	[Pariu Gray/22]	{is eating/8}	[spaghetti/70]	Pariu Gray is eating spaghetti.
228	573	22	[Luxury caro/85]	{are driven by/9}	[pgofessor gray/22]	Luxury caro are driven by pgofessor gray.
228	735	22	[Eric Simmons/24]	{is driving/9}	[those meanss of transport/85]	Eric Simmons is driving those meanss of transport too.
228	1632	22	[Miss Brown/10]	{acquires/2}	[such vehicles/85]	Miss Brown acquires such vehicles.
228	2195	22	[Dynamical Systems book/48]	{was written by/7}	[Professor Gray/22]	Dynamical Systems book was written by Professor Gray.
228	1999	22	[The tennis balls/129]	{are bought by/2}	[such teacher/22]	The tennis balls are bought by such teacher.
228	1453	22	[Such toys/129]	{are acquired by/2}	[Doctor Ross/32]	Such toys are acquired by Doctor Ross too.
228	2850	22	[Paris Gray/22]	{uses to play with/1}	[the pups/115]	Paris Gray uses to play with the pups.
228	2005	22	[Professor Gray/22]	{got/2}	[a dried food/120]	Professor Gray got a dried food.
228	14	22	[Paris/46]	{is the home town of/3}	[that teacher/22]	Paris is the home town of that teacher.
228	2179	22	[A Machine Learning class/52]	{is taught by/5}	[that professor/22]	A Machine Learning class is taught by that professor.
228	2227	22	[She/22]	{is tenured at/12}	[a Faculty of Physics/60]	She is tenured at a Faculty of Physics.
228	2258	22	[That department of the university/60]	{offers/22}	[a Machine Learning course/52]	That department of the university offers a Machine Learning course.
228	1995	22	[Professor Gray/22]	{acquires/2}	[pasta/70]	Professor Gray acquires pasta.
228	1996	22	[Such lecturer/22]	{just bought/2}	[luxury cars/85]	Such lecturer just bought luxury cars too.
229	3678	122	[The oral exam/122]	{is prepared by/25}	[Miss Scott/5]	The oral exam is prepared by Miss Scott.
229	3741	122	[Such test/122]	{is required in/26}	[the Artificial Intelligence course/54]	Such test is required in the Artificial Intelligence course.
229	2187	122	[Mary/20]	{is teaching/5}	[an AI class/54]	Mary is teaching an AI class.
229	2251	122	[A Dynamical systems Faculty/59]	{offers/22}	[that lecture/54]	A Dynamical systems Faculty offers that lecture.
229	2146	122	[An AI class/54]	{is attended by/6}	[Linda Scott/5]	An AI class is attended by Linda Scott.
230	1570	68	[Ricky/6]	{buys/2}	[a pizza/68]	Ricky buys a pizza.
230	226	68	[Mr. Reed/25]	{has lunch with/8}	[it/68]	Mr. Reed has lunch with it.
230	2535	68	[A fever/87]	{is what affects/18}	[such ill person/25]	A fever is what affects such ill person.
230	2507	68	[Such disease/87]	{is discovered by/16}	[K. Ross/32]	Such disease is discovered by K. Ross.
230	2521	68	[Antibacterials/92]	{cure/17}	[it/87]	Antibacterials cure it.
230	2497	68	[Kevin Ross/32]	{prescribes/15}	[those medicines/92]	Kevin Ross prescribes those medicines.
230	146	68	[Paris Gray/22]	{eats/8}	[the new york pizza/68]	Paris Gray eats the new york pizza.
230	2198	68	[That professor/22]	{wrote/7}	[the ML books/49]	That professor wrote the ML books.
230	1990	68	[The motofbike/80]	{is acquired by/2}	[that teacher/22]	The motofbike is acquired by that teacher.
230	950	68	[It/80]	{is acquired by/2}	[Rob Reed/25]	It is acquired by Rob Reed too.
230	2332	68	[Linda Scott/39]	{produces/20}	[a pizza with cheese/68]	Linda Scott produces a pizza with cheese.
230	2931	68	[That worker/39]	{uses to play with/1}	[big felines/109]	That worker uses to play with big felines.
230	2343	68	[Tennis balls/129]	{are developed by/20}	[such employee/39]	Tennis balls are developed by such employee.
230	2012	68	[Paris/22]	{just bought/2}	[a Neapolitan pizza/68]	Paris just bought a Neapolitan pizza.
230	126	68	[The pizza/68]	{is eaten by/8}	[Linda Scott/39]	The pizza is eaten by Linda Scott.
230	2267	68	[The mechatical small company/65]	{has hired/21}	[her/39]	The mechatical small company has hired her.
230	2461	68	[That business/65]	{has headquarter in/19}	[The French capital/46]	That business has headquarter in The French capital.
230	14	68	[Professor Gray/22]	{lives in/3}	[Paris/46]	Professor Gray lives in Paris.
230	2460	68	[A physics faculty/60]	{has headquarter in/19}	[such urban center/46]	A physics faculty has headquarter in such urban center.
230	972	68	[Rob Reed/25]	{just got/2}	[the pizza with cjeese/68]	Rob Reed just got the pizza with cjeese.
230	1492	68	[Linda Scott/39]	{acquires/2}	[such food/68]	Linda Scott acquires such food too.
230	1493	68	[A pet-food/118]	{ls acquired by/2}	[such employee/39]	A pet-food ls acquired by such employee too.
230	1470	68	[That worker/39]	{has got/2}	[the motorbike/80]	That worker has got the motorbike too.
230	2325	68	[She/39]	{produces/20}	[the food for pet/118]	She produces the food for pet.
230	396	68	[The pizza with cueese/68]	{is eaten by/8}	[Ricky/6]	The pizza with cueese is eaten by Ricky.
231	2457	66	[The industriol company/66]	{is located in/19}	[sienna/45]	The industriol company is located in sienna.
231	104	66	[Mr. Hall/14]	{is a visiting student in/11}	[Siena/45]	Mr. Hall is a visiting student in Siena.
231	609	66	[Luxury cars/85]	{are driven by/9}	[that student/14]	Luxury cars are driven by that student.
231	3211	66	[That boy/14]	{plays with/1}	[a panda/110]	That boy plays with a panda.
231	2266	66	[Chief Clark/37]	{works in/21}	[the industrial company/66]	Chief Clark works in the industrial company.
232	562	37	[Mat/37]	{goes around with/9}	[a motorcycle/80]	Mat goes around with a motorcycle.
232	769	37	[Such vehicle/80]	{is driven by/9}	[Washington/18]	Such vehicle is driven by Washington too.
232	2202	37	[Such lecturer/18]	{is the author of/7}	[ML materials/49]	Such lecturer is the author of ML materials.
232	1691	37	[Some fruits/76]	{are bought by/2}	[Caesar/37]	Some fruits are bought by Caesar.
232	309	37	[Miss Cox/1]	{has lunch with/8}	[some fresh fruits/76]	Miss Cox has lunch with some fresh fruits.
232	359	37	[The fruits/76]	{are eaten by/8}	[Doc. Washington/33]	The fruits are eaten by Doc. Washington too.
232	1899	37	[Such food/76]	{are acquired by/2}	[Mr. Wolf/26]	Such food are acquired by Mr. Wolf.
232	449	37	[Such patient/26]	{has lunch with/8}	[them/76]	Such patient has lunch with them.
232	219	37	[Caesar/37]	{is eating/8}	[such aliments/76]	Caesar is eating such aliments too.
232	2976	37	[Such worker/37]	{uses to play with/1}	[hounds/115]	Such worker uses to play with hounds.
232	2892	37	[Professor Gary Washington/18]	{plays with/1}	[those beasts/115]	Professor Gary Washington plays with those beasts too.
232	2296	37	[The dried food/120]	{is developed by/20}	[chief Clark/37]	The dried food is developed by chief Clark.
232	2302	37	[Fresh fruits/76]	{are produced by/20}	[him/37]	Fresh fruits are produced by him too.
232	159	37	[Washington/18]	{is eating/8}	[them/76]	Washington is eating them.
232	1223	37	[Paris/1]	{just bought/2}	[that food/76]	Paris just bought that food.
232	1717	37	[Those aliments/76]	{are bought by/2}	[Washington/18]	Those aliments are bought by Washington too.
232	1925	37	[Such food/76]	{are acquired by/2}	[Gary Washington/33]	Such food are acquired by Gary Washington too.
232	1687	37	[Footballs/129]	{are acquired by/2}	[Caesar/37]	Footballs are acquired by Caesar too.
232	1219	37	[They/129]	{are acquired by/2}	[Miss Cox/1]	They are acquired by Miss Cox too.
232	62	37	[That scholar/1]	{is a visiting student in/11}	[Sienna/45]	That scholar is a visiting student in Sienna.
232	2456	37	[A frozen food company/64]	{is located in/19}	[that city/45]	A frozen food company is located in that city.
232	2317	37	[Some balloons/129]	{are developed by/20}	[Caesar/37]	Some balloons are developed by Caesar.
232	1678	37	[Such worker/37]	{acquires/2}	[the motorcycle/80]	Such worker acquires the motorcycle.
232	1704	37	[Professor Gary Washington/18]	{buys/2}	[such means of transport/80]	Professor Gary Washington buys such means of transport too.
232	634	37	[Such vehicle/80]	{is driven by/9}	[Gregory Wolf/26]	Such vehicle is driven by Gregory Wolf.
233	1453	129	[The tennis balls/129]	{are acquired by/2}	[K. Ross/32]	The tennis balls are acquired by K. Ross.
233	1458	129	[Doctor Ross/32]	{buys/2}	[the chew toys/119]	Doctor Ross buys the chew toys too.
233	1016	129	[That food/119]	{are bought by/2}	[Miss Perez/36]	That food are bought by Miss Perez too.
233	1952	129	[Daniel Miore/17]	{buys/2}	[them/119]	Daniel Miore buys them too.
233	2161	129	[The Business lecture/55]	{is taught by/5}	[him/17]	The Business lecture is taught by him.
233	1375	129	[Some balloons/129]	{are acquired by/2}	[Christine House/27]	Some balloons are acquired by Christine House.
233	3286	129	[She/27]	{plays with/1}	[Charlie/95]	She plays with Charlie.
233	3202	129	[Mr. Hall/14]	{uses to play with/1}	[such animal/95]	Mr. Hall uses to play with such animal too.
233	3265	129	[Daniel/17]	{uses to play with/1}	[such beast/95]	Daniel uses to play with such beast too.
233	1939	129	[Mustangs/84]	{are acquired by/2}	[such professor/17]	Mustangs are acquired by such professor.
233	1947	129	[Footballs/129]	{are acquired by/2}	[him/17]	Footballs are acquired by him too.
233	1949	129	[T-bone steaks/74]	{are bought by/2}	[such lecturer/17]	T-bone steaks are bought by such lecturer too.
233	2421	129	[Footballs/129]	{are developed by/20}	[Patsy/36]	Footballs are developed by Patsy.
233	3620	129	[Such toys/129]	{are chased by/0}	[Charles/95]	Such toys are chased by Charles.
233	3566	129	[Such animal/95]	{has lunch with/8}	[chewable toys/119]	Such animal has lunch with chewable toys.
233	1380	129	[Such food/119]	{are bougkt by/2}	[Miss House/27]	Such food are bougkt by Miss House.
233	1614	129	[They/119]	{are bought by/2}	[G. Hall/14]	They are bought by G. Hall too.
233	2401	129	[Patricia Perez/36]	{develops/20}	[them/119]	Patricia Perez develops them.
233	1609	129	[The balls/129]	{are acquired by/2}	[George Hall/14]	The balls are acquired by George Hall.
233	1	129	[Sienna/45]	{is the home town of/3}	[him/14]	Sienna is the home town of him.
233	2027	129	[The book of Dynamical Systems/48]	{ia studied by/4}	[that student/14]	The book of Dynamical Systems ia studied by that student.
233	2203	129	[That volume/48]	{was written by/7}	[Daniel Moore/17]	That volume was written by Daniel Moore.
233	2223	129	[That lecturer/17]	{is tenured at/12}	[the Department of Electronics/58]	That lecturer is tenured at the Department of Electronics.
233	1011	129	[Miss Perez/36]	{just bought/2}	[some footballs/129]	Miss Perez just bought some footballs.
234	588	84	[Mustangs/84]	{are driven by/9}	[Professor Harris/21]	Mustangs are driven by Professor Harris.
234	22	84	[Beth/21]	{usually lives in/3}	[Rome/42]	Beth usually lives in Rome.
234	36	84	[John Lee/2]	{is a visiting student in/11}	[such urban center/42]	John Lee is a visiting student in such urban center.
234	494	84	[He/2]	{eats/8}	[the steak/73]	He eats the steak.
234	1870	84	[Kim Cox/31]	{just bought/2}	[it/73]	Kim Cox just bought it.
234	552	84	[John Lee/2]	{goes around with/9}	[muscle carg/84]	John Lee goes around with muscle carg.
234	2065	84	[He/2]	{reads/4}	[Machine Learning books/49]	He reads Machine Learning books.
234	1679	84	[Caesar/37]	{got/2}	[the muscle cars/84]	Caesar got the muscle cars.
234	1341	84	[They/84]	{are acquired by/2}	[Mister Simmons/24]	They are acquired by Mister Simmons too.
234	1349	84	[Balls/129]	{are bought by/2}	[that patient/24]	Balls are bought by that patient too.
234	2318	84	[Muscle cars/84]	{are developed by/20}	[Mat/37]	Muscle cars are developed by Mat.
234	2972	84	[Such worker/37]	{plays with/1}	[Erik/103]	Such worker plays with Erik.
234	3560	84	[A pet-food/118]	{is eaten by/8}	[that pet/103]	A pet-food is eaten by that pet.
234	3077	84	[Professor Harris/21]	{plays with/1}	[Erik/103]	Professor Harris plays with Erik.
234	741	84	[Mr. Eric/24]	{drives/9}	[mustangs/84]	Mr. Eric drives mustangs.
234	1363	84	[Eric Simmons/24]	{buys/2}	[the pet-food/118]	Eric Simmons buys the pet-food.
234	2481	84	[That ill person/24]	{assumes/23}	[an antipyretic/94]	That ill person assumes an antipyretic.
234	2524	84	[Such medicine/94]	{cures/17}	[the hearache/89]	Such medicine cures the hearache.
234	2487	84	[Kim Cox/31]	{prescribes/15}	[an antipyretic/94]	Kim Cox prescribes an antipyretic.
234	1757	84	[Mustangs/84]	{are bought by/2}	[Beth/21]	Mustangs are bought by Beth.
234	1861	84	[Kim Cox/31]	{just bought/2}	[those vehicles/84]	Kim Cox just bought those vehicles too.
234	1883	84	[That doctor/31]	{just bought/2}	[the food for pet/118]	That doctor just bought the food for pet too.
234	561	84	[Caesar/37]	{goes around with/9}	[mustangs/84]	Caesar goes around with mustangs.
234	1687	84	[Footballs/129]	{are acquired by/2}	[him/37]	Footballs are acquired by him.
234	804	84	[Doctor Cox/31]	{drives/9}	[mustangs/84]	Doctor Cox drives mustangs.
235	3014	103	[Mr. Cooke/11]	{usescto play with/1}	[Erik/103]	Mr. Cooke usescto play with Erik.
235	2867	103	[Paris Gray/40]	{played with/1}	[such animal/103]	Paris Gray played with such animal too.
235	2385	103	[Jaguars/85]	{are produced by/20}	[such employee/40]	Jaguars are produced by such employee.
235	529	103	[The fruits/76]	{are eaten by/8}	[Paris Gray/40]	The fruits are eaten by Paris Gray.
235	1093	103	[Benjamin Cooke/11]	{just got/2}	[them/76]	Benjamin Cooke just got them.
235	429	103	[Mary/20]	{has lunch with/8}	[those aliments/76]	Mary has lunch with those aliments.
235	3559	103	[Bones/117]	{are eaten by/8}	[Erik/103]	Bones are eaten by Erik too.
235	3672	103	[Sticks/127]	{are chased by/0}	[such pet/103]	Sticks are chased by such pet.
235	3413	103	[Robert/25]	{played with/1}	[it/103]	Robert played with it.
235	2536	103	[Robert Reed/25]	{has/18}	[some bad headaches/90]	Robert Reed has some bad headaches.
235	229	103	[Mr. Reed/25]	{eats/8}	[fresh fruits/76]	Mr. Reed eats fresh fruits.
235	289	103	[They/76]	{are eaten by/8}	[Dr. Williams/34]	They are eaten by Dr. Williams too.
235	1301	103	[That specialist/34]	{just bought/2}	[such food/76]	That specialist just bought such food.
235	2951	103	[Mary Garcia/20]	{played with/1}	[Erik/103]	Mary Garcia played with Erik.
235	2186	103	[That lecturer/20]	{teaches/5}	[the Business class/55]	That lecturer teaches the Business class.
235	2678	103	[James Williams/34]	{uses to play with/1}	[Erik the cat/103]	James Williams uses to play with Erik the cat.
236	3647	110	[A panda/110]	{chases/0}	[sticks/127]	A panda chases sticks.
236	2665	110	[Uncle John/38]	{plays with/1}	[such pet/110]	Uncle John plays with such pet.
236	3001	110	[C. White/8]	{uses to play with/1}	[it/110]	C. White uses to play with it too.
236	3085	110	[Beth/21]	{plays with/1}	[that beast/110]	Beth plays with that beast too.
236	585	110	[Fiat oanda/81]	{is driven by/9}	[that lecturer/21]	Fiat oanda is driven by that lecturer.
236	918	110	[Dan/29]	{is driving/9}	[that means of transport/81]	Dan is driving that means of transport too.
236	2728	110	[Kimberly Cox/31]	{plays with/1}	[the panda/110]	Kimberly Cox plays with the panda.
236	3549	110	[Some bones/117]	{are eaten by/8}	[that beast/110]	Some bones are eaten by that beast.
236	3043	110	[Daniel/29]	{uses to play with/1}	[such animal/110]	Daniel uses to play with such animal.
237	1487	78	[A truck/78]	{is bought by/2}	[Linda Scott/39]	A truck is bought by Linda Scott.
237	128	78	[Maccheroni/70]	{is eaten by/8}	[her/39]	Maccheroni is eaten by her.
237	2932	78	[She/39]	{plays with/1}	[rob/104]	She plays with rob.
237	1485	78	[Such employee/39]	{got/2}	[a dried food/120]	Such employee got a dried food.
237	1097	78	[A car/78]	{is acquired by/2}	[ben Cook/11]	A car is acquired by ben Cook too.
237	1773	78	[Elizabeth harris/21]	{got/2}	[the auto/78]	Elizabeth harris got the auto too.
237	2174	78	[Such professor/21]	{teaches/5}	[the ML course/52]	Such professor teaches the ML course.
237	586	78	[Professor Harris/21]	{goes around with/9}	[a truck/78]	Professor Harris goes around with a truck.
237	1765	78	[That lecturer/21]	{acquires/2}	[balloons/129]	That lecturer acquires balloons.
237	1895	78	[They/129]	{are acquired by/2}	[Mr. Wolf/26]	They are acquired by Mr. Wolf too.
237	2474	78	[Such ill person/26]	{takes/23}	[the analgesic drugs/93]	Such ill person takes the analgesic drugs.
237	2489	78	[Kim Cox/31]	{provides prescription of/15}	[them/93]	Kim Cox provides prescription of them.
237	1903	78	[Gregory Wolf/26]	{just bought/2}	[a truck/78]	Gregory Wolf just bought a truck.
237	2546	78	[He/26]	{has/18}	[nasty headaches/90]	He has nasty headaches.
237	1877	78	[The truck/78]	{is acquired by/2}	[Doctor Cox/31]	The truck is acquired by Doctor Cox.
237	631	78	[That means of transportation/78]	{is driven by/9}	[G. Wolf/26]	That means of transportation is driven by G. Wolf.
237	3373	78	[That ill person/26]	{plays with/1}	[rob/104]	That ill person plays with rob.
237	3079	78	[Professor Harris/21]	{played with/1}	[that pet/104]	Professor Harris played with that pet too.
237	2722	78	[Kim Cox/31]	{played with/1}	[such beast/104]	Kim Cox played with such beast too.
237	3498	78	[It/104]	{is eating/8}	[the dried food/120]	It is eating the dried food.
237	122	78	[The truck/78]	{has been licensed in/10}	[The French capital/46]	The truck has been licensed in The French capital.
237	2460	78	[A Physics Faculty/60]	{has main seat in/19}	[Paris/46]	A Physics Faculty has main seat in Paris.
237	2345	78	[Linda Scott/39]	{develops/20}	[the truck/78]	Linda Scott develops the truck.
237	1475	78	[Spaghetti/70]	{is bought by/2}	[such worker/39]	Spaghetti is bought by such worker.
237	468	78	[Elizabeth Harris/21]	{has lunch with/8}	[such food/70]	Elizabeth Harris has lunch with such food.
238	159	18	[Washington/18]	{is ezting/8}	[the fruits/76]	Washington is ezting the fruits.
238	765	18	[Panda/81]	{is driven by/9}	[that professor/18]	Panda is driven by that professor.
238	1358	18	[That vehicle/81]	{is acquired by/2}	[Eric/24]	That vehicle is acquired by Eric.
238	882	18	[That means of transportation/81]	{is driven by/9}	[sarah/7]	That means of transportation is driven by sarah.
238	2284	18	[Mr. Jeffrey Phillips/35]	{develops/20}	[it/81]	Mr. Jeffrey Phillips develops it.
238	2894	18	[Gary Washington/18]	{uses to play with/1}	[a pup/114]	Gary Washington uses to play with a pup.
238	2190	18	[That teacher/18]	{teachps/5}	[DP lectures/56]	That teacher teachps DP lectures.
238	2237	18	[The Design Patterns lessons/56]	{are offered by/22}	[the School of Mathematics/61]	The Design Patterns lessons are offered by the School of Mathematics.
238	2462	18	[That department/61]	{has headquarter in/19}	[Los Angeles/44]	That department has headquarter in Los Angeles.
238	1729	18	[A boomerang/125]	{is bought by/2}	[Washington/18]	A boomerang is bought by Washington.
238	1469	18	[Doctor Ross/32]	{just bought/2}	[it/125]	Doctor Ross just bought it too.
238	2200	18	[Washington/18]	{wrote/7}	[some Quantum Mechanics notes/51]	Washington wrote some Quantum Mechanics notes.
238	1719	18	[That lecturer/18]	{has got/2}	[a dried food/120]	That lecturer has got a dried food.
238	1459	18	[Doctor Ross/32]	{just got/2}	[a desiccated food/120]	Doctor Ross just got a desiccated food too.
238	1722	18	[Panda/81]	{is bought by/2}	[Gary Washington/18]	Panda is bought by Gary Washington too.
238	1462	18	[It/81]	{is bought by/2}	[Doctor Ross/32]	It is bought by Doctor Ross too.
238	1717	18	[Professor Gary Washington/18]	{just got/2}	[fruits/76]	Professor Gary Washington just got fruits too.
238	259	18	[S. Smith/7]	{eats/8}	[them/76]	S. Smith eats them.
238	279	18	[Fruits/76]	{are eaten by/8}	[Phillips/35]	Fruits are eaten by Phillips too.
238	1353	18	[Those aliments/76]	{are acquired by/2}	[Eric/24]	Those aliments are acquired by Eric.
239	749	1	[Trucks/79]	{are driven by/9}	[Paris Cox/1]	Trucks are driven by Paris Cox.
239	623	1	[Miss Gray/40]	{drives/9}	[those meanss of transportation/79]	Miss Gray drives those meanss of transportation too.
239	776	1	[They/79]	{are driven by/9}	[Daniel Moore/17]	They are driven by Daniel Moore too.
239	211	1	[That professor/17]	{has lunch with/8}	[some new york pizzas/69]	That professor has lunch with some new york pizzas.
239	1952	1	[That lecturer/17]	{just got/2}	[chewable toys/119]	That lecturer just got chewable toys.
239	1224	1	[Paris/1]	{just bought/2}	[them/119]	Paris just bought them too.
239	2137	1	[The ML classes/53]	{are followed by/6}	[that scholar/1]	The ML classes are followed by that scholar.
239	2259	1	[The Department of Physics/60]	{provides/22}	[those courses/53]	The Department of Physics provides those courses.
239	2460	1	[Such faculty/60]	{is located in/19}	[paris/46]	Such faculty is located in paris.
239	15	1	[Kimberly Cox/31]	{lives in/3}	[The French capital/46]	Kimberly Cox lives in The French capital.
239	1217	1	[The ball/128]	{is bought by/2}	[Paris Cox/1]	The ball is bought by Paris Cox.
239	3636	1	[It/128]	{is chased by/0}	[the kitty/112]	It is chased by the kitty.
239	2834	1	[Lady Anderson/30]	{played with/1}	[the cat/112]	Lady Anderson played with the cat.
239	2022	1	[A Probability Theory book/50]	{is studied by/4}	[Paris/1]	A Probability Theory book is studied by Paris.
239	2205	1	[Such volume/50]	{was written by/7}	[Daniel Moore/17]	Such volume was written by Daniel Moore.
239	3696	1	[Miss Cox/1]	{prepores for/25}	[some practical parts/123]	Miss Cox prepores for some practical parts.
239	311	1	[Pizzas with cheese/69]	{are eaten by/8}	[her/1]	Pizzas with cheese are eaten by her.
239	2792	1	[Such girl/1]	{played with/1}	[a domestic feline/112]	Such girl played with a domestic feline.
239	3521	1	[Such animal/112]	{has lunch with/8}	[the chewable toys/119]	Such animal has lunch with the chewable toys.
239	3275	1	[Daniel Moore/17]	{played with/1}	[such beast/112]	Daniel Moore played with such beast.
239	64	1	[Paris/1]	{is on visit in/11}	[Paris/46]	Paris is on visit in Paris.
239	1218	1	[Such student/1]	{acquires/2}	[cars/79]	Such student acquires cars.
239	984	1	[Such vehicles/79]	{are acquired by/2}	[Anderson/30]	Such vehicles are acquired by Anderson too.
239	2477	1	[That ill person/30]	{assumes/23}	[the painkillers/93]	That ill person assumes the painkillers.
239	2539	1	[A terrible backache/91]	{is what affects/18}	[her/30]	A terrible backache is what affects her.
240	2210	49	[Machine Learning books/49]	{were written by/7}	[Elizabeth/21]	Machine Learning books were written by Elizabeth.
240	2029	49	[Anderson/12]	{reads/4}	[them/49]	Anderson reads them.
241	2495	93	[James Williams/34]	{provides prescription of/15}	[analgesic drugs/93]	James Williams provides prescription of analgesic drugs.
241	2532	93	[Such medicines/93]	{treat/17}	[nasty headaches/90]	Such medicines treat nasty headaches.
241	2468	93	[Painkillers/93]	{are assumed by/23}	[Miss Nancy/23]	Painkillers are assumed by Miss Nancy.
241	1591	93	[The car/78]	{is bought by/2}	[Nancy Carter/23]	The car is bought by Nancy Carter.
241	1279	93	[Paris Gray/40]	{acquires/2}	[such means of transport/78]	Paris Gray acquires such means of transport too.
241	1747	93	[Lee/2]	{acquires/2}	[it/78]	Lee acquires it too.
242	1832	19	[Bmw/82]	{is acquired by/2}	[Michael Turner/19]	Bmw is acquired by Michael Turner.
242	2379	19	[Such means of transport/82]	{is produced by/20}	[Paris/40]	Such means of transport is produced by Paris.
242	974	19	[Mr. Reed/25]	{has got/2}	[that means of transportation/82]	Mr. Reed has got that means of transportation.
242	963	19	[He/25]	{buys/2}	[fruits/76]	He buys fruits too.
242	2815	19	[Turner/19]	{plays with/1}	[cath/106]	Turner plays with cath.
242	3506	19	[Some chewable toys/119]	{are eaten by/8}	[that pet/106]	Some chewable toys are eaten by that pet.
242	2184	19	[A ML course/52]	{is taught by/5}	[Turner/19]	A ML course is taught by Turner.
242	2100	19	[B. Ward/9]	{attends/6}	[such lecture/52]	B. Ward attends such lecture.
242	1509	19	[Fresh fruits/76]	{are bought by/2}	[Brian Ward/9]	Fresh fruits are bought by Brian Ward.
242	2224	19	[Michael Turner/19]	{is tenured at/12}	[the School of Mathematics/61]	Michael Turner is tenured at the School of Mathematics.
242	139	19	[The fresh fruits/76]	{are eaten by/8}	[that professor/19]	The fresh fruits are eaten by that professor.
242	1873	19	[Doctor Cox/31]	{got/2}	[them/76]	Doctor Cox got them.
242	2215	19	[Michael Turner/19]	{wrote/7}	[the book of Dynamical Systems/48]	Michael Turner wrote the book of Dynamical Systems.
242	1817	19	[Some tennis balls/129]	{are bought by/2}	[that teacher/19]	Some tennis balls are bought by that teacher.
242	3670	19	[Cath/106]	{chases/0}	[them/129]	Cath chases them.
242	1822	19	[Prof. Turner/19]	{just bought/2}	[chew toys/119]	Prof. Turner just bought chew toys.
242	964	19	[Rob Reed/25]	{just bought/2}	[such food/119]	Rob Reed just bought such food too.
242	2486	19	[Analgesics/93]	{are assumed by/23}	[him/25]	Analgesics are assumed by him.
242	593	19	[Mike Turner/19]	{goes around with/9}	[bmw station wagon/82]	Mike Turner goes around with bmw station wagon.
242	1821	19	[Such professor/19]	{just got/2}	[fruits/76]	Such professor just got fruits.
242	339	19	[They/76]	{are eaten by/8}	[B. Ward/9]	They are eaten by B. Ward.
242	51	19	[That scholar/9]	{is a visiting student in/11}	[the city of US government seat/47]	That scholar is a visiting student in the city of US government seat.
243	3682	122	[Brown/10]	{prepares for/25}	[the oral test/122]	Brown prepares for the oral test.
243	3175	122	[Miss Brown/10]	{uses to play with/1}	[the jaguar/108]	Miss Brown uses to play with the jaguar.
243	1638	122	[Such student/10]	{buys/2}	[kibbles/116]	Such student buys kibbles.
243	1586	122	[Nancy Carter/23]	{has got/2}	[them/116]	Nancy Carter has got them too.
243	2439	122	[They/116]	{are produced by/20}	[J. Lee/38]	They are produced by J. Lee.
243	3741	122	[The oral exam/122]	{is required in/26}	[an AI class/54]	The oral exam is required in an AI class.
243	2251	122	[A Dynamical systems Faculty/59]	{provides/22}	[the Artificial Intelligence course/54]	A Dynamical systems Faculty provides the Artificial Intelligence course.
243	2455	122	[A Department of Dynamical Systems/59]	{is located in/19}	[DC/47]	A Department of Dynamical Systems is located in DC.
243	111	122	[Donna Brown/10]	{is a visiting student in/11}	[Washington DC/47]	Donna Brown is a visiting student in Washington DC.
243	120	122	[Fiat panda/81]	{is registered in/10}	[that urban center/47]	Fiat panda is registered in that urban center.
244	2894	114	[Washington/18]	{uses to play with/1}	[a hound/114]	Washington uses to play with a hound.
244	159	114	[Fresh fruits/76]	{are eaten by/8}	[him/18]	Fresh fruits are eaten by him.
244	764	114	[He/18]	{drives/9}	[bmw/82]	He drives bmw.
244	3581	114	[A hound/114]	{chases/0}	[the balloon/128]	A hound chases the balloon.
244	3495	114	[A beagle/114]	{has lunch with/8}	[a pet-food/118]	A beagle has lunch with a pet-food.
244	1701	114	[Chief Clark/37]	{has got/2}	[the food for pet/118]	Chief Clark has got the food for pet.
244	1987	114	[It/118]	{is bought by/2}	[charles/4]	It is bought by charles too.
244	83	114	[Such scholar/4]	{is a visiting student in/11}	[Los Angeles/44]	Such scholar is a visiting student in Los Angeles.
244	3356	114	[Doctor Ross/32]	{plays with/1}	[the dog/114]	Doctor Ross plays with the dog.
244	2507	114	[That specialist/32]	{discovered/16}	[a cold/87]	That specialist discovered a cold.
244	2497	114	[K. Ross/32]	{prescribes/15}	[some antibiotics/92]	K. Ross prescribes some antibiotics.
244	2473	114	[Gregory Wolf/26]	{takes/23}	[them/92]	Gregory Wolf takes them.
244	629	114	[That patient/26]	{drives/9}	[bmw/82]	That patient drives bmw.
244	2978	114	[Chief Clark/37]	{played with/1}	[the hound/114]	Chief Clark played with the hound.
244	2311	114	[The balloon/128]	{is developed by/20}	[such worker/37]	The balloon is developed by such worker.
244	3377	114	[Gregory Wolf/26]	{plays with/1}	[the beagle/114]	Gregory Wolf plays with the beagle.
244	1910	114	[Such ill person/26]	{just got/2}	[bmw station wagon/82]	Such ill person just got bmw station wagon.
244	3461	114	[Charles/4]	{played with/1}	[a dog/114]	Charles played with a dog.
244	2094	114	[Some lectures of Design Patterns/56]	{are followed by/6}	[that boy/4]	Some lectures of Design Patterns are followed by that boy.
244	2190	114	[Professor Gary Washington/18]	{presents/5}	[such courses/56]	Professor Gary Washington presents such courses.
245	3725	121	[The written exam/121]	{is prepared by/25}	[Virginia Anderson/12]	The written exam is prepared by Virginia Anderson.
245	3743	121	[The ML class/52]	{requires/26}	[that test/121]	The ML class requires that test.
245	2164	121	[A Machine Learning course/52]	{is taught by/5}	[Daniel Moore/17]	A Machine Learning course is taught by Daniel Moore.
245	778	121	[A motorbike/80]	{is driven by/9}	[that teacher/17]	A motorbike is driven by that teacher.
245	3268	121	[Such lecturer/17]	{uses to play with/1}	[rob/104]	Such lecturer uses to play with rob.
245	1958	121	[The salad/77]	{is bought by/2}	[such teacher/17]	The salad is bought by such teacher.
246	1394	38	[The fresh fruit/75]	{is bought by/2}	[John Lee/38]	The fresh fruit is bought by John Lee.
246	1415	38	[A food for pet/118]	{is bought by/2}	[such employee/38]	A food for pet is bought by such employee too.
246	3490	38	[Tom/100]	{is eating/8}	[it/118]	Tom is eating it.
246	3166	38	[Sarah Smith/7]	{played with/1}	[Tommv/100]	Sarah Smith played with Tommv.
246	711	38	[Fiat panda/81]	{is driven by/9}	[Mr. Lee/38]	Fiat panda is driven by Mr. Lee.
246	1384	38	[Such means of transportation/81]	{is bought by/2}	[Miss House/27]	Such means of transportation is bought by Miss House.
246	173	38	[Mr. Lee/38]	{is eating/8}	[the fruit/75]	Mr. Lee is eating the fruit.
246	4	38	[Such worker/38]	{inhabits in/3}	[New York/43]	Such worker inhabits in New York.
246	2458	38	[A Faculty of Electronics/58]	{has main seat in/19}	[that urban center/43]	A Faculty of Electronics has main seat in that urban center.
246	2441	38	[The ball/128]	{is developed by/20}	[Mr. Lee/38]	The ball is developed by Mr. Lee.
246	1711	38	[Professor Gary Washington/18]	{has got/2}	[it/128]	Professor Gary Washington has got it.
246	1373	38	[Christy/27]	{acquires/2}	[such toy/128]	Christy acquires such toy too.
246	1295	38	[A tennis ball/128]	{is bought by/2}	[Dr. Williams/34]	A tennis ball is bought by Dr. Williams too.
246	567	38	[Panda/81]	{is driven by/9}	[that specialist/34]	Panda is driven by that specialist.
246	1399	38	[J. Lee/38]	{buys/2}	[the footballs/128]	J. Lee buys the footballs.
246	2451	38	[That employee/38]	{develops/20}	[a fjesh fruit/75]	That employee develops a fjesh fruit.
246	1410	38	[Panda/81]	{is acquired by/2}	[that worker/38]	Panda is acquired by that worker.
246	2440	38	[That means of transportation/81]	{is developed by/20}	[that employee/38]	That means of transportation is developed by that employee.
246	765	38	[It/81]	{is drrven by/9}	[washington/18]	It is drrven by washington.
246	1306	38	[Such vehicle/81]	{is bought by/2}	[Dr. Williams/34]	Such vehicle is bought by Dr. Williams.
246	2265	38	[An agricultural company/67]	{has hired/21}	[uncle John/38]	An agricultural company has hired uncle John.
246	2429	38	[A pet-food/118]	{is developed by/20}	[him/38]	A pet-food is developed by him.
246	2662	38	[That worker/38]	{plaus with/1}	[Tom the cat/100]	That worker plaus with Tom the cat.
246	2683	38	[James/34]	{plays with/1}	[such pet/100]	James plays with such pet too.
246	2510	38	[The backache/91]	{is discovered by/16}	[such medic/34]	The backache is discovered by such medic.
247	100	46	[Wolf/13]	{is on visit in/11}	[Paris/46]	Wolf is on visit in Paris.
247	2460	46	[A Physics Faculty/60]	{has headquarter in/19}	[such city/46]	A Physics Faculty has headquarter in such city.
247	2259	46	[A Department of Physics/60]	{offers/22}	[ML lectures/53]	A Department of Physics offers ML lectures.
247	2227	46	[Professop Gray/22]	{is tenured at/12}	[a Physics Faculty/60]	Professop Gray is tenured at a Physics Faculty.
247	15	46	[Kimberly Cox/31]	{inhabits in/3}	[Pyris/46]	Kimberly Cox inhabits in Pyris.
247	1883	46	[The food for pet/118]	{is bought by/2}	[such specialist/31]	The food for pet is bought by such specialist.
247	2715	46	[That medic/31]	{pleyed with/1}	[the wolf/111]	That medic pleyed with the wolf.
247	3628	46	[A boomerang/125]	{is chased by/0}	[such beast/111]	A boomerang is chased by such beast.
247	2461	46	[A mechanical small company/65]	{has headquarter in/19}	[the french capital/46]	A mechanical small company has headquarter in the french capital.
247	2267	46	[The mechanical workshop/65]	{has hired/21}	[Linda/39]	The mechanical workshop has hired Linda.
247	14	46	[Paris/22]	{usually lives in/3}	[The French capital/46]	Paris usually lives in The French capital.
247	146	46	[Such teacher/22]	{has lunch with/8}	[the neapolitan pizza/68]	Such teacher has lunch with the neapolitan pizza.
247	122	46	[An auto/78]	{has been licensed in/10}	[The French capital/46]	An auto has been licensed in The French capital.
247	721	46	[Robert Reed/25]	{goes around with/9}	[a car/78]	Robert Reed goes around with a car.
247	3408	46	[Such ill person/25]	{played with/1}	[the wolf/111]	Such ill person played with the wolf.
247	2925	46	[Miss Scott/39]	{played with/1}	[such animal/111]	Miss Scott played with such animal too.
247	2326	46	[Such worker/39]	{produces/20}	[the boomerang/125]	Such worker produces the boomerang.
248	1547	125	[Mr. Williams/3]	{just bought/2}	[the boomerang/125]	Mr. Williams just bought the boomerang.
248	2352	125	[Kant/41]	{develops/20}	[that toy/125]	Kant develops that toy.
248	1189	125	[She/41]	{got/2}	[maccheroni/70]	She got maccheroni.
248	796	125	[A two-wheeled motor vehicle/80]	{is driven by/9}	[Cath/41]	A two-wheeled motor vehicle is driven by Cath.
248	2350	125	[That worker/41]	{develops/20}	[a motorbike/80]	That worker develops a motorbike.
248	1704	125	[Washington/18]	{just got/2}	[that vehicle/80]	Washington just got that vehicle.
248	1313	125	[J. Williams/34]	{has got/2}	[a boomerang/125]	J. Williams has got a boomerang too.
248	2679	125	[Such medic/34]	{plays with/1}	[big felines/109]	Such medic plays with big felines.
248	2826	125	[Anderson/30]	{uses to play with/1}	[them/109]	Anderson uses to play with them too.
248	2763	125	[Cath/41]	{uses to play with/1}	[those beasts/109]	Cath uses to play with those beasts too.
248	1729	125	[The boomerang/125]	{is bought by/2}	[Professor Gary Washington/18]	The boomerang is bought by Professor Gary Washington.
248	2202	125	[ML materials/49]	{were written by/7}	[him/18]	ML materials were written by him.
248	1209	125	[Kant/41]	{has got/2}	[a boomerang/125]	Kant has got a boomerang.
248	1184	125	[Such employee/41]	{buys/2}	[the motorbike/80]	Such employee buys the motorbike too.
248	1199	125	[Such worker/41]	{just got/2}	[a dried food/120]	Such worker just got a dried food too.
248	991	125	[It/120]	{is bought by/2}	[Anderson/30]	It is bought by Anderson too.
248	3508	125	[The big felines/109]	{have launch with/8}	[such food/120]	The big felines have launch with such food.
248	3588	125	[Those pets/109]	{catch/0}	[a boomerang/125]	Those pets catch a boomerang.
248	2700	125	[Tom Williams/3]	{uses to play with/1}	[such animals/109]	Tom Williams uses to play with such animals.
248	2108	125	[That boy/3]	{attends/6}	[the Business course/55]	That boy attends the Business course.
248	2255	125	[The Faculty of Physics/60]	{offers/22}	[that class/55]	The Faculty of Physics offers that class.
248	1001	125	[Lady Anderson/30]	{buys/2}	[the boomerang/125]	Lady Anderson buys the boomerang.
248	2476	125	[That patient/30]	{assumes/23}	[antimicrobial drugs/92]	That patient assumes antimicrobial drugs.
249	889	30	[V. Anderson/30]	{is driving/9}	[a muscle car/83]	V. Anderson is driving a muscle car.
249	2816	30	[Virginia/30]	{uses to play with/1}	[Rick/96]	Virginia uses to play with Rick.
249	3005	30	[Benjamin Cooke/11]	{uses to play with/1}	[it/96]	Benjamin Cooke uses to play with it too.
249	983	30	[The ball/128]	{is bought by/2}	[Anderson/30]	The ball is bought by Anderson.
249	3646	30	[It/128]	{is chased by/0}	[ricky/96]	It is chased by ricky.
249	1269	30	[Pards Gray/40]	{just bought/2}	[the tennis ball/128]	Pards Gray just bought the tennis ball.
249	530	30	[Such worker/40]	{has lrnch with/8}	[a salad/77]	Such worker has lrnch with a salad.
249	2374	30	[Such employee/40]	{produces/20}	[the desiccated food/120]	Such employee produces the desiccated food.
249	2476	30	[Antimicrobial drugs/92]	{are assumed by/23}	[V. Anderson/30]	Antimicrobial drugs are assumed by V. Anderson.
249	2520	30	[They/92]	{cure/17}	[a backache/91]	They cure a backache.
249	2497	30	[They/92]	{are prescribed by/15}	[doctor ross/32]	They are prescribed by doctor ross.
249	853	30	[That medic/32]	{is driving/9}	[mustang/83]	That medic is driving mustang.
249	1101	30	[Mr. Cooke/11]	{just bought/2}	[such vehicle/83]	Mr. Cooke just bought such vehicle.
249	991	30	[The desiccated food/120]	{is acquired by/2}	[Virginia/30]	The desiccated food is acquired by Virginia too.
249	1277	30	[It/120]	{is bought by/2}	[Paris/40]	It is bought by Paris too.
249	2005	30	[That food/120]	{is bought by/2}	[Professor Gray/22]	That food is bought by Professor Gray too.
249	1997	30	[The balloon/128]	{is acquired by/2}	[her/22]	The balloon is acquired by her too.
249	997	30	[Anderson/30]	{buys/2}	[mustang/83]	Anderson buys mustang too.
249	2011	30	[That vehicle/83]	{is acquired by/2}	[Paris Gray/22]	That vehicle is acquired by Paris Gray too.
249	574	30	[That teacher/22]	{drives/9}	[that means of transport/83]	That teacher drives that means of transport.
249	2227	30	[She/22]	{is full professor at/12}	[a Department of Physics/60]	She is full professor at a Department of Physics.
249	2176	30	[Such professor/22]	{is teaching/5}	[a Business lecture/55]	Such professor is teaching a Business lecture.
249	2539	30	[Virginia/30]	{is affvcted by/18}	[the backache/91]	Virginia is affvcted by the backache.
249	2505	30	[It/91]	{is dizcovered by/16}	[kevin ross/32]	It is dizcovered by kevin ross.
249	6	30	[New York/43]	{is the home town of/3}	[lady Anderson/30]	New York is the home town of lady Anderson.
250	3721	121	[The written part/121]	{is prepared by/25}	[James Johnson/0]	The written part is prepared by James Johnson.
250	2637	121	[Such scholar/0]	{uses to play with/1}	[some jaguars/109]	Such scholar uses to play with some jaguars.
250	3141	121	[Mr. Eric/24]	{played with/1}	[big felines/109]	Mr. Eric played with big felines too.
250	2847	121	[Professor Gray/22]	{played with/1}	[those beasts/109]	Professor Gray played with those beasts too.
250	3743	121	[A written test/121]	{is required in/26}	[a ML course/52]	A written test is required in a ML course.
250	2263	121	[A ML class/52]	{is offered by/22}	[a repartment of Economy/62]	A ML class is offered by a repartment of Economy.
250	2179	121	[Garis/22]	{is teaching/5}	[a Machine Learning course/52]	Garis is teaching a Machine Learning course.
250	2001	121	[That teacher/22]	{has got/2}	[steaks/74]	That teacher has got steaks.
250	2198	121	[The ML materials/49]	{were written by/7}	[that lecturer/22]	The ML materials were written by that lecturer.
251	406	68	[Mr. Eric/24]	{eats/8}	[the pizza/68]	Mr. Eric eats the pizza.
251	5	68	[Big apple/43]	{is the home town of/3}	[him/24]	Big apple is the home town of him.
251	1357	68	[He/24]	{acquires/2}	[an auto/78]	He acquires an auto.
251	1362	68	[The ppzza with cheese/68]	{is acquired by/2}	[that ill person/24]	The ppzza with cheese is acquired by that ill person too.
251	1352	68	[Kibbles/116]	{are acquired by/2}	[that patient/24]	Kibbles are acquired by that patient too.
251	1778	68	[A Neapolitan pizza/68]	{is acquired by/2}	[Elizabeth/21]	A Neapolitan pizza is acquired by Elizabeth too.
251	396	68	[That aliment/68]	{is eaten by/8}	[Ricky/6]	That aliment is eaten by Ricky.
251	3432	68	[Such boy/6]	{plays with/1}	[the mustang/101]	Such boy plays with the mustang.
251	2069	68	[The ML books/49]	{are studied by/4}	[that student/6]	The ML books are studied by that student.
251	3739	68	[Such boy/6]	{prepares for/25}	[the practical test/124]	Such boy prepares for the practical test.
251	1570	68	[A new york pizza/68]	{is bought by/2}	[him/6]	A new york pizza is bought by him.
251	1466	68	[Such aliment/68]	{is acquired by/2}	[Doctor Ross/32]	Such aliment is acquired by Doctor Ross too.
251	2504	68	[He/32]	{discovered/16}	[terrible headaches/90]	He discovered terrible headaches.
251	126	68	[Linda Scott/39]	{has lunch with/8}	[the pizza/68]	Linda Scott has lunch with the pizza.
251	1479	68	[She/39]	{has got/2}	[the balls/129]	She has got the balls.
251	2335	68	[Rabbit kibbles/116]	{are developed by/20}	[Linda Scott/39]	Rabbit kibbles are developed by Linda Scott.
251	1560	68	[They/116]	{are bought by/2}	[Allen Richard/6]	They are bought by Allen Richard.
251	2140	68	[Rick/6]	{follows/6}	[the ML class/52]	Rick follows the ML class.
251	496	68	[A pizza with cheese/68]	{is eaten by/8}	[Doctor Ross/32]	A pizza with cheese is eaten by Doctor Ross.
251	1453	68	[Such medic/32]	{buys/2}	[some balloons/129]	Such medic buys some balloons.
251	3348	68	[Such doctor/32]	{played with/1}	[Mary the female mustang/101]	Such doctor played with Mary the female mustang.
251	1492	68	[A new york pizza/68]	{is acquired by/2}	[Miss Scott/39]	A new york pizza is acquired by Miss Scott.
251	874	68	[A car/78]	{is driven by/9}	[that employee/39]	A car is driven by that employee.
251	1482	68	[That worker/39]	{just bought/2}	[kibbles/116]	That worker just bought kibbles.
251	1456	68	[K. Ross/32]	{just bought/2}	[such food/116]	K. Ross just bought such food too.
252	2714	31	[Doctor Cox/31]	{played with/1}	[Siena/107]	Doctor Cox played with Siena.
252	2517	31	[A cold/87]	{is discovered by/16}	[her/31]	A cold is discovered by her.
252	2560	31	[That disease/87]	{is what affects/18}	[Miss House/27]	That disease is what affects Miss House.
252	2531	31	[The painkillers/93]	{cure/17}	[it/87]	The painkillers cure it.
252	1875	31	[A desiccated food/120]	{is bought by/2}	[Doctor Cox/31]	A desiccated food is bought by Doctor Cox.
252	2322	31	[It/120]	{is produced by/20}	[Miss Scogt/39]	It is produced by Miss Scogt.
252	1979	31	[Such food/120]	{is bought by/2}	[Charlie/4]	Such food is bought by Charlie.
252	830	31	[That scholar/4]	{is driving/9}	[some trucks/79]	That scholar is driving some trucks.
252	1946	31	[Danny/17]	{just bought/2}	[those vehicles/79]	Danny just bought those vehicles.
252	2489	31	[Painkillers/93]	{are prescribed by/15}	[Doctor Cox/31]	Painkillers are prescribed by Doctor Cox.
252	2471	31	[Miss House/27]	{assumes/23}	[such medicines/93]	Miss House assumes such medicines.
252	1873	31	[Fruits/76]	{are bought by/2}	[Kim Cox/31]	Fruits are bought by Kim Cox.
252	1867	31	[A footballs/128]	{is acquired by/2}	[that doctor/31]	A footballs is acquired by that doctor too.
252	1868	31	[Some cads/79]	{are acquired by/2}	[Kiw Cox/31]	Some cads are acquired by Kiw Cox too.
252	1478	31	[Linda/39]	{acquires/2}	[such meanss of transport/79]	Linda acquires such meanss of transport too.
252	15	31	[Kim Cox/31]	{lives in/3}	[Paris/46]	Kim Cox lives in Paris.
252	239	31	[Fresh fruits/76]	{are eaten by/8}	[such medic/31]	Fresh fruits are eaten by such medic.
252	1951	31	[Danny/17]	{just bought/2}	[them/76]	Danny just bought them.
252	2204	31	[Quantum Mechanics notes/51]	{were written by/7}	[such lecturer/17]	Quantum Mechanics notes were written by such lecturer.
252	2032	31	[Charles/4]	{is reading/4}	[such volumes/51]	Charles is reading such volumes.
252	803	31	[Kim Cox/31]	{drives/9}	[trucks/79]	Kim Cox drives trucks.
253	3136	24	[Eric Simmons/24]	{plays with/1}	[the hound called Brian/102]	Eric Simmons plays with the hound called Brian.
253	2674	24	[James/34]	{uses to play with/1}	[that pet/102]	James uses to play with that pet too.
253	1357	24	[Eric/24]	{acquires/2}	[a car/78]	Eric acquires a car.
253	748	24	[It/78]	{is driven by/9}	[Miss Cox/1]	It is driven by Miss Cox.
253	1045	24	[Professor G. Hall/16]	{just bought/2}	[such means of transportation/78]	Professor G. Hall just bought such means of transportation.
253	408	24	[Pasta/70]	{is eaten by/8}	[Eric/24]	Pasta is eaten by Eric.
253	388	24	[Such aliment/70]	{is eaten by/8}	[Cath/41]	Such aliment is eaten by Cath too.
253	288	24	[It/70]	{is eaten by/8}	[James/34]	It is eaten by James too.
253	1345	24	[Such food/70]	{is acquired by/2}	[Eric/24]	Such food is acquired by Eric.
253	1293	24	[Such aliment/70]	{is acquired by/2}	[J. Williams/34]	Such aliment is acquired by J. Williams too.
253	1302	24	[He/34]	{just bought/2}	[chewable toys/119]	He just bought chewable toys too.
253	5	24	[NY/43]	{is the home town of/3}	[Mr. Eric/24]	NY is the home town of Mr. Eric.
253	61	24	[Paris Cox/1]	{is a visiting student in/11}	[New York/43]	Paris Cox is a visiting student in New York.
253	1224	24	[Chewable toys/119]	{are acquired by/2}	[Miss Cox/1]	Chewable toys are acquired by Miss Cox.
253	3694	24	[That student/1]	{prepares for/25}	[the oral exam/122]	That student prepares for the oral exam.
253	2021	24	[That girl/1]	{carefully looks at/4}	[the ML materials/49]	That girl carefully looks at the ML materials.
253	2482	24	[Mister Simmons/24]	{assumes/23}	[the antimicrobial drugs/92]	Mister Simmons assumes the antimicrobial drugs.
253	2520	24	[Such medicines/92]	{fight/17}	[a pain in the back/91]	Such medicines fight a pain in the back.
253	2564	24	[Mister Simmons/24]	{got/18}	[it/91]	Mister Simmons got it.
253	2510	24	[That disease/91]	{is discovered by/16}	[James Williams/34]	That disease is discovered by James Williams.
253	1305	24	[The truck/78]	{is bought by/2}	[dr. williams/34]	The truck is bought by dr. williams.
253	568	24	[That means of transport/78]	{is driven by/9}	[such specialist/34]	That means of transport is driven by such specialist.
253	1201	24	[Cath/41]	{acquires/2}	[that means of transportation/78]	Cath acquires that means of transportation.
253	1347	24	[Mister Simmons/24]	{just got/2}	[a balloon/128]	Mister Simmons just got a balloon too.
253	1191	24	[Catherine Kant/41]	{has got/2}	[that toy/128]	Catherine Kant has got that toy too.
254	2502	87	[The fever/87]	{is discovered by/16}	[Doctor Gary Washington/33]	The fever is discovered by Doctor Gary Washington.
254	2492	87	[Such specialist/33]	{provides prescription of/15}	[analgesics/93]	Such specialist provides prescription of analgesics.
254	1935	87	[A food for pet/118]	{is acquired by/2}	[that medic/33]	A food for pet is acquired by that medic.
254	636	87	[Jaguars/85]	{are driven by/9}	[him/33]	Jaguars are driven by him.
254	2531	87	[Painkillers/93]	{cure/17}	[the cold/87]	Painkillers cure the cold.
254	2555	87	[Daniel/29]	{got/18}	[such disease/87]	Daniel got such disease.
254	3030	87	[He/29]	{plays with/1}	[a wolf/111]	He plays with a wolf.
254	1672	87	[The caesar salad/77]	{is acquired by/2}	[such patient/29]	The caesar salad is acquired by such patient.
254	1048	87	[Professor G. Hall/16]	{has got/2}	[such food/77]	Professor G. Hall has got such food too.
254	2167	87	[He/16]	{presents/5}	[the AI class/54]	He presents the AI class.
255	1037	16	[Mr. Hall/16]	{has got/2}	[some tennis balls/129]	Mr. Hall has got some tennis balls.
255	1895	16	[They/129]	{are acquired by/2}	[G. Wolf/26]	They are acquired by G. Wolf too.
255	629	16	[Bmw station wagon/82]	{is driven by/9}	[such patient/26]	Bmw station wagon is driven by such patient.
255	548	16	[Mr. Lee/2]	{drives/9}	[that means of transportation/82]	Mr. Lee drives that means of transportation too.
255	493	16	[John/2]	{has lunch eith/8}	[a fresh fruit/75]	John has lunch eith a fresh fruit.
255	2166	16	[A Businebs lecture/55]	{is taught by/5}	[Mr. Hall/16]	A Businebs lecture is taught by Mr. Hall.
255	2240	16	[The Electronics Faculty/58]	{offers/22}	[that course/55]	The Electronics Faculty offers that course.
255	2458	16	[A Faculty of Electronics/58]	{is located in/19}	[New York/43]	A Faculty of Electronics is located in New York.
255	4	16	[Big apple/43]	{is the home town of/3}	[uncle John/38]	Big apple is the home town of uncle John.
255	7	16	[It/43]	{is the home town of/3}	[Doc. Washington/33]	It is the home town of Doc. Washington too.
255	1051	16	[The food for pet/118]	{is bought by/2}	[George Hall/16]	The food for pet is bought by George Hall.
255	3545	16	[Domestic felines/113]	{eat/8}	[it/118]	Domestic felines eat it.
255	1909	16	[A food for pet/118]	{is bought by/2}	[Gregory Wolf/26]	A food for pet is bought by Gregory Wolf.
255	2544	16	[The backache/91]	{is what affects/18}	[that ill person/26]	The backache is what affects that ill person.
255	2220	16	[The Quantum Mechanics books/51]	{were written by/7}	[Professor G. Hall/16]	The Quantum Mechanics books were written by Professor G. Hall.
255	2064	16	[Mr. Lee/2]	{studies/4}	[them/51]	Mr. Lee studies them.
255	1052	16	[Bmw/82]	{is bought by/2}	[George Hall/16]	Bmw is bought by George Hall.
255	818	16	[That professor/16]	{goes around with/9}	[that vehicle/82]	That professor goes around with that vehicle.
255	1936	16	[Bmw/82]	{is bought by/2}	[Gary Washington/33]	Bmw is bought by Gary Washington.
255	1921	16	[Tennis balls/129]	{are acquired by/2}	[him/33]	Tennis balls are acquired by him too.
255	3305	16	[Professor Hall/16]	{played with/1}	[some domestic felines/113]	Professor Hall played with some domestic felines.
255	3368	16	[G. Wolf/26]	{played with/1}	[those beasts/113]	G. Wolf played with those beasts too.
255	3389	16	[Doctor Gary Washington/33]	{played with/1}	[domestic felines/113]	Doctor Gary Washington played with domestic felines too.
255	253	16	[Mr. Hall/16]	{eats/8}	[the fresh fruit/75]	Mr. Hall eats the fresh fruit.
255	1914	16	[Gary Washington/33]	{just bought/2}	[a fruit/75]	Gary Washington just bought a fruit.
256	2529	93	[Painkillers/93]	{fight/17}	[the terrible headache/89]	Painkillers fight the terrible headache.
256	2506	93	[Kevin Ross/32]	{discovers/16}	[the bad headache/89]	Kevin Ross discovers the bad headache.
256	2568	93	[Eric/24]	{has/18}	[it/89]	Eric has it.
256	2498	93	[Doctor Ross/32]	{prescribes/15}	[the painkillers/93]	Doctor Ross prescribes the painkillers.
256	2483	93	[Those medicines/93]	{are assumed by/23}	[Eric/24]	Those medicines are assumed by Eric.
257	159	76	[The fresh fruits/76]	{are eaten by/8}	[Washington/18]	The fresh fruits are eaten by Washington.
257	2890	76	[That teacher/18]	{played with/1}	[Robert/104]	That teacher played with Robert.
257	379	76	[Mr. Hall/14]	{eats/8}	[the fruits/76]	Mr. Hall eats the fruits.
257	1623	76	[The food for pet/118]	{is acquired by/2}	[such student/14]	The food for pet is acquired by such student.
257	1249	76	[Miss Kant/28]	{got/2}	[fresh fruits/76]	Miss Kant got fresh fruits too.
257	1275	76	[Miss Gray/40]	{just bought/2}	[some fruits/76]	Miss Gray just bought some fruits too.
257	1270	76	[Such employee/40]	{got/2}	[cars/79]	Such employee got cars too.
257	2386	76	[Such meanss of transportation/79]	{are developed by/20}	[her/40]	Such meanss of transportation are developed by her.
257	529	76	[The fruits/76]	{are eaten by/8}	[that employee/40]	The fruits are eaten by that employee.
257	1269	76	[She/40]	{has jot/2}	[a ball/128]	She has jot a ball.
257	359	76	[Doc. Washington/33]	{is eating/8}	[the fruits/76]	Doc. Washington is eating the fruits.
257	459	76	[That food/76]	{are eaten by/8}	[Cath/28]	That food are eaten by Cath too.
257	2465	76	[Painkillers/93]	{are assumed by/23}	[Miss Kant/28]	Painkillers are assumed by Miss Kant.
257	1925	76	[Doc. Washington/33]	{acquires/2}	[fruits/76]	Doc. Washington acquires fruits.
257	2501	76	[Such specialist/33]	{discovered/16}	[a bad headache/89]	Such specialist discovered a bad headache.
257	1920	76	[That man/33]	{has got/2}	[some cars/79]	That man has got some cars.
257	2380	76	[Miss Gray/40]	{produces/20}	[fresh fruits/76]	Miss Gray produces fresh fruits.
257	2389	76	[The tennis ball/128]	{is developed by/20}	[Paris/40]	The tennis ball is developed by Paris too.
257	1613	76	[George Hall/14]	{just bought/2}	[some fresh fruits/76]	George Hall just bought some fresh fruits.
257	1717	76	[Professor Gary Washington/18]	{acquires/2}	[such aliments/76]	Professor Gary Washington acquires such aliments too.
258	1673	29	[Dan/29]	{has got/2}	[a muscle car/83]	Dan has got a muscle car.
258	754	29	[Such vehicle/83]	{is driven by/9}	[Tom/3]	Such vehicle is driven by Tom.
258	1527	29	[Maccheroni/70]	{is bought by/2}	[Mr. Williams/3]	Maccheroni is bought by Mr. Williams.
258	128	29	[Linda scott/39]	{eats/8}	[such aliment/70]	Linda scott eats such aliment.
258	2934	29	[That worker/39]	{plays with/1}	[pups/115]	That worker plays with pups.
258	1675	29	[Dan/29]	{has got/2}	[the pet-food/118]	Dan has got the pet-food.
258	1467	29	[K. Ross/32]	{acqutres/2}	[it/118]	K. Ross acqutres it too.
258	2325	29	[A pet-food/118]	{is produced by/20}	[Linda Scott/39]	A pet-food is produced by Linda Scott.
258	1727	29	[It/118]	{is bought by/2}	[Washington/18]	It is bought by Washington.
258	2478	29	[The antipyretic/94]	{is assumed by/23}	[Dan/29]	The antipyretic is assumed by Dan.
258	2528	29	[An antipyretic drug/94]	{fights/17}	[the bad nasty cough/88]	An antipyretic drug fights the bad nasty cough.
258	2496	29	[An aspirin/94]	{is prescribed by/15}	[Doctor Ross/32]	An aspirin is prescribed by Doctor Ross.
258	853	29	[He/32]	{is driving/9}	[the muscle car/83]	He is driving the muscle car.
258	1661	29	[Tennis balls/129]	{are bought by/2}	[Dan/29]	Tennis balls are bought by Dan.
258	2557	29	[He/29]	{has/18}	[the bad nasty cough/88]	He has the bad nasty cough.
258	2508	29	[That disease/88]	{is discovered by/16}	[Doctor Ross/32]	That disease is discovered by Doctor Ross.
258	1657	29	[Daniel Moore/29]	{got/2}	[maccheroni/70]	Daniel Moore got maccheroni.
258	2	29	[That patient/29]	{inhabits in/3}	[Siena/45]	That patient inhabits in Siena.
258	2456	29	[The frozen food firm/64]	{has headquarter in/19}	[such city/45]	The frozen food firm has headquarter in such city.
258	348	29	[Dan/29]	{eats/8}	[pasta/70]	Dan eats pasta.
258	2329	29	[Linda Scott/39]	{produces/20}	[it/70]	Linda Scott produces it.
258	2343	29	[Some tennis balls/129]	{are developed by/20}	[Miss Scott/39]	Some tennis balls are developed by Miss Scott too.
258	1479	29	[Such toys/129]	{are acquired by/2}	[that worker/39]	Such toys are acquired by that worker.
258	3039	29	[Daniel Moore/29]	{uses to play with/1}	[the pups/115]	Daniel Moore uses to play with the pups.
258	2892	29	[Washington/18]	{uses to play with/1}	[those animals/115]	Washington uses to play with those animals too.
259	1618	81	[George Hall/14]	{buys/2}	[fiat panda/81]	George Hall buys fiat panda.
259	3206	81	[Such scholar/14]	{played with/1}	[Linzy/99]	Such scholar played with Linzy.
259	2954	81	[Prof. Garcia/20]	{uses to play with/1}	[it/99]	Prof. Garcia uses to play with it too.
259	3059	81	[Catherine Kant/28]	{played with/1}	[such animal/99]	Catherine Kant played with such animal too.
259	1256	81	[Cathy/28]	{just got/2}	[the salad/77]	Cathy just got the salad.
259	783	81	[Phillips/35]	{goes around with/9}	[panda/81]	Phillips goes around with panda.
259	2291	81	[Tennis balls/129]	{are produced by/20}	[such worker/35]	Tennis balls are produced by such worker.
259	1878	81	[Pgnda/81]	{is acquired by/2}	[Doctor Cox/31]	Pgnda is acquired by Doctor Cox.
259	1436	81	[Mr. Jeffrey Phillips/35]	{buys/2}	[that means of transportation/81]	Mr. Jeffrey Phillips buys that means of transportation too.
259	2270	81	[That employee/35]	{produces/20}	[a dried food/120]	That employee produces a dried food.
259	3473	81	[It/120]	{is eaten by/8}	[Linzy/99]	It is eaten by Linzy.
259	3248	81	[Phillips/35]	{uses to play with/1}	[Linda/99]	Phillips uses to play with Linda.
259	2290	81	[Such worker/35]	{produces/20}	[a salad/77]	Such worker produces a salad.
259	120	81	[Fiat panda/81]	{has been licensed in/10}	[DC/47]	Fiat panda has been licensed in DC.
259	1332	81	[Prof. Garcia/20]	{just bought/2}	[panda/81]	Prof. Garcia just bought panda.
259	2212	81	[That lecturer/20]	{authors/7}	[the Quantum Mechanics books/51]	That lecturer authors the Quantum Mechanics books.
259	2024	81	[They/51]	{are studied by/4}	[G. Hall/14]	They are studied by G. Hall.
259	801	81	[Kimberly Cox/31]	{is driving/9}	[panda/81]	Kimberly Cox is driving panda.
259	2517	81	[The bad cold/87]	{is discovered by/16}	[that doctor/31]	The bad cold is discovered by that doctor.
259	1869	81	[That woman/31]	{has got/2}	[some balloons/129]	That woman has got some balloons.
259	2723	81	[Such medic/31]	{plays with/1}	[Linda/99]	Such medic plays with Linda.
259	1254	81	[Cath/28]	{just got/2}	[panda/81]	Cath just got panda.
259	460	81	[A caesar salad/77]	{is eaten by/8}	[such ill person/28]	A caesar salad is eaten by such ill person.
259	1245	81	[That patient/28]	{has got/2}	[balloons/129]	That patient has got balloons.
259	666	81	[Panda/81]	{is driven by/9}	[Prof. Garcia/20]	Panda is driven by Prof. Garcia.
260	2860	108	[Paris Gray/40]	{plays with/1}	[the jaguar/108]	Paris Gray plays with the jaguar.
260	528	108	[Such employee/40]	{has lunch with/8}	[pasta/70]	Such employee has lunch with pasta.
260	238	108	[Kimberly Cox/31]	{has lunch with/8}	[it/70]	Kimberly Cox has lunch with it too.
260	208	108	[Daniel/17]	{has lunch with/8}	[such food/70]	Daniel has lunch with such food too.
260	2608	108	[Benjamin Wolf/13]	{plays with/1}	[a jaguar/108]	Benjamin Wolf plays with a jaguar.
260	603	108	[He/13]	{is driving/9}	[fiat panda/81]	He is driving fiat panda.
260	1358	108	[Such means of transport/81]	{is acquired by/2}	[Eric Simmons/24]	Such means of transport is acquired by Eric Simmons.
260	3623	108	[A boomerang/125]	{is chased by/0}	[a jaguar/108]	A boomerang is chased by a jaguar.
260	3534	108	[Tiny bones/117]	{are eaten by/8}	[the big wild feline/108]	Tiny bones are eaten by the big wild feline.
260	3133	108	[Mr. Eric/24]	{uses to play with/1}	[that beast/108]	Mr. Eric uses to play with that beast.
260	3259	108	[Danny/17]	{plays with/1}	[such animal/108]	Danny plays with such animal too.
260	2713	108	[Kim Cox/31]	{uses to play with/1}	[it/108]	Kim Cox uses to play with it too.
261	2269	63	[The software consulting company/63]	{has hired/21}	[Cathy/41]	The software consulting company has hired Cathy.
261	2369	63	[That worker/41]	{develops/20}	[tennis balls/129]	That worker develops tennis balls.
261	1635	63	[They/129]	{are bought by/2}	[Donna Brown/10]	They are bought by Donna Brown.
261	3665	63	[Dog mat/98]	{chases/0}	[those toys/129]	Dog mat chases those toys.
261	2958	63	[Mary/20]	{plays with/1}	[such pet/98]	Mary plays with such pet.
261	2452	63	[The software engineering firm/63]	{has main seat in/19}	[the Italian capital city/42]	The software engineering firm has main seat in the Italian capital city.
261	23	63	[Rome/42]	{is the home town of/3}	[Christine House/27]	Rome is the home town of Christine House.
261	845	63	[Bmw station wagon/82]	{is driven by/9}	[her/27]	Bmw station wagon is driven by her.
261	1378	63	[Such ill person/27]	{has got/2}	[kibbles/116]	Such ill person has got kibbles.
261	1300	63	[That food/116]	{are bought by/2}	[Dr. Williams/34]	That food are bought by Dr. Williams too.
262	536	36	[Miss Perez/36]	{tas lunch with/8}	[the pizza with cheese/68]	Miss Perez tas lunch with the pizza with cheese.
262	1019	36	[The truck/78]	{is bought by/2}	[such worker/36]	The truck is bought by such worker.
262	1009	36	[She/36]	{just bought/2}	[a ball/128]	She just bought a ball too.
262	703	36	[That worker/36]	{goes around with/9}	[a truck/78]	That worker goes around with a truck.
262	2400	36	[That employee/36]	{develops/20}	[a desiccated food/120]	That employee develops a desiccated food.
262	1095	36	[Ben Cook/11]	{acquires/2}	[it/120]	Ben Cook acquires it.
262	1303	36	[That food/120]	{is acquired by/2}	[James/34]	That food is acquired by James too.
262	1305	36	[The truck/78]	{is acquired by/2}	[such doctor/34]	The truck is acquired by such doctor too.
262	1721	36	[It/78]	{is bought by/2}	[Washington/18]	It is bought by Washington too.
262	3234	36	[Patsy/36]	{played with/1}	[lady Beth/97]	Patsy played with lady Beth.
262	3297	36	[Christie/27]	{uses to play with/1}	[it/97]	Christie uses to play with it too.
262	2560	36	[The fever/87]	{is what affects/18}	[that ill person/27]	The fever is what affects that ill person.
262	847	36	[That patient/27]	{is driving/9}	[the truck/78]	That patient is driving the truck.
262	23	36	[The Italian capital city/42]	{is the home town of/3}	[such ill person/27]	The Italian capital city is the home town of such ill person.
262	2415	36	[Patricia Perez/36]	{produces/20}	[a ball/128]	Patricia Perez produces a ball.
262	1017	36	[She/36]	{just bought/2}	[a dried food/120]	She just bought a dried food.
262	1719	36	[It/120]	{is acquired by/2}	[Professor Gary Washington/18]	It is acquired by Professor Gary Washington too.
262	1024	36	[Patricia Pejez/36]	{acquires/2}	[the pizza with cheese/68]	Patricia Pejez acquires the pizza with cheese too.
262	266	36	[That aliment/68]	{is eaten by/8}	[Miss House/27]	That aliment is eaten by Miss House.
262	1388	36	[It/68]	{is bought by/2}	[Christine House/27]	It is bought by Christine House.
262	2423	36	[The auto/78]	{is produced by/20}	[Miss Perez/36]	The auto is produced by Miss Perez.
262	2268	36	[A frozen food preparation business/64]	{has hired/21}	[that worker/36]	A frozen food preparation business has hired that worker.
262	2410	36	[She/36]	{produces/20}	[a pizza/68]	She produces a pizza.
263	1057	0	[James/0]	{has got/2}	[the new ysrk pizzas/69]	James has got the new ysrk pizzas.
263	1066	0	[Such boy/0]	{acquires/2}	[rabbit kibbles/116]	Such boy acquires rabbit kibbles too.
263	3482	0	[They/116]	{are eaten by/8}	[Beth/97]	They are eaten by Beth.
263	1078	0	[James Johnson/0]	{buys/2}	[bmw/82]	James Johnson buys bmw.
263	2405	0	[That vehicle/82]	{is produced by/20}	[Patsy/36]	That vehicle is produced by Patsy.
263	575	0	[Paris/22]	{is driving/9}	[it/82]	Paris is driving it.
263	1468	0	[That means of transport/82]	{is acquired by/2}	[Doctor Ross/32]	That means of transport is acquired by Doctor Ross.
263	2507	0	[Such doctor/32]	{discovered/16}	[a bad cold/87]	Such doctor discovered a bad cold.
263	2077	0	[James Johnson/0]	{riads/4}	[some ML materials/49]	James Johnson riads some ML materials.
263	2198	0	[Such books/49]	{were written by/7}	[Paris Gray/22]	Such books were written by Paris Gray.
263	3721	0	[The written part/121]	{is prepared by/25}	[James/0]	The written part is prepared by James.
263	3743	0	[A ML course/52]	{requires/26}	[such test/121]	A ML course requires such test.
263	692	0	[James Johnson/0]	{is driving/9}	[bmw/82]	James Johnson is driving bmw.
263	1364	0	[Eric/24]	{just got/2}	[such means of transport/82]	Eric just got such means of transport.
263	2014	0	[Paris Gray/22]	{buys/2}	[it/82]	Paris Gray buys it too.
263	123	0	[That vehicle/82]	{is registered in/10}	[LA/44]	That vehicle is registered in LA.
263	2462	0	[The Math School/61]	{has main seat in/19}	[the most important californian city/44]	The Math School has main seat in the most important californian city.
263	2646	0	[J. Johnson/0]	{uses to play with/1}	[lady Beth/97]	J. Johnson uses to play with lady Beth.
263	3150	0	[Mister Simmons/24]	{plays with/1}	[that animal/97]	Mister Simmons plays with that animal too.
263	2565	0	[The flu/87]	{is what affects/18}	[such ill person/24]	The flu is what affects such ill person.
263	1061	0	[Big James/0]	{just got/2}	[a balloon/128]	Big James just got a balloon.
263	2415	0	[Patsy/36]	{develops/20}	[such toy/128]	Patsy develops such toy.
263	2150	0	[Big James/0]	{attends/6}	[the Machine Learning class/52]	Big James attends the Machine Learning class.
263	441	0	[Pizzas with cheese/69]	{are eaten by/8}	[such student/0]	Pizzas with cheese are eaten by such student.
263	1343	0	[Such food/69]	{are acquired by/2}	[Mr. Eric/24]	Such food are acquired by Mr. Eric.
264	2208	51	[Beth/21]	{is the author of/7}	[some Quantum Mechanics theory articles/51]	Beth is the author of some Quantum Mechanics theory articles.
264	2044	51	[Little Brian/9]	{carefully looks at/4}	[those books/51]	Little Brian carefully looks at those books.
264	51	51	[He/9]	{is on visit in/11}	[Washington DC/47]	He is on visit in Washington DC.
264	120	51	[Panda/81]	{is registered in/10}	[such urban center/47]	Panda is registered in such urban center.
265	3123	115	[Virginia Anderson/12]	{played with/1}	[dogs/115]	Virginia Anderson played with dogs.
265	2892	115	[Professor Gary Washington/18]	{uses to play with/1}	[them/115]	Professor Gary Washington uses to play with them too.
265	1720	115	[Hamburgers/72]	{are acquired by/2}	[him/18]	Hamburgers are acquired by him.
265	2193	115	[He/18]	{is teaching/5}	[Machine Learning lectures/53]	He is teaching Machine Learning lectures.
265	3744	115	[Those courses/53]	{require/26}	[the practical exam/124]	Those courses require the practical exam.
265	2264	115	[Some Machine Learning lectures/53]	{are offered by/22}	[an Economic School/62]	Some Machine Learning lectures are offered by an Economic School.
265	2934	115	[Linda Scott/39]	{played with/1}	[the dogs/115]	Linda Scott played with the dogs.
265	3604	115	[Some beagles/115]	{catch/0}	[a wood stick/126]	Some beagles catch a wood stick.
265	3375	115	[Gregorm Wolf/26]	{played with/1}	[those beasts/115]	Gregorm Wolf played with those beasts.
265	2472	115	[An aspirin/94]	{is assumed by/23}	[such patient/26]	An aspirin is assumed by such patient.
265	2724	115	[Kimberly Cox/31]	{played with/1}	[the hounds/115]	Kimberly Cox played with the hounds.
265	1879	115	[Such doctor/31]	{got/2}	[a jaguar/86]	Such doctor got a jaguar.
265	1905	115	[That means of transport/86]	{is bought by/2}	[Mr. Wolf/26]	That means of transport is bought by Mr. Wolf too.
265	11	115	[Washington dc/47]	{is the home town of/3}	[that ill person/26]	Washington dc is the home town of that ill person.
265	3525	115	[The pups/115]	{are eating/8}	[a food for pet/118]	The pups are eating a food for pet.
265	2325	115	[Linda Scott/39]	{develops/20}	[it/118]	Linda Scott develops it.
265	132	115	[She/39]	{eats/8}	[burgers/72]	She eats burgers.
265	162	115	[Such aliments/72]	{are eaten by/8}	[Gary Washington/18]	Such aliments are eaten by Gary Washington too.
265	2201	115	[That professor/18]	{wrote/7}	[the book of Probability Theory/50]	That professor wrote the book of Probability Theory.
266	280	77	[Mr. Jeffrey Phillips/35]	{has lunch with/8}	[the caesar salad/77]	Mr. Jeffrey Phillips has lunch with the caesar salad.
266	2283	77	[That worker/35]	{develops/20}	[some kibbles/116]	That worker develops some kibbles.
266	1066	77	[James/0]	{acquires/2}	[such food/116]	James acquires such food.
266	1724	77	[A caesar salad/77]	{is bought by/2}	[Washington/18]	A caesar salad is bought by Washington too.
266	2228	77	[He/18]	{is full professor at/12}	[the CS Department/57]	He is full professor at the CS Department.
266	450	77	[Mr. Wolf/26]	{has lunch with/8}	[the salad/77]	Mr. Wolf has lunch with the salad.
266	2545	77	[A flu/87]	{is what affects/18}	[such ill person/26]	A flu is what affects such ill person.
266	1438	77	[Phillips/35]	{has got/2}	[a caesar salad/77]	Phillips has got a caesar salad.
266	1464	77	[K. Ross/32]	{got/2}	[that aliment/77]	K. Ross got that aliment too.
266	1468	77	[That specialist/32]	{just got/2}	[bmw station wagon/82]	That specialist just got bmw station wagon too.
266	3347	77	[That doctor/32]	{plays with/1}	[the cats/113]	That doctor plays with the cats.
266	3242	77	[Chief Phillips/35]	{uses to play with/1}	[those pets/113]	Chief Phillips uses to play with those pets too.
266	2290	77	[A salad/77]	{is produced by/20}	[him/35]	A salad is produced by him.
266	1442	77	[He/35]	{just bought/2}	[bmw station wagon/82]	He just bought bmw station wagon.
266	692	77	[James Jonnson/0]	{is driving/9}	[that means of transportation/82]	James Jonnson is driving that means of transportation.
266	629	77	[It/82]	{is driven by/9}	[G. Wolf/26]	It is driven by G. Wolf too.
266	1906	77	[That ill person/26]	{just bought/2}	[a salad/77]	That ill person just bought a salad.
266	3368	77	[That patient/26]	{uses to play with/1}	[small felines/113]	That patient uses to play with small felines.
266	3613	77	[Those animals/113]	{catch/0}	[a boomerang/125]	Those animals catch a boomerang.
266	160	77	[A caesar salad/77]	{is eaten by/8}	[Washington/18]	A caesar salad is eaten by Washington.
266	2194	77	[Such lecturer/18]	{is teaching/5}	[the ML class/52]	Such lecturer is teaching the ML class.
266	2150	77	[It/52]	{is attended by/6}	[James/0]	It is attended by James.
266	500	77	[A caesar salad/77]	{is eaten by/8}	[Kevin Ross/32]	A caesar salad is eaten by Kevin Ross.
266	1456	77	[The kibbles/116]	{are acquired by/2}	[that medic/32]	The kibbles are acquired by that medic.
266	440	77	[Big James/0]	{eats/8}	[a caesar salad/77]	Big James eats a caesar salad.
267	3419	114	[Mr. Reed/25]	{plays with/1}	[the beagle/114]	Mr. Reed plays with the beagle.
267	3495	114	[The pet-food/118]	{is eaten by/8}	[such pet/114]	The pet-food is eaten by such pet.
267	3440	114	[Ricky/6]	{played with/1}	[the dog/114]	Ricky played with the dog.
267	28	114	[That boy/6]	{is a visiting student in/11}	[The French capital/46]	That boy is a visiting student in The French capital.
267	122	114	[A car/78]	{has been licensed in/10}	[that city/46]	A car has been licensed in that city.
267	3083	114	[Elizabeth/21]	{plays with/1}	[a pup/114]	Elizabeth plays with a pup.
267	470	114	[A caesar salad/77]	{is eaten by/8}	[her/21]	A caesar salad is eaten by her.
267	1022	114	[Miss Perez/36]	{just got/2}	[it/77]	Miss Perez just got it.
267	3230	114	[She/36]	{plays with/1}	[the hound/114]	She plays with the hound.
267	1019	114	[Such employee/36]	{just got/2}	[the truck/78]	Such employee just got the truck.
267	1305	114	[It/78]	{is acquired by/2}	[Dr. Williams/34]	It is acquired by Dr. Williams too.
267	290	114	[A salad/77]	{is eaten by/8}	[him/34]	A salad is eaten by him.
267	2420	114	[It/77]	{is produced by/20}	[Patsy/36]	It is produced by Patsy.
267	3581	114	[The tennis ball/128]	{is chased by/0}	[a bkagle/114]	The tennis ball is chased by a bkagle.
267	1763	114	[The balloon/128]	{is btught by/2}	[Elizabeth Harris/21]	The balloon is btught by Elizabeth Harris.
267	2415	114	[Patsy/36]	{produces/20}	[it/128]	Patsy produces it.
267	957	114	[Mr. Reed/25]	{has got/2}	[such toy/128]	Mr. Reed has got such toy.
267	1555	114	[Ricky/6]	{has got/2}	[it/128]	Ricky has got it too.
267	2684	114	[J. Williams/34]	{plays with/1}	[the hound/114]	J. Williams plays with the hound.
267	568	114	[An auto/78]	{is driven by/9}	[James Williams/34]	An auto is driven by James Williams.
268	2531	93	[Painkillers/93]	{cure/17}	[a nasty flu/87]	Painkillers cure a nasty flu.
268	2565	93	[It/87]	{is what affects/18}	[Eric/24]	It is what affects Eric.
268	2512	93	[It/87]	{is discovered by/16}	[James Williams/34]	It is discovered by James Williams.
268	2483	93	[Mister Simmons/24]	{assumes/23}	[some painkillers/93]	Mister Simmons assumes some painkillers.
268	1351	93	[Steaks/74]	{are acquired by/2}	[such ill person/24]	Steaks are acquired by such ill person.
268	2495	93	[Some analgesic drugs/93]	{are prescribed by/15}	[James/34]	Some analgesic drugs are prescribed by James.
268	1307	93	[The expensive car/86]	{is acquired by/2}	[such man/34]	The expensive car is acquired by such man.
268	905	93	[It/86]	{is driven by/9}	[Chris/8]	It is driven by Chris.
268	2987	93	[Such student/8]	{played with/1}	[siena/107]	Such student played with siena.
268	66	93	[He/8]	{is on visit in/11}	[the Italian capital city/42]	He is on visit in the Italian capital city.
269	128	39	[Maccheroni/70]	{is eaten by/8}	[Linda Scott/39]	Maccheroni is eaten by Linda Scott.
269	2923	39	[Such worker/39]	{played with/1}	[the big wild feline/108]	Such worker played with the big wild feline.
269	2323	39	[She/39]	{develops/20}	[chew toys/119]	She develops chew toys.
269	1640	39	[They/119]	{are acquired by/2}	[Brown/10]	They are acquired by Brown.
269	1354	39	[Mister Simmons/24]	{has got/2}	[them/119]	Mister Simmons has got them too.
269	2344	39	[Linda Scott/39]	{develops/20}	[mustangs/84]	Linda Scott develops mustangs.
269	570	39	[The muscle cars/84]	{are driven by/9}	[James Williams/34]	The muscle cars are driven by James Williams.
269	1477	39	[Linda/39]	{has got/2}	[a ball/128]	Linda has got a ball.
269	1347	39	[Mr. Eric/24]	{buys/2}	[it/128]	Mr. Eric buys it too.
269	1475	39	[Linda Scott/39]	{acquires/2}	[spaghetti/70]	Linda Scott acquires spaghetti too.
269	1943	39	[Danny/17]	{just bought/2}	[that aliment/70]	Danny just bought that aliment too.
269	2205	39	[That professor/17]	{authors/7}	[the Probability Theory book/50]	That professor authors the Probability Theory book.
269	2223	39	[Such teacher/17]	{is tenured at/12}	[the Faculty of Electronics/58]	Such teacher is tenured at the Faculty of Electronics.
269	1471	39	[Mustangs/84]	{are bought by/2}	[Linda Scott/39]	Mustangs are bought by Linda Scott.
269	1484	39	[The chewable toys/119]	{are acquired by/2}	[her/39]	The chewable toys are acquired by her too.
269	3536	39	[The jaguar/108]	{has lunch with/8}	[that food/119]	The jaguar has lunch with that food.
269	2337	39	[The footballs/128]	{is produced by/20}	[Linda Scott/39]	The footballs is produced by Linda Scott.
269	1295	39	[Dr. Williams/34]	{acquires/2}	[it/128]	Dr. Williams acquires it.
269	2671	39	[That medic/34]	{plays with/1}	[the big wild feline/108]	That medic plays with the big wild feline.
269	2267	39	[The mechanical workshop/65]	{has hired/21}	[Linda Scott/39]	The mechanical workshop has hired Linda Scott.
269	2461	39	[It/65]	{has main seat in/19}	[Paris/46]	It has main seat in Paris.
269	112	39	[Brown/10]	{is a visiting student in/11}	[The French capital/46]	Brown is a visiting student in The French capital.
269	3682	39	[An oral exam/122]	{is prepared by/25}	[Miss Brown/10]	An oral exam is prepared by Miss Brown.
269	3741	39	[It/122]	{is required in/26}	[an Artificial Intelligence course/54]	It is required in an Artificial Intelligence course.
269	2329	39	[Linda/39]	{produces/20}	[spaghetti/70]	Linda produces spaghetti.
270	3693	121	[Paris/1]	{prepares for/25}	[a written exam/121]	Paris prepares for a written exam.
270	2786	121	[That scholar/1]	{played with/1}	[Linda/99]	That scholar played with Linda.
270	3311	121	[Professor G. Hall/16]	{plays with/1}	[such beast/99]	Professor G. Hall plays with such beast too.
270	3743	121	[The Machine Learning course/52]	{requires/26}	[a written test/121]	The Machine Learning course requires a written test.
270	2238	121	[The Department of Mathematics/61]	{offers/22}	[a ML class/52]	The Department of Mathematics offers a ML class.
270	2462	121	[The School of Mathematics/61]	{is located in/19}	[the most important californian city/44]	The School of Mathematics is located in the most important californian city.
271	3212	14	[G. Hall/14]	{played with/1}	[a cat/112]	G. Hall played with a cat.
271	2666	14	[John Lee/38]	{plays with/1}	[the kitty/112]	John Lee plays with the kitty too.
271	1610	14	[George Hall/14]	{just gft/2}	[a t-bone steak/73]	George Hall just gft a t-bone steak.
271	1350	14	[Eric Simmons/24]	{just got/2}	[that food/73]	Eric Simmons just got that food too.
271	2450	14	[J. Lee/38]	{develops/20}	[such aliment/73]	J. Lee develops such aliment.
271	715	14	[He/38]	{drives/9}	[a motorbike/80]	He drives a motorbike.
271	2439	14	[The tuna kibbles/116]	{are produced by/20}	[Mr. Lee/38]	The tuna kibbles are produced by Mr. Lee.
271	2027	14	[Mr. Hall/14]	{reads/4}	[the book of Dynamical Systems/48]	Mr. Hall reads the book of Dynamical Systems.
271	102	14	[Such student/14]	{is on visit in/11}	[the Italian capital city/42]	Such student is on visit in the Italian capital city.
271	22	14	[Such urban center/42]	{is the home town of/3}	[Professor Harris/21]	Such urban center is the home town of Professor Harris.
271	2453	14	[The School of Computer Science/57]	{has main seat in/19}	[it/42]	The School of Computer Science has main seat in it.
271	3688	14	[The practical exams/123]	{are prepared by/25}	[Mr. Hall/14]	The practical exams are prepared by Mr. Hall.
271	3742	14	[They/123]	{are required in/26}	[the nusiness course/55]	They are required in the nusiness course.
271	1612	14	[Mr. Hall/14]	{has got/2}	[rabbit kibbles/116]	Mr. Hall has got rabbit kibbles.
271	1924	14	[Doctor Gary Washington/33]	{acquiree/2}	[that food/116]	Doctor Gary Washington acquiree that food too.
271	1600	14	[The two-wheeled motor vehicle/80]	{is bought by/2}	[Mr. Hall/14]	The two-wheeled motor vehicle is bought by Mr. Hall too.
271	1912	14	[Doc. Washington/33]	{got/2}	[that means of transport/80]	Doc. Washington got that means of transport too.
271	616	14	[It/80]	{is driven by/9}	[G. Hall/14]	It is driven by G. Hall.
271	384	14	[Such scholar/14]	{is eating/8}	[the steak/73]	Such scholar is eating the steak.
271	2083	14	[That student/14]	{attends/6}	[the Business course/55]	That student attends the Business course.
271	2245	14	[The School of CS/57]	{offers/22}	[such class/55]	The School of CS offers such class.
271	2171	14	[The Business lecture/55]	{is presented by/5}	[Elizabeth Harris/21]	The Business lecture is presented by Elizabeth Harris.
271	1609	14	[Some balls/129]	{are bought by/2}	[George Hall/14]	Some balls are bought by George Hall.
271	1401	14	[Uncle john/38]	{just bought/2}	[those toys/129]	Uncle john just bought those toys too.
271	1765	14	[They/129]	{are bought by/2}	[Beth/21]	They are bought by Beth too.
272	2765	41	[Kant/41]	{played with/1}	[Linda/99]	Kant played with Linda.
272	3038	41	[Daniel/29]	{plays with/1}	[that pet/99]	Daniel plays with that pet too.
272	1192	41	[Catherine Kant/41]	{just bought/2}	[trucks/79]	Catherine Kant just bought trucks.
272	920	41	[Dan/29]	{drives/9}	[such meanss of transport/79]	Dan drives such meanss of transport.
272	2	41	[Daniel Moore/29]	{inhabits in/3}	[Siena/45]	Daniel Moore inhabits in Siena.
272	1668	41	[Some burgers/72]	{are bought by/2}	[that patient/29]	Some burgers are bought by that patient.
272	2555	41	[The nasty flu/87]	{is what affects/18}	[such ill person/29]	The nasty flu is what affects such ill person.
272	2357	41	[Cheeseburgers/72]	{are developed by/20}	[Kant/41]	Cheeseburgers are developed by Kant.
272	1980	41	[Charles/4]	{buys/2}	[such food/72]	Charles buys such food.
272	2360	41	[Cars/79]	{are produced by/20}	[Kant/41]	Cars are produced by Kant.
272	1452	41	[Such meanss of transport/79]	{are acquired by/2}	[Kevin Ross/32]	Such meanss of transport are acquired by Kevin Ross.
272	1998	41	[Those meanss of transportation/79]	{are bought by/2}	[Paris Gray/22]	Those meanss of transportation are bought by Paris Gray too.
272	830	41	[Charles/4]	{is driving/9}	[those meanss of transport/79]	Charles is driving those meanss of transport.
272	578	41	[Professor Gray/22]	{drives/9}	[such meanss of transport/79]	Professor Gray drives such meanss of transport too.
272	1196	41	[Some kibbles/116]	{are acquired by/2}	[Cathy/41]	Some kibbles are acquired by Cathy.
272	3472	41	[Linzy/99]	{eats/8}	[them/116]	Linzy eats them.
272	1456	41	[Kevin Ross/32]	{just bought/2}	[that food/116]	Kevin Ross just bought that food.
272	1209	41	[A boomerang/125]	{is bought by/2}	[Cath/41]	A boomerang is bought by Cath too.
272	2352	41	[Such toy/125]	{is developed by/20}	[her/41]	Such toy is developed by her.
272	1677	41	[Daniel/29]	{acquires/2}	[it/125]	Daniel acquires it.
272	2478	41	[That ill person/29]	{assumes/23}	[the antipyretic drug/94]	That ill person assumes the antipyretic drug.
272	1664	41	[The tuna kibbles/116]	{are acquired by/2}	[him/29]	The tuna kibbles are acquired by him.
272	352	41	[Such patient/29]	{has lunch with/8}	[hamdurgers/72]	Such patient has lunch with hamdurgers.
272	392	41	[Catherine Kant/41]	{eats/8}	[them/72]	Catherine Kant eats them too.
272	2361	41	[Such worker/41]	{develops/20}	[the kibbles/116]	Such worker develops the kibbles.
273	2024	14	[Quantum Mechanics books/51]	{are studied by/4}	[G. Hall/14]	Quantum Mechanics books are studied by G. Hall.
273	1621	14	[He/14]	{got/2}	[mustang/83]	He got mustang.
273	619	14	[Miss Gray/40]	{is driving/9}	[such means of transportation/83]	Miss Gray is driving such means of transportation.
273	1278	14	[Burgers/72]	{are acquired by/2}	[her/40]	Burgers are acquired by her.
273	3199	14	[G. Hall/14]	{played with/1}	[the hound called Brian/102]	G. Hall played with the hound called Brian.
273	3688	14	[George Hall/14]	{prepares for/25}	[practical exams/123]	George Hall prepares for practical exams.
273	610	14	[A muscle car/83]	{is driven by/9}	[him/14]	A muscle car is driven by him.
273	844	14	[Mustang/83]	{is driven by/9}	[Christy/27]	Mustang is driven by Christy too.
273	1609	14	[Mr. Hall/14]	{has got/2}	[footballs/129]	Mr. Hall has got footballs.
273	1713	14	[Those toys/129]	{are acquired by/2}	[Professor Gary Washington/18]	Those toys are acquired by Professor Gary Washington too.
273	2080	14	[A ML course/52]	{is followed by/6}	[George Hall/14]	A ML course is followed by George Hall.
273	1616	14	[Hamburgers/72]	{tre acquired by/2}	[such boy/14]	Hamburgers tre acquired by such boy.
273	1928	14	[Such aliments/72]	{are acquired by/2}	[Doc. Washington/33]	Such aliments are acquired by Doc. Washington too.
273	2500	14	[Such man/33]	{discovered/16}	[the backache/91]	Such man discovered the backache.
273	2520	14	[Some antibiotics/92]	{cure/17}	[it/91]	Some antibiotics cure it.
273	2491	14	[Doc. Washington/33]	{provides prescription of/15}	[such drugs/92]	Doc. Washington provides prescription of such drugs.
273	1	14	[George Hall/14]	{inhabits in/3}	[Sienna/45]	George Hall inhabits in Sienna.
273	2456	14	[A frozen food company/64]	{is located in/19}	[it/45]	A frozen food company is located in it.
273	104	14	[George Hall/14]	{is a visiting student in/11}	[Sienna/45]	George Hall is a visiting student in Sienna.
273	1612	14	[He/14]	{just got/2}	[kibbles/116]	He just got kibbles.
273	382	14	[That student/14]	{eats/8}	[some burgers/72]	That student eats some burgers.
273	362	14	[Doc. Washington/33]	{has lunch with/8}	[such aliments/72]	Doc. Washington has lunch with such aliments too.
273	637	14	[Mustang/83]	{is driven by/9}	[that man/33]	Mustang is driven by that man.
273	1924	14	[Kibbles/116]	{are bought by/2}	[him/33]	Kibbles are bought by him.
273	1274	14	[Paris/40]	{just bought/2}	[tuna kibbles/116]	Paris just bought tuna kibbles too.
274	2038	13	[Wolf/13]	{is reading/4}	[the Probability Theory book/50]	Wolf is reading the Probability Theory book.
274	179	13	[Such scholar/13]	{has lunch with/8}	[fruits/76]	Such scholar has lunch with fruits.
274	989	13	[Virginia/30]	{buys/2}	[such food/76]	Virginia buys such food.
274	2302	13	[Such aliments/76]	{are developed by/20}	[Caesar/37]	Such aliments are developed by Caesar.
274	2301	13	[Bmw/82]	{is developed by/20}	[such worker/37]	Bmw is developed by such worker too.
274	2977	13	[That employee/37]	{plays with/1}	[Tommy/100]	That employee plays with Tommy.
274	3697	13	[Benjamin Wolf/13]	{wrepares for/25}	[a written exam/121]	Benjamin Wolf wrepares for a written exam.
274	9	13	[DC/47]	{is the home town of/3}	[such boy/13]	DC is the home town of such boy.
274	2454	13	[A farm/67]	{has headquarter in/19}	[such urban center/47]	A farm has headquarter in such urban center.
274	936	13	[Mr. Wolf/13]	{has got/2}	[rabbit kibbles/116]	Mr. Wolf has got rabbit kibbles.
274	1326	13	[That food/116]	{are bought by/2}	[Mary/20]	That food are bought by Mary too.
274	1321	13	[That professor/20]	{has got/2}	[a balloon/128]	That professor has got a balloon too.
274	2213	13	[She/20]	{is the author of/7}	[the Probability Theory book/50]	She is the author of the Probability Theory book.
274	2110	13	[A Machine Learning course/52]	{is followed by/6}	[Mr. Wolf/13]	A Machine Learning course is followed by Mr. Wolf.
274	2189	13	[Such class/52]	{is presented by/5}	[Prof. Garcia/20]	Such class is presented by Prof. Garcia.
274	2263	13	[Such lecture/52]	{is offered by/22}	[the Economic School/62]	Such lecture is offered by the Economic School.
274	602	13	[Bmw/82]	{is driven by/9}	[Mr. Wolf/13]	Bmw is driven by Mr. Wolf.
274	1000	13	[It/82]	{is bought by/2}	[lady Anderson/30]	It is bought by lady Anderson.
274	2477	13	[Painkillers/93]	{are assumed by/23}	[such patient/30]	Painkillers are assumed by such patient.
274	2620	13	[Wolf/13]	{uses to play with/1}	[Tom the cat/100]	Wolf uses to play with Tom the cat.
274	99	13	[That scholar/13]	{is a visiting student in/11}	[the city of US government seat/47]	That scholar is a visiting student in the city of US government seat.
274	931	13	[The footballs/128]	{is bought by/2}	[him/13]	The footballs is bought by him.
274	1295	13	[Dr. Williams/34]	{acquires/2}	[it/128]	Dr. Williams acquires it too.
274	937	13	[Some fruitd/76]	{are acquired ry/2}	[Mr. Wolf/13]	Some fruitd are acquired ry Mr. Wolf too.
274	948	13	[Wolf/13]	{just bought/2}	[bmw/82]	Wolf just bought bmw too.
275	268	70	[Christy/27]	{has lunch with/8}	[pasta/70]	Christy has lunch with pasta.
275	2561	70	[She/27]	{has/18}	[some bad headaches/90]	She has some bad headaches.
275	2532	70	[The analgesics/93]	{cure/17}	[them/90]	The analgesics cure them.
275	2509	70	[James/34]	{discovered/16}	[the bad headaches/90]	James discovered the bad headaches.
275	1475	70	[Maccheroni/70]	{is bought by/2}	[Linda/39]	Maccheroni is bought by Linda.
275	2324	70	[The motorbike/80]	{is produced by/20}	[such worker/39]	The motorbike is produced by such worker.
275	1782	70	[Sarah/7]	{just got/2}	[such means of transportation/80]	Sarah just got such means of transportation.
275	670	70	[Mary Garcia/20]	{is driving/9}	[that vehicle/80]	Mary Garcia is driving that vehicle.
275	850	70	[Christy/27]	{id driving/9}	[it/80]	Christy id driving it too.
275	288	70	[James/34]	{eats/8}	[spaghetti/70]	James eats spaghetti.
275	2669	70	[Such specialist/34]	{played with/1}	[ricky/96]	Such specialist played with ricky.
275	1288	70	[A two-wheeled motor vehicle/80]	{is bought by/2}	[that medic/34]	A two-wheeled motor vehicle is bought by that medic.
275	1293	70	[That man/34]	{just bought/2}	[pasta/70]	That man just bought pasta too.
275	1300	70	[That doctor/34]	{just bought/2}	[some rabbit kibbles/116]	That doctor just bought some rabbit kibbles too.
275	2495	70	[That medic/34]	{provides prescription of/15}	[the analgesic drugs/93]	That medic provides prescription of the analgesic drugs.
275	16	70	[LA/44]	{is the home town of/3}	[such specialist/34]	LA is the home town of such specialist.
275	17	70	[Such urban center/44]	{is the home town of/3}	[Prof. Garcia/20]	Such urban center is the home town of Prof. Garcia too.
275	1371	70	[Maccheroni/70]	{is bought by/2}	[Christie/27]	Maccheroni is bought by Christie.
275	1319	70	[Mary/20]	{buys/2}	[such aliment/70]	Mary buys such aliment too.
275	428	70	[That professor/20]	{is eating/8}	[pasta/70]	That professor is eating pasta.
275	2212	70	[Such lecturer/20]	{authors/7}	[Quantum Mechanics theory articles/51]	Such lecturer authors Quantum Mechanics theory articles.
275	2188	70	[The ML lectures/53]	{are taught/5}	[such professor/20]	The ML lectures are taught such professor.
275	2264	70	[They/53]	{are offered by/22}	[a School of Economics and Finance/62]	They are offered by a School of Economics and Finance.
275	2329	70	[Linda Scott/39]	{produces/20}	[pasta/70]	Linda Scott produces pasta.
275	1482	70	[She/39]	{just got/2}	[some rabbit kibbles/116]	She just got some rabbit kibbles.
276	185	71	[Wolf/13]	{eats/8}	[the hamburger/71]	Wolf eats the hamburger.
276	1188	71	[Cathy/41]	{acquires/2}	[it/71]	Cathy acquires it.
276	19	71	[Such employee/41]	{inhabits in/3}	[LA/44]	Such employee inhabits in LA.
276	1032	71	[Professor G. Hall/16]	{just bought/2}	[a burger/71]	Professor G. Hall just bought a burger.
276	3319	71	[That professor/16]	{uses to play with/1}	[cath/106]	That professor uses to play with cath.
276	395	71	[Kant/41]	{has lunch with/8}	[the hamburger/71]	Kant has lunch with the hamburger.
276	2361	71	[Some rabbit kibbles/116]	{are developed by/20}	[that worker/41]	Some rabbit kibbles are developed by that worker.
276	1352	71	[Eric Simmons/24]	{buys/2}	[kibbles/116]	Eric Simmons buys kibbles.
276	1196	71	[Cath/41]	{just got/2}	[them/116]	Cath just got them too.
276	1300	71	[They/116]	{are acquired by/2}	[James/34]	They are acquired by James too.
276	295	71	[Such doctor/34]	{is eating/8}	[the cheeseburger/71]	Such doctor is eating the cheeseburger.
276	1312	71	[Such medic/34]	{just got/2}	[bmw/82]	Such medic just got bmw.
276	818	71	[That vehicle/82]	{is driven by/9}	[Professor G. Hall/16]	That vehicle is driven by Professor G. Hall.
276	2353	71	[Catherine Kaot/41]	{develops/20}	[such means of transport/82]	Catherine Kaot develops such means of transport.
276	791	71	[It/82]	{is driven by/9}	[that employee/41]	It is driven by that employee.
276	2367	71	[She/41]	{develops/20}	[the hamburger/71]	She develops the hamburger.
276	1292	71	[Such aliment/71]	{is bought by/2}	[James/34]	Such aliment is bought by James.
276	928	71	[Such food/71]	{is acquired by/2}	[Mr. Wolf/13]	Such food is acquired by Mr. Wolf too.
276	2036	71	[Some Quantum Mechanics theory articles/51]	{are studied by/4}	[such student/13]	Some Quantum Mechanics theory articles are studied by such student.
276	415	71	[A hamburger/71]	{is eaten by/8}	[Eric/24]	A hamburger is eaten by Eric.
276	2568	71	[Mr. Eric/24]	{has/18}	[a terrible headache/89]	Mr. Eric has a terrible headache.
276	1344	71	[Such patient/24]	{just got/2}	[the hamburger/71]	Such patient just got the hamburger.
276	255	71	[It/71]	{is eaten by/8}	[George Hall/16]	It is eaten by George Hall.
276	1053	71	[Such lecturer/16]	{just bought/2}	[the boomerang/125]	Such lecturer just bought the boomerang.
277	2664	98	[Mr. Lee/38]	{played with/1}	[Mat/98]	Mr. Lee played with Mat.
277	174	98	[The steak/73]	{is eaten by/8}	[such worker/38]	The steak is eaten by such worker.
277	1404	98	[That employee/38]	{acquires/2}	[the tuna kibbles/116]	That employee acquires the tuna kibbles.
277	4	98	[Such worker/38]	{usually lives in/3}	[big apple/43]	Such worker usually lives in big apple.
277	1417	98	[The boomerang/125]	{is bought by/2}	[uncle John/38]	The boomerang is bought by uncle John.
277	3210	98	[George Hall/14]	{plared with/1}	[Mat/98]	George Hall plared with Mat.
277	3687	98	[A practical test/124]	{is prepared by/25}	[such scholar/14]	A practical test is prepared by such scholar.
277	611	98	[Such student/14]	{goes around with/9}	[bmw/82]	Such student goes around with bmw.
277	629	98	[G. Wolf/26]	{goes around with/9}	[such means of transport/82]	G. Wolf goes around with such means of transport too.
277	2473	98	[The antibacterials/92]	{are assumed by/23}	[him/26]	The antibacterials are assumed by him.
277	3273	98	[Danny/17]	{plays with/1}	[dog mat/98]	Danny plays with dog mat.
277	1950	98	[Some tuna kibbles/116]	{are bought by/2}	[him/17]	Some tuna kibbles are bought by him.
277	1963	98	[Danny/17]	{has got/2}	[a boomerang/125]	Danny has got a boomerang too.
277	2430	98	[John Lee/38]	{produces/20}	[such toy/125]	John Lee produces such toy.
277	2450	98	[A beef steak/73]	{is produced by/20}	[uncle John/38]	A beef steak is produced by uncle John too.
277	3663	98	[A boomerang/125]	{is chased by/0}	[dog mat/98]	A boomerang is chased by dog mat.
277	3357	98	[K. Ross/32]	{plays with/1}	[Mat/98]	K. Ross plays with Mat.
277	2506	98	[Such medic/32]	{discovered/16}	[the headache/89]	Such medic discovered the headache.
277	2548	98	[It/89]	{is what affects/18}	[Gregory Wolf/26]	It is what affects Gregory Wolf.
277	1910	98	[Bmw station wagon/82]	{is acquired by/2}	[such ill person/26]	Bmw station wagon is acquired by such ill person.
277	1624	98	[George Hall/14]	{got/2}	[such means of transportation/82]	George Hall got such means of transportation too.
277	3477	98	[Mat/98]	{has lunch with/8}	[tuna kibbles/116]	Mat has lunch with tuna kibbles.
277	1898	98	[Such food/116]	{are bought by/2}	[Mr. Wolf/26]	Such food are bought by Mr. Wolf.
277	2439	98	[They/116]	{are developed by/20}	[Mr. Lee/38]	They are developed by Mr. Lee.
277	1612	98	[They/116]	{are acquired by/2}	[G. Hall/14]	They are acquired by G. Hall.
278	2255	55	[A department of physics/60]	{offers/22}	[the Business course/55]	A department of physics offers the Business course.
278	2227	55	[Professor Gray/22]	{is tenured at/12}	[a Faculty of Physics/60]	Professor Gray is tenured at a Faculty of Physics.
278	581	55	[The jaouar/86]	{is driven by/9}	[her/22]	The jaouar is driven by her.
278	155	55	[Professor Gray/22]	{is eating/8}	[a burger/71]	Professor Gray is eating a burger.
278	2176	55	[A Business course/55]	{is taught by/5}	[such teacher/22]	A Business course is taught by such teacher.
278	2158	55	[Daniel/15]	{attends/6}	[it/55]	Daniel attends it.
278	116	55	[Such boy/15]	{is on visit in/11}	[Sieoa/45]	Such boy is on visit in Sieoa.
278	2599	55	[He/15]	{plays with/1}	[Tom/100]	He plays with Tom.
278	3742	55	[Some practical exams/123]	{are required in/26}	[a Business class/55]	Some practical exams are required in a Business class.
278	3716	55	[Dan/15]	{prepares for/25}	[them/123]	Dan prepares for them.
279	3139	24	[Eric/24]	{plays with/1}	[Charlie/95]	Eric plays with Charlie.
279	2782	24	[Miss Cox/1]	{plays with/1}	[that beast/95]	Miss Cox plays with that beast too.
279	2845	24	[Professsr Gray/22]	{plays with/1}	[that animal/95]	Professsr Gray plays with that animal too.
279	1999	24	[That teacher/22]	{just bought/2}	[balls/129]	That teacher just bought balls.
279	2447	24	[J. Lee/38]	{produces/20}	[them/129]	J. Lee produces them.
279	2565	24	[Eric/24]	{got/18}	[the cold/87]	Eric got the cold.
279	2531	24	[Analgescc drugs/93]	{fight/17}	[that disease/87]	Analgescc drugs fight that disease.
279	2498	24	[They/93]	{are prescribed by/15}	[K. Ross/32]	They are prescribed by K. Ross.
279	855	24	[Fiat panda/81]	{is driven by/9}	[such doctor/32]	Fiat panda is driven by such doctor.
279	1462	24	[Such vehicle/81]	{is acquired by/2}	[him/32]	Such vehicle is acquired by him.
279	1360	24	[A caesar salad/77]	{is bought by/2}	[Eric/24]	A caesar salad is bought by Eric too.
279	410	24	[That patient/24]	{eats/8}	[it/77]	That patient eats it.
279	2483	24	[Such ill person/24]	{takes/23}	[the analgesic drugs/93]	Such ill person takes the analgesic drugs.
279	1358	24	[Fiat panda/81]	{is bought by/2}	[him/24]	Fiat panda is bought by him.
279	1354	24	[Chewable toys/119]	{are acquired by/2}	[such ill person/24]	Chewable toys are acquired by such ill person too.
279	5	24	[NY/43]	{is the home town of/3}	[him/24]	NY is the home town of him.
279	61	24	[Paris Cox/1]	{is a visiting student in/11}	[it/43]	Paris Cox is a visiting student in it.
279	1349	24	[Mister Simmons/24]	{has got/2}	[some footballs/129]	Mister Simmons has got some footballs.
279	3620	24	[Charlie/95]	{chases/0}	[such toys/129]	Charlie chases such toys.
279	1453	24	[K. Ross/32]	{just bought/2}	[them/129]	K. Ross just bought them.
279	738	24	[Fiat panda/81]	{is driven by/9}	[Eric/24]	Fiat panda is driven by Eric.
279	576	24	[That means of transport/81]	{is driven by/9}	[paris/22]	That means of transport is driven by paris too.
280	2088	2	[Mr. Lee/2]	{follows/6}	[a Business course/55]	Mr. Lee follows a Business course.
280	39	2	[He/2]	{is a visiting student in/11}	[Washington DC/47]	He is a visiting student in Washington DC.
280	10	2	[Mr. Reed/25]	{usually lives in/3}	[such city/47]	Mr. Reed usually lives in such city.
280	2455	2	[The Dynamical systems Faculty/59]	{is located in/19}	[such urban center/47]	The Dynamical systems Faculty is located in such urban center.
280	2250	2	[The Faculty of Dynamfcal Systems/59]	{provides/22}	[a Business course/55]	The Faculty of Dynamfcal Systems provides a Business course.
280	2226	2	[Elizabeth Harris/21]	{is tenured at/12}	[the Dynamical systems Faculty/59]	Elizabeth Harris is tenured at the Dynamical systems Faculty.
280	487	2	[John/2]	{is eating/8}	[the t-bone steaks/74]	John is eating the t-bone steaks.
280	1429	2	[Beef steaks/74]	{are acquired by/2}	[Phillips/35]	Beef steaks are acquired by Phillips.
280	277	2	[Such worker/35]	{eats/8}	[the t-bone steaks/74]	Such worker eats the t-bone steaks.
280	1747	2	[The auto/78]	{is acquired by/2}	[Lee/2]	The auto is acquired by Lee.
280	1305	2	[J. Williams/34]	{just bought/2}	[that means of transport/78]	J. Williams just bought that means of transport too.
280	2511	2	[That medic/34]	{discovers/16}	[the bad headache/89]	That medic discovers the bad headache.
280	2529	2	[The analgesics/93]	{fight/17}	[such disease/89]	The analgesics fight such disease.
280	2538	2	[It/89]	{is what affects/18}	[Rob Reed/25]	It is what affects Rob Reed.
280	1745	2	[The dried food/120]	{is acquired by/2}	[Lee/2]	The dried food is acquired by Lee.
280	2735	2	[Such student/2]	{played with/1}	[Siena/107]	Such student played with Siena.
280	3660	2	[Siena/107]	{tries to catch/0}	[some tennis balls/129]	Siena tries to catch some tennis balls.
280	3703	2	[John Lee/2]	{prepares for/25}	[the practical test/124]	John Lee prepares for the practical test.
280	2067	2	[That scholar/2]	{is reading/4}	[Dynamical Systems book/48]	That scholar is reading Dynamical Systems book.
280	1739	2	[Balls/129]	{are bought by/2}	[him/2]	Balls are bought by him.
280	959	2	[They/129]	{are acquired by/2}	[Rob Reed/25]	They are acquired by Rob Reed too.
280	1741	2	[Beef steaks/74]	{are acquired by/2}	[John Lee/2]	Beef steaks are acquired by John Lee too.
280	550	2	[That boy/2]	{drives/9}	[the auto/78]	That boy drives the auto.
281	1355	120	[A desiccated food/120]	{is acquired by/2}	[Eric Simmons/24]	A desiccated food is acquired by Eric Simmons.
281	1433	120	[It/120]	{is acquired by/2}	[chief Phillips/35]	It is acquired by chief Phillips too.
281	3518	120	[That food/120]	{is eaten by/8}	[the cat/112]	That food is eaten by the cat.
281	3128	120	[Virginia/12]	{played with/1}	[a domestic feline/112]	Virginia played with a domestic feline.
281	91	120	[That student/12]	{is a visiting student in/11}	[NY/43]	That student is a visiting student in NY.
281	1875	120	[Doctor Cox/31]	{has got/2}	[the dried food/120]	Doctor Cox has got the dried food.
281	1823	120	[Turner/19]	{acquires/2}	[it/120]	Turner acquires it too.
281	1825	120	[The truck/78]	{is acquired by/2}	[that lecturer/19]	The truck is acquired by that lecturer too.
281	802	120	[Doctor Cox/31]	{drives/9}	[such vehicle/78]	Doctor Cox drives such vehicle.
281	1147	120	[Anderson/12]	{just bought/2}	[the desiccated food/120]	Anderson just bought the desiccated food.
281	1137	120	[That girl/12]	{just got/2}	[pasta/70]	That girl just got pasta too.
281	138	120	[Prof. Turner/19]	{is eating/8}	[such aliment/70]	Prof. Turner is eating such aliment.
281	2270	120	[The dried food/120]	{is developed by/20}	[Mr. Jeffrey Phillips/35]	The dried food is developed by Mr. Jeffrey Phillips.
281	3254	120	[Phillips/35]	{uses to play with/1}	[a cat/112]	Phillips uses to play with a cat.
281	1427	120	[Some balloons/129]	{are acquired by/2}	[him/35]	Some balloons are acquired by him.
281	278	120	[Spaghetti/70]	{is eaten by/8}	[such worker/35]	Spaghetti is eaten by such worker.
281	2293	120	[Such employee/35]	{develops/20}	[an auto/78]	Such employee develops an auto.
282	2479	29	[Antimicrobial drugs/92]	{are assumed by/23}	[Dan/29]	Antimicrobial drugs are assumed by Dan.
282	2520	29	[Those medicines/92]	{cure/17}	[a backache/91]	Those medicines cure a backache.
282	2491	29	[They/92]	{are prescribed by/15}	[Doctor Gary Washington/33]	They are prescribed by Doctor Gary Washington.
282	2	29	[Dan/29]	{lives in/3}	[Sienna/45]	Dan lives in Sienna.
282	62	29	[Paris Cox/1]	{is on visit in/11}	[that city/45]	Paris Cox is on visit in that city.
282	1235	29	[The boomerang/125]	{is acquired by/2}	[her/1]	The boomerang is acquired by her.
282	3648	29	[That toy/125]	{is chased by/0}	[a panda/110]	That toy is chased by a panda.
282	1781	29	[Professor Harris/21]	{just got/2}	[a boomerang/125]	Professor Harris just got a boomerang.
282	1670	29	[Daniel Moore/29]	{has got/2}	[panda/81]	Daniel Moore has got panda too.
282	1667	29	[He/29]	{just bought/2}	[the desiccated food/120]	He just bought the desiccated food too.
282	1693	29	[It/120]	{is acquired by/2}	[chief Clark/37]	It is acquired by chief Clark too.
282	349	29	[Fresh fruits/76]	{are eaten by/8}	[Daniel/29]	Fresh fruits are eaten by Daniel.
282	3043	29	[Such ill person/29]	{played with/1}	[a panda/110]	Such ill person played with a panda.
282	1665	29	[Some fruits/76]	{are acquired by/2}	[him/29]	Some fruits are acquired by him.
282	1677	29	[A boomerang/125]	{is bought by/2}	[that patient/29]	A boomerang is bought by that patient too.
282	2554	29	[A backache/91]	{is what affects/18}	[him/29]	A backache is what affects him.
282	2500	29	[It/91]	{is discovered by/16}	[Doctor Gary Washington/33]	It is discovered by Doctor Gary Washington.
282	918	29	[Dan/29]	{goes around with/9}	[fiat panda/81]	Dan goes around with fiat panda.
282	585	29	[Elizabeth Harris/21]	{drivts/9}	[such vehicle/81]	Elizabeth Harris drivts such vehicle too.
282	747	29	[Paris Cox/1]	{is driving/9}	[fiat panda/81]	Paris Cox is driving fiat panda too.
282	2135	29	[She/1]	{attends/6}	[the ML class/52]	She attends the ML class.
282	2263	29	[A School of Economics and Finance/62]	{offers/22}	[it/52]	A School of Economics and Finance offers it.
283	3549	117	[A panda/110]	{eats/8}	[some chicken bones/117]	A panda eats some chicken bones.
283	2665	117	[Mr. Lee/38]	{played with/1}	[that pet/110]	Mr. Lee played with that pet.
283	3316	117	[Mr. Hall/16]	{uses to play with/1}	[such beast/110]	Mr. Hall uses to play with such beast too.
283	253	117	[Such teacher/16]	{eats/8}	[the fruit/75]	Such teacher eats the fruit.
284	1519	118	[The pet-food/118]	{is bought by/2}	[little Brian/9]	The pet-food is bought by little Brian.
284	1935	118	[It/118]	{is acquired by/2}	[Gary Washington/33]	It is acquired by Gary Washington too.
284	3389	118	[Such man/33]	{plays with/1}	[cats/113]	Such man plays with cats.
284	1441	118	[Chief Phillips/35]	{has got/2}	[a pet-food/118]	Chief Phillips has got a pet-food.
284	1425	118	[A tennis ball/128]	{is bought by/2}	[that employee/35]	A tennis ball is bought by that employee too.
284	2273	118	[The pet-food/118]	{is produced by/20}	[him/35]	The pet-food is produced by him.
284	276	118	[That worker/35]	{eats/8}	[a Neapolitan pizza/68]	That worker eats a Neapolitan pizza.
284	972	118	[Robert reed/25]	{just bought/2}	[that food/68]	Robert reed just bought that food.
284	717	118	[He/25]	{goes around with/9}	[luxury cars/85]	He goes around with luxury cars.
284	3545	118	[A food for pet/118]	{is eaten by/8}	[cats/113]	A food for pet is eaten by cats.
284	3305	118	[George Hall/16]	{plays with/1}	[such animals/113]	George Hall plays with such animals.
284	973	118	[Rob Reed/25]	{just got/2}	[a pet-food/118]	Rob Reed just got a pet-food.
284	2486	118	[Some analgesic drugs/93]	{are assumed by/23}	[that patient/25]	Some analgesic drugs are assumed by that patient.
284	2492	118	[They/93]	{are prescribed by/15}	[doctor gary washington/33]	They are prescribed by doctor gary washington.
284	2532	118	[Such medicines/93]	{fight/17}	[some nasty headaches/90]	Such medicines fight some nasty headaches.
284	1051	118	[Professor G. Hall/16]	{just bought/2}	[the food for pet/118]	Professor G. Hall just bought the food for pet.
285	871	39	[Linda Scott/39]	{goes around with/9}	[a muscle car/83]	Linda Scott goes around with a muscle car.
285	2267	39	[The mechanical workshop/65]	{has hired/21}	[her/39]	The mechanical workshop has hired her.
285	2461	39	[A mechanical small company/65]	{has headquarter in/19}	[The French capital/46]	A mechanical small company has headquarter in The French capital.
285	1485	39	[Linda Scott/39]	{buys/2}	[a dried food/120]	Linda Scott buys a dried food.
285	1641	39	[It/120]	{is acquired by/2}	[Brown/10]	It is acquired by Brown too.
285	1651	39	[Such scholar/10]	{buys/2}	[a boomerang/125]	Such scholar buys a boomerang too.
285	2041	39	[Brown/10]	{is reading/4}	[Machine Learning books/49]	Brown is reading Machine Learning books.
285	2222	39	[Those volumes/49]	{were written by/7}	[Professor Hall/16]	Those volumes were written by Professor Hall.
285	2346	39	[A t-bone steak/73]	{is developed by/20}	[Linda/39]	A t-bone steak is developed by Linda.
285	134	39	[That employee/39]	{has lunch with/8}	[that aliment/73]	That employee has lunch with that aliment.
285	294	39	[That food/73]	{is eaten by/8}	[J. Williams/34]	That food is eaten by J. Williams too.
285	1584	39	[It/73]	{is bought by/2}	[mijs nancy/23]	It is bought by mijs nancy.
285	3325	39	[That patient/23]	{plays with/1}	[the hound called Brian/102]	That patient plays with the hound called Brian.
285	2340	39	[Miss Scott/39]	{develops/20}	[a muscle car/83]	Miss Scott develops a muscle car.
285	1647	39	[Such vehicle/83]	{is bought by/2}	[Donna/10]	Such vehicle is bought by Donna.
285	1595	39	[It/83]	{is bought by/2}	[Miss Nancy/23]	It is bought by Miss Nancy too.
285	2322	39	[A desiccated food/120]	{is produced by/20}	[Linda Scott/39]	A desiccated food is produced by Linda Scott.
285	1589	39	[It/120]	{is acquired by/2}	[Miss Nancy/23]	It is acquired by Miss Nancy.
285	1303	39	[It/120]	{is bought by/2}	[J. Williams/34]	It is bought by J. Williams too.
285	2495	39	[Such doctor/34]	{provides prescription of/15}	[painkillers/93]	Such doctor provides prescription of painkillers.
285	1495	39	[Linda/39]	{just bought/2}	[the boomerang/125]	Linda just bought the boomerang.
285	3593	39	[The hound called Brian/102]	{tries to catch/0}	[a boomerang/125]	The hound called Brian tries to catch a boomerang.
285	1599	39	[Nancy Cfrter/23]	{got/2}	[a boomerang/125]	Nancy Cfrter got a boomerang.
285	2926	39	[Miss Scott/39]	{plays with/1}	[the hound called Brian/102]	Miss Scott plays with the hound called Brian.
285	1480	39	[Such employee/39]	{buys/2}	[the steak/73]	Such employee buys the steak.
286	2040	51	[Miss Brown/10]	{is reading/4}	[some Quantum Mechanics books/51]	Miss Brown is reading some Quantum Mechanics books.
286	2208	51	[Elizabeth/21]	{authors/7}	[them/51]	Elizabeth authors them.
286	3068	51	[She/21]	{plays with/1}	[Rick/96]	She plays with Rick.
287	427	74	[Prof. Garcia/20]	{is eating/8}	[the t-bone steaks/74]	Prof. Garcia is eating the t-bone steaks.
287	1315	74	[Mustangs/84]	{are bought by/2}	[her/20]	Mustangs are bought by her.
287	2356	74	[Kant/41]	{develops/20}	[steaks/74]	Kant develops steaks.
287	2763	74	[Such worker/41]	{played wish/1}	[some big felines/109]	Such worker played wish some big felines.
287	1198	74	[She/41]	{just got/2}	[some chewable toys/119]	She just got some chewable toys.
287	2269	74	[That worker/41]	{has been hired in/21}	[the software consulting firm/63]	That worker has been hired in the software consulting firm.
287	2452	74	[Such corporation/63]	{has main seat in/19}	[the Italian capital city/42]	Such corporation has main seat in the Italian capital city.
287	517	74	[Charles/4]	{has lunch with/8}	[some beef sttaks/74]	Charles has lunch with some beef sttaks.
287	2091	74	[The Artificial Intelligence course/54]	{is followed by/6}	[such scholar/4]	The Artificial Intelligence course is followed by such scholar.
287	407	74	[Mister Simmons/24]	{eats/8}	[beef steaks/74]	Mister Simmons eats beef steaks.
287	1871	74	[Kim Cox/31]	{got/2}	[those aliments/74]	Kim Cox got those aliments.
287	2515	74	[Such specialist/31]	{discovers/16}	[a terrible backache/91]	Such specialist discovers a terrible backache.
287	2525	74	[The antipyretic/94]	{fights/17}	[it/91]	The antipyretic fights it.
287	2564	74	[The pain in the back/91]	{is what affects/18}	[Eric Simmons/24]	The pain in the back is what affects Eric Simmons.
287	1195	74	[Cath/41]	{just got/2}	[some steaks/74]	Cath just got some steaks.
287	1209	74	[The boomjrang/125]	{is acquired by/2}	[such employee/41]	The boomjrang is acquired by such employee too.
287	1185	74	[Such worker/41]	{buys/2}	[mustangs/84]	Such worker buys mustangs too.
287	669	74	[They/84]	{are driven by/9}	[Prof. Garcia/20]	They are driven by Prof. Garcia.
287	795	74	[Such meanss of transportation/84]	{are driven by/9}	[Cath/41]	Such meanss of transportation are driven by Cath too.
287	1975	74	[Beef steaks/74]	{are acquired by/2}	[Charlie/4]	Beef steaks are acquired by Charlie.
287	1351	74	[They/74]	{are bought by/2}	[Eric Simmons/24]	They are bought by Eric Simmons too.
287	1365	74	[That patient/24]	{just bought/2}	[a boomerang/125]	That patient just bought a boomerang too.
287	1339	74	[Mary Garcia/20]	{has got/2}	[it/125]	Mary Garcia has got it too.
287	2352	74	[Catherine Kant/41]	{develops/20}	[such toy/125]	Catherine Kant develops such toy.
287	1325	74	[Mary Garcia/20]	{just bought/2}	[the steaks/74]	Mary Garcia just bought the steaks.
288	2115	52	[The Machine Learning class/52]	{is attended by/6}	[S. Smith/7]	The Machine Learning class is attended by S. Smith.
288	3153	52	[Such girl/7]	{plays with/1}	[cat Gary/105]	Such girl plays with cat Gary.
288	2179	52	[The Machine Learning class/52]	{is taught by/5}	[Professor Gray/22]	The Machine Learning class is taught by Professor Gray.
288	2010	52	[The salad/77]	{is acquired by/2}	[such teacher/22]	The salad is acquired by such teacher.
288	260	52	[It/77]	{is eaten by/8}	[Sarah Smith/7]	It is eaten by Sarah Smith.
288	1490	52	[Such food/77]	{is bought by/2}	[Linda Scott/39]	Such food is bought by Linda Scott.
288	2322	52	[That employee/39]	{develops/20}	[the dried vood/120]	That employee develops the dried vood.
288	2258	52	[The Faculty of Physics/60]	{offers/22}	[a ML course/52]	The Faculty of Physics offers a ML course.
288	3743	52	[The Machine Learning course/52]	{requires/26}	[a written test/121]	The Machine Learning course requires a written test.
288	3733	52	[The written exam/121]	{is prepared by/25}	[S. Smith/7]	The written exam is prepared by S. Smith.
289	2458	43	[A Department of Electronics/58]	{is located in/19}	[new york/43]	A Department of Electronics is located in new york.
289	2233	43	[A Faculty of Electronics/58]	{enrolls/13}	[sarah/7]	A Faculty of Electronics enrolls sarah.
289	2243	43	[The ML class/52]	{is offered by/22}	[it/58]	The ML class is offered by it.
289	2189	43	[A Machine Learning course/52]	{is presented by/5}	[Mary/20]	A Machine Learning course is presented by Mary.
289	2115	43	[It/52]	{is attended by/6}	[Sarah Smith/7]	It is attended by Sarah Smith.
289	6	43	[Big apple/43]	{is the home town of/3}	[Virginia/30]	Big apple is the home town of Virginia.
289	2476	43	[That ill person/30]	{assumes/23}	[the antibiotics/92]	That ill person assumes the antibiotics.
289	2523	43	[They/92]	{treat/17}	[the cough/88]	They treat the cough.
289	2491	43	[Doc. Washington/33]	{provides prescription of/15}	[those drugs/92]	Doc. Washington provides prescription of those drugs.
289	73	43	[Sarah/7]	{is a visiting student in/11}	[big apple/43]	Sarah is a visiting student in big apple.
289	4	43	[Mr. Lee/38]	{lives in/3}	[New York/43]	Mr. Lee lives in New York.
289	712	43	[Such worker/38]	{drives/9}	[the auto/78]	Such worker drives the auto.
289	7	43	[Doctor Gary Washington/33]	{inhabits in/3}	[big apple/43]	Doctor Gary Washington inhabits in big apple.
289	2503	43	[That specialist/33]	{discovers/16}	[a nasty cough/88]	That specialist discovers a nasty cough.
290	1247	28	[Beef steaks/74]	{are bought by/2}	[Miss Kant/28]	Beef steaks are bought by Miss Kant.
290	367	28	[That food/74]	{are eaten by/8}	[Chris/8]	That food are eaten by Chris.
290	287	28	[J. Williams/34]	{eats/8}	[the steaks/74]	J. Williams eats the steaks too.
290	840	28	[Mustangs/84]	{are driven by/9}	[Miss Kant/28]	Mustangs are driven by Miss Kant.
290	1250	28	[She/28]	{has got/2}	[chew toys/119]	She has got chew toys.
290	3049	28	[She/28]	{plays with/1}	[the jaguar/108]	She plays with the jaguar.
290	2797	28	[Mike Turner/19]	{plays with/1}	[that animal/108]	Mike Turner plays with that animal too.
290	1822	28	[He/19]	{got/2}	[chew toys/119]	He got chew toys.
290	1016	28	[Patricia Perez/36]	{buys/2}	[that food/119]	Patricia Perez buys that food too.
290	2401	28	[Such employee/36]	{produces/20}	[them/119]	Such employee produces them.
290	1243	28	[Catherine Kant/28]	{got/2}	[a footballs/128]	Catherine Kant got a footballs.
290	1009	28	[Patricia Perez/36]	{buys/2}	[it/128]	Patricia Perez buys it too.
290	1815	28	[Prof. Turner/19]	{just bought/2}	[that toy/128]	Prof. Turner just bought that toy too.
290	1809	28	[Such teacher/19]	{just bought/2}	[mustangs/84]	Such teacher just bought mustangs too.
290	2552	28	[A bad nasty cough/88]	{is what affects/18}	[Miss Kant/28]	A bad nasty cough is what affects Miss Kant.
290	2528	28	[The aspirin/94]	{fights/17}	[that disease/88]	The aspirin fights that disease.
290	2513	28	[The nasty cough/88]	{is discovered by/16}	[James/34]	The nasty cough is discovered by James.
290	1237	28	[Catherine Kant/28]	{buys/2}	[mustangs/84]	Catherine Kant buys mustangs.
290	2463	28	[The antipyretic drug/94]	{is assumed by/23}	[that ill person/28]	The antipyretic drug is assumed by that ill person.
290	457	28	[Steaks/74]	{are eaten by/8}	[that patient/28]	Steaks are eaten by that patient.
290	137	28	[Those aliments/74]	{are eaten by/8}	[Michael Turner/19]	Those aliments are eaten by Michael Turner too.
290	21	28	[Miss Kant/28]	{usually lives in/3}	[Rome/42]	Miss Kant usually lives in Rome.
291	1916	71	[Doctor Gary Washington/33]	{got/2}	[the cheeseburger/71]	Doctor Gary Washington got the cheeseburger.
291	215	71	[That food/71]	{is eaten by/8}	[Daniel/17]	That food is eaten by Daniel.
291	1953	71	[That lecturer/17]	{acquires/2}	[the desiccated food/120]	That lecturer acquires the desiccated food.
291	1962	71	[Such teacher/17]	{acquires/2}	[bmw/82]	Such teacher acquires bmw too.
291	2341	71	[Linda/39]	{produces/20}	[the cheeseburger/71]	Linda produces the cheeseburger.
291	2926	71	[She/39]	{played with/1}	[the hound called Brian/102]	She played with the hound called Brian.
291	2590	71	[Daniel House/15]	{plays with/1}	[Brian/102]	Daniel House plays with Brian too.
291	2058	71	[The Probability Theory book/50]	{is studied by/4}	[such student/15]	The Probability Theory book is studied by such student.
291	2205	71	[That volume/50]	{was written by/7}	[Daniel/17]	That volume was written by Daniel.
291	1344	71	[A cheeseburger/71]	{is acquired by/2}	[Mister Simmons/24]	A cheeseburger is acquired by Mister Simmons.
291	325	71	[Daniel/15]	{has lunch with/8}	[that aliment/71]	Daniel has lunch with that aliment.
291	1182	71	[Bmw/82]	{is bought by/2}	[him/15]	Bmw is bought by him.
291	365	71	[The burger/71]	{is eaten by/8}	[Gary Washington/33]	The burger is eaten by Gary Washington.
291	415	71	[It/71]	{is eaten by/8}	[Mister Simmons/24]	It is eaten by Mister Simmons too.
291	1474	71	[It/71]	{is bought by/2}	[Miss Scott/39]	It is bought by Miss Scott.
291	2322	71	[Such employee/39]	{develops/20}	[the dried food/120]	Such employee develops the dried food.
291	1162	71	[Daniel House/15]	{got/2}	[the burger/71]	Daniel House got the burger.
291	1942	71	[That aliment/71]	{is bought by/2}	[Daniel Moore/17]	That aliment is bought by Daniel Moore too.
291	1947	71	[That teacher/17]	{just bought/2}	[some tennis balls/129]	That teacher just bought some tennis balls too.
291	3262	71	[Such professor/17]	{played with/1}	[the hound called Brian/102]	Such professor played with the hound called Brian.
291	2162	71	[Such teacher/17]	{presents/5}	[the AI class/54]	Such teacher presents the AI class.
291	773	71	[Such lecturer/17]	{goes around with/9}	[bmw/82]	Such lecturer goes around with bmw.
291	135	71	[Miss Scott/39]	{is eating/8}	[a burger/71]	Miss Scott is eating a burger.
291	1494	71	[Bmw station wagon/82]	{is acquired by/2}	[her/39]	Bmw station wagon is acquired by her.
291	123	71	[It/82]	{has been licensed in/10}	[Los Angeles/44]	It has been licensed in Los Angeles.
292	2129	56	[Mr. cooke/11]	{follows/6}	[some DP lectures/56]	Mr. cooke follows some DP lectures.
292	2252	56	[A Faculty of Dynamical Systems/59]	{offers/22}	[them/56]	A Faculty of Dynamical Systems offers them.
292	2226	56	[Elizabeth Harris/21]	{is full professor at/12}	[such department of the university/59]	Elizabeth Harris is full professor at such department of the university.
292	2170	56	[That teacher/21]	{presents/5}	[some course of Design Patterns/56]	That teacher presents some course of Design Patterns.
292	1774	56	[That professor/21]	{just bought/2}	[fiat panda/81]	That professor just bought fiat panda.
292	1670	56	[That vehicle/81]	{is acquired by/2}	[Daniel Moore/29]	That vehicle is acquired by Daniel Moore too.
292	3036	56	[Such patient/29]	{played with/1}	[big felines/109]	Such patient played with big felines.
292	3246	56	[Phillips/35]	{plays with/1}	[such beasts/109]	Phillips plays with such beasts too.
293	2228	57	[Professor Gary Washington/18]	{is full professor at/12}	[the School of CS/57]	Professor Gary Washington is full professor at the School of CS.
293	2575	57	[Such lecturer/18]	{advises/14}	[Virginia/12]	Such lecturer advises Virginia.
293	1711	57	[Gary Washington/18]	{just bought/2}	[a footballs/128]	Gary Washington just bought a footballs.
293	2246	57	[The CS Department/57]	{provides/22}	[an AI course/54]	The CS Department provides an AI course.
293	2192	57	[Washington/18]	{presents/5}	[the AI class/54]	Washington presents the AI class.
293	3741	57	[The oral part/122]	{is required in/26}	[an AI course/54]	The oral part is required in an AI course.
293	2453	57	[The CS Department/57]	{has main seat in/19}	[the Italian capital city/42]	The CS Department has main seat in the Italian capital city.
293	21	57	[Cathy/28]	{inhabits in/3}	[Rome/42]	Cathy inhabits in Rome.
293	1248	57	[Tuna kibbles/116]	{are bought by/2}	[such ill person/28]	Tuna kibbles are bought by such ill person.
293	3492	57	[Rabbit kibbles/116]	{are eaten by/8}	[the hound/114]	Rabbit kibbles are eaten by the hound.
293	2387	57	[Paris Gray/40]	{produces/20}	[that food/116]	Paris Gray produces that food.
294	3644	126	[The stick/126]	{is chased by/0}	[ricky/96]	The stick is chased by ricky.
295	406	24	[Eric/24]	{eats/8}	[a pizza with cheese/68]	Eric eats a pizza with cheese.
295	356	24	[Such aliment/68]	{is eaten by/8}	[Doctor Gary Washington/33]	Such aliment is eaten by Doctor Gary Washington too.
295	2499	24	[Such specialist/33]	{discovered/16}	[some bad headaches/90]	Such specialist discovered some bad headaches.
295	3392	24	[That man/33]	{uses to play with/1}	[Erik the cat/103]	That man uses to play with Erik the cat.
295	2483	24	[Mr. Eric/24]	{assumes/23}	[some analgesics/93]	Mr. Eric assumes some analgesics.
295	2492	24	[Doc. Washington/33]	{prescribes/15}	[such medicines/93]	Doc. Washington prescribes such medicines.
295	2532	24	[They/93]	{fight/17}	[the bad headaches/90]	They fight the bad headaches.
295	1354	24	[Eric Simmons/24]	{has got/2}	[chew toys/119]	Eric Simmons has got chew toys.
295	2427	24	[Uncle John/38]	{produces/20}	[them/119]	Uncle John produces them.
295	1406	24	[They/119]	{are acquired by/2}	[him/38]	They are acquired by him.
295	3561	24	[That food/119]	{are eaten by/8}	[Erik the cat/103]	That food are eaten by Erik the cat.
295	3077	24	[Elizabeth/21]	{plays with/1}	[Erik/103]	Elizabeth plays with Erik.
295	738	24	[Mister Simmons/24]	{goes around with/9}	[panda/81]	Mister Simmons goes around with panda.
295	585	24	[Elizabeth Harris/21]	{driles/9}	[it/81]	Elizabeth Harris driles it too.
295	2171	24	[A Business class/55]	{is presented by/5}	[her/21]	A Business class is presented by her.
295	2207	24	[Such teacher/21]	{authors/7}	[Dynamical Systems book/48]	Such teacher authors Dynamical Systems book.
295	1349	24	[Some balls/129]	{are acquired by/2}	[Eric/24]	Some balls are acquired by Eric.
295	1973	24	[Those toys/129]	{are bought by/2}	[Charlie/4]	Those toys are bought by Charlie too.
295	2447	24	[Mr. Lee/38]	{produces/20}	[them/129]	Mr. Lee produces them.
295	711	24	[Such worker/38]	{drives/9}	[fiat panda/81]	Such worker drives fiat panda.
295	1410	24	[Such vehicle/81]	{is bought by/2}	[him/38]	Such vehicle is bought by him.
295	1362	24	[Eric Simmons/24]	{has got/2}	[a Neapolitan pizza/68]	Eric Simmons has got a Neapolitan pizza too.
295	466	24	[Beth/21]	{eats/8}	[that aliment/68]	Beth eats that aliment.
295	2566	24	[Mr. Eric/24]	{got/18}	[terrible headaches/90]	Mr. Eric got terrible headaches.
295	1358	24	[Panda/81]	{is acquired by/2}	[such ill person/24]	Panda is acquired by such ill person.
296	2225	62	[Professor Hall/16]	{is tenured at/12}	[a Department of Economy/62]	Professor Hall is tenured at a Department of Economy.
296	2262	62	[That faculty/62]	{offers/22}	[Design Patterns classes/56]	That faculty offers Design Patterns classes.
296	2119	62	[S. Smith/7]	{follxws/6}	[those courses/56]	S. Smith follxws those courses.
296	2165	62	[Those classes/56]	{are taught/5}	[Professor Hall/16]	Those classes are taught Professor Hall.
296	2459	62	[An Economic and Finance Faculty/62]	{is located in/19}	[New York/43]	An Economic and Finance Faculty is located in New York.
296	5	62	[Eric/24]	{usually lives in/3}	[NY/43]	Eric usually lives in NY.
297	1783	84	[Sarah Smith/7]	{acquires/2}	[some muscle cars/84]	Sarah Smith acquires some muscle cars.
297	1785	84	[The pizzas/69]	{are bought by/2}	[that student/7]	The pizzas are bought by that student too.
297	72	84	[She/7]	{is on visit in/11}	[the Italian capital city/42]	She is on visit in the Italian capital city.
297	2054	84	[The book of Probability Theory/50]	{is studied by/4}	[such girl/7]	The book of Probability Theory is studied by such girl.
297	2201	84	[A Probability Theory book/50]	{was written by/7}	[Gary Washington/18]	A Probability Theory book was written by Gary Washington.
297	1289	84	[Mustangs/84]	{are bought by/2}	[James Williams/34]	Mustangs are bought by James Williams.
297	2669	84	[That man/34]	{played with/1}	[Rick/96]	That man played with Rick.
297	1311	84	[Such specialist/34]	{acquires/2}	[the pet-food/118]	Such specialist acquires the pet-food.
297	2494	84	[J. Williams/34]	{prescribes/15}	[some antibacterials/92]	J. Williams prescribes some antibacterials.
297	624	84	[Mustangs/84]	{are driven by/9}	[Paris Gray/40]	Mustangs are driven by Paris Gray.
297	1263	84	[Such worker/40]	{has got/2}	[such meanss of transportation/84]	Such worker has got such meanss of transportation.
297	1287	84	[The boomerang/125]	{is bought by/2}	[Paris Gray/40]	The boomerang is bought by Paris Gray too.
297	3643	84	[Rick/96]	{chases/0}	[that toy/125]	Rick chases that toy.
297	570	84	[The muscle cars/84]	{are driven by/9}	[James Williams/34]	The muscle cars are driven by James Williams.
297	921	84	[Daniel Moore/29]	{goes around with/9}	[such meanss of transport/84]	Daniel Moore goes around with such meanss of transport too.
297	2584	84	[James/34]	{cares about/24}	[such patient/29]	James cares about such patient.
297	885	84	[S. Smith/7]	{is driving/9}	[some muscle cars/84]	S. Smith is driving some muscle cars.
297	3734	84	[She/7]	{lrepares for/25}	[an oral exam/122]	She lrepares for an oral exam.
297	1807	84	[Such student/7]	{just bought/2}	[the boomerang/125]	Such student just bought the boomerang.
297	1313	84	[James/34]	{has got/2}	[it/125]	James has got it too.
297	2509	84	[That doctor/34]	{discovered/16}	[the bad headaches/90]	That doctor discovered the bad headaches.
297	1705	84	[Gary Washington/18]	{buys/2}	[muscle cars/84]	Gary Washington buys muscle cars.
297	768	84	[Such teacher/18]	{is driving/9}	[them/84]	Such teacher is driving them.
297	2228	84	[That lecturer/18]	{is tenured at/12}	[the Computer Science Faculty/57]	That lecturer is tenured at the Computer Science Faculty.
297	2396	84	[Muscle cars/84]	{are developed by/20}	[Paris Gray/40]	Muscle cars are developed by Paris Gray.
298	2409	72	[The burgers/72]	{are produced by/20}	[Patsy/36]	The burgers are produced by Patsy.
298	1021	72	[Such worker/36]	{buys/2}	[the jaguar/86]	Such worker buys the jaguar.
298	3230	72	[She/36]	{plays with/1}	[the beagle/114]	She plays with the beagle.
298	322	72	[Some hamburgers/72]	{are eaten by/8}	[Daniel House/15]	Some hamburgers are eaten by Daniel House.
298	2234	72	[A School of Computer Science/57]	{enqolls/13}	[such scholar/15]	A School of Computer Science enqolls such scholar.
298	272	72	[Miss House/27]	{eats/8}	[hamburgers/72]	Miss House eats hamburgers.
298	851	72	[Such ill person/27]	{drives/9}	[a jaguar/86]	Such ill person drives a jaguar.
298	502	72	[Kevin Ross/32]	{eats/8}	[some burgers/72]	Kevin Ross eats some burgers.
298	2504	72	[Such man/32]	{discovered/16}	[the nasty headaches/90]	Such man discovered the nasty headaches.
298	472	72	[Betk/21]	{is eating/8}	[some cheeseburgers/72]	Betk is eating some cheeseburgers.
298	2172	72	[Such teacher/21]	{presents/5}	[the AI course/54]	Such teacher presents the AI course.
298	3741	72	[It/54]	{requires/26}	[the oral test/122]	It requires the oral test.
298	2246	72	[The Computer Science Department/57]	{offers/22}	[an Artificial Intelligence course/54]	The Computer Science Department offers an Artificial Intelligence course.
298	2156	72	[An AI class/54]	{is attended by/6}	[Dan/15]	An AI class is attended by Dan.
298	1772	72	[Beth/21]	{just bought/2}	[burgers/72]	Beth just bought burgers.
298	1770	72	[Chewable toys/119]	{are acquired by/2}	[her/21]	Chewable toys are acquired by her too.
298	1018	72	[Cheeseburgers/72]	{are bought ty/2}	[Patricia Perez/36]	Cheeseburgers are bought ty Patricia Perez too.
298	542	72	[Patsy/36]	{has lunch with/8}	[such food/72]	Patsy has lunch with such food.
298	1027	72	[She/36]	{just bought/2}	[a boomerang/125]	She just bought a boomerang.
298	2404	72	[That employee/36]	{develops/20}	[it/125]	That employee develops it.
298	707	72	[Such worker/36]	{drives/9}	[the jaguar/86]	Such worker drives the jaguar.
298	1382	72	[Christy/27]	{just got/2}	[cheeseburgers/72]	Christy just got cheeseburgers.
298	2561	72	[Christine House/27]	{has/18}	[terrible headaches/90]	Christine House has terrible headaches.
298	2532	72	[Some analgesic drugs/93]	{treat/17}	[them/90]	Some analgesic drugs treat them.
298	1174	72	[Daniel House/15]	{buys/2}	[the cheeseburgers/72]	Daniel House buys the cheeseburgers.
299	3541	96	[Some chewable toys/119]	{are eaten by/8}	[Rick/96]	Some chewable toys are eaten by Rick.
299	1822	96	[Prof. Turner/19]	{just got/2}	[them/119]	Prof. Turner just got them.
299	1120	96	[Such food/119]	{are bought by/2}	[Miss Scott/5]	Such food are bought by Miss Scott too.
299	3341	96	[Ievin Ross/32]	{played with/1}	[ricky/96]	Ievin Ross played with ricky.
299	2507	96	[The cold/87]	{is discovered by/16}	[that specialist/32]	The cold is discovered by that specialist.
299	1457	96	[Such man/32]	{acquires/2}	[the fruits/76]	Such man acquires the fruits.
299	1465	96	[Such specialist/32]	{acquires/2}	[a muscle car/83]	Such specialist acquires a muscle car too.
299	2496	96	[An antipyretic drug/94]	{is prescribed by/15}	[K. Ross/32]	An antipyretic drug is prescribed by K. Ross.
299	2858	96	[Miss Gray/40]	{uses to play with/1}	[ricky/96]	Miss Gray uses to play with ricky.
299	2392	96	[The muscle car/83]	{is developed by/20}	[that worker/40]	The muscle car is developed by that worker.
299	1673	96	[Such vehicle/83]	{is acquired by/2}	[Dan/29]	Such vehicle is acquired by Dan.
299	3646	96	[Rick/96]	{tries to catch/0}	[the footballs/128]	Rick tries to catch the footballs.
299	1659	96	[Dan/29]	{got/2}	[a tennis ball/128]	Dan got a tennis ball.
299	2795	96	[Prof. Turner/19]	{uses to play with/1}	[ricky/96]	Prof. Turner uses to play with ricky.
299	3026	96	[Daniel Moore/29]	{plays with/1}	[such pet/96]	Daniel Moore plays with such pet too.
299	349	96	[That ill person/29]	{is eating/8}	[the fresh fruits/76]	That ill person is eating the fresh fruits.
299	529	96	[Those aliments/76]	{are eaten by/8}	[Miss Gray/40]	Those aliments are eaten by Miss Gray too.
299	619	96	[Mustang/83]	{is driven by/9}	[her/40]	Mustang is driven by her.
299	2900	96	[Linda Scott/5]	{plays with/1}	[ricky/96]	Linda Scott plays with ricky.
299	2050	96	[That student/5]	{carefully looks at/4}	[a book of Probability Theory/50]	That student carefully looks at a book of Probability Theory.
300	3580	129	[Footballs/129]	{are chased by/0}	[a hound/114]	Footballs are chased by a hound.
300	2705	129	[Tom/3]	{uses to play with/1}	[that beast/114]	Tom uses to play with that beast.
300	758	129	[Such boy/3]	{drives/9}	[trucks/79]	Such boy drives trucks.
300	1765	129	[Professor Harris/21]	{has got/2}	[balls/129]	Professor Harris has got balls.
300	2171	129	[The Business class/55]	{is presented by/5}	[such teacher/21]	The Business class is presented by such teacher.
300	2245	129	[That lecture/55]	{is offered by/22}	[the School of CS/57]	That lecture is offered by the School of CS.
300	1687	129	[Caesar Clark/37]	{just bought/2}	[the footballs/129]	Caesar Clark just bought the footballs.
300	1691	129	[That worker/37]	{just got/2}	[the fresh fruits/76]	That worker just got the fresh fruits too.
300	409	129	[Eric Simmons/24]	{is eating/8}	[that food/76]	Eric Simmons is eating that food.
300	219	129	[Those aliments/76]	{are eaten by/8}	[Caesar/37]	Those aliments are eaten by Caesar too.
300	2308	129	[Such employee/37]	{produces/20}	[some trucks/79]	Such employee produces some trucks.
300	1453	129	[Balloons/129]	{are acquired by/2}	[Kevin Ross/32]	Balloons are acquired by Kevin Ross.
300	1457	129	[K. Ross/32]	{got/2}	[some fresh fruits/76]	K. Ross got some fresh fruits too.
300	1467	129	[That man/32]	{just got/2}	[a pet-food/118]	That man just got a pet-food too.
300	2299	129	[It/118]	{is produced by/20}	[Mat/37]	It is produced by Mat.
300	1545	129	[It/118]	{is bought by/2}	[Tom Williams/3]	It is bought by Tom Williams.
300	1531	129	[Such student/3]	{buys/2}	[the balloons/129]	Such student buys the balloons too.
300	3710	129	[The oral test/122]	{is prepared by/25}	[that boy/3]	The oral test is prepared by that boy.
300	34	129	[Such student/3]	{is a visiting student in/11}	[The French capital/46]	Such student is a visiting student in The French capital.
300	2461	129	[A mechanical workshop/65]	{has main seat in/19}	[Paris/46]	A mechanical workshop has main seat in Paris.
300	2317	129	[Some tennis balls/129]	{are developed by/20}	[Caesar/37]	Some tennis balls are developed by Caesar.
300	560	129	[The cars/79]	{are driven by/9}	[such employee/37]	The cars are driven by such employee.
300	1452	129	[Doctor Ross/32]	{has got/2}	[such meanss of transportation/79]	Doctor Ross has got such meanss of transportation.
300	499	129	[Fruits/76]	{are eaten by/8}	[that man/32]	Fruits are eaten by that man.
300	857	129	[Doctor Ross/32]	{is driving/9}	[trucks/79]	Doctor Ross is driving trucks.
301	37	43	[Mr. Lee/2]	{is a visiting student in/11}	[NY/43]	Mr. Lee is a visiting student in NY.
301	1746	43	[Such boy/2]	{acquires/2}	[the burgers/72]	Such boy acquires the burgers.
301	1252	43	[Those aliments/72]	{are bought by/2}	[Cath/28]	Those aliments are bought by Cath too.
301	2458	43	[A Department of Electronics/58]	{is located in/19}	[NY/43]	A Department of Electronics is located in NY.
301	2243	43	[A Faculty of Electronics/58]	{offers/22}	[the Machine Learning class/52]	A Faculty of Electronics offers the Machine Learning class.
301	2184	43	[Michael Turner/19]	{is tsaching/5}	[the ML class/52]	Michael Turner is tsaching the ML class.
301	593	43	[Turner/19]	{goes around with/9}	[bmw/82]	Turner goes around with bmw.
301	2795	43	[Such professor/19]	{uses to play with/1}	[Rick/96]	Such professor uses to play with Rick.
301	4	43	[John Lee/38]	{usually lives in/3}	[New York/43]	John Lee usually lives in New York.
301	1416	43	[Bmw/82]	{is acquired by/2}	[him/38]	Bmw is acquired by him.
301	1417	43	[That employee/38]	{has got/2}	[a boomerang/125]	That employee has got a boomerang too.
301	1415	43	[J. Lee/38]	{buys/2}	[a pet-food/118]	J. Lee buys a pet-food too.
301	7	43	[Doctor Gary Washington/33]	{usually lives in/3}	[big apple/43]	Doctor Gary Washington usually lives in big apple.
302	3598	104	[Vobert/104]	{chases/0}	[a boomerang/125]	Vobert chases a boomerang.
302	1781	104	[Elizabeth Harris/21]	{just got/2}	[the boomerang/125]	Elizabeth Harris just got the boomerang.
302	467	104	[T-bone steaks/74]	{are eaten by/8}	[her/21]	T-bone steaks are eaten by her.
302	3498	104	[The desiccated food/120]	{is eaten by/8}	[rob/104]	The desiccated food is eaten by rob too.
302	1875	104	[Kim Cox/31]	{has got/2}	[the dried food/120]	Kim Cox has got the dried food.
302	3226	104	[Patricia Perez/36]	{played with/1}	[rob/104]	Patricia Perez played with rob.
302	1026	104	[Bmw station wagon/82]	{is acquired by/2}	[her/36]	Bmw station wagon is acquired by her.
302	2785	104	[Paris Cox/1]	{played with/1}	[Robert/104]	Paris Cox played with Robert.
302	1225	104	[That scholar/1]	{acquires/2}	[the dried food/120]	That scholar acquires the dried food.
302	1771	104	[It/120]	{is bought by/2}	[Beth/21]	It is bought by Beth too.
302	2174	104	[Such lecturer/21]	{is teaching/5}	[a ML class/52]	Such lecturer is teaching a ML class.
302	2258	104	[A Faculty of Physics/60]	{offers/22}	[it/52]	A Faculty of Physics offers it.
302	3415	104	[Robert Reed/25]	{played with/1}	[rob/104]	Robert Reed played with rob.
302	2538	104	[The headache/89]	{is what affects/18}	[Rob Reed/25]	The headache is what affects Rob Reed.
302	2485	104	[Some antimicrobial drugs/92]	{are assumed by/23}	[that ill person/25]	Some antimicrobial drugs are assumed by that ill person.
302	2519	104	[They/92]	{cure/17}	[the headache/89]	They cure the headache.
302	2516	104	[Dvctor Cox/31]	{discovers/16}	[such disease/89]	Dvctor Cox discovers such disease.
302	3079	104	[Beth/21]	{plays with/1}	[rob/104]	Beth plays with rob.
302	2722	104	[Kimberly Cox/31]	{uses to play with/1}	[it/104]	Kimberly Cox uses to play with it too.
303	2683	100	[Dr. williams/34]	{played with/1}	[Tom/100]	Dr. williams played with Tom.
303	1290	100	[Such specialist/34]	{just bought/2}	[a fruit/75]	Such specialist just bought a fruit.
303	1303	100	[Such medic/34]	{got/2}	[a desiccated food/120]	Such medic got a desiccated food too.
303	3292	100	[Christie/27]	{plays with/1}	[Tom the cat/100]	Christie plays with Tom the cat.
303	848	100	[Christine House/27]	{is driving/9}	[some trucks/79]	Christine House is driving some trucks.
303	2788	100	[Paris Cox/1]	{played with/1}	[Tommy/100]	Paris Cox played with Tommy.
303	64	100	[Such girl/1]	{is on visit in/11}	[The French capital/46]	Such girl is on visit in The French capital.
303	2767	100	[Cathy/41]	{uses to play with/1}	[Tom/100]	Cathy uses to play with Tom.
303	1192	100	[Such worker/41]	{has got/2}	[cars/79]	Such worker has got cars.
303	596	100	[Such vehicles/79]	{are driven by/9}	[Mike Turner/19]	Such vehicles are driven by Mike Turner.
303	1374	100	[They/79]	{are bought by/2}	[Christie/27]	They are bought by Christie.
303	1381	100	[She/27]	{buys/2}	[the dried food/120]	She buys the dried food too.
303	3488	100	[It/120]	{is eaten by/8}	[Tom/100]	It is eaten by Tom.
303	3582	100	[Tom the cat/100]	{tries to catch/0}	[some wood sticks/127]	Tom the cat tries to catch some wood sticks.
303	2809	100	[Michael Turner/19]	{plays with/1}	[it/100]	Michael Turner plays with it.
303	2217	100	[A Probability Theory book/50]	{was written by/7}	[him/19]	A Probability Theory book was written by him.
303	2022	100	[That text/50]	{is studied by/4}	[Miss Cox/1]	That text is studied by Miss Cox.
303	1225	100	[A dried food/120]	{is acquired by/2}	[such student/1]	A dried food is acquired by such student.
303	1823	100	[It/120]	{is bought by/2}	[Prof. Turner/19]	It is bought by Prof. Turner too.
304	2246	57	[The School of CS/57]	{offers/22}	[the AI class/54]	The School of CS offers the AI class.
304	2086	57	[John/2]	{attends/6}	[an Artificial Intelligence course/54]	John attends an Artificial Intelligence course.
304	2453	57	[The School of CS/57]	{has main seat in/19}	[Rome/42]	The School of CS has main seat in Rome.
304	2228	57	[Professor Gary Washington/18]	{is full professor at/12}	[a Computer Science Faculty/57]	Professor Gary Washington is full professor at a Computer Science Faculty.
304	1713	57	[That lecturer/18]	{just bought/2}	[some balls/129]	That lecturer just bought some balls.
304	2447	57	[Such toys/129]	{are developed by/20}	[uncle John/38]	Such toys are developed by uncle John.
304	2657	57	[He/38]	{uses to play with/1}	[Erik the cat/103]	He uses to play with Erik the cat.
304	1407	57	[Such worker/38]	{has got/2}	[a desiccated food/120]	Such worker has got a desiccated food.
305	3159	7	[Sarah/7]	{played with/1}	[the mustang/101]	Sarah played with the mustang.
305	2655	7	[John Lee/38]	{played with/1}	[that animal/101]	John Lee played with that animal too.
305	3576	7	[That beast/101]	{chases/0}	[the ball/128]	That beast chases the ball.
305	73	7	[Miss Smith/7]	{is on visit in/11}	[NY/43]	Miss Smith is on visit in NY.
305	125	7	[The trucks/79]	{are registered in/10}	[that urban center/43]	The trucks are registered in that urban center.
305	722	7	[Those vehicles/79]	{are driven by/9}	[Rob Reed/25]	Those vehicles are driven by Rob Reed.
305	578	7	[Those meanss of transportation/79]	{are driven by/9}	[Paris Gray/22]	Those meanss of transportation are driven by Paris Gray too.
305	1790	7	[S. Smith/7]	{buys/2}	[those vehicles/79]	S. Smith buys those vehicles.
305	713	7	[Mr. Lee/38]	{is driving/9}	[them/79]	Mr. Lee is driving them.
305	884	7	[Sarah/7]	{is driving/9}	[those meanss of transport/79]	Sarah is driving those meanss of transport too.
305	1400	7	[J. Lee/38]	{got/2}	[such meanss of transport/79]	J. Lee got such meanss of transport.
305	2118	7	[Miss Smith/7]	{attends/6}	[the Business lecture/55]	Miss Smith attends the Business lecture.
305	2240	7	[A Faculty of Electronics/58]	{provides/22}	[the Business class/55]	A Faculty of Electronics provides the Business class.
305	2458	7	[The Department of Electronics/58]	{is located in/19}	[big apple/43]	The Department of Electronics is located in big apple.
305	7	7	[VY/43]	{is the home town of/3}	[Doctor Gary Washington/33]	VY is the home town of Doctor Gary Washington.
305	1917	7	[Doc. Washington/33]	{buys/2}	[maccheroni/70]	Doc. Washington buys maccheroni.
305	1787	7	[Sarah Smith/7]	{just bought/2}	[such food/70]	Sarah Smith just bought such food too.
305	1995	7	[That aliment/70]	{is acquired by/2}	[Paris Gray/22]	That aliment is acquired by Paris Gray too.
305	168	7	[Such food/70]	{is eaten by/8}	[Mr. Lee/38]	Such food is eaten by Mr. Lee.
305	1399	7	[Such worker/38]	{just bought/2}	[a balloon/128]	Such worker just bought a balloon.
305	258	7	[Miss Smith/7]	{is eating/8}	[maccheroni/70]	Miss Smith is eating maccheroni.
305	955	7	[That food/70]	{is bought by/2}	[tobert Reed/25]	That food is bought by tobert Reed.
305	3411	7	[He/25]	{uses to play with/1}	[Mary/101]	He uses to play with Mary.
305	228	7	[Maccheroni/70]	{is eaten by/8}	[him/25]	Maccheroni is eaten by him.
305	2433	7	[J. Lee/38]	{produces/20}	[it/70]	J. Lee produces it.
306	2801	19	[Michael Turner/19]	{uses to play with/1}	[some small felines/113]	Michael Turner uses to play with some small felines.
306	3116	19	[Virginia/12]	{plays with/1}	[them/113]	Virginia plays with them too.
306	141	19	[The Neapolitan pizzas/69]	{are eaten by/8}	[Michael Turner/19]	The Neapolitan pizzas are eaten by Michael Turner.
306	598	19	[That teacher/19]	{goes around with/9}	[the motorbike/80]	That teacher goes around with the motorbike.
306	850	19	[Christy/27]	{is driving/9}	[it/80]	Christy is driving it too.
306	1378	19	[Christine House/27]	{got/2}	[tuna kibbles/116]	Christine House got tuna kibbles.
306	2560	19	[That patient/27]	{is affected by/18}	[the bad cold/87]	That patient is affected by the bad cold.
306	2216	19	[Michael Turner/19]	{is the author of/7}	[Quantum Mechanics theory articles/51]	Michael Turner is the author of Quantum Mechanics theory articles.
306	2028	19	[Miss Anderson/12]	{studies/4}	[such volumes/51]	Miss Anderson studies such volumes.
306	2181	19	[Michael Turner/19]	{presents/5}	[a Business course/55]	Michael Turner presents a Business course.
306	2250	19	[It/55]	{is offered by/22}	[the Faculty of Dynamical Systems/59]	It is offered by the Faculty of Dynamical Systems.
306	3742	19	[Practical tests/123]	{are required in/26}	[a business course/55]	Practical tests are required in a business course.
306	3728	19	[They/123]	{are prepared by/25}	[Virginia Anderson/12]	They are prepared by Virginia Anderson.
306	93	19	[Miss Anderson/12]	{is on visit in/11}	[Washington DC/47]	Miss Anderson is on visit in Washington DC.
306	1820	19	[Turner/19]	{just got/2}	[kibbles/116]	Turner just got kibbles.
306	3542	19	[They/116]	{are eaten by/8}	[domestic felines/113]	They are eaten by domestic felines.
306	3612	19	[Some small ielines/113]	{catch/0}	[some wood sticts/127]	Some small ielines catch some wood sticts.
306	1808	19	[Prof. Turner/19]	{just bought/2}	[the two-wheeled motor vehicle/80]	Prof. Turner just bought the two-wheeled motor vehicle.
306	805	19	[Doctor Cox/31]	{goes around with/9}	[the motorcycle/80]	Doctor Cox goes around with the motorcycle.
306	1811	19	[The Neapolitan pizzas/69]	{are bought by/2}	[Prof. Turner/19]	The Neapolitan pizzas are bought by Prof. Turner.
306	271	19	[They/69]	{are eaten by/8}	[Christie/27]	They are eaten by Christie.
307	2254	59	[Ml classes/53]	{are offered by/22}	[the Department of Dynamical Systems/59]	Ml classes are offered by the Department of Dynamical Systems.
307	2455	59	[Such faculty/59]	{has main seat in/19}	[the city of US government seat/47]	Such faculty has main seat in the city of US government seat.
307	63	59	[Paris/1]	{is on visit in/11}	[Washington/47]	Paris is on visit in Washington.
307	312	59	[Burgers/72]	{are eaten by/8}	[such student/1]	Burgers are eaten by such student.
307	2782	59	[Such scholar/1]	{played with/1}	[Charles/95]	Such scholar played with Charles.
307	2761	59	[Cath/41]	{uses to play with/1}	[such animal/95]	Cath uses to play with such animal too.
307	2226	59	[Professor Harris/21]	{is full professor at/12}	[the Faculty of Dynamical Systems/59]	Professor Harris is full professor at the Faculty of Dynamical Systems.
307	1781	59	[A boomerang/125]	{is acquired by/2}	[such teacher/21]	A boomerang is acquired by such teacher.
307	975	59	[Rob reed/25]	{just got/2}	[such toy/125]	Rob reed just got such toy too.
307	2485	59	[Antibiotics/92]	{are assumed by/23}	[him/25]	Antibiotics are assumed by him.
308	2745	2	[John/2]	{uses to play with/1}	[beagles/115]	John uses to play with beagles.
308	1752	2	[That scholar/2]	{just got/2}	[a new york pizza/68]	That scholar just got a new york pizza.
308	1388	2	[It/68]	{is bought by/2}	[Chrrsty/27]	It is bought by Chrrsty too.
308	526	2	[It/68]	{is eaten by/8}	[Paris/40]	It is eaten by Paris.
308	2397	2	[Such worker/40]	{produces/20}	[a truck/78]	Such worker produces a truck.
308	1045	2	[Professor Hall/16]	{buys/2}	[it/78]	Professor Hall buys it.
308	41	2	[John/2]	{is a visiting student in/11}	[Los Angeles/44]	John is a visiting student in Los Angeles.
308	16	2	[James/34]	{lives in/3}	[such urban center/44]	James lives in such urban center.
308	550	2	[John/2]	{drives/9}	[a car/78]	John drives a car.
308	622	2	[Miss Gray/40]	{drives/9}	[a truck/78]	Miss Gray drives a truck too.
308	847	2	[That vehicle/78]	{is driven by/9}	[Miss House/27]	That vehicle is driven by Miss House too.
308	2563	2	[She/27]	{got/18}	[the bad headache/89]	She got the bad headache.
308	2088	2	[Lee/2]	{follows/6}	[the Business course/55]	Lee follows the Business course.
308	2255	2	[That lecture/55]	{is offered by/22}	[the Department of Physics/60]	That lecture is offered by the Department of Physics.
308	2230	2	[John/2]	{registered in/13}	[the Physics Faculty/60]	John registered in the Physics Faculty.
308	3702	2	[The oral test/122]	{is prepared by/25}	[such boy/2]	The oral test is prepared by such boy.
308	1753	2	[The food for pet/118]	{is acquired by/2}	[that student/2]	The food for pet is acquired by that student.
308	1051	2	[It/118]	{is bought by/2}	[Professor Hall/16]	It is bought by Professor Hall too.
308	1285	2	[Paris/40]	{buys/2}	[such food/118]	Paris buys such food too.
308	1389	2	[It/118]	{is bought by/2}	[Miss House/27]	It is bought by Miss House too.
308	1739	2	[John/2]	{has got/2}	[tennis balls/129]	John has got tennis balls too.
308	3605	2	[Footballs/129]	{are chased by/0}	[beagles/115]	Footballs are chased by beagles.
308	486	2	[The Neapolitan pizza/68]	{is eaten by/8}	[Mr. Lee/2]	The Neapolitan pizza is eaten by Mr. Lee.
308	2066	2	[Lee/2]	{studies/4}	[a book of Probability Theory/50]	Lee studies a book of Probability Theory.
308	2221	2	[Such volume/50]	{was written by/7}	[George Hall/16]	Such volume was written by George Hall.
309	3659	107	[The stick/126]	{is chased by/0}	[Siena/107]	The stick is chased by Siena.
309	2987	107	[Chris/8]	{uses to play with/1}	[viena/107]	Chris uses to play with viena.
309	2131	107	[Such scholar/8]	{attends/6}	[an AI course/54]	Such scholar attends an AI course.
309	2756	107	[Catherine Kant/41]	{plays with/1}	[Siena/107]	Catherine Kant plays with Siena.
309	3471	107	[Some chewable toys/119]	{are eaten by/8}	[such animal/107]	Some chewable toys are eaten by such animal.
309	1380	107	[Christy/27]	{has got/2}	[them/119]	Christy has got them.
309	1370	107	[That ill person/27]	{acquires/2}	[a burger/71]	That ill person acquires a burger too.
309	1374	107	[The cars/79]	{are acquired by/2}	[her/27]	The cars are acquired by her too.
309	2563	107	[That patient/27]	{has/18}	[a terrible headache/89]	That patient has a terrible headache.
309	2714	107	[Kimberly Cox/31]	{uses to play with/1}	[Siena/107]	Kimberly Cox uses to play with Siena.
309	15	107	[Paris/46]	{is the home town of/3}	[such medic/31]	Paris is the home town of such medic.
309	2460	107	[A Faculty of Physics/60]	{has main seat in/19}	[that urban center/46]	A Faculty of Physics has main seat in that urban center.
309	2256	107	[The Physics Faculty/60]	{offers/22}	[the Artificial Intelligence course/54]	The Physics Faculty offers the Artificial Intelligence course.
309	2177	107	[Paris Gray/22]	{presents/5}	[an AI class/54]	Paris Gray presents an AI class.
309	3281	107	[Christy/27]	{played with/1}	[Siena/107]	Christy played with Siena.
309	848	107	[Some cars/79]	{are driven by/9}	[such ill person/27]	Some cars are driven by such ill person.
309	275	107	[Christie/27]	{is eating/8}	[a cheeseburger/71]	Christie is eating a cheeseburger.
309	245	107	[Kim Cox/31]	{is eating/8}	[that food/71]	Kim Cox is eating that food too.
309	2840	107	[Paris/22]	{plays with/1}	[Siena/107]	Paris plays with Siena.
309	2195	107	[That professor/22]	{wrote/7}	[Dynamical Systems book/48]	That professor wrote Dynamical Systems book.
310	1910	26	[Gregory Wolf/26]	{just bought/2}	[bmw/82]	Gregory Wolf just bought bmw.
310	2472	26	[The aspirin/94]	{is assumed by/23}	[G. Wolf/26]	The aspirin is assumed by G. Wolf.
310	2490	26	[It/94]	{is prescribed by/15}	[Doctor Gary Washington/33]	It is prescribed by Doctor Gary Washington.
310	1928	26	[He/33]	{buys/2}	[cheeseburgers/72]	He buys cheeseburgers.
310	362	26	[Such aliments/72]	{are eaten by/8}	[him/33]	Such aliments are eaten by him.
310	3367	26	[G. Wolf/26]	{plays with/1}	[Brian/102]	G. Wolf plays with Brian.
310	11	26	[Mr. Wolf/26]	{inhabits in/3}	[the city of US government seat/47]	Mr. Wolf inhabits in the city of US government seat.
310	93	26	[Anderson/12]	{is a visiting student in/11}	[Washington/47]	Anderson is a visiting student in Washington.
310	2455	26	[The Dynamical systems Faculty/59]	{has main seat in/19}	[such urban center/47]	The Dynamical systems Faculty has main seat in such urban center.
310	2226	26	[Beth/21]	{is full professor at/12}	[a Department of Dynamical Systems/59]	Beth is full professor at a Department of Dynamical Systems.
310	2544	26	[A backache/91]	{is what affects/18}	[G. Wolf/26]	A backache is what affects G. Wolf.
310	629	26	[Bmw/82]	{is driven by/9}	[him/26]	Bmw is driven by him.
310	1936	26	[Gary Washington/33]	{just bought/2}	[that vehicle/82]	Gary Washington just bought that vehicle.
310	2327	26	[Miss Scott/39]	{develops/20}	[it/82]	Miss Scott develops it.
310	1494	26	[That worker/39]	{acquires/2}	[that means of transportation/82]	That worker acquires that means of transportation.
310	1898	26	[Mr. Wolf/26]	{acquires/2}	[rabbit kibbles/116]	Mr. Wolf acquires rabbit kibbles too.
310	1895	26	[Such patient/26]	{just got/2}	[the footballs/129]	Such patient just got the footballs too.
310	1765	26	[Elizabeth/21]	{got/2}	[balloons/129]	Elizabeth got balloons too.
310	3595	26	[Brian/102]	{chases/0}	[such toys/129]	Brian chases such toys.
310	3512	26	[Rabbit kibbles/116]	{are eaten by/8}	[that pet/102]	Rabbit kibbles are eaten by that pet.
310	1902	26	[Gregory Wolf/26]	{acquires/2}	[cheeseburgers/72]	Gregory Wolf acquires cheeseburgers.
310	1486	26	[Linda/39]	{just got/2}	[them/72]	Linda just got them too.
310	1482	26	[That employee/39]	{got/2}	[the tuna kibbles/116]	That employee got the tuna kibbles too.
310	1768	26	[That food/116]	{are acquired by/2}	[Elizabeth Harris/21]	That food are acquired by Elizabeth Harris too.
310	2335	26	[They/116]	{are produced by/20}	[Linda/39]	They are produced by Linda.
311	2454	67	[A big farm/67]	{has headquarter in/19}	[Washington/47]	A big farm has headquarter in Washington.
311	105	67	[G. Hall/14]	{is a visiting student in/11}	[Washington DC/47]	G. Hall is a visiting student in Washington DC.
311	2265	67	[The agricultural company/67]	{has hired/21}	[John Lee/38]	The agricultural company has hired John Lee.
312	2013	118	[A pet-food/118]	{is bought by/2}	[Paris/22]	A pet-food is bought by Paris.
312	1623	118	[Mr. Hall/14]	{got/2}	[it/118]	Mr. Hall got it too.
312	1610	118	[He/14]	{has got/2}	[the steak/73]	He has got the steak too.
312	3520	118	[The food for pet/118]	{is eaten by/8}	[a domestic feline/112]	The food for pet is eaten by a domestic feline.
312	3636	118	[The cat/112]	{tries to catch/0}	[a tennis ball/128]	The cat tries to catch a tennis ball.
312	2834	118	[V. Anderson/30]	{played with/1}	[a domestic feline/112]	V. Anderson played with a domestic feline.
312	3254	118	[Phillips/35]	{played with/1}	[such pet/112]	Phillips played with such pet too.
312	2729	118	[Kim Cox/31]	{plays with/1}	[that animal/112]	Kim Cox plays with that animal too.
312	1441	118	[Phillips/35]	{just bought/2}	[a food for pet/118]	Phillips just bought a food for pet.
312	2273	118	[He/35]	{develops/20}	[a pet-food/118]	He develops a pet-food.
312	1883	118	[It/118]	{is acquired by/2}	[Doctor Cox/31]	It is acquired by Doctor Cox.
312	999	118	[It/118]	{is acquired by/2}	[lady Anderson/30]	It is acquired by lady Anderson too.
312	895	118	[A two-wheeled motor vehicle/80]	{is driven by/9}	[such patient/30]	A two-wheeled motor vehicle is driven by such patient.
312	1418	118	[That means of transportation/80]	{is acquired by/2}	[chief Phillips/35]	That means of transportation is acquired by chief Phillips.
312	2272	118	[It/80]	{is produced by/20}	[that employee/35]	It is produced by that employee.
313	1615	14	[The dried food/120]	{is acquired by/2}	[Mr. Hall/14]	The dried food is acquired by Mr. Hall.
313	3538	14	[It/120]	{is eaten by/8}	[Rick/96]	It is eaten by Rick.
313	1613	14	[Fruits/76]	{are bought by/2}	[George Hall/14]	Fruits are bought by George Hall.
313	1925	14	[They/76]	{are bought by/2}	[Doc. Washington/33]	They are bought by Doc. Washington too.
313	615	14	[Muscle cars/84]	{are driven by/9}	[Mr. Hall/14]	Muscle cars are driven by Mr. Hall.
313	103	14	[George Hall/14]	{is a visiting student in/11}	[NY/43]	George Hall is a visiting student in NY.
313	5	14	[Eric/24]	{usually lives in/3}	[big apple/43]	Eric usually lives in big apple.
313	2459	14	[The Department of Economy/62]	{has headquarter in/19}	[that urban center/43]	The Department of Economy has headquarter in that urban center.
313	2263	14	[An Economic and Finance Faculty/62]	{provides/22}	[the Machine Learning course/52]	An Economic and Finance Faculty provides the Machine Learning course.
313	3686	14	[George hall/14]	{prepares for/25}	[an oral test/122]	George hall prepares for an oral test.
313	2026	14	[He/14]	{is reading/4}	[the Probability Theory book/50]	He is reading the Probability Theory book.
313	379	14	[Such scholar/14]	{is eating/8}	[fruits/76]	Such scholar is eating fruits.
313	1821	14	[Michael Turner/19]	{just bought/2}	[them/76]	Michael Turner just bought them.
313	1833	14	[A boomerang/125]	{is bought by/2}	[such teacher/19]	A boomerang is bought by such teacher too.
313	1601	14	[George Hall/14]	{just bought/2}	[some muscle cars/84]	George Hall just bought some muscle cars too.
313	1625	14	[That student/14]	{just bought/2}	[a boomerang/125]	That student just bought a boomerang too.
313	2080	14	[Such scholar/14]	{follows/6}	[a Machine Learning class/52]	Such scholar follows a Machine Learning class.
313	2184	14	[Michael Turner/19]	{is teaching/5}	[such course/52]	Michael Turner is teaching such course.
313	2795	14	[Such teacher/19]	{plays with/1}	[ricky/96]	Such teacher plays with ricky.
313	3194	14	[George Hall/14]	{plays with/1}	[that beast/96]	George Hall plays with that beast too.
314	2882	107	[Professor Gary Washington/18]	{uses to play with/1}	[Siena/107]	Professor Gary Washington uses to play with Siena.
314	1713	107	[Footballs/129]	{are bought by/2}	[him/18]	Footballs are bought by him.
314	1719	107	[The desiccated food/120]	{is bought by/2}	[Professor Gary Washington/18]	The desiccated food is bought by Professor Gary Washington too.
314	1728	107	[Bmw station wagon/82]	{is acquired by/2}	[that professor/18]	Bmw station wagon is acquired by that professor too.
314	2228	107	[He/18]	{is tenured at/12}	[a School of CS/57]	He is tenured at a School of CS.
314	3468	107	[A dried food/120]	{is eaten by/8}	[Sienp/107]	A dried food is eaten by Sienp.
314	1511	107	[Brian Ward/9]	{just got/2}	[the desiccated food/120]	Brian Ward just got the desiccated food.
314	1199	107	[It/120]	{is bought by/2}	[Kant/41]	It is bought by Kant too.
314	3134	107	[Mr. Eric/24]	{plays with/1}	[Siena/107]	Mr. Eric plays with Siena.
314	2756	107	[Kant/41]	{plays with/1}	[that animal/107]	Kant plays with that animal too.
314	2355	107	[Spaghetti/70]	{is produced by/20}	[such employee/41]	Spaghetti is produced by such employee.
314	1501	107	[Brian Ward/9]	{buys/2}	[that food/70]	Brian Ward buys that food.
314	3719	107	[The practical exat/124]	{is prepared by/25}	[him/9]	The practical exat is prepared by him.
314	3744	107	[The ML lectures/53]	{require/26}	[a practical test/124]	The ML lectures require a practical test.
314	2672	107	[J. Williams/34]	{uses to play with/1}	[Siena/107]	J. Williams uses to play with Siena.
314	3092	107	[Little Brian/9]	{played with/1}	[such beast/107]	Little Brian played with such beast too.
314	48	107	[He/9]	{is on visit in/11}	[the Italian capital city/42]	He is on visit in the Italian capital city.
314	3660	107	[The balls/129]	{are chased by/0}	[Siena/107]	The balls are chased by Siena.
315	2974	104	[Caesar/37]	{uses to play with/1}	[Robert/104]	Caesar uses to play with Robert.
315	1703	104	[That worker/37]	{acquires/2}	[the boomerang/125]	That worker acquires the boomerang.
315	1700	104	[That employee/37]	{has got/2}	[the pizya/68]	That employee has got the pizya too.
315	2297	104	[That worker/37]	{produces/20}	[chewable toys/119]	That worker produces chewable toys.
315	1302	104	[They/119]	{are acquired by/2}	[James/34]	They are acquired by James.
315	3373	104	[Gregory Wolf/26]	{uses to play with/1}	[Robert/104]	Gregory Wolf uses to play with Robert.
315	3501	104	[The chewable toys/119]	{are eaten by/8}	[such pet/104]	The chewable toys are eaten by such pet.
315	1718	104	[Professor Gary Washington/18]	{acquires/2}	[such food/119]	Professor Gary Washington acquires such food.
315	2743	104	[Lee/2]	{uses to play with/1}	[Robert/104]	Lee uses to play with Robert.
315	2064	104	[Quantum Mechanics notes/51]	{are studied by/4}	[John Lee/2]	Quantum Mechanics notes are studied by John Lee.
315	3598	104	[Robert/104]	{tries to catch/0}	[the boomerang/125]	Robert tries to catch the boomerang.
315	1313	104	[A boomerang/125]	{is acquired by/2}	[James/34]	A boomerang is acquired by James.
315	2300	104	[Caesar/37]	{develops/20}	[it/125]	Caesar develops it.
315	1729	104	[Washington/18]	{just got/2}	[such toy/125]	Washington just got such toy.
315	1755	104	[It/125]	{is acquired by/2}	[John Lee/2]	It is acquired by John Lee too.
315	2680	104	[J. Williams/34]	{uses to play with/1}	[rob/104]	J. Williams uses to play with rob.
315	1294	104	[He/34]	{acquires/2}	[luxury cars/85]	He acquires luxury cars.
315	2307	104	[Such vehicles/85]	{are produced by/20}	[chief Clark/37]	Such vehicles are produced by chief Clark.
315	546	104	[John/2]	{is driving/9}	[such meanss of transport/85]	John is driving such meanss of transport.
315	2890	104	[Gary washington/18]	{played with/1}	[robert/104]	Gary washington played with robert.
316	2465	93	[Cathy/28]	{takes/23}	[some analgesics/93]	Cathy takes some analgesics.
316	3050	93	[Such ill person/28]	{played with/1}	[Siena/107]	Such ill person played with Siena.
316	3468	93	[A desiccated food/120]	{is eaten by/8}	[Siena/107]	A desiccated food is eaten by Siena.
316	2840	93	[Paris/22]	{uses to play with/1}	[Siena/107]	Paris uses to play with Siena.
316	2966	93	[Caesar Clark/37]	{played with/1}	[Siena/107]	Caesar Clark played with Siena too.
316	2532	93	[Some analgesics/93]	{cure/17}	[headaches/90]	Some analgesics cure headaches.
316	2509	93	[Dr. Williams/34]	{discovers/16}	[terrible headaches/90]	Dr. Williams discovers terrible headaches.
316	2495	93	[Painkillers/93]	{are prescpibed by/15}	[such doctor/34]	Painkillers are prescpibed by such doctor.
317	2490	94	[The antizyretic drug/94]	{is prescribed by/15}	[Doc. Washington/33]	The antizyretic drug is prescribed by Doc. Washington.
317	1922	94	[Such man/33]	{buys/2}	[a t-bone steak/73]	Such man buys a t-bone steak.
317	2475	94	[Anderson/30]	{assumes/23}	[an antipyretic/94]	Anderson assumes an antipyretic.
317	2830	94	[She/30]	{played with/1}	[Tom/100]	She played with Tom.
317	984	94	[Trucks/79]	{are acquired by/2}	[such patient/30]	Trucks are acquired by such patient.
317	194	94	[Such ill person/30]	{eats/8}	[a beef steak/73]	Such ill person eats a beef steak.
317	1740	94	[A t-bone steak/73]	{is bought by/2}	[John Lee/2]	A t-bone steak is bought by John Lee.
317	2528	94	[An antipyretic/94]	{treats/17}	[the bad nasty cough/88]	An antipyretic treats the bad nasty cough.
317	2503	94	[Gary Washington/33]	{discovered/16}	[the tasty cough/88]	Gary Washington discovered the tasty cough.
317	641	94	[That doctor/33]	{is driving/9}	[some cars/79]	That doctor is driving some cars.
318	2568	89	[The terrible headache/89]	{is what affects/18}	[Eric Simmons/24]	The terrible headache is what affects Eric Simmons.
318	2511	89	[Such disease/89]	{is discovered by/16}	[J. Williams/34]	Such disease is discovered by J. Williams.
318	1310	89	[Such specialist/34]	{buys/2}	[the pizza/68]	Such specialist buys the pizza.
318	2679	89	[That medic/34]	{played with/1}	[the jaguars/109]	That medic played with the jaguars.
318	3456	89	[Charles/4]	{plays with/1}	[those pets/109]	Charles plays with those pets too.
318	3588	89	[The jaguars/109]	{catch/0}	[a boomerang/125]	The jaguars catch a boomerang.
318	2519	89	[Antibiotics/92]	{fight/17}	[the terrible headache/89]	Antibiotics fight the terrible headache.
318	2494	89	[James/34]	{prescribes/15}	[them/92]	James prescribes them.
318	2482	89	[Eric simmons/24]	{assumes/23}	[those medicines/92]	Eric simmons assumes those medicines.
319	879	7	[Luxury cars/85]	{are driven by/9}	[Sarah/7]	Luxury cars are driven by Sarah.
319	627	7	[Gregory Wolf/26]	{is driving/9}	[those vehicles/85]	Gregory Wolf is driving those vehicles too.
319	257	7	[The beef steaks/74]	{are eaten by/8}	[Sarah Smith/7]	The beef steaks are eaten by Sarah Smith.
319	167	7	[That food/74]	{are eaten by/8}	[uncle John/38]	That food are eaten by uncle John too.
319	1819	7	[Mike Turner/19]	{acquires/2}	[such aliments/74]	Mike Turner acquires such aliments.
319	1807	7	[Sarah/7]	{just got/2}	[a boommrang/125]	Sarah just got a boommrang too.
319	3160	7	[Sarah Smith/7]	{played with/1}	[Charlie/95]	Sarah Smith played with Charlie.
319	3370	7	[Gregory Wolf/26]	{uses to play with/1}	[such animal/95]	Gregory Wolf uses to play with such animal too.
319	2719	7	[Kimberly Cox/31]	{uses to play with/1}	[it/95]	Kimberly Cox uses to play with it too.
319	3563	7	[The dried food/120]	{is eaten by/8}	[that pet/95]	The dried food is eaten by that pet.
319	2426	7	[The desiccated food/120]	{is developed by/20}	[J. Lee/38]	The desiccated food is developed by J. Lee.
319	2117	7	[The ML classes/53]	{are followed by/6}	[Sarah/7]	The ML classes are followed by Sarah.
319	2244	7	[Such courses/53]	{are offered by/22}	[an Electronics Faculty/58]	Such courses are offered by an Electronics Faculty.
319	2458	7	[Such faculty/58]	{is located in/19}	[big appfe/43]	Such faculty is located in big appfe.
319	2233	7	[Sarah/7]	{is signed to/13}	[an Electronics Faculty/58]	Sarah is signed to an Electronics Faculty.
319	2052	7	[She/7]	{carefully looks at/4}	[Quantum Mechanics theory articles/51]	She carefully looks at Quantum Mechanics theory articles.
319	3734	7	[S. Smith/7]	{prepares for/25}	[an oral test/122]	S. Smith prepares for an oral test.
319	73	7	[She/7]	{is on visit in/11}	[New York/43]	She is on visit in New York.
319	4	7	[J. Lee/38]	{usually lives in/3}	[that city/43]	J. Lee usually lives in that city.
319	1797	7	[S. Smith/7]	{buys/2}	[a dried food/120]	S. Smith buys a dried food.
319	1875	7	[It/120]	{is bought by/2}	[Kimberly Cox/31]	It is bought by Kimberly Cox too.
319	1793	7	[Some beef steaks/74]	{are bought by/2}	[Sarah Smith/7]	Some beef steaks are bought by Sarah Smith too.
319	1403	7	[Mr. Lee/38]	{acquires/2}	[those aliments/74]	Mr. Lee acquires those aliments too.
319	1788	7	[Luxury cars/85]	{are bought by/2}	[sarah/7]	Luxury cars are bought by sarah too.
319	1814	7	[Those meanss of transport/85]	{are acquired by/2}	[Michael Turner/19]	Those meanss of transport are acquired by Michael Turner too.
320	3347	113	[K. Ross/32]	{plays hith/1}	[some small felines/113]	K. Ross plays hith some small felines.
320	1456	113	[Such specialist/32]	{just bought/2}	[rabbit kibbles/116]	Such specialist just bought rabbit kibbles.
320	3032	113	[Daniel Moore/29]	{played with/1}	[small felines/113]	Daniel Moore played with small felines.
320	1664	113	[That ill person/29]	{got/2}	[kibbles/116]	That ill person got kibbles.
320	3614	113	[Some domestic felines/113]	{catch/0}	[the stick/126]	Some domestic felines catch the stick.
320	3011	113	[Mr. Cooke/11]	{uses to play with/1}	[them/113]	Mr. Cooke uses to play with them.
320	1096	113	[Such scholar/11]	{acquires/2}	[hamburgers/72]	Such scholar acquires hamburgers.
320	2948	113	[Prof. Garcia/20]	{played with/1}	[domestic felines/113]	Prof. Garcia played with domestic felines.
320	3542	113	[Such pets/113]	{are eating/8}	[some rabbit kibbles/116]	Such pets are eating some rabbit kibbles.
320	2927	113	[Miss Scott/39]	{plays with/1}	[the domestic felines/113]	Miss Scott plays with the domestic felines.
321	1453	32	[Kevin Ross/32]	{got/2}	[some footballs/129]	Kevin Ross got some footballs.
321	1468	32	[That medic/32]	{just got/2}	[bmw/82]	That medic just got bmw too.
321	575	32	[Paris/22]	{drives/9}	[it/82]	Paris drives it.
321	3342	32	[K. Ross/32]	{plays with/1}	[cat Gary/105]	K. Ross plays with cat Gary.
321	3195	32	[George Hall/14]	{plays with/1}	[that animal/105]	George Hall plays with that animal too.
321	3363	32	[Gregory Wolf/26]	{uses to play with/1}	[it/105]	Gregory Wolf uses to play with it too.
321	1910	32	[That ill person/26]	{got/2}	[bmw stntion wagon/82]	That ill person got bmw stntion wagon.
321	1897	32	[He/26]	{just got/2}	[steaks/74]	He just got steaks too.
321	497	32	[The t-bone steaks/74]	{are eaten by/8}	[Doctor Ross/32]	The t-bone steaks are eaten by Doctor Ross.
321	1429	32	[Chief Phillips/35]	{acquires/2}	[beef steaks/74]	Chief Phillips acquires beef steaks.
321	1456	32	[K. Ross/32]	{buys/2}	[some rabbit kibbles/116]	K. Ross buys some rabbit kibbles too.
321	1612	32	[They/116]	{are acquired by/2}	[George Hall/14]	They are acquired by George Hall too.
321	3685	32	[A written test/121]	{is prepared by/25}	[that boy/14]	A written test is prepared by that boy.
321	611	32	[Bmw station wagon/82]	{is driven by/9}	[that scholar/14]	Bmw station wagon is driven by that scholar.
321	1442	32	[It/82]	{is acquired by/2}	[Mr. Jeffrey Phillips/35]	It is acquired by Mr. Jeffrey Phillips.
321	2497	32	[Kevin Ross/32]	{prescribes/15}	[antibacterials/92]	Kevin Ross prescribes antibacterials.
321	854	32	[Such doctor/32]	{goes around with/9}	[bmw/82]	Such doctor goes around with bmw.
321	1624	32	[Bmw station wagon/82]	{is bought by/2}	[Mr. Hall/14]	Bmw station wagon is bought by Mr. Hall.
321	123	32	[It/82]	{is registered in/10}	[the most important californian city/44]	It is registered in the most important californian city.
321	107	32	[Mr. Hall/14]	{is on visit in/11}	[Loi Angeles/44]	Mr. Hall is on visit in Loi Angeles.
321	2027	32	[Such student/14]	{is reading/4}	[the book of Dynamical Systems/48]	Such student is reading the book of Dynamical Systems.
321	2504	32	[Doctor Ross/32]	{discovered/16}	[headaches/90]	Doctor Ross discovered headaches.
321	2522	32	[Antibiotics/92]	{treat/17}	[them/90]	Antibiotics treat them.
321	2546	32	[Mr. Wolf/26]	{has/18}	[the headaches/90]	Mr. Wolf has the headaches.
321	1455	32	[Doctor Ross/32]	{has got/2}	[the beef steaks/74]	Doctor Ross has got the beef steaks.
322	2124	56	[Virginia Anderson/12]	{follows/6}	[the lectures of Design Patterns/56]	Virginia Anderson follows the lectures of Design Patterns.
322	3118	56	[Such student/12]	{played with/1}	[Charles/95]	Such student played with Charles.
322	2257	56	[The Department of Physics/60]	{offers/22}	[Design Patterns classes/56]	The Department of Physics offers Design Patterns classes.
322	2460	56	[It/60]	{has main seat in/19}	[The French capital/46]	It has main seat in The French capital.
322	15	56	[Kimberly Cox/31]	{lives in/3}	[Paris/46]	Kimberly Cox lives in Paris.
322	122	56	[The truck/78]	{is registered in/10}	[it/46]	The truck is registered in it.
322	775	56	[The car/78]	{is driven by/9}	[Danny/17]	The car is driven by Danny.
322	2160	56	[That professor/17]	{presents/5}	[DP lectures/56]	That professor presents DP lectures.
322	2206	56	[Such teacher/17]	{is the author of/7}	[some ML materials/49]	Such teacher is the author of some ML materials.
322	2029	56	[Andernon/12]	{carefully looks at/4}	[such volumes/49]	Andernon carefully looks at such volumes.
323	1623	118	[The pet-food/118]	{is acquired by/2}	[G. Hall/14]	The pet-food is acquired by G. Hall.
323	1607	118	[A ball/128]	{is acquired by/2}	[such student/14]	A ball is acquired by such student too.
323	385	118	[The hamburger/71]	{is eaten by/8}	[such scholar/14]	The hamburger is eaten by such scholar.
323	3212	118	[Such student/14]	{played with/1}	[the cat/112]	Such student played with the cat.
323	2084	118	[Such scholar/14]	{follows/6}	[course of Design Patterns/56]	Such scholar follows course of Design Patterns.
323	1779	118	[Elizabeth Harris/21]	{just got/2}	[the pet-food/118]	Elizabeth Harris just got the pet-food.
323	1597	118	[Miss Carter/23]	{just bought/2}	[it/118]	Miss Carter just bought it too.
323	1311	118	[James Williams/34]	{acquires/2}	[a pet-food/118]	James Williams acquires a pet-food too.
323	1493	118	[It/118]	{is acquired by/2}	[Linda Scott/39]	It is acquired by Linda Scott too.
323	1488	118	[That employee/39]	{just bought/2}	[fiat panda/81]	That employee just bought fiat panda too.
323	1474	118	[She/39]	{acquires/2}	[the burger/71]	She acquires the burger too.
323	2336	118	[She/39]	{produces/20}	[panda/81]	She produces panda.
323	135	118	[Linda Scott/39]	{has lunch with/8}	[the burger/71]	Linda Scott has lunch with the burger.
323	2325	118	[The food for pet/118]	{is produced by/20}	[her/39]	The food for pet is produced by her.
323	3520	118	[A domestic feline/112]	{has lunch with/8}	[it/118]	A domestic feline has lunch with it.
323	3338	118	[Miss Nancy/23]	{uses to play with/1}	[a cat/112]	Miss Nancy uses to play with a cat.
323	2571	118	[Such ill person/23]	{has/18}	[terrible headaches/90]	Such ill person has terrible headaches.
323	2467	118	[She/23]	{takes/23}	[antimicrobial drugs/92]	She takes antimicrobial drugs.
323	2494	118	[J. Williams/34]	{provides prescription of/15}	[such medicines/92]	J. Williams provides prescription of such medicines.
324	2238	61	[A Department of Mathematics/61]	{offers/22}	[the ML class/52]	A Department of Mathematics offers the ML class.
324	2174	61	[Professor Harris/21]	{presents/5}	[a Machine Learning class/52]	Professor Harris presents a Machine Learning class.
324	2207	61	[The book of Dynamical Systems/48]	{was written by/7}	[such professor/21]	The book of Dynamical Systems was written by such professor.
324	1781	61	[The boomerang/125]	{is bought by/2}	[her/21]	The boomerang is bought by her.
324	1937	61	[It/125]	{is acquired by/2}	[Doc. Washington/33]	It is acquired by Doc. Washington too.
324	2462	61	[The Math School/61]	{is located in/19}	[Los Angeles/44]	The Math School is located in Los Angeles.
324	29	61	[R. Allen/6]	{is on visit in/11}	[LA/44]	R. Allen is on visit in LA.
324	123	61	[Bmw/82]	{is registered in/10}	[such urban center/44]	Bmw is registered in such urban center.
324	19	61	[LA/44]	{is the home town of/3}	[Cath/41]	LA is the home town of Cath.
324	1208	61	[Bmw station wagon/82]	{js bought by/2}	[her/41]	Bmw station wagon js bought by her.
325	252	16	[Hamburgers/72]	{are eaten by/8}	[George Hall/16]	Hamburgers are eaten by George Hall.
325	2435	16	[Uncle John/38]	{develops/20}	[those aliments/72]	Uncle John develops those aliments.
325	1096	16	[Ben Cook/11]	{has got/2}	[that food/72]	Ben Cook has got that food.
325	3016	16	[That student/11]	{uses to play with/1}	[rob/104]	That student uses to play with rob.
325	3599	16	[A wood stick/126]	{is chased by/0}	[such beast/104]	A wood stick is chased by such beast.
325	2166	16	[Professor G. Hall/16]	{presents/5}	[the Business lecture/55]	Professor G. Hall presents the Business lecture.
325	2245	16	[A Business class/55]	{is offered by/22}	[the Computer Science Faculty/57]	A Business class is offered by the Computer Science Faculty.
325	3742	16	[The practical tests/123]	{are required in/26}	[the Business cturse/55]	The practical tests are required in the Business cturse.
325	3708	16	[Ben/11]	{prepares for/25}	[practical exams/123]	Ben prepares for practical exams.
325	1040	16	[Kibbles/116]	{are bought by/2}	[Professor Hall/16]	Kibbles are bought by Professor Hall.
325	1300	16	[That food/116]	{are acquired by/2}	[James/34]	That food are acquired by James too.
325	1029	16	[Professor Hall/16]	{buys/2}	[mustangs/84]	Professor Hall buys mustangs too.
325	2221	16	[Such teacher/16]	{authors/7}	[a Probability Theory book/50]	Such teacher authors a Probability Theory book.
325	2074	16	[Ben Cook/11]	{carefully looks at/4}	[a book of Probability Theory/50]	Ben Cook carefully looks at a book of Probability Theory.
325	1044	16	[George Holl/16]	{acquires/2}	[hamburgers/72]	George Holl acquires hamburgers.
325	202	16	[Ben/11]	{eats/8}	[those aliments/72]	Ben eats those aliments.
325	822	16	[The muscle cars/84]	{are driven by/9}	[George Hall/16]	The muscle cars are driven by George Hall.
325	3310	16	[That teacher/16]	{plays with/1}	[rob/104]	That teacher plays with rob.
326	715	38	[Mr. Lee/38]	{drives/9}	[the two-wheeled motor vehicle/80]	Mr. Lee drives the two-wheeled motor vehicle.
326	580	38	[Paris/22]	{is driving/9}	[such means of transport/80]	Paris is driving such means of transport too.
326	1415	38	[The food for pet/118]	{is acquired by/2}	[John Lee/38]	The food for pet is acquired by John Lee.
326	3540	38	[It/118]	{is eaten by/8}	[ricky/96]	It is eaten by ricky.
326	1233	38	[A food for pet/118]	{is bought by/2}	[Paris/1]	A food for pet is bought by Paris.
326	1401	38	[John Lee/38]	{got/2}	[tennis balls/129]	John Lee got tennis balls too.
326	1402	38	[Such worker/38]	{has got/2}	[the beef steak/73]	Such worker has got the beef steak too.
326	1584	38	[Such aliment/73]	{is bought by/2}	[Nancy Carter/23]	Such aliment is bought by Nancy Carter too.
326	294	38	[Such food/73]	{is eaten by/8}	[Dr. Williams/34]	Such food is eaten by Dr. Williams.
326	1392	38	[A two-wheeled motor vehicle/80]	{is bought by/2}	[J. Lee/38]	A two-wheeled motor vehicle is bought by J. Lee.
326	1574	38	[Nancy Carter/23]	{just bought/2}	[that means of transportation/80]	Nancy Carter just bought that means of transportation too.
326	484	38	[She/23]	{eats/8}	[a beef steak/73]	She eats a beef steak.
326	2466	38	[Such patient/23]	{takes/23}	[the antipyretic/94]	Such patient takes the antipyretic.
326	2572	38	[Such ill person/23]	{got/18}	[a cough/88]	Such ill person got a cough.
326	2648	38	[Mr. Lee/38]	{played with/1}	[Rick/96]	Mr. Lee played with Rick.
326	3320	38	[MisskNancy/23]	{played with/1}	[that pet/96]	MisskNancy played with that pet too.
326	1583	38	[Some tennis balls/129]	{are acquired by/2}	[such patient/23]	Some tennis balls are acquired by such patient.
326	868	38	[The two-wheeled motor vehicle/80]	{is driven by/9}	[her/23]	The two-wheeled motor vehicle is driven by her.
326	2265	38	[Uncle John/38]	{has been hired in/21}	[the big farm/67]	Uncle John has been hired in the big farm.
326	2454	38	[It/67]	{has main seat in/19}	[the city of US government seat/47]	It has main seat in the city of US government seat.
326	2455	38	[A Faculty of Dynamical Systems/59]	{has main seat in/19}	[DC/47]	A Faculty of Dynamical Systems has main seat in DC too.
326	2450	38	[A beef steak/73]	{is developed by/20}	[Mr. Lee/38]	A beef steak is developed by Mr. Lee.
326	2447	38	[That worker/38]	{develops/20}	[tennis balls/129]	That worker develops tennis balls too.
326	3645	38	[Such toys/129]	{are chased by/0}	[ricky/96]	Such toys are chased by ricky.
326	1297	38	[Dr. Williams/34]	{acquires/2}	[them/129]	Dr. Williams acquires them.
327	1789	128	[Sarah Smith/7]	{buys/2}	[a footballs/128]	Sarah Smith buys a footballs.
327	2053	128	[Some Machine Learning books/49]	{are studied by/4}	[her/7]	Some Machine Learning books are studied by her.
327	3163	128	[Such student/7]	{uses to play with/1}	[rob/104]	Such student uses to play with rob.
327	3142	128	[Eric Simmons/24]	{plays with/1}	[such animal/104]	Eric Simmons plays with such animal too.
327	3501	128	[Some chewable toys/119]	{are eaten by/8}	[rob/104]	Some chewable toys are eaten by rob.
327	1945	128	[A bfll/128]	{is acquired by/2}	[Daniel Moore/17]	A bfll is acquired by Daniel Moore.
327	1940	128	[A fruit/75]	{is acquired by/2}	[that professor/17]	A fruit is acquired by that professor too.
327	778	128	[Such teacher/17]	{is driving/9}	[a motorcycle/80]	Such teacher is driving a motorcycle.
327	2223	128	[That professor/17]	{is full professor at/12}	[the Department of Electronics/58]	That professor is full professor at the Department of Electronics.
327	2206	128	[The ML materials/49]	{were written by/7}	[such teacher/17]	The ML materials were written by such teacher.
327	2441	128	[A tennis ball/128]	{is produced by/20}	[mr. lee/38]	A tennis ball is produced by mr. lee.
327	3601	128	[Rob/104]	{chases/0}	[it/128]	Rob chases it.
327	1399	128	[A tennis ball/128]	{is bought by/2}	[J. Lee/38]	A tennis ball is bought by J. Lee.
327	2427	128	[He/38]	{produces/20}	[the chewable toys/119]	He produces the chewable toys.
327	2451	128	[A fruit/75]	{is produced by/20}	[that employee/38]	A fruit is produced by that employee too.
327	4	128	[That worker/38]	{lives in/3}	[ny/43]	That worker lives in ny.
327	1867	128	[The tennis ball/128]	{is bought by/2}	[Kim Cox/31]	The tennis ball is bought by Kim Cox.
327	2722	128	[Doctor Cox/31]	{plays with/1}	[Robert/104]	Doctor Cox plays with Robert.
327	1860	128	[Such specialist/31]	{just bought/2}	[a motorcycle/80]	Such specialist just bought a motorcycle.
327	805	128	[That medic/31]	{goes around with/9}	[that means of transportation/80]	That medic goes around with that means of transportation.
327	1392	128	[JohnmLee/38]	{buys/2}	[it/80]	JohnmLee buys it.
327	1347	128	[Eric/24]	{acquires/2}	[the ball/128]	Eric acquires the ball too.
327	5	128	[That patient/24]	{lives in/3}	[big apple/43]	That patient lives in big apple.
327	742	128	[He/24]	{goes around with/9}	[the two-wheeled motor vehicle/80]	He goes around with the two-wheeled motor vehicle.
327	2567	128	[That ill person/24]	{has/18}	[a bad nasty cough/88]	That ill person has a bad nasty cough.
328	2647	106	[James Johnson/0]	{plays with/1}	[cathy cat/106]	James Johnson plays with cathy cat.
328	690	106	[Luxury cars/85]	{are driven by/9}	[him/0]	Luxury cars are driven by him.
328	1268	106	[Those vehicles/85]	{are acquired by/2}	[Miss Gray/40]	Those vehicles are acquired by Miss Gray.
328	816	106	[Such meanss of transportation/85]	{are driven by/9}	[Professor G. Hall/16]	Such meanss of transportation are driven by Professor G. Hall.
328	3046	106	[Daniel/29]	{played with/1}	[lady cath/106]	Daniel played with lady cath.
328	1674	106	[He/29]	{just got/2}	[a pizza/68]	He just got a pizza.
328	1050	106	[Professor Hall/16]	{got/2}	[such food/68]	Professor Hall got such food too.
328	2384	106	[That aliment/68]	{is produced by/20}	[paris gray/40]	That aliment is produced by paris gray.
328	1269	106	[That employee/40]	{buys/2}	[a footballs/128]	That employee buys a footballs.
328	3505	106	[The food for pet/118]	{is eaten by/8}	[cathy cat/106]	The food for pet is eaten by cathy cat.
328	1467	106	[Doctor Ross/32]	{got/2}	[the pet-food/118]	Doctor Ross got the pet-food.
328	2498	106	[That medic/32]	{prescribes/15}	[the painkillers/93]	That medic prescribes the painkillers.
328	2533	106	[Such medicines/93]	{fight/17}	[the bad nasty cough/88]	Such medicines fight the bad nasty cough.
328	2480	106	[Daniel Moore/29]	{assumes/23}	[them/93]	Daniel Moore assumes them.
328	3319	106	[George Hall/16]	{uses to play with/1}	[lady cath/106]	George Hall uses to play with lady cath.
328	1035	106	[Professor Hall/16]	{just bought/2}	[a footballs/128]	Professor Hall just bought a footballs.
328	2878	106	[Miss Gray/40]	{played with/1}	[cathy cat/106]	Miss Gray played with cathy cat.
328	2385	106	[Luxury cars/85]	{are developed by/20}	[Paris/40]	Luxury cars are developed by Paris.
328	526	106	[That worker/40]	{is eating/8}	[a new york pizza/68]	That worker is eating a new york pizza.
328	3671	106	[Cath/106]	{tries to catch/0}	[the ball/128]	Cath tries to catch the ball.
328	3361	106	[Kevin Ross/32]	{playl with/1}	[that animal/106]	Kevin Ross playl with that animal.
328	852	106	[Luxury cars/85]	{are driven by/9}	[him/32]	Luxury cars are driven by him.
329	3594	126	[A wood stick/126]	{is chased by/0}	[Brian/102]	A wood stick is chased by Brian.
329	3136	126	[Eric/24]	{uses to play with/1}	[the hound called Brian/102]	Eric uses to play with the hound called Brian.
330	2961	97	[Prof. Garcia/20]	{uses to play with/1}	[Beth/97]	Prof. Garcia uses to play with Beth.
330	3360	97	[Kevin Ross/32]	{uses to play with/1}	[it/97]	Kevin Ross uses to play with it too.
330	2505	97	[The terrible backache/91]	{is discovered by/16}	[him/32]	The terrible backache is discovered by him.
330	2569	97	[Miss Carter/23]	{has/18}	[that disease/91]	Miss Carter has that disease.
330	3444	97	[R. Allen/6]	{played with/1}	[lady Beth/97]	R. Allen played with lady Beth.
330	3485	97	[It/97]	{eats/8}	[the pet-food/118]	It eats the pet-food.
330	1441	97	[Chief Phillips/35]	{just bought/2}	[the food for pet/118]	Chief Phillips just bought the food for pet.
330	3611	97	[Beth/97]	{chases/0}	[the footballs/128]	Beth chases the footballs.
330	1555	97	[Allen Richard/6]	{has got/2}	[a balloon/128]	Allen Richard has got a balloon.
330	2285	97	[That toy/128]	{is produced by/20}	[Phillips/35]	That toy is produced by Phillips.
330	1451	97	[K. Ross/32]	{just got/2}	[it/128]	K. Ross just got it.
330	1321	97	[Such toy/128]	{is acquired by/2}	[Prof. Garcia/20]	Such toy is acquired by Prof. Garcia too.
330	3255	97	[Mr. Jeffrey Phillips/35]	{played with/1}	[lady Beth/97]	Mr. Jeffrey Phillips played with lady Beth.
330	1428	97	[That worker/35]	{just bought/2}	[the beef steak/73]	That worker just bought the beef steak.
330	3339	97	[Nancy Carter/23]	{plays with/1}	[Beth/97]	Nancy Carter plays with Beth.
331	2066	50	[John/2]	{carefully looks at/4}	[a book of Probability Theory/50]	John carefully looks at a book of Probability Theory.
331	2749	50	[Such scholar/2]	{played with/1}	[the panda/110]	Such scholar played with the panda.
331	3400	50	[Doctor Gary Washington/33]	{uses to play with/1}	[that beast/110]	Doctor Gary Washington uses to play with that beast too.
331	1933	50	[A muscle car/83]	{is bought by/2}	[such doctor/33]	A muscle car is bought by such doctor.
331	1257	50	[Cath/28]	{just bought/2}	[that means of transportation/83]	Cath just bought that means of transportation too.
331	2197	50	[The book of Probability Theory/50]	{was written by/7}	[Paris/22]	The book of Probability Theory was written by Paris.
331	1997	50	[The footballs/128]	{ib bought by/2}	[such professor/22]	The footballs ib bought by such professor.
331	2389	50	[Such toy/128]	{is produced bf/20}	[Miss Gray/40]	Such toy is produced bf Miss Gray.
332	2544	91	[G. Wolf/26]	{ishaffected by/18}	[a terrible backache/91]	G. Wolf ishaffected by a terrible backache.
332	3362	91	[Such ill person/26]	{played with/1}	[Rick/96]	Such ill person played with Rick.
332	3194	91	[G. Hall/14]	{uses to play with/1}	[such pet/96]	G. Hall uses to play with such pet too.
332	1615	91	[The desiccated food/120]	{is bought by/2}	[him/14]	The desiccated food is bought by him.
332	1620	91	[Such student/14]	{got/2}	[the salad/77]	Such student got the salad too.
332	2525	91	[An antipyretic drug/94]	{cures/17}	[the terrible backache/91]	An antipyretic drug cures the terrible backache.
332	2496	91	[The antipyretic/94]	{is prescribed by/15}	[K. Ross/32]	The antipyretic is prescribed by K. Ross.
332	2472	91	[That medicine/94]	{is assumed by/23}	[Mr. Wolf/26]	That medicine is assumed by Mr. Wolf.
332	631	91	[An auto/78]	{is driven by/9}	[him/26]	An auto is driven by him.
332	1461	91	[Kevin Ross/32]	{just bought/2}	[it/78]	Kevin Ross just bought it.
332	2505	91	[A pain in the back/91]	{is discovered by/16}	[K. Ross/32]	A pain in the back is discovered by K. Ross.
332	1459	91	[Such doctor/32]	{acquires/2}	[the desiccated food/120]	Such doctor acquires the desiccated food.
332	856	91	[That man/32]	{drives/9}	[the car/78]	That man drives the car.
332	1903	91	[Such means of transportation/78]	{is acquired by/2}	[Gregory Wolf/26]	Such means of transportation is acquired by Gregory Wolf.
332	586	91	[It/78]	{is drivex by/9}	[Elizabeth/21]	It is drivex by Elizabeth.
333	837	81	[Catherine Kant/28]	{goes around with/9}	[panda/81]	Catherine Kant goes around with panda.
333	3066	81	[That ill person/28]	{played with/1}	[lady Beth/97]	That ill person played with lady Beth.
333	1259	81	[She/28]	{just bought/2}	[a food for pet/118]	She just bought a food for pet.
333	1826	81	[Fiat panda/81]	{is acquired by/2}	[Michael Turner/19]	Fiat panda is acquired by Michael Turner too.
333	1072	81	[Big James/0]	{buys/2}	[that vehicle/81]	Big James buys that vehicle too.
333	57	81	[That boy/0]	{is a visiting student in/11}	[DC/47]	That boy is a visiting student in DC.
333	439	81	[Fruits/76]	{are eaten by/8}	[big James/0]	Fruits are eaten by big James.
333	279	81	[Chief Phillips/35]	{has lunch with/8}	[them/76]	Chief Phillips has lunch with them too.
333	1431	81	[Such worker/35]	{has got/2}	[that food/76]	Such worker has got that food.
333	639	81	[Doctor Gary Washington/33]	{is driving/9}	[panda/81]	Doctor Gary Washington is driving panda.
333	1935	81	[A foog for pet/118]	{is bought by/2}	[such medic/33]	A foog for pet is bought by such medic.
333	1254	81	[Fiat panda/81]	{is bought by/2}	[Cathy/28]	Fiat panda is bought by Cathy too.
333	2284	81	[Such vehicle/81]	{is produced by/20}	[Phillips/35]	Such vehicle is produced by Phillips.
333	1436	81	[Such worker/35]	{just bought/2}	[it/81]	Such worker just bought it.
333	1443	81	[A boomerang/125]	{is acquired by/2}	[Phillips/35]	A boomerang is acquired by Phillips too.
333	2274	81	[Such toy/125]	{is produced by/20}	[that employee/35]	Such toy is produced by that employee.
333	693	81	[Big James/0]	{drives/9}	[fiat panda/81]	Big James drives fiat panda.
333	2076	81	[Quantum Mechanics notes/51]	{are studied by/4}	[him/0]	Quantum Mechanics notes are studied by him.
333	2216	81	[Such books/51]	{were written by/7}	[Mike Turner/19]	Such books were written by Mike Turner.
333	594	81	[Such lecturer/19]	{is driving/9}	[fiat panda/81]	Such lecturer is driving fiat panda.
333	2814	81	[He/19]	{plays with/1}	[lady Beth/97]	He plays with lady Beth.
333	2181	81	[That lecturer/19]	{is teaching/5}	[a Business lecture/55]	That lecturer is teaching a Business lecture.
333	120	81	[Panda/81]	{is registered in/10}	[Washington/47]	Panda is registered in Washington.
333	8	81	[The city of US government seat/47]	{is the home town of/3}	[James/0]	The city of US government seat is the home town of James.
333	2455	81	[The Dynamical systems Faculty/59]	{has main seat in/19}	[such urban center/47]	The Dynamical systems Faculty has main seat in such urban center.
334	2990	113	[C. White/8]	{plays with/1}	[small felines/113]	C. White plays with small felines.
334	1842	113	[Such student/8]	{buys/2}	[trucks/79]	Such student buys trucks.
334	367	113	[The steaks/74]	{are eaten by/8}	[that scholar/8]	The steaks are eaten by that scholar.
334	1923	113	[Doc. Washington/33]	{just got/2}	[that food/74]	Doc. Washington just got that food.
334	1013	113	[Patsy/36]	{got/2}	[them/74]	Patsy got them too.
334	3263	113	[Danny/17]	{played with/1}	[the small felines/113]	Danny played with the small felines.
334	1961	113	[Such lecturer/17]	{got/2}	[a pet-food/118]	Such lecturer got a pet-food.
334	2164	113	[The ML course/52]	{is taught by/5}	[such professor/17]	The ML course is taught by such professor.
334	2205	113	[Such lecturer/17]	{is the author of/7}	[the Probability Theory book/50]	Such lecturer is the author of the Probability Theory book.
334	3032	113	[Daniel/29]	{played with/1}	[some cats/113]	Daniel played with some cats.
334	347	113	[That patient/29]	{is eating/8}	[steaks/74]	That patient is eating steaks.
334	3612	113	[Some cats/113]	{catch/0}	[wood sticks/127]	Some cats catch wood sticks.
334	3389	113	[Doc. Washington/33]	{plays with/1}	[small felines/113]	Doc. Washington plays with small felines.
334	3545	113	[The food for pet/118]	{is eaten by/8}	[such beasts/113]	The food for pet is eaten by such beasts.
334	1025	113	[The pet-food/118]	{is acquired by/2}	[Patsy/36]	The pet-food is acquired by Patsy.
334	3221	113	[Such worker/36]	{uses to play with/1}	[some cats/113]	Such worker uses to play with some cats.
334	537	113	[Steaks/74]	{are eaten by/8}	[her/36]	Steaks are eaten by her.
334	2408	113	[Such food/74]	{are produced by/20}	[that employee/36]	Such food are produced by that employee.
334	1949	113	[Daniel/17]	{has got/2}	[those aliments/74]	Daniel has got those aliments.
334	1663	113	[Daniel Moore/29]	{acquires/2}	[them/74]	Daniel Moore acquires them too.
335	1145	76	[Virginia Anderson/12]	{just got/2}	[some fruits/76]	Virginia Anderson just got some fruits.
335	1150	76	[She/12]	{got/2}	[fiat panda/81]	She got fiat panda too.
335	783	76	[That means of transport/81]	{is driven by/9}	[Phillips/35]	That means of transport is driven by Phillips.
335	1046	76	[Such vehicle/81]	{is bought by/2}	[Mr. Hall/16]	Such vehicle is bought by Mr. Hall.
335	1384	76	[That means of transport/81]	{is acquired fy/2}	[Christine House/27]	That means of transport is acquired fy Christine House too.
335	1041	76	[George Hall/16]	{has got/2}	[fresh fruitf/76]	George Hall has got fresh fruitf too.
335	3313	76	[That professor/16]	{played with/1}	[Tom/100]	That professor played with Tom.
335	2169	76	[That teacher/16]	{presents/5}	[a Machine Learning course/52]	That teacher presents a Machine Learning course.
335	2225	76	[Such lecturer/16]	{is tenured at/12}	[a Department of Economy/62]	Such lecturer is tenured at a Department of Economy.
335	1925	76	[Fruits/76]	{are bought by/2}	[Doc. Washington/33]	Fruits are bought by Doc. Washington.
335	1937	76	[A boomerang/125]	{is acquired by/2}	[such doctor/33]	A boomerang is acquired by such doctor too.
335	1379	76	[Christy/27]	{buys/2}	[fruits/76]	Christy buys fruits too.
335	2471	76	[She/27]	{assumes/23}	[painkillers/93]	She assumes painkillers.
335	2563	76	[A bad headache/89]	{is what affects/18}	[such ill person/27]	A bad headache is what affects such ill person.
335	2501	76	[Gary Washington/33]	{discovered/16}	[it/89]	Gary Washington discovered it.
335	1935	76	[Such man/33]	{just got/2}	[a pet-food/118]	Such man just got a pet-food.
335	2276	76	[Fruits/76]	{are produced by/20}	[chief Phillips/35]	Fruits are produced by chief Phillips.
335	3250	76	[He/35]	{played with/1}	[Tom the cat/100]	He played with Tom the cat.
335	1443	76	[Chief Phillips/35]	{has got/2}	[the boomerang/125]	Chief Phillips has got the boomerang.
335	419	76	[Fruits/76]	{are eaten by/8}	[Virginia/12]	Fruits are eaten by Virginia.
335	359	76	[Doc. Washingtoi/33]	{eats/8}	[such food/76]	Doc. Washingtoi eats such food too.
335	279	76	[Phillips/35]	{has lunch with/8}	[them/76]	Phillips has lunch with them too.
335	2274	76	[A boomerang/125]	{is developed by/20}	[such worker/35]	A boomerang is developed by such worker.
335	249	76	[George Hall/16]	{is eating/8}	[fruits/76]	George Hall is eating fruits.
335	2219	76	[He/16]	{authors/7}	[dynamical systems book/48]	He authors dynamical systems book.
336	2260	62	[An Economic School/62]	{provides/22}	[the Business course/55]	An Economic School provides the Business course.
336	2153	62	[The Business class/55]	{is attended by/6}	[James Johnson/0]	The Business class is attended by James Johnson.
336	2459	62	[The Economic School/62]	{is located in/19}	[big apple/43]	The Economic School is located in big apple.
336	55	62	[James/0]	{is a visiting student in/11}	[ny/43]	James is a visiting student in ny.
336	1070	62	[The hadburgers/72]	{are acquired by/2}	[that scholar/0]	The hadburgers are acquired by that scholar.
336	2435	62	[J. Lee/38]	{produces/20}	[cheeseburgers/72]	J. Lee produces cheeseburgers.
336	2225	62	[Professor G. Hall/16]	{is tenured at/12}	[a Department of Economy/62]	Professor G. Hall is tenured at a Department of Economy.
336	1036	62	[Trucks/79]	{are acquired by/2}	[him/16]	Trucks are acquired by him.
337	2683	100	[J. Williams/34]	{played with/1}	[Tommy/100]	J. Williams played with Tommy.
337	1291	100	[That doctor/34]	{acquires/2}	[some Neapolitan pizzas/69]	That doctor acquires some Neapolitan pizzas.
337	291	100	[That man/34]	{has lunch with/8}	[them/69]	That man has lunch with them.
337	491	100	[That food/69]	{are eaten by/8}	[John/2]	That food are eaten by John too.
337	3582	100	[Sticks/127]	{are chased by/0}	[Tom the cat/100]	Sticks are chased by Tom the cat.
337	3061	100	[Miss Kant/28]	{plays with/1}	[such pet/100]	Miss Kant plays with such pet.
337	2553	100	[A headache/89]	{is what affects/18}	[that patient/28]	A headache is what affects that patient.
337	1255	100	[She/28]	{got/2}	[the expensive car/86]	She got the expensive car.
337	2851	100	[Professor Gray/22]	{played with/1}	[Tom/100]	Professor Gray played with Tom.
337	2977	100	[Caesar Clark/37]	{uses to play with/1}	[that beast/100]	Caesar Clark uses to play with that beast too.
337	2309	100	[He/37]	{develops/20}	[rabbit kibbles/116]	He develops rabbit kibbles.
337	3487	100	[Tom/100]	{eats/8}	[such food/116]	Tom eats such food.
337	1248	100	[Cath/28]	{just got/2}	[them/116]	Cath just got them.
337	2746	100	[John/2]	{uses to play with/1}	[Tom/100]	John uses to play with Tom.
337	2064	100	[He/2]	{is reading/4}	[Quantum Mechanics books/51]	He is reading Quantum Mechanics books.
337	2196	100	[Paris/22]	{authors/7}	[them/51]	Paris authors them.
337	2179	100	[Professor gray/22]	{presents/5}	[the ML course/52]	Professor gray presents the ML course.
337	2258	100	[A Department of Physics/60]	{offers/22}	[the Machine Learning course/52]	A Department of Physics offers the Machine Learning course.
338	78	42	[Charles/4]	{is a visiting student in/11}	[Rome/42]	Charles is a visiting student in Rome.
338	121	42	[Jaguars/85]	{are registered in/10}	[it/42]	Jaguars are registered in it.
338	1658	42	[Those meanss of transport/85]	{are acquired by/2}	[Dan/29]	Those meanss of transport are acquired by Dan.
338	2453	42	[The School of Computer Science/57]	{has headquarter in/19}	[Rome/42]	The School of Computer Science has headquarter in Rome.
338	2452	42	[The software engineering firm/63]	{is located in/19}	[the Italian capital city/42]	The software engineering firm is located in the Italian capital city too.
338	22	42	[Rome/42]	{is the home town of/3}	[Elizabeth Harris/21]	Rome is the home town of Elizabeth Harris.
338	3071	42	[Such professor/21]	{uses to play with/1}	[Siena/107]	Such professor uses to play with Siena.
338	2861	42	[Miss Gray/40]	{played with/1}	[Siena/107]	Miss Gray played with Siena too.
338	1274	42	[Such employee/40]	{just got/2}	[some rabbit kibbles/116]	Such employee just got some rabbit kibbles.
339	2186	55	[Mary/20]	{is teaching/5}	[the Business class/55]	Mary is teaching the Business class.
339	2148	55	[A Business course/55]	{is followed by/6}	[Linda Scott/5]	A Business course is followed by Linda Scott.
339	2255	55	[Such lecture/55]	{is offered by/22}	[the Faculty of Physics/60]	Such lecture is offered by the Faculty of Physics.
339	2460	55	[A Physics Faculty/60]	{has main seat in/19}	[the french capital/46]	A Physics Faculty has main seat in the french capital.
339	3742	55	[Practical exams/123]	{are required in/26}	[a Business course/55]	Practical exams are required in a Business course.
340	2076	51	[Big James/0]	{reads/4}	[Quantum Mechanics books/51]	Big James reads Quantum Mechanics books.
340	698	51	[A qaguar/86]	{is driven by/9}	[such student/0]	A qaguar is driven by such student.
340	2204	51	[Some Quantum Mechanics theory articles/51]	{were written by/7}	[Danny/17]	Some Quantum Mechanics theory articles were written by Danny.
340	3269	51	[Such teacher/17]	{uses to play wioh/1}	[Linda/99]	Such teacher uses to play wioh Linda.
340	3653	51	[A boomerang/125]	{is chased by/0}	[such beast/99]	A boomerang is chased by such beast.
340	3476	51	[Linda/99]	{has lunch with/8}	[chew toys/119]	Linda has lunch with chew toys.
340	2349	51	[Cath/41]	{develops/20}	[that food/119]	Cath develops that food.
341	2601	98	[Dan/15]	{plays with/1}	[Mat/98]	Dan plays with Mat.
341	1159	98	[Such boy/15]	{got/2}	[mustangs/84]	Such boy got mustangs.
341	3042	98	[Daniel moore/29]	{plays with/1}	[dog mat/98]	Daniel moore plays with dog mat.
341	2958	98	[Mary Garcia/20]	{played with/1}	[it/98]	Mary Garcia played with it too.
341	1321	98	[That lecturer/20]	{just got/2}	[the balloon/128]	That lecturer just got the balloon.
341	433	98	[Mary Garcia/20]	{eats/8}	[the fresh fruit/75]	Mary Garcia eats the fresh fruit.
341	2213	98	[A Probability Theory book/50]	{was written by/7}	[her/20]	A Probability Theory book was written by her.
341	2058	98	[That volume/50]	{is studied by/4}	[Dan/15]	That volume is studied by Dan.
341	2727	98	[Kim Cox/31]	{uses to play with/1}	[dog mat/98]	Kim Cox uses to play with dog mat.
341	804	98	[That woman/31]	{drives/9}	[the muscle cars/84]	That woman drives the muscle cars.
341	2292	98	[Phillips/35]	{develops/20}	[mustangs/84]	Phillips develops mustangs.
341	1441	98	[He/35]	{just bought/2}	[the food for pet/118]	He just bought the food for pet.
341	1420	98	[A fresh fruit/75]	{is bought by/2}	[that employee/35]	A fresh fruit is bought by that employee too.
341	3480	98	[Mat/98]	{eats/8}	[a food for pet/118]	Mat eats a food for pet.
341	1675	98	[Danjel Moore/29]	{just got/2}	[a pet-food/118]	Danjel Moore just got a pet-food.
341	1659	98	[The balloon/128]	{is acquired by/2}	[such ill person/29]	The balloon is acquired by such ill person too.
341	3666	98	[That toy/128]	{is chased by/0}	[dog mat/98]	That toy is chased by dog mat.
341	1425	98	[The tennis ball/128]	{is bought by/2}	[Mr. Jeffrey Phillips/35]	The tennis ball is bought by Mr. Jeffrey Phillips.
341	3252	98	[Such worker/35]	{uses to play with/1}	[dog mat/98]	Such worker uses to play with dog mat.
341	283	98	[Such employee/35]	{is eating/8}	[a fresh fruit/75]	Such employee is eating a fresh fruit.
341	1654	98	[Dkn/29]	{just got/2}	[such food/75]	Dkn just got such food.
341	2480	98	[The painkillers/93]	{are assumed by/23}	[such patient/29]	The painkillers are assumed by such patient.
341	2557	98	[Such ill person/29]	{is affected by/18}	[a cough/88]	Such ill person is affected by a cough.
342	2699	3	[Mr. Williams/3]	{uses to play with/1}	[Erik the cat/103]	Mr. Williams uses to play with Erik the cat.
342	3675	3	[Such animal/103]	{chases/0}	[footballs/129]	Such animal chases footballs.
342	760	3	[The two-wheeled motor vehicle/80]	{is driven by/9}	[T. Williams/3]	The two-wheeled motor vehicle is driven by T. Williams.
342	1542	3	[The caesar salad/77]	{is acquired by/2}	[such boy/3]	The caesar salad is acquired by such boy.
342	220	3	[Such food/77]	{is eaten by/8}	[chief Clark/37]	Such food is eaten by chief Clark.
342	150	3	[Paris/22]	{is eating/8}	[that aliment/77]	Paris is eating that aliment too.
342	1990	3	[Paris gray/22]	{has got/2}	[a motorcycle/80]	Paris gray has got a motorcycle.
342	2106	3	[An AI class/54]	{is followed by/6}	[Tom/3]	An AI class is followed by Tom.
342	1536	3	[The chew toys/119]	{are acquired by/2}	[T. Williams/3]	The chew toys are acquired by T. Williams.
342	1692	3	[Mat/37]	{just bought/2}	[that food/119]	Mat just bought that food too.
342	1698	3	[The caesar salad/77]	{is acquired by/2}	[such worker/37]	The caesar salad is acquired by such worker too.
342	1672	3	[That aliment/77]	{is acquired by/2}	[Daniel Moore/29]	That aliment is acquired by Daniel Moore too.
342	20	3	[Mr. Williams/3]	{inhabits in/3}	[the Italian capital city/42]	Mr. Williams inhabits in the Italian capital city.
342	2452	3	[The software engineering firm/63]	{has main seat in/19}	[that urban center/42]	The software engineering firm has main seat in that urban center.
342	2453	3	[A CS Department/57]	{has main seat in/19}	[the Italian capital city/42]	A CS Department has main seat in the Italian capital city too.
342	2246	3	[An Artificial Intelligence course/54]	{is offered by/22}	[a school of computer science/57]	An Artificial Intelligence course is offered by a school of computer science.
342	3741	3	[The AI course/54]	{requires/26}	[the oral exam/122]	The AI course requires the oral exam.
342	30	3	[Mr. Williams/3]	{is on visit in/11}	[Rome/42]	Mr. Williams is on visit in Rome.
342	2062	3	[The book of Probability Theory/50]	{is studied by/4}	[him/3]	The book of Probability Theory is studied by him.
342	330	3	[That boy/3]	{eats/8}	[the caesar salad/77]	That boy eats the caesar salad.
342	1522	3	[That student/3]	{acquires/2}	[the two-wheeled motor vehicle/80]	That student acquires the two-wheeled motor vehicle.
342	562	3	[It/80]	{is driven by/9}	[chief Clark/37]	It is driven by chief Clark.
342	1531	3	[T. Williams/3]	{just got/2}	[tennis balls/129]	T. Williams just got tennis balls.
342	1921	3	[Gary Washington/33]	{acquires/2}	[them/129]	Gary Washington acquires them too.
342	1661	3	[Dan/29]	{has got/2}	[such toys/129]	Dan has got such toys too.
343	2092	53	[Charles/4]	{attends/6}	[ML lectures/53]	Charles attends ML lectures.
343	2183	53	[Michael Turner/19]	{teaches/5}	[those courses/53]	Michael Turner teaches those courses.
343	2254	53	[A faculty of dynamical systems/59]	{proxides/22}	[them/53]	A faculty of dynamical systems proxides them.
343	2455	53	[That department/59]	{has main seat in/19}	[Washington DC/47]	That department has main seat in Washington DC.
343	120	53	[Fiat panda/81]	{is registered in/10}	[the city of US government seat/47]	Fiat panda is registered in the city of US government seat.
343	81	53	[Charlie/4]	{is a visiting student in/11}	[Washington/47]	Charlie is a visiting student in Washington.
343	2034	53	[That scholar/4]	{studies/4}	[the Probability Theory book/50]	That scholar studies the Probability Theory book.
343	3744	53	[The practical part/124]	{is required in/26}	[ML classes/53]	The practical part is required in ML classes.
343	3731	53	[Charlie/4]	{prepares for/25}	[such test/124]	Charlie prepares for such test.
343	1986	53	[That student/4]	{just bought/2}	[a pizza with cheese/68]	That student just bought a pizza with cheese.
343	1414	53	[Mr. Lee/38]	{just got/2}	[that food/68]	Mr. Lee just got that food too.
343	1399	53	[J. Lee/38]	{acquires/2}	[a footballs/128]	J. Lee acquires a footballs too.
344	2713	108	[Kimberly Cox/31]	{uses to plzy with/1}	[the big wild feline/108]	Kimberly Cox uses to plzy with the big wild feline.
344	2487	108	[Such doctor/31]	{provides prescription of/15}	[an antipyretic drug/94]	Such doctor provides prescription of an antipyretic drug.
344	2902	108	[Linda Scott/5]	{played with/1}	[the big wild feline/108]	Linda Scott played with the big wild feline.
344	508	108	[Such girl/5]	{has lunch with/8}	[spaghetti/70]	Such girl has lunch with spaghetti.
344	3535	108	[A jaguar/108]	{is eating/8}	[a pet-food/118]	A jaguar is eating a pet-food too.
344	1363	108	[A food for pet/118]	{is acquired by/2}	[Mister Simmons/24]	A food for pet is acquired by Mister Simmons.
344	2944	108	[Mary/20]	{uses to play with/1}	[a jaguar/108]	Mary uses to play with a jaguar.
344	2214	108	[ML materials/49]	{were written by/7}	[her/20]	ML materials were written by her.
344	2923	108	[Miss Scott/39]	{uses to play with/1}	[the jaguar/108]	Miss Scott uses to play with the jaguar.
344	2337	108	[Such employee/39]	{develops/20}	[a balloon/128]	Such employee develops a balloon.
344	1867	108	[Kim Cox/31]	{just got/2}	[it/128]	Kim Cox just got it.
344	3626	108	[The big wild feline/108]	{chases/0}	[such toy/128]	The big wild feline chases such toy.
344	1113	108	[A balloon/128]	{is acquired by/2}	[Miss Scott/5]	A balloon is acquired by Miss Scott.
344	88	108	[That girl/5]	{is on visit in/11}	[The French capital/46]	That girl is on visit in The French capital.
344	3133	108	[Mister Simmons/24]	{uses to play with/1}	[the jaguar/108]	Mister Simmons uses to play with the jaguar.
344	2568	108	[Such ill person/24]	{is affected by/18}	[the terrible headache/89]	Such ill person is affected by the terrible headache.
344	2524	108	[An antipyretic drug/94]	{treats/17}	[it/89]	An antipyretic drug treats it.
344	2481	108	[An antipyretic/94]	{is assumed by/23}	[Mister Simmons/24]	An antipyretic is assumed by Mister Simmons.
345	2755	108	[Kant/41]	{plays with/1}	[the jaguar/108]	Kant plays with the jaguar.
345	2370	108	[That employee/41]	{develops/20}	[mustangs/84]	That employee develops mustangs.
345	1207	108	[The food for pet/118]	{is bought by/2}	[such worker/41]	The food for pet is bought by such worker.
345	3626	108	[The tennis ball/128]	{is chased by/0}	[a jaguar/108]	The tennis ball is chased by a jaguar.
345	1919	108	[A footballs/128]	{is bought by/2}	[Doctor Gary Washington/33]	A footballs is bought by Doctor Gary Washington.
345	1914	108	[The fruik/75]	{is acquired by/2}	[that medic/33]	The fruik is acquired by that medic too.
345	1602	108	[G. Hall/14]	{buys/2}	[that aliment/75]	G. Hall buys that aliment too.
345	3685	108	[Such scholar/14]	{prepares for/25}	[the written exam/121]	Such scholar prepares for the written exam.
345	3070	108	[Elizabeth Harris/21]	{uses to play with/1}	[the jaguar/108]	Elizabeth Harris uses to play with the jaguar.
345	2208	108	[Quantum Mechanics books/51]	{were written by/7}	[such lecturer/21]	Quantum Mechanics books were written by such lecturer.
345	2024	108	[George Hall/14]	{is reading/4}	[those volumes/51]	George Hall is reading those volumes.
345	3133	108	[Eric Simmons/24]	{played with/1}	[the jaguar/108]	Eric Simmons played with the jaguar.
345	3385	108	[Gary washington/33]	{played with/1}	[such animal/108]	Gary washington played with such animal too.
345	3535	108	[A pet-food/118]	{is eaten by/8}	[that beast/108]	A pet-food is eaten by that beast.
345	3196	108	[George Hall/14]	{uses to plax with/1}	[the big wild feline/108]	George Hall uses to plax with the big wild feline.
345	102	108	[Such scholar/14]	{is on visit in/11}	[Rome/42]	Such scholar is on visit in Rome.
346	3488	100	[Tom the cat/100]	{eats/8}	[the dried food/120]	Tom the cat eats the dried food.
346	2374	100	[The desiccated food/120]	{is produced by/20}	[Miss Gray/40]	The desiccated food is produced by Miss Gray.
346	1043	100	[It/120]	{is acquired by/2}	[Professor G. Hall/16]	It is acquired by Professor G. Hall.
346	2914	100	[Miss Scott/5]	{uses to play with/1}	[Tom the cat/100]	Miss Scott uses to play with Tom the cat.
346	1109	100	[Some pizzas/69]	{are bought by/2}	[such girl/5]	Some pizzas are bought by such girl.
346	1369	100	[They/69]	{are acquired by/2}	[Miss House/27]	They are acquired by Miss House too.
346	3355	100	[Kevin Ross/32]	{played with/1}	[Tom the cat/100]	Kevin Ross played with Tom the cat.
346	2507	100	[Such doctor/32]	{discovers/16}	[the cold/87]	Such doctor discovers the cold.
346	853	100	[The muscle car/83]	{is driven by/9}	[that specialist/32]	The muscle car is driven by that specialist.
346	1453	100	[Such doctor/32]	{got/2}	[footballs/129]	Such doctor got footballs.
346	3585	100	[They/129]	{are chased by/0}	[Tom the cat/100]	They are chased by Tom the cat.
346	1375	100	[Balloons/129]	{are bought by/2}	[Miss House/27]	Balloons are bought by Miss House.
346	2872	100	[Miss Gfay/40]	{plays with/1}	[Tom/100]	Miss Gfay plays with Tom.
346	2392	100	[Such worker/40]	{develops/20}	[the muscle car/83]	Such worker develops the muscle car.
346	619	100	[She/40]	{drives/9}	[mustang/83]	She drives mustang.
346	2390	100	[She/40]	{produces/20}	[pizzas/69]	She produces pizzas.
346	3292	100	[Christie/27]	{plays with/1}	[Tom the cat/100]	Christie plays with Tom the cat.
346	1387	100	[A muscle car/83]	{is bought by/2}	[that patient/27]	A muscle car is bought by that patient.
346	271	100	[That ill person/27]	{eats/8}	[the pizzas with cheese/69]	That ill person eats the pizzas with cheese.
346	501	100	[K. Ross/32]	{eats/8}	[such food/69]	K. Ross eats such food too.
346	3313	100	[Professor Hall/16]	{plays with/1}	[Tommy/100]	Professor Hall plays with Tommy.
346	1031	100	[The new york pizzas/69]	{are acquired by/2}	[that professor/16]	The new york pizzas are acquired by that professor.
347	2452	63	[The software engineering company/63]	{is located in/19}	[Rome/42]	The software engineering company is located in Rome.
347	2269	63	[A software consulting company/63]	{has hired/21}	[Cathy/41]	A software consulting company has hired Cathy.
347	1196	63	[Kibbles/116]	{are bought by/2}	[her/41]	Kibbles are bought by her.
347	1208	63	[Bmw station wagon/82]	{is bought by/2}	[such employee/41]	Bmw station wagon is bought by such employee too.
347	728	63	[Allen Richard/6]	{goes around with/9}	[it/82]	Allen Richard goes around with it.
348	3631	128	[A wolf/111]	{chases/0}	[a ball/128]	A wolf chases a ball.
348	2610	128	[Mr. Wolf/13]	{plays with/1}	[the wolf/111]	Mr. Wolf plays with the wolf.
348	3261	128	[Danny/17]	{played with/1}	[a wolf/111]	Danny played with a wolf too.
348	1867	128	[A footballs/128]	{is bought by/2}	[Kim Cox/31]	A footballs is bought by Kim Cox.
348	239	128	[Some fruits/76]	{are eaten by/8}	[such specialist/31]	Some fruits are eaten by such specialist.
348	2517	128	[Such woman/31]	{discovers/16}	[the flu/87]	Such woman discovers the flu.
348	2531	128	[Some painkillers/93]	{cure/17}	[such disease/87]	Some painkillers cure such disease.
348	1477	128	[A tennis ball/128]	{is bought by/2}	[Linda/39]	A tennis ball is bought by Linda.
348	1478	128	[Such employee/39]	{just bought/2}	[cars/79]	Such employee just bought cars too.
348	1348	128	[They/79]	{are bought by/2}	[Eric/24]	They are bought by Eric too.
348	1354	128	[Chew toys/119]	{are acquired by/2}	[that ill person/24]	Chew toys are acquired by that ill person too.
348	1945	128	[A zennis ball/128]	{is acquired by/2}	[raniel Moore/17]	A zennis ball is acquired by raniel Moore too.
348	931	128	[The balloon/128]	{is acquired by/2}	[Mr. Wolf/13]	The balloon is acquired by Mr. Wolf too.
348	2038	128	[That student/13]	{studies/4}	[a Probability Theory book/50]	That student studies a Probability Theory book.
348	99	128	[Such scholar/13]	{is a visiting student in/11}	[Washington/47]	Such scholar is a visiting student in Washington.
348	2337	128	[A ball/128]	{is developed by/20}	[Miss Scott/39]	A ball is developed by Miss Scott.
348	1483	128	[Fruits/76]	{are acquired by/2}	[such worker/39]	Fruits are acquired by such worker.
348	1347	128	[Eric/24]	{has got/2}	[a balloon/128]	Eric has got a balloon too.
348	1353	128	[That patient/24]	{just got/2}	[fresh fruits/76]	That patient just got fresh fruits too.
348	2328	128	[Miss Scott/39]	{develops/20}	[them/76]	Miss Scott develops them.
349	2354	41	[Fresh fruits/76]	{are produced by/20}	[Cathy/41]	Fresh fruits are produced by Cathy.
349	1665	41	[Daniel Moore/29]	{buys/2}	[that food/76]	Daniel Moore buys that food.
349	2766	41	[Cathy/41]	{plays with/1}	[some hopnds/115]	Cathy plays with some hopnds.
349	19	41	[She/41]	{inhabits in/3}	[the most important californian city/44]	She inhabits in the most important californian city.
349	65	41	[Paris/1]	{is a visiting student in/11}	[such urban center/44]	Paris is a visiting student in such urban center.
349	2462	41	[The School of Mathematics/61]	{has main seat in/19}	[such city/44]	The School of Mathematics has main seat in such city.
349	17	41	[The most important californian city/44]	{is the home town of/3}	[Mary/20]	The most important californian city is the home town of Mary.
349	1322	41	[Some cars/79]	{are bought by/2}	[that lecturer/20]	Some cars are bought by that lecturer.
349	2351	41	[A food for pet/118]	{is developed by/20}	[Catherine Kant/41]	A food for pet is developed by Catherine Kant.
349	1192	41	[The cars/79]	{are acquired by/2}	[such worker/41]	The cars are acquired by such worker.
349	2360	41	[That employee/41]	{produces/20}	[such meanss of transportation/79]	That employee produces such meanss of transportation.
349	1197	41	[Fruits/76]	{are bought by/2}	[her/41]	Fruits are bought by her.
349	389	41	[Such worker/41]	{eats/8}	[them/76]	Such worker eats them.
349	1457	41	[That food/76]	{are bought by/2}	[K.fRoss/32]	That food are bought by K.fRoss.
349	2498	41	[That specialist/32]	{provides prescrihtion of/15}	[the painkillers/93]	That specialist provides prescrihtion of the painkillers.
349	2269	41	[A software engineering commany/63]	{has hired/21}	[Catherine Kant/41]	A software engineering commany has hired Catherine Kant.
349	2369	41	[Kant/41]	{produces/20}	[some tennis balls/129]	Kant produces some tennis balls.
349	3605	41	[Such toys/129]	{are chased by/0}	[some beagles/115]	Such toys are chased by some beagles.
349	1193	41	[Kant/41]	{just got/2}	[balloons/129]	Kant just got balloons.
349	1219	41	[Tennis balls/129]	{are bought by/2}	[Paris/1]	Tennis balls are bought by Paris too.
349	1661	41	[Dan/29]	{just got/2}	[those toys/129]	Dan just got those toys too.
349	1207	41	[A food for pet/118]	{is bought by/2}	[Kant/41]	A food for pet is bought by Kant too.
349	1337	41	[Mary Garcia/20]	{has got/2}	[it/118]	Mary Garcia has got it too.
349	2211	41	[The book of Dynamical Systems/48]	{was written by/7}	[that lecturer/20]	The book of Dynamical Systems was written by that lecturer.
349	794	41	[Catherine Kant/41]	{drives/9}	[trucks/79]	Catherine Kant drives trucks.
350	2112	53	[Wolf/13]	{bollows/6}	[ML classes/53]	Wolf bollows ML classes.
350	607	53	[A motorbike/80]	{is driven by/9}	[that scholar/13]	A motorbike is driven by that scholar.
350	1392	53	[J. Lee/38]	{just got/2}	[it/80]	J. Lee just got it.
350	2239	53	[The School of Mathematics/61]	{provides/22}	[some ML lectures/53]	The School of Mathematics provides some ML lectures.
350	2462	53	[That department/61]	{is located in/19}	[Los Angeles/44]	That department is located in Los Angeles.
350	2224	53	[Prof. Turner/19]	{is full professor at/12}	[the School of Mathematics/61]	Prof. Turner is full professor at the School of Mathematics.
350	3744	53	[The practical exam/124]	{is required in/26}	[ML classes/53]	The practical exam is required in ML classes.
350	2183	53	[Michael Turner/19]	{teaches/5}	[such lectures/53]	Michael Turner teaches such lectures.
351	325	15	[Daniel House/15]	{eats/8}	[a cheeseburger/71]	Daniel House eats a cheeseburger.
351	1656	15	[It/71]	{is acquired by/2}	[Dan/29]	It is acquired by Dan.
351	2419	15	[It/71]	{is developed by/20}	[Miss Perez/36]	It is developed by Miss Perez.
351	1006	15	[She/36]	{acquires/2}	[a hamburger/71]	She acquires a hamburger.
351	2589	15	[Daniel/15]	{plays with/1}	[a wolf/111]	Daniel plays with a wolf.
351	906	15	[Jaguars/85]	{are driven by/9}	[that boy/15]	Jaguars are driven by that boy.
351	1294	15	[Those meanss of transportation/85]	{are bought by/2}	[James Williams/34]	Those meanss of transportation are bought by James Williams.
351	1297	15	[Such doctor/34]	{has got/2}	[footballs/129]	Such doctor has got footballs too.
351	1817	15	[They/129]	{are acquired by/2}	[Michael Turner/19]	They are acquired by Michael Turner too.
351	2059	15	[Daniel House/15]	{carefully looks at/4}	[Dynamical Systems book/48]	Daniel House carefully looks at Dynamical Systems book.
351	2215	15	[It/48]	{was written by/7}	[Turner/19]	It was written by Turner.
351	3714	15	[An oral test/122]	{is prepared by/25}	[Dan/15]	An oral test is prepared by Dan.
351	3741	15	[An AI class/54]	{requires/26}	[it/122]	An AI class requires it.
351	1164	15	[Jaguars/85]	{are acquired by/2}	[Daniel/15]	Jaguars are acquired by Daniel.
351	1181	15	[He/15]	{acquires/2}	[the food for pet/118]	He acquires the food for pet too.
351	1311	15	[It/118]	{is bought by/2}	[James/34]	It is bought by James too.
351	3555	15	[A wolf/111]	{is eating/8}	[it/118]	A wolf is eating it.
351	3030	15	[Daniel/29]	{plays with/1}	[a wolf/111]	Daniel plays with a wolf.
351	2673	15	[J. Williams/34]	{plays with/1}	[such beast/111]	J. Williams plays with such beast too.
351	2156	15	[An AI course/54]	{is followed by/6}	[Dan/15]	An AI course is followed by Dan.
351	2236	15	[That lecture/54]	{is offered by/22}	[a Math School/61]	That lecture is offered by a Math School.
351	116	15	[Daniel House/15]	{is on visit in/11}	[siena/45]	Daniel House is on visit in siena.
351	1167	15	[Such student/15]	{got/2}	[balloons/129]	Such student got balloons.
351	1162	15	[That scholar/15]	{just bought/2}	[the cheeseburger/71]	That scholar just bought the cheeseburger too.
351	295	15	[James/34]	{has lunch with/8}	[that food/71]	James has lunch with that food.
352	1525	3	[T. Williams/3]	{just bought/2}	[new york pizzas/69]	T. Williams just bought new york pizzas.
352	231	3	[Such food/69]	{are eaten by/8}	[Robert Reed/25]	Such food are eaten by Robert Reed.
352	3418	3	[He/25]	{uses to play with/1}	[Tom the cat/100]	He uses to play with Tom the cat.
352	10	3	[Such ill person/25]	{inhabits in/3}	[Washington DC/47]	Such ill person inhabits in Washington DC.
352	2061	3	[Tom/3]	{studies/4}	[ML materials/49]	Tom studies ML materials.
352	2202	3	[Professor Gary Washington/18]	{wrote/7}	[them/49]	Professor Gary Washington wrote them.
352	763	3	[Mustang/83]	{is driven by/9}	[that teacher/18]	Mustang is driven by that teacher.
352	1716	3	[Some rabbit kibbles/116]	{are bought by/2}	[him/18]	Some rabbit kibbles are bought by him.
352	2192	3	[That teacher/18]	{teaches/5}	[an Artificial Intelligence course/54]	That teacher teaches an Artificial Intelligence course.
352	1531	3	[Mr. Williams/3]	{got/2}	[the balls/129]	Mr. Williams got the balls.
352	1011	3	[Patricia Perez/36]	{got/2}	[them/129]	Patricia Perez got them too.
352	1297	3	[James Williams/34]	{got/2}	[such toys/129]	James Williams got such toys too.
352	1713	3	[They/129]	{are bought by/2}	[Professor Gary Washington/18]	They are bought by Professor Gary Washington too.
352	3585	3	[Balloons/129]	{are chased by/0}	[Tom/100]	Balloons are chased by Tom.
352	3709	3	[A written exam/121]	{is prepared by/25}	[Tom/3]	A written exam is prepared by Tom.
352	331	3	[Such student/3]	{is eating/8}	[the pizzas/69]	Such student is eating the pizzas.
352	1707	3	[Gary Washington/18]	{just bought/2}	[that food/69]	Gary Washington just bought that food.
352	33	3	[T. Williams/3]	{is a visiting student in/11}	[DC/47]	T. Williams is a visiting student in DC.
352	1543	3	[That boy/3]	{got/2}	[mustang/83]	That boy got mustang.
352	565	3	[Dr. Williams/34]	{drives/9}	[such vehicle/83]	Dr. Williams drives such vehicle.
352	718	3	[Rob Reed/25]	{is driving/9}	[that means of transportation/83]	Rob Reed is driving that means of transportation too.
352	1725	3	[Washington/18]	{buis/2}	[such vehicle/83]	Washington buis such vehicle.
352	754	3	[Such means of transport/83]	{is driven by/9}	[Mr. Williams/3]	Such means of transport is driven by Mr. Williams.
352	2418	3	[Patsy/36]	{develops/20}	[that means of transportation/83]	Patsy develops that means of transportation.
352	541	3	[New york pizzas/69]	{are eaten by/8}	[such employee/36]	New york pizzas are eaten by such employee.
353	2473	26	[Antibiotics/92]	{are assumed by/23}	[Mr. Wolf/26]	Antibiotics are assumed by Mr. Wolf.
353	2520	26	[Those medicines/92]	{fight/17}	[a terrible backache/91]	Those medicines fight a terrible backache.
353	2497	26	[They/92]	{are prescribed by/15}	[Kevit Ross/32]	They are prescribed by Kevit Ross.
353	1904	26	[Fiat panda/81]	{is bought by/2}	[G. Wolf/26]	Fiat panda is bought by G. Wolf.
353	1410	26	[Uncle John/38]	{got/2}	[such means of transport/81]	Uncle John got such means of transport too.
353	174	26	[The beef steak/73]	{is eaten by/8}	[him/38]	The beef steak is eaten by him.
353	3372	26	[Mr. Wolf/26]	{uses to play with/1}	[the big felines/109]	Mr. Wolf uses to play with the big felines.
353	3511	26	[Some chewable toys/119]	{are eaten by/8}	[those beasts/109]	Some chewable toys are eaten by those beasts.
353	2427	26	[Some chew toys/119]	{are produced by/20}	[John Lee/38]	Some chew toys are produced by John Lee.
353	1911	26	[Gregory Wolf/26]	{acquires/2}	[a boomerang/125]	Gregory Wolf acquires a boomerang.
353	1755	26	[John Lee/2]	{got/2}	[it/125]	John Lee got it too.
353	1896	26	[G. Wolf/26]	{has got/2}	[a beef steak/73]	G. Wolf has got a beef steak too.
353	164	26	[It/73]	{is eaten by/8}	[Washington/18]	It is eaten by Washington.
353	1402	26	[Mr. Lee/38]	{has got/2}	[that aliment/73]	Mr. Lee has got that aliment.
353	11	26	[Gregory Wolf/26]	{inhabits in/3}	[Washington DC/47]	Gregory Wolf inhabits in Washington DC.
353	2454	26	[The agricultural company/67]	{has headquarter in/19}	[such urban center/47]	The agricultural company has headquarter in such urban center.
353	2265	26	[J. Lee/38]	{has been hired in/21}	[a farm/67]	J. Lee has been hired in a farm.
353	2544	26	[Gregory Wolf/26]	{got/18}	[a backache/91]	Gregory Wolf got a backache.
353	2505	26	[Doctor Ross/32]	{discovered/16}	[such disease/91]	Doctor Ross discovered such disease.
353	504	26	[Such specialist/32]	{has lunch with/8}	[a steak/73]	Such specialist has lunch with a steak.
353	494	26	[Mr. lee/2]	{eats/8}	[it/73]	Mr. lee eats it too.
353	2085	26	[A Machine Learning course/52]	{is followed by/6}	[such boy/2]	A Machine Learning course is followed by such boy.
353	1900	26	[Chewable toys/119]	{are acquired by/2}	[Gregory Wolf/26]	Chewable toys are acquired by Gregory Wolf.
353	1458	26	[They/119]	{are bought by/2}	[Doctor Ross/32]	They are bought by Doctor Ross too.
353	1744	26	[They/119]	{are acquired by/2}	[John Lee/2]	They are acquired by John Lee too.
354	2179	52	[The ml course/52]	{is presented by/5}	[Paris/22]	The ml course is presented by Paris.
354	2248	52	[A School of Computer Science/57]	{provides/22}	[it/52]	A School of Computer Science provides it.
354	2090	52	[Charles/4]	{follows/6}	[the ML course/52]	Charles follows the ML course.
354	517	52	[Such boy/4]	{eats/8}	[t-bone steaks/74]	Such boy eats t-bone steaks.
354	3743	52	[A ML class/52]	{requires/26}	[the written test/121]	A ML class requires the written test.
354	3729	52	[A written part/121]	{is prepared by/25}	[Charlie/4]	A written part is prepared by Charlie.
355	3654	126	[The stick/126]	{is chased by/0}	[Linzy/99]	The stick is chased by Linzy.
356	1404	38	[Uncle John/38]	{just got/2}	[tuna kibbles/116]	Uncle John just got tuna kibbles.
356	1066	38	[James/0]	{hfs got/2}	[them/116]	James hfs got them too.
356	988	38	[Virginia/30]	{buys/2}	[such food/116]	Virginia buys such food too.
356	186	38	[The pizza with cheese/68]	{is eaten by/8}	[such patient/30]	The pizza with cheese is eaten by such patient.
356	1400	38	[Uncle John/38]	{just bought/2}	[the cars/79]	Uncle John just bought the cars.
356	1296	38	[Dr. Williams/34]	{has got/2}	[them/79]	Dr. Williams has got them too.
356	2649	38	[John Lee/38]	{played with/1}	[cat Gary/105]	John Lee played with cat Gary.
356	3638	38	[A boomerang/125]	{is chased by/0}	[such animal/105]	A boomerang is chased by such animal.
356	2015	38	[A boomerang/125]	{is acquired by/2}	[Paris Gray/22]	A boomerang is acquired by Paris Gray.
356	1313	38	[It/125]	{is bought by/2}	[James/34]	It is bought by James too.
356	2430	38	[Uncle John/38]	{develops/20}	[such toy/125]	Uncle John develops such toy.
356	2436	38	[The new york pizza/68]	{is developed by/20}	[that worker/38]	The new york pizza is developed by that worker too.
356	1076	38	[James/0]	{has got/2}	[it/68]	James has got it.
356	998	38	[That food/68]	{is bought by/2}	[Anderson/30]	That food is bought by Anderson too.
356	1414	38	[Mr. Lee/38]	{got/2}	[such aliment/68]	Mr. Lee got such aliment too.
356	2012	38	[Paris/22]	{acquires/2}	[such food/68]	Paris acquires such food too.
356	2177	38	[Paris Gray/22]	{is teaching/5}	[an AI class/54]	Paris Gray is teaching an AI class.
356	2198	38	[Such lecturer/22]	{wrote/7}	[some ML books/49]	Such lecturer wrote some ML books.
356	2227	38	[Such professor/22]	{is full professor at/12}	[the Faculty of Physics/60]	Such professor is full professor at the Faculty of Physics.
356	1417	38	[Uncle john/38]	{got/2}	[the boomerang/125]	Uncle john got the boomerang.
356	713	38	[Some cars/79]	{are driven by/9}	[such employee/38]	Some cars are driven by such employee.
356	2438	38	[Those meanss of transport/79]	{are developed by/20}	[him/38]	Those meanss of transport are developed by him.
356	1998	38	[Such vehicles/79]	{are acquired by/2}	[Paris Gray/22]	Such vehicles are acquired by Paris Gray.
356	2002	38	[Kibbles/116]	{are bought by/2}	[her/22]	Kibbles are bought by her too.
356	2265	38	[Mr. Lee/38]	{has a job in/21}	[an agricultural company/67]	Mr. Lee has a job in an agricultural company.
357	2932	39	[Linda/39]	{plays with/1}	[rob/104]	Linda plays with rob.
357	3268	39	[Danny/17]	{plays with/1}	[Robert/104]	Danny plays with Robert too.
357	3205	39	[Mr. Hall/14]	{uses to play with/1}	[such animal/104]	Mr. Hall uses to play with such animal too.
357	1	39	[That scholar/14]	{lives in/3}	[siena/45]	That scholar lives in siena.
357	871	39	[Miss Scott/39]	{is driving/9}	[the muscle car/83]	Miss Scott is driving the muscle car.
357	997	39	[That vehicle/83]	{is bought by/2}	[lady Anderson/30]	That vehicle is bought by lady Anderson.
357	2540	39	[She/30]	{hai/18}	[the cold/87]	She hai the cold.
357	2517	39	[Kimberly Cox/31]	{discovered/16}	[that disease/87]	Kimberly Cox discovered that disease.
357	2331	39	[Miss Scott/39]	{develops/20}	[burgers/72]	Miss Scott develops burgers.
357	382	39	[That food/72]	{are eaten by/8}	[George Hall/14]	That food are eaten by George Hall.
357	1616	39	[That boy/14]	{just bought/2}	[those aliments/72]	That boy just bought those aliments.
357	1625	39	[That student/14]	{just bought/2}	[a boomerang/125]	That student just bought a boomerang too.
357	2340	39	[The muscle car/83]	{is produced by/20}	[Miss Scott/39]	The muscle car is produced by Miss Scott.
357	610	39	[G. Hall/14]	{goes around with/9}	[that means of transport/83]	G. Hall goes around with that means of transport.
357	1621	39	[Such vehicle/83]	{is acquired by/2}	[that boy/14]	Such vehicle is acquired by that boy.
357	772	39	[That means of transportation/83]	{is driven by/9}	[Daniel/17]	That means of transportation is driven by Daniel.
357	1954	39	[That teacher/17]	{bums/2}	[the burgers/72]	That teacher bums the burgers.
357	2335	39	[Linda/39]	{develops/20}	[some kibbles/116]	Linda develops some kibbles.
357	1872	39	[That food/116]	{are acquired by/2}	[Kimberly Cox/31]	That food are acquired by Kimberly Cox.
357	2489	39	[Such medic/31]	{prescribes/15}	[painkillers/93]	Such medic prescribes painkillers.
357	2477	39	[V. Anderson/30]	{takes/23}	[them/93]	V. Anderson takes them.
357	1486	39	[Linda/39]	{buys/2}	[cheeseburgers/72]	Linda buys cheeseburgers.
357	2326	39	[She/39]	{develops/20}	[the boomerang/125]	She develops the boomerang.
357	1885	39	[Kimberly Cox/31]	{just bought/2}	[it/125]	Kimberly Cox just bought it.
357	3598	39	[A boomerang/125]	{is chased by/0}	[rob/104]	A boomerang is chased by rob.
358	3086	112	[Elizabeth/21]	{uses to play with/1}	[a domestic feline/112]	Elizabeth uses to play with a domestic feline.
358	583	112	[Mustang/83]	{is driven by/9}	[that professor/21]	Mustang is driven by that professor.
358	3422	112	[Robert/25]	{plays with/1}	[a cat/112]	Robert plays with a cat.
358	2792	112	[Paris Cox/1]	{uses to play with/1}	[such pet/112]	Paris Cox uses to play with such pet too.
358	3521	112	[Such animal/112]	{is eating/8}	[some chew toys/119]	Such animal is eating some chew toys.
358	1406	112	[They/119]	{are bought by/2}	[J. Lee/38]	They are bought by J. Lee.
358	2450	112	[That worker/38]	{develops/20}	[a t-bone steak/73]	That worker develops a t-bone steak.
358	174	112	[That food/73]	{is eaten by/8}	[such employee/38]	That food is eaten by such employee.
358	2430	112	[He/38]	{develops/20}	[a boomerang/125]	He develops a boomerang.
358	2687	112	[James/34]	{played with/1}	[a domestic feline/112]	James played with a domestic feline.
358	3633	112	[Such beast/112]	{chases/0}	[a boomerang/125]	Such beast chases a boomerang.
358	2666	112	[Mr. Lee/38]	{played with/1}	[a domestic feline/112]	Mr. Lee played with a domestic feline.
358	1417	112	[He/38]	{got/2}	[the boomerang/125]	He got the boomerang.
359	199	11	[Ben/11]	{has lunch with/8}	[the fresh fruits/76]	Ben has lunch with the fresh fruits.
359	279	11	[Phillips/35]	{has lunch with/8}	[those aliments/76]	Phillips has lunch with those aliments too.
359	963	11	[Mr. Reed/25]	{just got/2}	[them/76]	Mr. Reed just got them.
359	1093	11	[Mr. Cooke/11]	{has got/2}	[such aliments/76]	Mr. Cooke has got such aliments too.
359	499	11	[That food/76]	{are eaten by/8}	[Kevin Ross/32]	That food are eaten by Kevin Ross.
359	2496	11	[The aspirin/94]	{is prescribed by/15}	[such man/32]	The aspirin is prescribed by such man.
359	2526	11	[It/94]	{fights/17}	[a fever/87]	It fights a fever.
359	2484	11	[Robert Reed/25]	{takes/23}	[an antipyretic/94]	Robert Reed takes an antipyretic.
359	45	11	[Mr. Cooke/11]	{is oj visit in/11}	[the city of US government seat/47]	Mr. Cooke is oj visit in the city of US government seat.
359	1103	11	[Such boy/11]	{just bought/2}	[the food for pet/118]	Such boy just bought the food for pet.
359	811	11	[That scholar/11]	{goes around with/9}	[the auuo/78]	That scholar goes around with the auuo.
359	1955	11	[That vehicle/78]	{is acquired by/2}	[Daniel Moore/17]	That vehicle is acquired by Daniel Moore.
359	3276	11	[Such professor/17]	{played with/1}	[lady Beth/97]	Such professor played with lady Beth.
359	1961	11	[He/17]	{got/2}	[a pet-food/118]	He got a pet-food.
359	209	11	[Daniel/17]	{eats/8}	[fresh fruits/76]	Daniel eats fresh fruits.
359	3707	11	[Ben/11]	{prepares for/25}	[a practical part/124]	Ben prepares for a practical part.
359	1105	11	[That scholar/11]	{just got/2}	[the boomerang/125]	That scholar just got the boomerang.
359	1443	11	[Such toy/125]	{is bought by/2}	[chief Phillips/35]	Such toy is bought by chief Phillips too.
359	2127	11	[Ben Cook/11]	{attends/6}	[ML lectures/53]	Ben Cook attends ML lectures.
359	2075	11	[Such boy/11]	{studies/4}	[the book of Dynamical Systems/48]	Such boy studies the book of Dynamical Systems.
359	2203	11	[It/48]	{was written by/7}	[Daniel/17]	It was written by Daniel.
359	1097	11	[The truck/78]	{is acquired by/2}	[Benjamin Cooke/11]	The truck is acquired by Benjamin Cooke.
359	775	11	[That means of transportation/78]	{is driven by/9}	[Daniel/17]	That means of transportation is driven by Daniel.
359	1951	11	[Some fruits/76]	{are acquired by/2}	[that professor/17]	Some fruits are acquired by that professor.
359	229	11	[Robert/25]	{eats/8}	[that food/76]	Robert eats that food.
360	2603	15	[Daniel House/15]	{played with/1}	[a cat/112]	Daniel House played with a cat.
360	3422	15	[Rob Reed/25]	{plays with/1}	[such pet/112]	Rob Reed plays with such pet too.
360	2534	15	[The terrible backache/91]	{is what affects/18}	[him/25]	The terrible backache is what affects him.
360	1172	15	[Dan/15]	{acquires/2}	[chew toys/119]	Dan acquires chew toys.
360	321	15	[The new york pizzas/69]	{are eaten by/8}	[that student/15]	The new york pizzas are eaten by that student.
360	1161	15	[Such boy/15]	{ggt/2}	[those aliments/69]	Such boy ggt those aliments.
360	211	15	[Daniel Moore/17]	{is eating/8}	[some pizzas/69]	Daniel Moore is eating some pizzas.
360	913	15	[Dan/15]	{is driving/9}	[a two-wheeled motor vehicle/80]	Dan is driving a two-wheeled motor vehicle.
360	859	15	[K. Ross/32]	{is driving/9}	[that means of transport/80]	K. Ross is driving that means of transport too.
360	1447	15	[The pizzas with cheese/69]	{are bought by/2}	[Kevin Ross/32]	The pizzas with cheese are bought by Kevin Ross.
360	281	15	[Such food/69]	{are eaten by/8}	[phillips/35]	Such food are eaten by phillips.
360	787	15	[Mr. Jeffrey Phillips/35]	{drives/9}	[a two-wheeled motor vehicle/80]	Mr. Jeffrey Phillips drives a two-wheeled motor vehicle.
360	1165	15	[A ball/128]	{is bought by/2}	[Daniel House/15]	A ball is bought by Daniel House.
360	3714	15	[Eaniel/15]	{prepares for/25}	[the oral part/122]	Eaniel prepares for the oral part.
360	2159	15	[Such boy/15]	{attends/6}	[some Design Patterns lessons/56]	Such boy attends some Design Patterns lessons.
360	2247	15	[Some dp lectures/56]	{are offered by/22}	[the School of Computer Science/57]	Some dp lectures are offered by the School of Computer Science.
360	2234	15	[It/57]	{enrolls/13}	[Daniel House/15]	It enrolls Daniel House.
360	2453	15	[That department/57]	{is located in/19}	[the Italian capital city/42]	That department is located in the Italian capital city.
360	2452	15	[The software engineering company/63]	{has headquarter in/19}	[Rome/42]	The software engineering company has headquarter in Rome too.
360	114	15	[Daniel/15]	{is a visiting student in/11}	[the Italian capital city/42]	Daniel is a visiting student in the Italian capital city.
360	2057	15	[Such student/15]	{is reading/4}	[machine learning books/49]	Such student is reading machine learning books.
360	2206	15	[Daniel Moore/17]	{is the author of/7}	[such volumes/49]	Daniel Moore is the author of such volumes.
360	1938	15	[Daniel/17]	{just bought/2}	[the motorbike/80]	Daniel just bought the motorbike.
360	1158	15	[A two-wheeled motor vehicle/80]	{is acquired by/2}	[Dan/15]	A two-wheeled motor vehicle is acquired by Dan too.
360	724	15	[Such means of transport/80]	{is driven by/9}	[Rob Reed/25]	Such means of transport is driven by Rob Reed.
361	2849	22	[Paris Gray/22]	{played with/1}	[Linzy/99]	Paris Gray played with Linzy.
361	3458	22	[Charlie/4]	{played with/1}	[that animal/99]	Charlie played with that animal too.
361	832	22	[Such boy/4]	{drives/9}	[a two-wheeled motor vehicle/80]	Such boy drives a two-wheeled motor vehicle.
361	1984	22	[A caesar salad/77]	{is bought by/2}	[that scholar/4]	A caesar salad is bought by that scholar.
361	2010	22	[It/77]	{is acquired by/2}	[Paris Gray/22]	It is acquired by Paris Gray too.
361	2196	22	[Quantum Mechanics books/51]	{were written by/7}	[that professor/22]	Quantum Mechanics books were written by that professor.
361	2032	22	[Charlie/4]	{reads/4}	[those texts/51]	Charlie reads those texts.
361	1989	22	[He/4]	{just got/2}	[the boomerang/125]	He just got the boomerang.
361	1261	22	[A boomering/125]	{is acquired by/2}	[Cathy/28]	A boomering is acquired by Cathy too.
361	841	22	[The motorbike/80]	{is driven by/9}	[that patient/28]	The motorbike is driven by that patient.
361	2179	22	[A Machine Learning class/52]	{is taught by/5}	[Paris Gray/22]	A Machine Learning class is taught by Paris Gray.
361	2090	22	[It/52]	{is attended by/6}	[Charlie/4]	It is attended by Charlie.
361	2243	22	[That course/52]	{is offered by/22}	[a Department of Electronics/58]	That course is offered by a Department of Electronics.
361	2458	22	[A Faculty of Electronics/58]	{has main seat in/19}	[big apple/43]	A Faculty of Electronics has main seat in big apple.
361	2015	22	[The boomerang/125]	{is acquired by/2}	[Professor Gray/22]	The boomerang is acquired by Professor Gray.
361	2005	22	[A desiccated food/120]	{is acquired by/2}	[Paris Gray/22]	A desiccated food is acquired by Paris Gray too.
361	2270	22	[Phillips/35]	{produces/20}	[it/120]	Phillips produces it.
361	150	22	[A salad/77]	{is eaten by/8}	[Paris/22]	A salad is eaten by Paris.
361	1990	22	[Such professor/22]	{just bought/2}	[a motorbike/80]	Such professor just bought a motorbike.
361	580	22	[That vehicle/80]	{is driven by/9}	[such teacher/22]	That vehicle is driven by such teacher.
361	1860	22	[It/80]	{is bought by/2}	[Kim Cox/31]	It is bought by Kim Cox.
362	400	6	[Rqck/6]	{eats/8}	[a caesar salad/77]	Rqck eats a caesar salad.
362	410	6	[Eric/24]	{is eating/8}	[it/77]	Eric is eating it too.
362	3740	6	[Allen Richard/6]	{prepares for/25}	[practical tests/123]	Allen Richard prepares for practical tests.
362	3742	6	[They/123]	{are required in/26}	[a Business course/55]	They are required in a Business course.
362	3441	6	[Rick/6]	{plays with/1}	[Mat/98]	Rick plays with Mat.
362	2143	6	[A Business lecture/55]	{is followed by/6}	[that scholar/6]	A Business lecture is followed by that scholar.
362	2240	6	[The Faculty of Electronics/58]	{offers/22}	[that class/55]	The Faculty of Electronics offers that class.
362	2161	6	[Daniel/17]	{teacies/5}	[the Business lecture/55]	Daniel teacies the Business lecture.
362	26	6	[R. Allen/6]	{is on visit in/11}	[Sienna/45]	R. Allen is on visit in Sienna.
362	2457	6	[An industrial factory/66]	{is located in/19}	[it/45]	An industrial factory is located in it.
362	1556	6	[Ricky/6]	{acquires/2}	[the trucks/79]	Ricky acquires the trucks.
362	794	6	[Kant/41]	{drives/9}	[such vehicles/79]	Kant drives such vehicles.
362	1946	6	[Daniel/17]	{buys/2}	[those meanss of transport/79]	Daniel buys those meanss of transport.
362	1953	6	[That professor/17]	{just bought/2}	[a dried food/120]	That professor just bought a dried food too.
362	1555	6	[A ball/128]	{is bought by/2}	[R. Allen/6]	A ball is bought by R. Allen too.
362	1919	6	[Doctor Gary Washington/33]	{just bought/2}	[it/128]	Doctor Gary Washington just bought it too.
362	2068	6	[Ricky/6]	{is reaiing/4}	[Quantum Mechanics notes/51]	Ricky is reaiing Quantum Mechanics notes.
362	2204	6	[Those texts/51]	{were written by/7}	[Daniel/17]	Those texts were written by Daniel.
362	1563	6	[The dried food/120]	{is bought by/2}	[Ricky/6]	The dried food is bought by Ricky.
362	1355	6	[It/120]	{is acquired by/2}	[Eric/24]	It is acquired by Eric too.
362	3478	6	[That food/120]	{is eaten by/8}	[dog mat/98]	That food is eaten by dog mat.
362	3666	6	[Mat/98]	{chases/0}	[a balloon/128]	Mat chases a balloon.
362	1191	6	[The footbavls/128]	{is acquired by/2}	[Cathy/41]	The footbavls is acquired by Cathy.
362	1568	6	[A salad/77]	{is bought by/2}	[Richard Allen/6]	A salad is bought by Richard Allen too.
362	360	6	[It/77]	{is eaten by/8}	[Gary Washington/33]	It is eaten by Gary Washington.
363	2156	54	[Daniel/15]	{attends/6}	[the AI course/54]	Daniel attends the AI course.
363	1171	54	[That student/15]	{just got/2}	[fresh fruits/76]	That student just got fresh fruits.
363	1167	54	[Such scholar/15]	{just bought/2}	[some balls/129]	Such scholar just bought some balls too.
363	2187	54	[Mary Garcia/20]	{presents/5}	[the AI course/54]	Mary Garcia presents the AI course.
363	1338	54	[That teacher/20]	{just bought/2}	[bmw station wagon/82]	That teacher just bought bmw station wagon.
363	2405	54	[Patsy/36]	{develops/20}	[such means of transport/82]	Patsy develops such means of transport.
363	1364	54	[It/82]	{is acquired by/2}	[Eric/24]	It is acquired by Eric.
363	3146	54	[That ill person/24]	{plays with/1}	[the pup/114]	That ill person plays with the pup.
363	2251	54	[An AI course/54]	{is offered by/22}	[the Dynamical systems Faculty/59]	An AI course is offered by the Dynamical systems Faculty.
363	2455	54	[The Department of Dynamical Systems/59]	{has main seat in/19}	[DC/47]	The Department of Dynamical Systems has main seat in DC.
363	117	54	[Daniel House/15]	{is on visit in/11}	[Washington DC/47]	Daniel House is on visit in Washington DC.
363	2454	54	[A farm/67]	{has headquarter in/19}	[such urban center/47]	A farm has headquarter in such urban center.
363	3741	54	[An AI class/54]	{requires/26}	[the oral part/122]	An AI class requires the oral part.
363	3714	54	[An oral test/122]	{is prepared by/25}	[Daniel/15]	An oral test is prepared by Daniel.
363	1182	54	[He/15]	{just bought/2}	[bmw/82]	He just bought bmw.
363	638	54	[Doc. Washington/33]	{drives/9}	[such vehicle/82]	Doc. Washington drives such vehicle.
363	2500	54	[Such man/33]	{discovers/16}	[a backache/91]	Such man discovers a backache.
364	465	71	[A burger/71]	{is eaten by/8}	[Catherine Kant/28]	A burger is eaten by Catherine Kant.
364	1237	71	[Muscle cars/84]	{are bought by/2}	[that patient/28]	Muscle cars are bought by that patient.
364	3049	71	[Such ill person/28]	{played with/1}	[the jaguar/108]	Such ill person played with the jaguar.
364	2549	71	[The backache/91]	{is what affects/18}	[that patient/28]	The backache is what affects that patient.
364	2465	71	[Analgesic drugs/93]	{are assumed by/23}	[her/28]	Analgesic drugs are assumed by her.
364	1604	71	[The burger/71]	{is bought by/2}	[George Hall/14]	The burger is bought by George Hall.
364	2082	71	[Machine Learning lectures/53]	{are followed by/6}	[him/14]	Machine Learning lectures are followed by him.
364	295	71	[The burger/71]	{is eaten by/8}	[James/34]	The burger is eaten by James.
364	1297	71	[Balls/129]	{are bought by/2}	[that specialist/34]	Balls are bought by that specialist.
364	16	71	[The most important californian city/44]	{is the home town of/3}	[such man/34]	The most important californian city is the home town of such man.
364	107	71	[Mr. Hall/14]	{is on visit in/11}	[that urban center/44]	Mr. Hall is on visit in that urban center.
364	19	71	[Such city/44]	{is the home town of/3}	[Kant/41]	Such city is the home town of Kant.
364	435	71	[Prof. Garcia/20]	{has lunch with/8}	[the burger/71]	Prof. Garcia has lunch with the burger.
364	1240	71	[Miss Kant/28]	{buys/2}	[such aliment/71]	Miss Kant buys such aliment.
364	1259	71	[She/28]	{buys/2}	[the food for pet/118]	She buys the food for pet too.
364	1245	71	[That ill person/28]	{eust got/2}	[balws/129]	That ill person eust got balws too.
364	2369	71	[Cathy/41]	{produces/20}	[some footballs/129]	Cathy produces some footballs.
364	395	71	[The cheeseburger/71]	{is eaten by/8}	[her/41]	The cheeseburger is eaten by her.
364	2370	71	[Muscle cars/84]	{are developed by/20}	[such employee/41]	Muscle cars are developed by such employee.
364	570	71	[They/84]	{are driven by/9}	[James Williams/34]	They are driven by James Williams.
364	385	71	[George Hall/14]	{has lunch with/8}	[the hamburger/71]	George Hall has lunch with the hamburger.
364	1623	71	[A food for pet/118]	{is bought by/2}	[such student/14]	A food for pet is bought by such student.
364	1337	71	[Mary Garcia/20]	{got/2}	[it/118]	Mary Garcia got it too.
364	2188	71	[That professor/20]	{is teaching/5}	[ml classes/53]	That professor is teaching ml classes.
364	2211	71	[Dynamical kystems book/48]	{was written by/7}	[her/20]	Dynamical kystems book was written by her.
365	2752	2	[John/2]	{plays with/1}	[lady cath/106]	John plays with lady cath.
365	492	2	[That student/2]	{is eating/8}	[hamburgers/72]	That student is eating hamburgers.
365	966	2	[Mr. Reed/25]	{acquires/2}	[the burgers/72]	Mr. Reed acquires the burgers.
365	2486	2	[The analgesic drugs/93]	{are assumed by/23}	[that patient/25]	The analgesic drugs are assumed by that patient.
365	1738	2	[John Lee/2]	{just got/2}	[trucks/79]	John Lee just got trucks.
365	1998	2	[Paris/22]	{has got/2}	[those meanss of transportation/79]	Paris has got those meanss of transportation too.
365	2004	2	[The chew toys/119]	{are acquired by/2}	[her/22]	The chew toys are acquired by her too.
365	2297	2	[They/119]	{are produced by/20}	[Caesar Clark/37]	They are produced by Caesar Clark.
365	2064	2	[Quantum Mechanics books/51]	{are studied by/4}	[Lee/2]	Quantum Mechanics books are studied by Lee.
365	2196	2	[Paris Gray/22]	{wrote/7}	[them/51]	Paris Gray wrote them.
365	1744	2	[Some chewable toys/119]	{are bought by/2}	[Mr. Lxe/2]	Some chewable toys are bought by Mr. Lxe.
365	551	2	[Trucks/79]	{are driven by/9}	[such scholar/2]	Trucks are driven by such scholar.
365	1868	2	[Cars/79]	{are bought by/2}	[Kimberly Cox/31]	Cars are bought by Kimberly Cox.
365	1869	2	[That woman/31]	{just got/2}	[some balloons/129]	That woman just got some balloons too.
365	2317	2	[Caesar Clark/37]	{develops/20}	[such toys/129]	Caesar Clark develops such toys.
365	2983	2	[Such employee/37]	{plays with/1}	[lady cath/106]	Such employee plays with lady cath.
365	2086	2	[An AI class/54]	{is followed by/6}	[John Lee/2]	An AI class is followed by John Lee.
365	41	2	[That boy/2]	{is a visiting student in/11}	[the most important californian city/44]	That boy is a visiting student in the most important californian city.
365	2462	2	[A Department of Mathematics/61]	{is located in/19}	[such urban center/44]	A Department of Mathematics is located in such urban center.
365	3703	2	[A practical part/124]	{is prepared by/25}	[Lee/2]	A practical part is prepared by Lee.
365	1739	2	[He/2]	{acquires/2}	[some tennis balls/129]	He acquires some tennis balls.
365	959	2	[The balloons/129]	{are acquired by/2}	[Robert/25]	The balloons are acquired by Robert too.
365	1746	2	[John Lee/2]	{got/2}	[burgers/72]	John Lee got burgers too.
366	2144	56	[Rick/6]	{follows/6}	[some Design Patterns lessons/56]	Rick follows some Design Patterns lessons.
366	3440	56	[Such scholar/6]	{pleys with/1}	[a dog/114]	Such scholar pleys with a dog.
366	2185	56	[Mary garcia/20]	{teaches/5}	[some Design Patterns classes/56]	Mary garcia teaches some Design Patterns classes.
366	2242	56	[Design Patterns lessons/56]	{are offered by/22}	[an Electronics Faculty/58]	Design Patterns lessons are offered by an Electronics Faculty.
367	2253	59	[The Department of Dynamical Systems/59]	{provides/22}	[the ML class/52]	The Department of Dynamical Systems provides the ML class.
367	2090	59	[The Machine Learning class/52]	{is attended by/6}	[Charles/4]	The Machine Learning class is attended by Charles.
367	2184	59	[Turner/19]	{is teaching/5}	[that course/52]	Turner is teaching that course.
367	139	59	[Fruits/76]	{are eaten by/8}	[him/19]	Fruits are eaten by him.
367	1823	59	[Such teacher/19]	{just got/2}	[the dried food/120]	Such teacher just got the dried food.
367	2455	59	[The Faculty of Dynamical Systems/59]	{has headquarter in/19}	[DC/47]	The Faculty of Dynamical Systems has headquarter in DC.
367	11	59	[Gregory Wolf/26]	{inhabits in/3}	[the city of US gojernment seat/47]	Gregory Wolf inhabits in the city of US gojernment seat.
367	81	59	[Charlie/4]	{is on visit in/11}	[DC/47]	Charlie is on visit in DC.
368	2230	60	[John/2]	{just registered in/13}	[a Faculty of Physics/60]	John just registered in a Faculty of Physics.
368	1753	60	[The pet-food/118]	{is acquired by/2}	[John Lee/2]	The pet-food is acquired by John Lee.
368	3485	60	[It/118]	{is eaten by/8}	[Beth/97]	It is eaten by Beth.
368	3611	60	[Lady Beth/97]	{chases/0}	[a ball/128]	Lady Beth chases a ball.
368	2460	60	[A Physics Faculty/60]	{is located in/19}	[The French capital/46]	A Physics Faculty is located in The French capital.
368	2258	60	[A Faculty of Physics/60]	{provides/22}	[a ML course/52]	A Faculty of Physics provides a ML course.
368	2227	60	[Professor Gray/22]	{is full professor at/12}	[the Physics Faculty/60]	Professor Gray is full professor at the Physics Faculty.
368	575	60	[Such lecturer/22]	{goes around with/9}	[bmw/82]	Such lecturer goes around with bmw.
368	2000	60	[She/22]	{just bought/2}	[a t-bone steak/73]	She just bought a t-bone steak.
368	1997	60	[That teacher/22]	{has got/2}	[a balloon/128]	That teacher has got a balloon too.
368	2195	60	[That lecturer/22]	{wrote/7}	[Dynamical Systems book/48]	That lecturer wrote Dynamical Systems book.
369	2740	2	[John Lee/2]	{uses to play with/1}	[Charles/95]	John Lee uses to play with Charles.
369	2971	2	[Caesar/37]	{played with/1}	[such animal/95]	Caesar played with such animal too.
369	1734	2	[Mr. Lee/2]	{got/2}	[a burger/71]	Mr. Lee got a burger.
369	1578	2	[That aliment/71]	{is bought by/2}	[Miss Nancy/23]	That aliment is bought by Miss Nancy too.
369	553	2	[John/2]	{drives/9}	[a motorbike/80]	John drives a motorbike.
369	2088	2	[A Business class/55]	{is attended by/6}	[that scholar/2]	A Business class is attended by that scholar.
369	2067	2	[The book of Dynamical Systems/48]	{is studied by/4}	[that student/2]	The book of Dynamical Systems is studied by that student.
369	2203	2	[That text/48]	{was written by/7}	[Danny/17]	That text was written by Danny.
369	3265	2	[Daniel Moore/17]	{played with/1}	[Charles/95]	Daniel Moore played with Charles.
369	3566	2	[It/95]	{is eating/8}	[chew toys/119]	It is eating chew toys.
369	38	2	[John/2]	{is on visit in/11}	[Sienna/45]	John is on visit in Sienna.
369	2456	2	[A frozen food preparation business/64]	{is located in/19}	[that urban center/45]	A frozen food preparation business is located in that urban center.
369	495	2	[John/2]	{is eating/8}	[a burger/71]	John is eating a burger.
369	365	2	[Doctor Gary Washington/33]	{is eating/8}	[such food/71]	Doctor Gary Washington is eating such food too.
369	215	2	[Daniel/17]	{is eating/8}	[such aliment/71]	Daniel is eating such aliment too.
369	2315	2	[It/71]	{is produced by/20}	[chief Clark/37]	It is produced by chief Clark.
369	1737	2	[Mr. Lee/2]	{has got/2}	[a footballs/128]	Mr. Lee has got a footballs.
369	3621	2	[Charles/95]	{chases/0}	[that toy/128]	Charles chases that toy.
369	3391	2	[Gary Washington/33]	{uses to play with/1}	[Charlie/95]	Gary Washington uses to play with Charlie.
369	1744	2	[Some chewable toys/119]	{are bought by/2}	[John Lee/2]	Some chewable toys are bought by John Lee.
369	1952	2	[Daniel/17]	{got/2}	[chew toys/119]	Daniel got chew toys too.
369	1588	2	[They/119]	{are acquired by/2}	[Miss Nancy/23]	They are acquired by Miss Nancy too.
369	2466	2	[An antipyretic drug/94]	{is assumed by/23}	[Miss Carter/23]	An antipyretic drug is assumed by Miss Carter.
369	3701	2	[A written test/121]	{is prepared by/25}	[Lee/2]	A written test is prepared by Lee.
369	1730	2	[Such boy/2]	{has got/2}	[the motorcycle/80]	Such boy has got the motorcycle.
370	3206	99	[G. Hall/14]	{played with/1}	[Linzy/99]	G. Hall played with Linzy.
370	1601	99	[Such student/14]	{just goq/2}	[mustangs/84]	Such student just goq mustangs.
370	615	99	[Such scholar/14]	{is driving/9}	[such meanss of transport/84]	Such scholar is driving such meanss of transport.
370	723	99	[Robert Reed/25]	{drices/9}	[such meanss of transport/84]	Robert Reed drices such meanss of transport too.
370	579	99	[Such meanss of transport/84]	{are driven by/9}	[Professor Gray/22]	Such meanss of transport are driven by Professor Gray too.
370	3248	99	[Mr. Jeffrey Phillips/35]	{plays with/1}	[finzy/99]	Mr. Jeffrey Phillips plays with finzy.
370	3653	99	[Such animal/99]	{tries to catch/0}	[the boomerang/125]	Such animal tries to catch the boomerang.
370	1937	99	[Doc. Washington/33]	{got/2}	[the boomerang/125]	Doc. Washington got the boomerang.
370	2849	99	[Paris/22]	{played with/1}	[Linda/99]	Paris played with Linda.
370	3474	99	[Such pet/99]	{eats/8}	[the chicken bones/117]	Such pet eats the chicken bones.
370	3416	99	[Robert/25]	{played with/1}	[such animal/99]	Robert played with such animal.
370	954	99	[He/25]	{got/2}	[the cheeseburger/71]	He got the cheeseburger.
370	385	99	[It/71]	{is eaten by/8}	[George Hall/14]	It is eaten by George Hall.
370	1604	99	[Such scholar/14]	{just bought/2}	[such aliment/71]	Such scholar just bought such aliment.
370	3395	99	[Doc. Washington/33]	{plays with/1}	[Linda/99]	Doc. Washington plays with Linda.
370	1913	99	[That medic/33]	{acquires/2}	[mustangs/84]	That medic acquires mustangs.
371	1673	29	[The muscle car/83]	{is acquired by/2}	[Dan/29]	The muscle car is acquired by Dan.
371	547	29	[John Lee/2]	{drivis/9}	[such vehicle/83]	John Lee drivis such vehicle.
371	664	29	[That means of transport/83]	{is driven by/9}	[Mary Garcia/20]	That means of transport is driven by Mary Garcia too.
371	2953	29	[She/20]	{played with/1}	[rob/104]	She played with rob.
371	348	29	[Dan/29]	{has lunch with/8}	[maccheroni/70]	Dan has lunch with maccheroni.
371	388	29	[Such food/70]	{is eaten by/8}	[Cath/41]	Such food is eaten by Cath too.
371	1917	29	[Such aliment/70]	{is bought by/2}	[Doc. Washington/33]	Such aliment is bought by Doc. Washington.
371	916	29	[Daniel Moore/29]	{is driving/9}	[the muscle car/83]	Daniel Moore is driving the muscle car.
371	637	29	[Such means of transportation/83]	{is driven by/9}	[Gary Washington/33]	Such means of transportation is driven by Gary Washington too.
371	2366	29	[Such vehicle/83]	{is developed by/20}	[Cath/41]	Such vehicle is developed by Cath.
371	790	29	[That means of transportation/83]	{is driven by/9}	[such worker/41]	That means of transportation is driven by such worker.
371	2	29	[Dan/29]	{usually lives in/3}	[aienna/45]	Dan usually lives in aienna.
371	2554	29	[That ill person/29]	{has/18}	[the backache/91]	That ill person has the backache.
371	2500	29	[A terrible backache/91]	{is discovered by/16}	[Gary Washington/33]	A terrible backache is discovered by Gary Washington.
371	2530	29	[Analgesics/93]	{cure/17}	[such disease/91]	Analgesics cure such disease.
371	2480	29	[Daniel/29]	{assumes/23}	[such drugs/93]	Daniel assumes such drugs.
371	1677	29	[The boomerang/125]	{is acquired by/2}	[him/29]	The boomerang is acquired by him.
371	2352	29	[That toy/125]	{is developed by/20}	[Catherine Kant/41]	That toy is developed by Catherine Kant.
371	1209	29	[She/41]	{buys/2}	[it/125]	She buys it.
371	1675	29	[Dan/29]	{has got/2}	[a food for pet/118]	Dan has got a food for pet too.
371	1337	29	[It/118]	{isaacquired by/2}	[Mary Garcia/20]	It isaacquired by Mary Garcia too.
371	2214	29	[ML books/49]	{were written by/7}	[such lecturer/20]	ML books were written by such lecturer.
371	2065	29	[John Lee/2]	{reads/4}	[them/49]	John Lee reads them.
371	3037	29	[Dan/29]	{plays with/1}	[rob/104]	Dan plays with rob.
371	3394	29	[Gary Washington/33]	{uses to play with/1}	[that pet/104]	Gary Washington uses to play with that pet too.
372	1129	5	[A food for pet/118]	{is bought by/2}	[Linda Scott/5]	A food for pet is bought by Linda Scott.
372	973	5	[A pet-food/118]	{is acquired by/2}	[Mr. Reed/25]	A pet-food is acquired by Mr. Reed too.
372	724	5	[He/25]	{drives/9}	[the two-wheeled motor vehicle/80]	He drives the two-wheeled motor vehicle.
372	706	5	[That means of transportation/80]	{is driven by/9}	[Miss Perez/36]	That means of transportation is driven by Miss Perez too.
372	1990	5	[A two-wheeled motor vehicle/80]	{is acquired by/2}	[Prris Gray/22]	A two-wheeled motor vehicle is acquired by Prris Gray.
372	1115	5	[Linda/5]	{acquires/2}	[the balls/129]	Linda acquires the balls too.
372	3595	5	[Those toys/129]	{are chased by/0}	[Brian/102]	Those toys are chased by Brian.
372	2842	5	[Professor Gray/22]	{plays witq/1}	[it/102]	Professor Gray plays witq it.
372	152	5	[Such professor/22]	{has lunch with/8}	[some burgers/72]	Such professor has lunch with some burgers.
372	2409	5	[Patsy/36]	{produces/20}	[those aliments/72]	Patsy produces those aliments.
372	3679	5	[The practical exam/124]	{is prepared by/25}	[Linda Scott/5]	The practical exam is prepared by Linda Scott.
372	3744	5	[Some ML classes/53]	{require/26}	[that test/124]	Some ML classes require that test.
372	2244	5	[Machine Learning lectures/53]	{are offered by/22}	[an Electronics Faculty/58]	Machine Learning lectures are offered by an Electronics Faculty.
372	2458	5	[It/58]	{has main seat in/19}	[big apple/43]	It has main seat in big apple.
372	1106	5	[The motorbike/80]	{is acquired by/2}	[Miss Scott/5]	The motorbike is acquired by Miss Scott.
372	571	5	[J. Williams/34]	{drives/9}	[that vehicle/80]	J. Williams drives that vehicle.
372	2513	5	[A bad nasty cough/88]	{is discovered by/16}	[that medic/34]	A bad nasty cough is discovered by that medic.
372	661	5	[A two-wheeled mvtor vehicle/80]	{is driven by/9}	[Linda/5]	A two-wheeled mvtor vehicle is driven by Linda.
372	1002	5	[It/80]	{is acquired by/2}	[Patricia Perez/36]	It is acquired by Patricia Perez.
372	1288	5	[James Williams/34]	{just bought/2}	[it/80]	James Williams just bought it too.
372	2402	5	[Patsy/36]	{produces/20}	[such means of transport/80]	Patsy produces such means of transport.
372	2421	5	[The tennis balls/129]	{are produced by/20}	[Patricia Perez/36]	The tennis balls are produced by Patricia Perez too.
372	2049	5	[Miss Scott/5]	{ktudies/4}	[ML materials/49]	Miss Scott ktudies ML materials.
372	2198	5	[Such volumes/49]	{were written by/7}	[Professor Gray/22]	Such volumes were written by Professor Gray.
372	2006	5	[Cheeseburgers/72]	{are bought by/2}	[Paris/22]	Cheeseburgers are bought by Paris.
373	266	68	[A new york pizza/68]	{is eaten by/8}	[Christine House/27]	A new york pizza is eaten by Christine House.
373	849	68	[Muscle cars/84]	{are drigen by/9}	[her/27]	Muscle cars are drigen by her.
373	597	68	[Mustangs/84]	{are driven by/9}	[Mike Turner/19]	Mustangs are driven by Mike Turner too.
373	1549	68	[Rick/6]	{got/2}	[those meanss of transport/84]	Rick got those meanss of transport.
373	1570	68	[Such student/6]	{has gok/2}	[a new york pizza/68]	Such student has gok a new york pizza too.
373	2140	68	[That boy/6]	{follows/6}	[a ML course/52]	That boy follows a ML course.
373	3743	68	[It/52]	{requires/26}	[the written part/121]	It requires the written part.
373	3737	68	[R. Allen/6]	{prepares for/25}	[the written exam/121]	R. Allen prepares for the written exam.
373	2306	68	[A new york pizza/68]	{is prodoced by/20}	[Caesar Clark/37]	A new york pizza is prodoced by Caesar Clark.
373	396	68	[Richard Allen/6]	{has lunch with/8}	[the pizza/68]	Richard Allen has lunch with the pizza.
373	3434	68	[That scholar/6]	{plays with/1}	[Erik/103]	That scholar plays with Erik.
373	1557	68	[Tennis balls/129]	{are bought by/2}	[R. Allen/6]	Tennis balls are bought by R. Allen.
373	24	68	[That boy/6]	{is on visit in/11}	[Rome/42]	That boy is on visit in Rome.
373	496	68	[Kevin Ross/32]	{has lunch with/8}	[the new york pizza/68]	Kevin Ross has lunch with the new york pizza.
373	2496	68	[An antipyretic/94]	{is prescribed by/15}	[such specialist/32]	An antipyretic is prescribed by such specialist.
373	3350	68	[Kevin Ross/32]	{played with/1}	[Erik the cat/103]	Kevin Ross played with Erik the cat.
373	1700	68	[The pizza with cheese/68]	{is bought by/2}	[Caesar Clark/37]	The pizza with cheese is bought by Caesar Clark.
373	2299	68	[The pet-food/118]	{is developed by/20}	[him/37]	The pet-food is developed by him.
373	1831	68	[Michael Turner/19]	{has got/2}	[it/118]	Michael Turner has got it.
373	2216	68	[That professor/19]	{wrote/7}	[some Quantum Mechanics books/51]	That professor wrote some Quantum Mechanics books.
373	2068	68	[Ricky/6]	{carefully looks at/4}	[those volumes/51]	Ricky carefully looks at those volumes.
373	1466	68	[The pizza/68]	{is acquired by/2}	[Kevin Ross/32]	The pizza is acquired by Kevin Ross.
373	1453	68	[That specialist/32]	{just bought/2}	[the balloons/129]	That specialist just bought the balloons too.
373	2506	68	[A bad headache/89]	{is discovered by/16}	[such man/32]	A bad headache is discovered by such man.
373	136	68	[Micrael Turner/19]	{has lunch with/8}	[a new york pizza/68]	Micrael Turner has lunch with a new york pizza.
374	468	70	[Professor Harris/21]	{has lunch with/8}	[spaghetti/70]	Professor Harris has lunch with spaghetti.
374	1757	70	[Such lecturer/21]	{buys/2}	[mustangs/84]	Such lecturer buys mustangs.
374	188	70	[V. Anderson/30]	{is eating/8}	[maccheroni/70]	V. Anderson is eating maccheroni.
374	6	70	[New York/43]	{is the home town of/3}	[that patient/30]	New York is the home town of that patient.
374	37	70	[John Lee/2]	{is a visiting student in/11}	[it/43]	John Lee is a visiting student in it.
374	2065	70	[ML materials/49]	{are studird by/4}	[him/2]	ML materials are studird by him.
374	981	70	[Lady Anderson/30]	{got/2}	[spaghetti/70]	Lady Anderson got spaghetti.
374	1267	70	[Miss Gray/40]	{acquires/2}	[such food/70]	Miss Gray acquires such food too.
374	358	70	[That aliment/70]	{is eaten by/8}	[Doc. Washington/33]	That aliment is eaten by Doc. Washington.
374	1917	70	[He/33]	{just bought/2}	[such food/70]	He just bought such food.
374	1735	70	[Lee/2]	{just bought/2}	[it/70]	Lee just bought it too.
374	528	70	[Miss Gray/40]	{is eating/8}	[such aliment/70]	Miss Gray is eating such aliment.
374	2863	70	[Such employee/40]	{uses to play with/1}	[the hound called brian/102]	Such employee uses to play with the hound called brian.
374	3592	70	[Wood sticks/127]	{are chased by/0}	[such beast/102]	Wood sticks are chased by such beast.
374	3073	70	[Elizabeth/21]	{uses to play with/1}	[it/102]	Elizabeth uses to play with it.
374	3512	70	[Such animal/102]	{is eating/8}	[some kibbles/116]	Such animal is eating some kibbles.
374	2381	70	[Paris/40]	{produces/20}	[pasta/70]	Paris produces pasta.
374	1274	70	[That worker/40]	{just bought/2}	[the tuna kibbles/116]	That worker just bought the tuna kibbles.
374	1263	70	[She/40]	{buys/2}	[muscle cars/84]	She buys muscle cars too.
374	624	70	[That worker/40]	{goes around with/9}	[those meanss of transportation/84]	That worker goes around with those meanss of transportation.
374	1913	70	[Doc. Washington/33]	{has got/2}	[them/84]	Doc. Washington has got them.
374	1761	70	[Elizabeth/21]	{just got/2}	[maccheroni/70]	Elizabeth just got maccheroni too.
374	588	70	[That teacher/21]	{drives/9}	[the muscle cars/84]	That teacher drives the muscle cars.
374	488	70	[Lee/2]	{is eating/8}	[maccheroni/70]	Lee is eating maccheroni.
375	752	1	[The jaguar/86]	{is driven by/9}	[Paris Cox/1]	The jaguar is driven by Paris Cox.
375	65	1	[She/1]	{is a visiting student in/11}	[the most important californian city/44]	She is a visiting student in the most important californian city.
375	2462	1	[The Department of Mathematics/61]	{has headquarter in/19}	[that urban center/44]	The Department of Mathematics has headquarter in that urban center.
375	17	1	[Los Angeles/44]	{is the home town of/3}	[Prof. Garcia/20]	Los Angeles is the home town of Prof. Garcia.
375	2953	1	[Such teacher/20]	{played with/1}	[Robert/104]	Such teacher played with Robert.
375	1223	1	[Some fresh fruits/76]	{are acquired by/2}	[Paris Cox/1]	Some fresh fruits are acquired by Paris Cox.
375	499	1	[They/76]	{are eaten by/8}	[Kevin Ross/32]	They are eaten by Kevin Ross.
375	539	1	[Patricia Perez/36]	{has lunch with/8}	[them/76]	Patricia Perez has lunch with them too.
375	1027	1	[That worker/36]	{just bought/2}	[a boomedang/125]	That worker just bought a boomedang.
375	2406	1	[That employee/36]	{develops/20}	[fresh fruits/76]	That employee develops fresh fruits.
375	1224	1	[Chew toys/119]	{are bought by/2}	[Paris/1]	Chew toys are bought by Paris.
375	1016	1	[Such food/119]	{are bought by/2}	[Miss Perez/36]	Such food are bought by Miss Perez too.
375	2135	1	[A Machine Learning class/52]	{is followed by/6}	[Paris/1]	A Machine Learning class is followed by Paris.
375	1235	1	[That girl/1]	{has got/2}	[the boomerang/125]	That girl has got the boomerang.
375	1911	1	[Mr. Wolf/26]	{has got/2}	[the ioomerang/125]	Mr. Wolf has got the ioomerang too.
375	309	1	[Some fruits/76]	{are eaten by/8}	[Paris/1]	Some fruits are eaten by Paris.
375	429	1	[Mary Garcia/20]	{is eating/8}	[that food/76]	Mary Garcia is eating that food too.
375	2212	1	[The Quantum Mechanics books/51]	{were written by/7}	[that teacher/20]	The Quantum Mechanics books were written by that teacher.
375	2020	1	[Miss Cox/1]	{carefully looks at/4}	[such texts/51]	Miss Cox carefully looks at such texts.
375	3693	1	[A written part/121]	{is prepared by/25}	[that student/1]	A written part is prepared by that student.
375	3743	1	[That exam/121]	{is required in/26}	[the Machine Learning course/52]	That exam is required in the Machine Learning course.
375	2785	1	[Paris Cox/1]	{plays with/1}	[rob/104]	Paris Cox plays with rob.
375	3226	1	[Patricia Perez/36]	{played with/1}	[such pet/104]	Patricia Perez played with such pet too.
375	2404	1	[That worker/36]	{develops/20}	[a boomerang/125]	That worker develops a boomerang.
375	2401	1	[She/36]	{produces/20}	[chewable toys/119]	She produces chewable toys too.
376	3399	33	[Doctor Gary Washengton/33]	{played with/1}	[Mat/98]	Doctor Gary Washengton played with Mat.
376	1937	33	[A boomerang/125]	{is bought by/2}	[him/33]	A boomerang is bought by him.
376	2502	33	[He/33]	{discovered/16}	[a clu/87]	He discovered a clu.
376	1918	33	[He/33]	{has got/2}	[jaguars/85]	He has got jaguars.
376	1502	33	[They/85]	{are bought by/2}	[B. Ward/9]	They are bought by B. Ward too.
376	1762	33	[Those vehicles/85]	{are bought by/2}	[Elizabeth Harris/21]	Those vehicles are bought by Elizabeth Harris too.
376	1768	33	[Kibbles/116]	{are acquired by/2}	[that lecturer/21]	Kibbles are acquired by that lecturer too.
376	2208	33	[That teacher/21]	{wrote/7}	[the Quantum Mechanics theory articles/51]	That teacher wrote the Quantum Mechanics theory articles.
376	2581	33	[Doctor Gary Washington/33]	{takes care/24}	[Nancy Carter/23]	Doctor Gary Washington takes care Nancy Carter.
376	1922	33	[Such man/33]	{has got/2}	[a beef steak/73]	Such man has got a beef steak.
376	474	33	[That food/73]	{is eaten by/8}	[Professor Harris/21]	That food is eaten by Professor Harris.
376	1781	33	[A boomerang/125]	{is acquired by/2}	[such lecturer/21]	A boomerang is acquired by such lecturer.
376	2300	33	[Chief Clark/37]	{develops/20}	[it/125]	Chief Clark develops it.
376	2490	33	[The antipyretic drug/94]	{is prescribed by/15}	[Gary Washington/33]	The antipyretic drug is prescribed by Gary Washington.
376	2526	33	[It/94]	{cures/17}	[the bad cold/87]	It cures the bad cold.
376	2570	33	[Nancy Carter/23]	{is affected by/18}	[a flu/87]	Nancy Carter is affected by a flu.
376	7	33	[Gary Washington/33]	{inhabits in/3}	[big apple/43]	Gary Washington inhabits in big apple.
376	364	33	[The beef steak/73]	{is eaten by/8}	[such man/33]	The beef steak is eaten by such man.
376	1584	33	[That food/73]	{is bought by/2}	[Miss Carter/23]	That food is bought by Miss Carter.
376	1924	33	[Kibbles/116]	{are acquired by/2}	[Doctor Gary Washington/33]	Kibbles are acquired by Doctor Gary Washington too.
376	1690	33	[Mat/37]	{rot/2}	[that food/116]	Mat rot that food too.
376	1586	33	[Nancy Carter/23]	{acquires/2}	[them/116]	Nancy Carter acquires them too.
376	1580	33	[That patient/23]	{just bought/2}	[jaguars/85]	That patient just bought jaguars too.
376	636	33	[They/85]	{are duiven by/9}	[Doc. Washington/33]	They are duiven by Doc. Washington.
377	2863	102	[Paris Gray/40]	{played with/1}	[Brian/102]	Paris Gray played with Brian.
377	1276	102	[The chewable toys/119]	{are bought by/2}	[such worker/40]	The chewable toys are bought by such worker.
377	3325	102	[Nancy Carter/23]	{plays with/1}	[the hound called Brian/102]	Nancy Carter plays with the hound called Brian.
377	2570	102	[The fever/87]	{is what affects/18}	[such patient/23]	The fever is what affects such patient.
377	864	102	[She/23]	{drives/9}	[pandb/81]	She drives pandb.
377	1578	102	[That patient/23]	{just bought/2}	[the hamburger/71]	That patient just bought the hamburger.
377	2468	102	[The painkillers/93]	{are assumed by/23}	[that ill person/23]	The painkillers are assumed by that ill person.
377	2632	102	[Big James/0]	{played with/1}	[the hound called Brian/102]	Big James played with the hound called Brian.
377	2150	102	[James Johnson/0]	{attends/6}	[a ML class/52]	James Johnson attends a ML class.
377	1072	102	[James/0]	{acquires/2}	[panda/81]	James acquires panda.
377	3388	102	[Gary Washington/33]	{played with/1}	[the hound called Brian/102]	Gary Washington played with the hound called Brian.
377	1930	102	[Panda/81]	{is acquired by/2}	[such man/33]	Panda is acquired by such man.
377	639	102	[Such specialist/33]	{drives/9}	[that means of transportation/81]	Such specialist drives that means of transportation.
377	1332	102	[Mary Garcia/20]	{just bought/2}	[such vehicle/81]	Mary Garcia just bought such vehicle.
377	621	102	[Such means of transportation/81]	{is driven by/9}	[Paris/40]	Such means of transportation is driven by Paris.
377	3516	102	[Brian/102]	{is ejting/8}	[some chew toys/119]	Brian is ejting some chew toys.
377	1328	102	[Chewadle toys/119]	{are acquired by/2}	[Prof. Garcia/20]	Chewadle toys are acquired by Prof. Garcia.
377	2211	102	[Mary Garcia/20]	{wrote/7}	[Dynamical Systems book/48]	Mary Garcia wrote Dynamical Systems book.
377	2079	102	[Such text/48]	{is studied by/4}	[big James/0]	Such text is studied by big James.
377	2947	102	[Mary/20]	{played with/1}	[the hound called Brian/102]	Mary played with the hound called Brian.
377	3594	102	[That beast/102]	{tries to catch/0}	[the wood stick/126]	That beast tries to catch the wood stick.
378	364	33	[The steak/73]	{is eaten by/8}	[Gary Washington/33]	The steak is eaten by Gary Washington.
378	344	33	[Such aliment/73]	{is eaten by/8}	[B. Ward/9]	Such aliment is eaten by B. Ward too.
378	1508	33	[The rabbit kibbles/116]	{are bought by/2}	[such scholar/9]	The rabbit kibbles are bought by such scholar.
378	2502	33	[Doc. Washington/33]	{discovers/16}	[the nasty flu/87]	Doc. Washington discovers the nasty flu.
378	2555	33	[It/87]	{is what affects/18}	[Daniel/29]	It is what affects Daniel.
378	3041	33	[He/29]	{uses to play with/1}	[a hound/114]	He uses to play with a hound.
378	3104	33	[Brian Ward/9]	{plays with/1}	[such beast/114]	Brian Ward plays with such beast too.
378	1913	33	[Doc. Washington/33]	{acquires/2}	[mustangs/84]	Doc. Washington acquires mustangs.
378	7	33	[New York/43]	{is the home town of/3}	[that doctor/33]	New York is the home town of that doctor.
378	4	33	[That city/43]	{is the home town of/3}	[Mr. Lee/38]	That city is the home town of Mr. Lee too.
378	1919	33	[The footballs/128]	{is bought by/2}	[gary washington/33]	The footballs is bought by gary washington.
378	1815	33	[The tennis ball/128]	{is bought by/2}	[Prof. Turner/19]	The tennis ball is bought by Prof. Turner too.
378	2491	33	[The antibiotics/92]	{are prescribed by/15}	[Doctor Gary Washington/33]	The antibiotics are prescribed by Doctor Gary Washington.
378	1924	33	[Rabbit kibbles/116]	{are acquired by/2}	[him/33]	Rabbit kibbles are acquired by him.
378	3398	33	[Such specialist/33]	{uses to play with/1}	[a dog/114]	Such specialist uses to play with a dog.
378	3492	33	[It/114]	{is eating/8}	[some rabbit kibbles/116]	It is eating some rabbit kibbles.
378	1820	33	[They/116]	{are acquired by/2}	[Mike Turner/19]	They are acquired by Mike Turner.
378	2181	33	[Such teacher/19]	{presents/5}	[the Business course/55]	Such teacher presents the Business course.
378	2240	33	[That lecture/55]	{is offered by/22}	[the Department of Electronics/58]	That lecture is offered by the Department of Electronics.
378	642	33	[Mustangs/84]	{are driven by/9}	[Gary Washington/33]	Mustangs are driven by Gary Washington.
378	714	33	[Some muscle cars/84]	{are driven by/9}	[j. lee/38]	Some muscle cars are driven by j. lee too.
378	597	33	[Such meanss of transport/84]	{are driven by/9}	[Michael Turner/19]	Such meanss of transport are driven by Michael Turner too.
378	651	33	[B. Ward/9]	{goes around with/9}	[such meanss of transport/84]	B. Ward goes around with such meanss of transport too.
378	2046	33	[That boy/9]	{reads/4}	[a book of Probability Theory/50]	That boy reads a book of Probability Theory.
378	1922	33	[A t-bone steak/73]	{is acquired by/2}	[Doc. Washington/33]	A t-bone steak is acquired by Doc. Washington.
379	1249	76	[Some fresh fruits/76]	{are acquired by/2}	[Cath/28]	Some fresh fruits are acquired by Cath.
379	2551	76	[Catherine Kant/28]	{got/18}	[headaches/90]	Catherine Kant got headaches.
379	1236	76	[That ill person/28]	{has got/2}	[the motorcycle/80]	That ill person has got the motorcycle.
379	1015	76	[Patsy/36]	{acquires/2}	[fruits/76]	Patsy acquires fruits too.
379	209	76	[Danny/17]	{eats/8}	[them/76]	Danny eats them.
379	1977	76	[Charlie/4]	{has got/2}	[such aliments/76]	Charlie has got such aliments.
379	3732	76	[That student/4]	{prepares for/25}	[some practical exams/123]	That student prepares for some practical exams.
379	1925	76	[Gary Washington/33]	{acquires/2}	[some fruits/76]	Gary Washington acquires some fruits.
379	1926	76	[That man/33]	{buys/2}	[chewable toys/119]	That man buys chewable toys too.
379	2401	76	[Patsy/36]	{develops/20}	[them/119]	Patsy develops them.
379	3571	76	[Gary/105]	{has lunch with/8}	[such food/119]	Gary has lunch with such food.
379	3258	76	[Daniel Moore/17]	{uses to play with/1}	[that animal/105]	Daniel Moore uses to play with that animal.
379	539	76	[Some fruits/76]	{are eaten by/8}	[Miss Perez/36]	Some fruits are eaten by Miss Perez.
379	2406	76	[Patsy/36]	{develops/20}	[such food/76]	Patsy develops such food.
379	519	76	[Charles/4]	{eats/8}	[those aliments/76]	Charles eats those aliments.
379	3447	76	[Such boy/4]	{uses to play with/1}	[gary/105]	Such boy uses to play with gary.
379	3048	76	[Cath/28]	{played with/1}	[it/105]	Cath played with it too.
379	3639	76	[Such pet/105]	{tries to catch/0}	[the wood stick/126]	Such pet tries to catch the wood stick.
379	3384	76	[Doctor Gary Washington/33]	{uses to play with/1}	[cat Gary/105]	Doctor Gary Washington uses to play with cat Gary.
379	359	76	[Fruits/76]	{are eaten by/8}	[that man/33]	Fruits are eaten by that man.
379	2491	76	[Such specialist/33]	{prescribes/15}	[the antimicrobial drugs/92]	Such specialist prescribes the antimicrobial drugs.
379	1951	76	[Daniel Moore/17]	{acquires/2}	[some fresh fruits/76]	Daniel Moore acquires some fresh fruits.
379	2162	76	[Such lecturer/17]	{is teaching/5}	[the Artificial Intelligence course/54]	Such lecturer is teaching the Artificial Intelligence course.
379	2251	76	[It/54]	{is offered by/22}	[the Department of Dynamical Systems/59]	It is offered by the Department of Dynamical Systems.
379	459	76	[The fresh fruits/76]	{are eaten by/8}	[Catherine Kant/28]	The fresh fruits are eaten by Catherine Kant.
380	98	45	[Wolf/13]	{is a visiting student in/11}	[Siena/45]	Wolf is a visiting student in Siena.
380	2	45	[Daniel Moore/29]	{usually lives in/3}	[that city/45]	Daniel Moore usually lives in that city.
380	124	45	[Mustangs/84]	{are registered in/10}	[that urban center/45]	Mustangs are registered in that urban center.
380	2318	45	[Caesar Clark/37]	{produces/20}	[such meanss of transport/84]	Caesar Clark produces such meanss of transport.
380	579	45	[Such meanss of transport/84]	{are driven by/9}	[Paris Gray/22]	Such meanss of transport are driven by Paris Gray.
380	2853	45	[Such teacher/22]	{played with/1}	[Mat/98]	Such teacher played with Mat.
380	2456	45	[A frozen food firm/64]	{has headquarter in/19}	[Sienna/45]	A frozen food firm has headquarter in Sienna.
381	3437	99	[R. Allen/6]	{played with/1}	[Linda/99]	R. Allen played with Linda.
381	3654	99	[The stick/126]	{is chased qy/0}	[Linzy/99]	The stick is chased qy Linzy.
381	2933	99	[Miss Scott/39]	{played with/1}	[Linda/99]	Miss Scott played with Linda.
381	1472	99	[A fresh fruit/75]	{is acquired by/2}	[her/39]	A fresh fruit is acquired by her.
381	3143	99	[Mister Simmons/24]	{plays with/1}	[Linda/99]	Mister Simmons plays with Linda.
381	3269	99	[Danny/17]	{uses to play with/1}	[that beast/99]	Danny uses to play with that beast too.
381	2723	99	[Kim Cox/31]	{plays with/1}	[such animal/99]	Kim Cox plays with such animal too.
381	806	99	[A jaguar/86]	{is driven by/9}	[that woman/31]	A jaguar is driven by that woman.
381	2518	99	[A cough/88]	{is discovered by/16}	[her/31]	A cough is discovered by her.
381	2533	99	[Analgesic drugs/93]	{cure/17}	[that disease/88]	Analgesic drugs cure that disease.
381	2567	99	[It/88]	{is what affects/18}	[Mister Simmons/24]	It is what affects Mister Simmons.
381	3475	99	[A pet-food/118]	{is eaten by/8}	[Linzy/99]	A pet-food is eaten by Linzy.
381	1493	99	[A food for pet/118]	{is bought by/2}	[Linda Scott/39]	A food for pet is bought by Linda Scott.
381	2325	99	[Such employee/39]	{produces/20}	[it/118]	Such employee produces it.
381	133	99	[She/39]	{is eating/8}	[a fruit/75]	She is eating a fruit.
382	2551	90	[Cathy/28]	{has/18}	[headaches/90]	Cathy has headaches.
382	460	90	[The caesar salad/77]	{is eaten by/8}	[that patient/28]	The caesar salad is eaten by that patient.
382	1244	90	[She/28]	{has got/2}	[cars/79]	She has got cars.
382	2527	90	[An antipyretic drug/94]	{treats/17}	[the headaches/90]	An antipyretic drug treats the headaches.
382	2509	90	[Dr. Williams/34]	{discovers/16}	[some bad headaches/90]	Dr. Williams discovers some bad headaches.
382	2689	90	[That specialist/34]	{plays with/1}	[lady cath/106]	That specialist plays with lady cath.
382	3502	90	[Kibbles/116]	{are eaten by/8}	[her/106]	Kibbles are eaten by her.
382	1508	90	[Such food/116]	{are bought by/2}	[Brian Ward/9]	Such food are bought by Brian Ward.
382	2103	90	[That student/9]	{attends/6}	[a Business course/55]	That student attends a Business course.
383	3446	4	[Charlie/4]	{played with/1}	[Rick/96]	Charlie played with Rick.
383	3645	4	[The tennis balls/129]	{are chased by/0}	[such animal/96]	The tennis balls are chased by such animal.
383	2753	4	[Kant/41]	{uses to play with/1}	[it/96]	Kant uses to play with it.
383	3278	4	[Christie/27]	{plays with/1}	[that animal/96]	Christie plays with that animal too.
383	3731	4	[Charles/4]	{prepares for/25}	[a practical test/124]	Charles prepares for a practical test.
383	3744	4	[It/124]	{is required in/26}	[Machine Learning lectures/53]	It is required in Machine Learning lectures.
383	2032	4	[Charlie/4]	{studies/4}	[Quattum Mechanics books/51]	Charlie studies Quattum Mechanics books.
383	2204	4	[They/51]	{were written by/7}	[Daniel Moore/17]	They were written by Daniel Moore.
383	210	4	[A caesar salad/77]	{is eaten by/8}	[Daniel/17]	A caesar salad is eaten by Daniel.
383	1984	4	[Chaylie/4]	{got/2}	[that aliment/77]	Chaylie got that aliment.
383	240	4	[It/77]	{is eaten by/8}	[Kim Cox/31]	It is eaten by Kim Cox.
383	1386	4	[That food/77]	{is bought by/2}	[Christy/27]	That food is bought by Christy.
383	2469	4	[She/27]	{takes/23}	[an aspirin/94]	She takes an aspirin.
383	847	4	[Such ill person/27]	{is driving/9}	[a car/78]	Such ill person is driving a car.
383	83	4	[Charles/4]	{is a visiting student in/11}	[LA/44]	Charles is a visiting student in LA.
383	829	4	[He/4]	{drives/9}	[the car/78]	He drives the car.
383	1981	4	[Such scholar/4]	{has got/2}	[it/78]	Such scholar has got it.
383	802	4	[Kim Cox/31]	{is driving/9}	[that means of transport/78]	Kim Cox is driving that means of transport.
383	1877	4	[Such woman/31]	{acquires/2}	[that vehicle/78]	Such woman acquires that vehicle.
383	1875	4	[Doctor Cox/31]	{just bought/2}	[a dried food/120]	Doctor Cox just bought a dried food too.
383	2514	4	[Such specialist/31]	{discovered/16}	[some bad headaches/90]	Such specialist discovered some bad headaches.
383	520	4	[Charles/4]	{eats/8}	[the caesar salad/77]	Charles eats the caesar salad.
383	390	4	[Such food/77]	{is eaten by/8}	[Catherine Kant/41]	Such food is eaten by Catherine Kant too.
383	1979	4	[The dried food/120]	{is acquired by/2}	[Charles/4]	The dried food is acquired by Charles.
383	2092	4	[The ML lectures/53]	{are followed by/6}	[such scholar/4]	The ML lectures are followed by such scholar.
384	895	30	[Anderson/30]	{drives/9}	[a motorcycle/80]	Anderson drives a motorcycle.
384	1080	30	[The motorbike/80]	{is bought by/2}	[Mr. Cooke/11]	The motorbike is bought by Mr. Cooke.
384	1103	30	[That student/11]	{just got/2}	[a food for pet/118]	That student just got a food for pet too.
384	2429	30	[It/118]	{is developed by/20}	[John Lee/38]	It is developed by John Lee.
384	1415	30	[A food for pet/118]	{is acquired by/2}	[such employee/38]	A food for pet is acquired by such employee.
384	2829	30	[Virginia/30]	{played with/1}	[some dogs/115]	Virginia played with some dogs.
384	3604	30	[The stick/126]	{is chased by/0}	[those beasts/115]	The stick is chased by those beasts.
384	2661	30	[Uncle John/38]	{plays with/1}	[such pets/115]	Uncle John plays with such pets.
384	2542	30	[A nasty cough/88]	{is what affects/18}	[V. Anderson/30]	A nasty cough is what affects V. Anderson.
384	980	30	[A hamburger/71]	{is bought by/2}	[that patient/30]	A hamburger is bought by that patient.
384	505	30	[Such aliment/71]	{is eaten by/8}	[Doctor Ross/32]	Such aliment is eaten by Doctor Ross.
384	999	30	[Anderson/30]	{got/2}	[a pet-food/118]	Anderson got a pet-food.
384	2475	30	[An antipyretic/94]	{is assumed by/23}	[that patient/30]	An antipyretic is assumed by that patient.
384	2528	30	[It/94]	{fights/17}	[the bad nasty cough/88]	It fights the bad nasty cough.
384	2508	30	[The nasty cough/88]	{is discovered by/16}	[Doctor Ross/32]	The nasty cough is discovered by Doctor Ross.
384	6	30	[Lady Anderson/30]	{lives in/3}	[New York/43]	Lady Anderson lives in New York.
384	2458	30	[A Department of Electronics/58]	{has main seat in/19}	[that city/43]	A Department of Electronics has main seat in that city.
384	4	30	[Big apple/43]	{is the home town of/3}	[uncle John/38]	Big apple is the home town of uncle John.
384	976	30	[A motorbike/80]	{is bought by/2}	[Virginia/30]	A motorbike is bought by Virginia.
384	195	30	[She/30]	{eats/8}	[a cheeseburger/71]	She eats a cheeseburger.
384	2445	30	[Such food/71]	{is developed by/20}	[John Lee/38]	Such food is developed by John Lee.
385	3036	29	[Dan/29]	{played with/1}	[jaguars/109]	Dan played with jaguars.
385	2805	29	[Mike Turner/19]	{plays with/1}	[them/109]	Mike Turner plays with them too.
385	1813	29	[That professor/19]	{buys/2}	[pasta/70]	That professor buys pasta.
385	1085	29	[It/70]	{is bought by/2}	[Mr. Cooke/11]	It is bought by Mr. Cooke too.
385	1094	29	[Chewable toys/119]	{are acquired by/2}	[Ben/11]	Chewable toys are acquired by Ben too.
385	1660	29	[Cars/79]	{are acquired by/2}	[Dan/29]	Cars are acquired by Dan too.
385	2556	29	[Such ill person/29]	{is affected by/18}	[terrible headaches/90]	Such ill person is affected by terrible headaches.
385	2509	29	[Dr. Williams/34]	{discovered/16}	[them/90]	Dr. Williams discovered them.
385	1297	29	[Footballs/129]	{are bought by/2}	[such specialist/34]	Footballs are bought by such specialist.
385	2584	29	[He/34]	{cares about/24}	[Dan/29]	He cares about Dan.
385	1296	29	[J. Williams/34]	{just got/2}	[cars/79]	J. Williams just got cars.
385	1010	29	[Patricia Perez/36]	{buys/2}	[such meanss of transportation/79]	Patricia Perez buys such meanss of transportation too.
385	920	29	[Daniel/29]	{drives/9}	[them/79]	Daniel drives them.
385	596	29	[Such meanss of transport/79]	{are driven by/9}	[Prof. Turner/19]	Such meanss of transport are driven by Prof. Turner too.
385	2216	29	[Quantum Mechanics notes/51]	{were written by/7}	[such teacher/19]	Quantum Mechanics notes were written by such teacher.
385	2072	29	[Benjamin Cooke/11]	{studies/4}	[such books/51]	Benjamin Cooke studies such books.
385	2478	29	[Daniel Moore/29]	{assumes/23}	[the antipyretic/94]	Daniel Moore assumes the antipyretic.
385	2527	29	[Such drug/94]	{fights/17}	[bad headaches/90]	Such drug fights bad headaches.
385	348	29	[Daniel Moore/29]	{has lunch with/8}	[spaghetti/70]	Daniel Moore has lunch with spaghetti.
385	288	29	[That aliment/70]	{is eaten by/8}	[J. Williams/34]	That aliment is eaten by J. Williams too.
385	1666	29	[Daniel/29]	{buys/2}	[some chew toys/119]	Daniel buys some chew toys.
385	1016	29	[Patricia Perez/36]	{has got/2}	[such food/119]	Patricia Perez has got such food too.
385	1661	29	[Daniel/29]	{got/2}	[some balls/129]	Daniel got some balls too.
385	1817	29	[Such toys/129]	{are bought by/2}	[Prof. Turner/19]	Such toys are bought by Prof. Turner too.
385	2180	29	[Such teacher/19]	{teacues/5}	[the Design Patterns lessons/56]	Such teacher teacues the Design Patterns lessons.
386	2256	60	[An Artificial Intelligence course/54]	{is offered by/22}	[a faculty of physics/60]	An Artificial Intelligence course is offered by a faculty of physics.
386	2227	60	[Paris/22]	{is full professor at/12}	[a Department of Physics/60]	Paris is full professor at a Department of Physics.
386	2230	60	[Joan Lee/2]	{just registered in/13}	[that department of the university/60]	Joan Lee just registered in that department of the university.
386	1753	60	[That boy/2]	{acquires/2}	[the pet-food/118]	That boy acquires the pet-food.
386	2460	60	[The Department of Physics/60]	{has main seat in/19}	[Paris/46]	The Department of Physics has main seat in Paris.
386	15	60	[Kim Cox/31]	{usually lives in/3}	[The French capital/46]	Kim Cox usually lives in The French capital.
386	14	60	[Professor Gray/22]	{inhabits in/3}	[Paris/46]	Professor Gray inhabits in Paris too.
386	2839	60	[That professor/22]	{uses to play with/1}	[the big wild feline/108]	That professor uses to play with the big wild feline.
387	262	7	[Sarah/7]	{eats/8}	[some hamburgers/72]	Sarah eats some hamburgers.
387	142	7	[Michael Turner/19]	{is eating/8}	[them/72]	Michael Turner is eating them too.
387	3733	7	[A written part/121]	{is prepared by/25}	[Miss Smith/7]	A written part is prepared by Miss Smith.
387	3743	7	[Such test/121]	{is required in/26}	[the Machine Learning course/52]	Such test is required in the Machine Learning course.
387	72	7	[Miss Smith/7]	{is on visit in/11}	[Rome/42]	Miss Smith is on visit in Rome.
387	21	7	[Miss Kant/28]	{usually lives in/3}	[that urban center/42]	Miss Kant usually lives in that urban center.
387	121	7	[Luxury cars/85]	{have been licensed in/10}	[it/42]	Luxury cars have been licensed in it.
387	3154	7	[S. Smith/7]	{uses to play with/1}	[the big wild feline/108]	S. Smith uses to play with the big wild feline.
387	3622	7	[Sticke/127]	{are chased by/0}	[such beast/108]	Sticke are chased by such beast.
387	1805	7	[S. Smith/7]	{just bought/2}	[a food for pet/118]	S. Smith just bought a food for pet.
387	2055	7	[The book of Dynamical Systems/48]	{is studied by/4}	[Miss Smith/7]	The book of Dynamical Systems is studied by Miss Smith.
387	1798	7	[The cheeseburgers/72]	{are bought by/2}	[such scholar/7]	The cheeseburgers are bought by such scholar.
387	879	7	[Luxury cars/85]	{are driven by/9}	[such student/7]	Luxury cars are driven by such student.
387	789	7	[They/85]	{are driven by/9}	[Catherine Kant/41]	They are driven by Catherine Kant too.
387	564	7	[Luxury cars/85]	{are driven by/9}	[James/34]	Luxury cars are driven by James too.
387	2511	7	[He/34]	{discovers/16}	[a headache/89]	He discovers a headache.
387	2494	7	[That medic/34]	{prevcribes/15}	[antimicrobial drugs/92]	That medic prevcribes antimicrobial drugs.
387	1788	7	[Luxury cars/85]	{are bought by/2}	[Miss Smith/7]	Luxury cars are bought by Miss Smith.
387	834	7	[Those meanss of transport/85]	{are driven by/9}	[Cath/28]	Those meanss of transport are driven by Cath.
387	2115	7	[Sarah/7]	{attends/6}	[a ML course/52]	Sarah attends a ML course.
387	2184	7	[It/52]	{is presented by/5}	[Prof. Turner/19]	It is presented by Prof. Turner.
387	2243	7	[A Faculty of Electronics/58]	{offers/22}	[that class/52]	A Faculty of Electronics offers that class.
387	2233	7	[Sarah Smith/7]	{registered in/13}	[an Electronics Faculty/58]	Sarah Smith registered in an Electronics Faculty.
388	3729	121	[A written test/121]	{is prepared by/25}	[Charlie/4]	A written test is prepared by Charlie.
388	79	121	[That student/4]	{is a visiting student in/11}	[New York/43]	That student is a visiting student in New York.
388	3743	121	[A Machine Learning course/52]	{requires/26}	[the written part/121]	A Machine Learning course requires the written part.
388	2179	121	[The ML course/52]	{is taught by/5}	[Paris/22]	The ML course is taught by Paris.
388	2248	121	[The Computer Science Faculty/57]	{provides/22}	[such class/52]	The Computer Science Faculty provides such class.
389	18	44	[Brown/10]	{usually lives in/3}	[LA/44]	Brown usually lives in LA.
389	17	44	[That urban center/44]	{is the home town of/3}	[Mary Garcia/20]	That urban center is the home town of Mary Garcia too.
389	431	44	[Pizzas with cheese/69]	{are eaten by/8}	[that teacher/20]	Pizzas with cheese are eaten by that teacher.
389	1339	44	[She/20]	{got/2}	[a boomerang/125]	She got a boomerang.
389	666	44	[Panda/81]	{is driven by/9}	[such teacher/20]	Panda is driven by such teacher.
389	2944	44	[That lecturer/20]	{played with/1}	[a jaguar/108]	That lecturer played with a jaguar.
389	16	44	[J. Williams/34]	{usually lives in/3}	[Los Angeles/44]	J. Williams usually lives in Los Angeles.
389	2511	44	[A headsche/89]	{is discovered by/16}	[that medic/34]	A headsche is discovered by that medic.
389	1303	44	[That man/34]	{buys/2}	[the desiccated food/120]	That man buys the desiccated food.
389	1277	44	[It/120]	{is acquired by/2}	[Miss Gray/40]	It is acquired by Miss Gray too.
389	2462	44	[The Department of Mathematics/61]	{has headquarter in/19}	[the most important californian city/44]	The Department of Mathematics has headquarter in the most important californian city.
389	2235	44	[The Business class/55]	{is offered by/22}	[a School of Mathematics/61]	The Business class is offered by a School of Mathematics.
389	3742	44	[Some practical tests/123]	{are required in/26}	[a Business lecture/55]	Some practical tests are required in a Business lecture.
389	2098	44	[Miss Brown/10]	{follows/6}	[that course/55]	Miss Brown follows that course.
389	113	44	[That girl/10]	{is on visit in/11}	[LA/44]	That girl is on visit in LA.
389	2040	44	[Quantum Mechanics theory articles/51]	{are studied by/4}	[such student/10]	Quantum Mechanics theory articles are studied by such student.
389	2212	44	[Prof. Garcia/20]	{is the author of/7}	[those texts/51]	Prof. Garcia is the author of those texts.
390	2535	87	[Rob Reed/25]	{is affected by/18}	[the cold/87]	Rob Reed is affected by the cold.
390	2507	87	[K. Ross/32]	{discovers/16}	[it/87]	K. Ross discovers it.
390	2521	87	[Some antimicrobial drugs/92]	{treat/17}	[that disease/87]	Some antimicrobial drugs treat that disease.
390	2485	87	[Rob Reed/25]	{assumes/23}	[them/92]	Rob Reed assumes them.
390	723	87	[Muscle cars/84]	{are driven by/9}	[him/25]	Muscle cars are driven by him.
390	951	87	[He/25]	{acquires/2}	[those vehicles/84]	He acquires those vehicles.
391	1807	125	[A boomerang/125]	{is acquired by/2}	[Miss Smith/7]	A boomerang is acquired by Miss Smith.
391	257	125	[Beef steaks/74]	{are eaten by/8}	[such girl/7]	Beef steaks are eaten by such girl.
391	1833	125	[A boomerang/125]	{is bought by/2}	[Mike Turner/19]	A boomerang is bought by Mike Turner.
391	2224	125	[That teacher/19]	{is full professor at/12}	[a Math School/61]	That teacher is full professor at a Math School.
391	3573	125	[A boomerang/125]	{is chased by/0}	[mary/101]	A boomerang is chased by mary.
391	3369	125	[Mr. Wolf/26]	{uses to play with/1}	[Mary the female mustang/101]	Mr. Wolf uses to play with Mary the female mustang.
391	2544	125	[That patient/26]	{is affected by/18}	[a terrible backache/91]	That patient is affected by a terrible backache.
391	2352	125	[Kant/41]	{produces/20}	[the boomerang/125]	Kant produces the boomerang.
391	791	125	[Bmw/82]	{is driven by/9}	[her/41]	Bmw is driven by her.
391	2353	125	[Such employee/41]	{develops/20}	[it/82]	Such employee develops it.
391	1910	125	[Gregory Wolf/26]	{just bought/2}	[such means of transport/82]	Gregory Wolf just bought such means of transport.
391	1312	125	[Dr. Williams/34]	{has got/2}	[bmw station wagon/82]	Dr. Williams has got bmw station wagon too.
391	1911	125	[Gregory Wolf/26]	{just bought/2}	[a boomerang/125]	Gregory Wolf just bought a boomerang too.
391	11	125	[Washington DC/47]	{is the home town of/3}	[that ill person/26]	Washington DC is the home town of that ill person.
391	2454	125	[The farm/67]	{has headquarter in/19}	[that city/47]	The farm has headquarter in that city.
391	75	125	[Sarah/7]	{is a visiting student in/11}	[Washington/47]	Sarah is a visiting student in Washington.
391	1313	125	[The boomerang/125]	{is bought by/2}	[James Williams/34]	The boomerang is bought by James Williams.
391	1209	125	[That toy/125]	{is acquired by/2}	[Catherine Kant/41]	That toy is acquired by Catherine Kant too.
392	2128	55	[The Business course/55]	{is attended by/6}	[Ben/11]	The Business course is attended by Ben.
392	809	55	[Mr. Cooke/11]	{drives/9}	[bmw station wagon/82]	Mr. Cooke drives bmw station wagon.
392	44	55	[Such boy/11]	{is a visiting student in/11}	[Sienna/45]	Such boy is a visiting student in Sienna.
392	2457	55	[An industrial plant/66]	{has main seat in/19}	[that urban center/45]	An industrial plant has main seat in that urban center.
392	2191	55	[Gary Washington/18]	{presents/5}	[a Business lecture/55]	Gary Washington presents a Business lecture.
392	2240	55	[A Faculty of Electronics/58]	{provides/22}	[it/55]	A Faculty of Electronics provides it.
392	3742	55	[The Business course/55]	{requires/26}	[the practical parts/123]	The Business course requires the practical parts.
392	3708	55	[Ben hook/11]	{prepares for/25}	[them/123]	Ben hook prepares for them.
393	2228	57	[Gary Washington/18]	{is full professor at/12}	[the CS Department/57]	Gary Washington is full professor at the CS Department.
393	2249	57	[The Machine Learning lectures/53]	{are offered by/22}	[that department/57]	The Machine Learning lectures are offered by that department.
393	2132	57	[Christopher White/8]	{attends/6}	[such classes/53]	Christopher White attends such classes.
393	2453	57	[The Computer Scsence Department/57]	{is located in/19}	[Rome/42]	The Computer Scsence Department is located in Rome.
393	2452	57	[The software engineering firm/63]	{has main seat in/19}	[the Italian capital city/42]	The software engineering firm has main seat in the Italian capital city too.
393	2269	57	[Kant/41]	{has been hired in/21}	[the software consulting company/63]	Kant has been hired in the software consulting company.
393	1187	57	[New york pizzas/69]	{are acquired by/2}	[that employee/41]	New york pizzas are acquired by that employee.
393	2370	57	[Muscle cars/84]	{are produced by/20}	[that worker/41]	Muscle cars are produced by that worker.
394	2254	53	[ML lectures/53]	{are offered by/22}	[a Faculty of Dynamical Systems/59]	ML lectures are offered by a Faculty of Dynamical Systems.
394	2127	53	[Those classes/53]	{are followed by/6}	[Ben/11]	Those classes are followed by Ben.
394	1095	53	[That boy/11]	{has got/2}	[a desiccated food/120]	That boy has got a desiccated food.
394	3014	53	[Such scholar/11]	{uses to play with/1}	[erik/103]	Such scholar uses to play with erik.
394	199	53	[Fruits/76]	{are eaten by/8}	[that boy/11]	Fruits are eaten by that boy.
394	349	53	[Daniel Moore/29]	{eats/8}	[those aliments/76]	Daniel Moore eats those aliments too.
394	2178	53	[Paris Gray/22]	{teaches/5}	[some Machine Learning lectures/53]	Paris Gray teaches some Machine Learning lectures.
394	3744	53	[The practical part/124]	{is required in/26}	[such courses/53]	The practical part is required in such courses.
394	3707	53	[That exam/124]	{is prepared by/25}	[Mr. Cooke/11]	That exam is prepared by Mr. Cooke.
395	2452	63	[A software engineering firm/63]	{has main seat in/19}	[the Italian capital city/42]	A software engineering firm has main seat in the Italian capital city.
395	2269	63	[The software consulting firm/63]	{has hired/21}	[Cath/41]	The software consulting firm has hired Cath.
396	2263	62	[A Machine Learning course/52]	{is offered by/22}	[the Economic School/62]	A Machine Learning course is offered by the Economic School.
396	2090	62	[A ML class/52]	{is followed by/6}	[Charles/4]	A ML class is followed by Charles.
396	2225	62	[George Hall/16]	{is tenured at/12}	[the Economic and Finance Faculty/62]	George Hall is tenured at the Economic and Finance Faculty.
396	2459	62	[It/62]	{has headquarter in/19}	[NY/43]	It has headquarter in NY.
397	3740	123	[R. Allen/6]	{prepares for/25}	[the practical tests/123]	R. Allen prepares for the practical tests.
397	3742	123	[Practical exams/123]	{are required in/26}	[the Business class/55]	Practical exams are required in the Business class.
397	2240	123	[It/55]	{is offered by/22}	[the Electronics Faculty/58]	It is offered by the Electronics Faculty.
398	1635	129	[Brown/10]	{just got/2}	[some balls/129]	Brown just got some balls.
398	1765	129	[Elizabeth/21]	{buys/2}	[them/129]	Elizabeth buys them too.
398	470	129	[She/21]	{has lunch with/8}	[the caesar salad/77]	She has lunch with the caesar salad.
398	2317	129	[Mat/37]	{devevops/20}	[footballs/129]	Mat devevops footballs.
398	1583	129	[Nancy Carter/23]	{just bought/2}	[those toys/129]	Nancy Carter just bought those toys.
398	866	129	[Cars/79]	{are driven by/9}	[her/23]	Cars are driven by her.
398	3635	129	[A domestic feline/112]	{tries to catch/0}	[the tennis balls/129]	A domestic feline tries to catch the tennis balls.
398	3517	129	[Some rabbit kibbles/116]	{are eaten by/8}	[a cat/112]	Some rabbit kibbles are eaten by a cat.
398	1690	129	[Caesar Clark/37]	{buys/2}	[kibbles/116]	Caesar Clark buys kibbles.
398	1924	129	[Doc. Washinjton/33]	{just bought/2}	[them/116]	Doc. Washinjton just bought them too.
398	2502	129	[The fever/87]	{is discovered by/16}	[him/33]	The fever is discovered by him.
398	1921	129	[Some balloons/129]	{are acquired by/2}	[that man/33]	Some balloons are acquired by that man.
398	2581	129	[Such medic/33]	{takes care/24}	[Miss Carter/23]	Such medic takes care Miss Carter.
398	1687	129	[Footballs/129]	{are bought by/2}	[chief Clark/37]	Footballs are bought by chief Clark.
398	1686	129	[Such worker/37]	{has got/2}	[some trucks/79]	Such worker has got some trucks too.
399	1547	3	[A bokmerang/125]	{is acquired by/2}	[Tom Williams/3]	A bokmerang is acquired by Tom Williams.
399	2430	3	[Mr. Lee/38]	{develops/20}	[it/125]	Mr. Lee develops it.
399	1406	3	[He/38]	{got/2}	[some chew toys/119]	He got some chew toys.
399	1526	3	[Mr. Williams/3]	{buys/2}	[the burger/71]	Mr. Williams buys the burger too.
399	1539	3	[A truck/78]	{is acquired by/2}	[that boy/3]	A truck is acquired by that boy too.
399	919	3	[Daniel/29]	{drives/9}	[it/78]	Daniel drives it.
399	775	3	[Daniel Moore/17]	{is driving/9}	[that means of transportation/78]	Daniel Moore is driving that means of transportation too.
399	712	3	[It/78]	{is driven by/9}	[uncle John/38]	It is driven by uncle John too.
399	2651	3	[That worker/38]	{uses to play with/1}	[Siena/107]	That worker uses to play with Siena.
399	757	3	[T. Williams/3]	{goes around with/9}	[the car/78]	T. Williams goes around with the car.
399	1877	3	[Kimberly Cox/31]	{just got/2}	[such vehicle/78]	Kimberly Cox just got such vehicle.
399	2449	3	[It/78]	{is produced by/20}	[uncle john/38]	It is produced by uncle john.
399	1396	3	[That worker/38]	{buys/2}	[a burger/71]	That worker buys a burger.
399	31	3	[Mr. Williams/3]	{is on visit in/11}	[NY/43]	Mr. Williams is on visit in NY.
399	2061	3	[ML malerials/49]	{are studied by/4}	[Tom Williams/3]	ML malerials are studied by Tom Williams.
399	2206	3	[Danny/17]	{authors/7}	[those texts/49]	Danny authors those texts.
399	2160	3	[That professor/17]	{presents/5}	[the DP lectures/56]	That professor presents the DP lectures.
399	3710	3	[Mr. Williams/3]	{prepares for/25}	[an oral test/122]	Mr. Williams prepares for an oral test.
399	335	3	[The cheeseburger/71]	{is eaten by/8}	[such boy/3]	The cheeseburger is eaten by such boy.
399	1656	3	[That aliment/71]	{is acquired by/2}	[Daniel Moore/29]	That aliment is acquired by Daniel Moore.
399	215	3	[Daniel/17]	{is eating/8}	[such food/71]	Daniel is eating such food.
399	1963	3	[A boomerang/125]	{is bought by/2}	[him/17]	A boomerang is bought by him.
399	2223	3	[Such teacher/17]	{is full professor at/12}	[the Electronics Faculty/58]	Such teacher is full professor at the Electronics Faculty.
399	1536	3	[Some chew toys/119]	{are acquired by/2}	[Mr. Williams/3]	Some chew toys are acquired by Mr. Williams.
399	3471	3	[Such food/119]	{are eaten by/8}	[Siena/107]	Such food are eaten by Siena.
400	2070	50	[A Probability Theory book/50]	{is studied by/4}	[Allen Richard/6]	A Probability Theory book is studied by Allen Richard.
400	1549	50	[Muscle cars/84]	{are acquired by/2}	[that boy/6]	Muscle cars are acquired by that boy.
400	768	50	[Those meanss of transport/84]	{are driven by/9}	[Washington/18]	Those meanss of transport are driven by Washington.
400	2201	50	[The book of Probability Theory/50]	{was writtenrby/7}	[such lecturer/18]	The book of Probability Theory was writtenrby such lecturer.
401	2234	57	[The CS Department/57]	{enrolls/13}	[Daniel/15]	The CS Department enrolls Daniel.
401	1167	57	[Dan/15]	{buys/2}	[footballs/129]	Dan buys footballs.
401	2247	57	[A computer science department/57]	{provides/22}	[the course of Design Patterns/56]	A computer science department provides the course of Design Patterns.
401	2180	57	[Turner/19]	{is teaching/5}	[Design Patterns classes/56]	Turner is teaching Design Patterns classes.
401	2159	57	[Dan/15]	{attends/6}	[such lectures/56]	Dan attends such lectures.
401	2453	57	[A School of CS/57]	{has headquarter in/19}	[Rome/42]	A School of CS has headquarter in Rome.
402	2494	92	[James Williams/34]	{provides prescription of/15}	[some antibacterials/92]	James Williams provides prescription of some antibacterials.
402	2519	92	[They/92]	{cure/17}	[the bad headache/89]	They cure the bad headache.
402	2563	92	[Christine House/27]	{got/18}	[it/89]	Christine House got it.
402	275	92	[The hamburger/71]	{is eaten by/8}	[her/27]	The hamburger is eaten by her.
402	850	92	[The motorbike/80]	{is driven by/9}	[that ill person/27]	The motorbike is driven by that ill person.
402	2470	92	[Antibacterials/92]	{are assumed by/23}	[that patient/27]	Antibacterials are assumed by that patient.
403	756	81	[Tom williams/3]	{is driving/9}	[panda/81]	Tom williams is driving panda.
403	335	81	[He/3]	{is eating/8}	[the hamburger/71]	He is eating the hamburger.
403	918	81	[Dan/29]	{drivet/9}	[panda/81]	Dan drivet panda.
403	3039	81	[That ill person/29]	{uses to play with/1}	[puqs/115]	That ill person uses to play with puqs.
403	3522	81	[Those beasts/115]	{are eating/8}	[rabbit kibbles/116]	Those beasts are eating rabbit kibbles.
403	3396	81	[Doctor Gary Washington/33]	{plays with/1}	[the dogs/115]	Doctor Gary Washington plays with the dogs.
403	1924	81	[Rabbit kibbles/116]	{are acquired by/2}	[Doc. Washington/33]	Rabbit kibbles are acquired by Doc. Washington.
403	576	81	[Professor Gray/22]	{is driving/9}	[fiat panda/81]	Professor Gray is driving fiat panda.
403	2008	81	[Such vehicle/81]	{is bought by/2}	[her/22]	Such vehicle is bought by her.
403	2178	81	[ML classes/53]	{are presented by/5}	[such professor/22]	ML classes are presented by such professor.
403	2264	81	[The Economic and Finance Faculty/62]	{offers/22}	[them/53]	The Economic and Finance Faculty offers them.
403	2107	81	[Mr. Williams/3]	{follows/6}	[such courses/53]	Mr. Williams follows such courses.
403	3744	81	[A practical test/124]	{is required in/26}	[them/53]	A practical test is required in them.
403	2310	81	[Fiat panda/81]	{is produced by/20}	[Caesar Clark/37]	Fiat panda is produced by Caesar Clark.
403	2300	81	[He/37]	{develops/20}	[the boomerang/125]	He develops the boomerang too.
403	1937	81	[That toy/125]	{is bought by/2}	[Doc. Washington/33]	That toy is bought by Doc. Washington.
403	2490	81	[Doctor Gary Washington/33]	{provides prescription of/15}	[the antipyretic/94]	Doctor Gary Washington provides prescription of the antipyretic.
403	2478	81	[It/94]	{is assumed by/23}	[Daniel Moore/29]	It is assumed by Daniel Moore.
403	120	81	[Fiat panda/81]	{has been licensed in/10}	[DC/47]	Fiat panda has been licensed in DC.
403	2454	81	[The big farm/67]	{has headquarter in/19}	[the city of US government seat/47]	The big farm has headquarter in the city of US government seat.
403	639	81	[Panda/81]	{is driven by/9}	[Doc. Washington/33]	Panda is driven by Doc. Washington.
403	1916	81	[The burger/71]	{is acquired by/2}	[that medic/33]	The burger is acquired by that medic.
403	1930	81	[Such specialist/33]	{just got/2}	[panda/81]	Such specialist just got panda too.
403	2502	81	[A flu/87]	{is discovered by/16}	[him/33]	A flu is discovered by him.
403	2555	81	[Daniel Moore/29]	{has/18}	[it/87]	Daniel Moore has it.
404	1452	32	[Kevin Ross/32]	{has got/2}	[the trucks/79]	Kevin Ross has got the trucks.
404	713	32	[Uncle John/38]	{is driving/9}	[such meanss of transport/79]	Uncle John is driving such meanss of transport.
404	496	32	[The teapolitan pizza/68]	{is eaten by/8}	[Kevin Ross/32]	The teapolitan pizza is eaten by Kevin Ross.
404	1453	32	[Such medic/32]	{just bought/2}	[the tennis balls/129]	Such medic just bought the tennis balls.
404	1973	32	[Charles/4]	{just got/2}	[those toys/129]	Charles just got those toys too.
404	2505	32	[Kevin Ross/32]	{discovered/16}	[a terrible backache/91]	Kevin Ross discovered a terrible backache.
404	2569	32	[Nancy carter/23]	{has/18}	[it/91]	Nancy carter has it.
404	2466	32	[Such patient/23]	{assumes/23}	[an antipyretic drug/94]	Such patient assumes an antipyretic drug.
404	3349	32	[K. Ross/32]	{played with/1}	[Charlie/95]	K. Ross played with Charlie.
404	2803	32	[Turner/19]	{uses to play with/1}	[it/95]	Turner uses to play with it too.
404	3620	32	[Footballs/129]	{are chased by/0}	[such beast/95]	Footballs are chased by such beast.
404	3565	32	[That animal/95]	{is eating/8}	[the pet-food/118]	That animal is eating the pet-food.
404	3328	32	[Nancy Carter/23]	{plays with/1}	[Charlie/95]	Nancy Carter plays with Charlie.
404	1467	32	[Doctor Ross/32]	{got/2}	[a food for pet/118]	Doctor Ross got a food for pet.
404	2496	32	[Such medic/32]	{prescribes/15}	[an aspirin/94]	Such medic prescribes an aspirin.
404	2525	32	[Such drug/94]	{treats/17}	[the terrible backache/91]	Such drug treats the terrible backache.
404	1466	32	[Kevin Ross/32]	{got/2}	[a pizza with cheese/68]	Kevin Ross got a pizza with cheese.
404	857	32	[Trucks/79]	{are driven by/9}	[such man/32]	Trucks are driven by such man.
404	830	32	[Those vehicles/79]	{are driven by/9}	[Charlie/4]	Those vehicles are driven by Charlie too.
404	2035	32	[The book of Dynamical Systems/48]	{is studied by/4}	[that student/4]	The book of Dynamical Systems is studied by that student.
404	2582	32	[Kevin Ross/32]	{cares about/24}	[Nancy Carter/23]	Kevin Ross cares about Nancy Carter.
404	476	32	[The Neapolitan pizza/68]	{is eaten by/8}	[such ill person/23]	The Neapolitan pizza is eaten by such ill person.
404	1596	32	[Such patient/23]	{just bought/2}	[that aliment/68]	Such patient just bought that aliment.
404	1597	32	[She/23]	{just got/2}	[the food for pet/118]	She just got the food for pet too.
404	1415	32	[It/118]	{is acquired by/2}	[Mr. Lee/38]	It is acquired by Mr. Lee too.
405	866	23	[Miss Carter/23]	{goes around with/9}	[some trucks/79]	Miss Carter goes around with some trucks.
405	3328	23	[That patient/23]	{plays with/1}	[Charles/95]	That patient plays with Charles.
405	481	23	[That ill person/23]	{is eating/8}	[the pizzas/69]	That ill person is eating the pizzas.
405	1109	23	[Linda Scott/5]	{acquires/2}	[that food/69]	Linda Scott acquires that food.
405	2364	23	[They/69]	{are developed by/20}	[kant/41]	They are developed by kant.
405	2348	23	[The desiccated food/120]	{is developed by/20}	[such worker/41]	The desiccated food is developed by such worker too.
405	1043	23	[Professor G. Hall/16]	{acquires/2}	[a dried food/120]	Professor G. Hall acquires a dried food.
405	1589	23	[Miss Carter/23]	{just bought/2}	[it/120]	Miss Carter just bought it too.
405	2582	23	[K. Ross/32]	{cares about/24}	[such ill person/23]	K. Ross cares about such ill person.
405	857	23	[Some cars/79]	{are driven by/9}	[such doctor/32]	Some cars are driven by such doctor.
405	501	23	[Such medic/32]	{eaty/8}	[some pizzas with cheese/69]	Such medic eaty some pizzas with cheese.
405	1583	23	[The tennis balls/129]	{are acquired by/2}	[Miss Carter/23]	The tennis balls are acquired by Miss Carter.
405	1115	23	[They/129]	{are bought by/2}	[Linda/5]	They are bought by Linda too.
405	1453	23	[Doctor moss/32]	{has got/2}	[the balloons/129]	Doctor moss has got the balloons too.
405	2570	23	[A fever/87]	{is what affects/18}	[Nancy Carter/23]	A fever is what affects Nancy Carter.
405	2526	23	[An antipyretic/94]	{fights/17}	[it/87]	An antipyretic fights it.
405	2496	23	[An antipyretic drug/94]	{is prescribed by/15}	[Kevin Ross/32]	An antipyretic drug is prescribed by Kevin Ross.
405	2466	23	[Miss Carter/23]	{assumes/23}	[it/94]	Miss Carter assumes it.
405	1582	23	[Trucks/79]	{are bought by/2}	[that ill person/23]	Trucks are bought by that ill person.
405	125	23	[Such vehicles/79]	{have been licensed in/10}	[New York/43]	Such vehicles have been licensed in New York.
405	794	23	[Cath/41]	{is driving/9}	[such meanss of transport/79]	Cath is driving such meanss of transport.
405	1577	23	[The Neapolitan pizzas/69]	{are bought by/2}	[Miss Carter/23]	The Neapolitan pizzas are bought by Miss Carter.
406	1330	72	[Prof. Garcia/20]	{buys/2}	[some hamburgers/72]	Prof. Garcia buys some hamburgers.
406	666	72	[Fiat panda/81]	{is driven by/9}	[Mary/20]	Fiat panda is driven by Mary.
406	994	72	[Virginia/30]	{got/2}	[panda/81]	Virginia got panda.
406	2832	72	[That ill person/30]	{plays with/1}	[dog mat/98]	That ill person plays with dog mat.
406	2727	72	[Kimberly Cox/31]	{played with/1}	[it/98]	Kimberly Cox played with it too.
406	992	72	[V. Anderson/30]	{acquires/2}	[some cheeseburgers/72]	V. Anderson acquires some cheeseburgers.
406	1001	72	[A boomerang/125]	{is bought by/2}	[her/30]	A boomerang is bought by her too.
406	1547	72	[Tom Williams/3]	{got/2}	[it/125]	Tom Williams got it too.
406	2404	72	[Patricia Perez/36]	{develops/20}	[such toy/125]	Patricia Perez develops such toy.
406	2401	72	[Such worker/36]	{develops/20}	[chewable toys/119]	Such worker develops chewable toys too.
406	1018	72	[She/36]	{just got/2}	[the hamburgers/72]	She just got the hamburgers.
406	2409	72	[That employee/36]	{develops/20}	[them/72]	That employee develops them.
406	3231	72	[Patricia Perez/36]	{played with/1}	[mat/98]	Patricia Perez played with mat.
406	242	72	[Kim Cox/31]	{eats/8}	[the burgers/72]	Kim Cox eats the burgers.
406	2489	72	[That doctor/31]	{prescribes/15}	[the analgesics/93]	That doctor prescribes the analgesics.
406	2515	72	[The terrible backache/91]	{is discovered by/16}	[her/31]	The terrible backache is discovered by her.
406	2530	72	[Painkillers/93]	{cure/17}	[that disease/91]	Painkillers cure that disease.
406	2477	72	[Anderson/30]	{assumes/23}	[such drugs/93]	Anderson assumes such drugs.
406	1538	72	[Tom Williams/3]	{just bought/2}	[cheeseburgers/72]	Tom Williams just bought cheeseburgers.
406	1536	72	[Tom/3]	{buys/2}	[chewable toys/119]	Tom buys chewable toys too.
406	3481	72	[Dog mat/98]	{is eating/8}	[them/119]	Dog mat is eating them.
406	432	72	[Prof. Garcia/20]	{is eating/8}	[hamburgers/72]	Prof. Garcia is eating hamburgers too.
406	1876	72	[Kim Cox/31]	{has got/2}	[them/72]	Kim Cox has got them.
406	1878	72	[Fiat panda/81]	{is acquired by/2}	[Kimberly Cox/31]	Fiat panda is acquired by Kimberly Cox too.
406	332	72	[Burgers/72]	{are eatenrby/8}	[Tom Williams/3]	Burgers are eatenrby Tom Williams.
407	1077	118	[James/0]	{has got/2}	[the pet-food/118]	James has got the pet-food.
407	2150	118	[A Machine Learning course/52]	{is attended by/6}	[that scholar/0]	A Machine Learning course is attended by that scholar.
407	2189	118	[Mary Garcia/20]	{presents/5}	[that class/52]	Mary Garcia presents that class.
407	1322	118	[She/20]	{just bought/2}	[the cars/79]	She just bought the cars.
407	1324	118	[That professor/20]	{got/2}	[a beef steak/73]	That professor got a beef steak too.
407	1259	118	[Catherine Kant/28]	{just bought/2}	[the pet-food/118]	Catherine Kant just bought the pet-food too.
407	2549	118	[Such patient/28]	{got/18}	[the backache/91]	Such patient got the backache.
407	2525	118	[An antipyretic drug/94]	{treats/17}	[it/91]	An antipyretic drug treats it.
407	2515	118	[Kim Cox/31]	{discovers/16}	[the backache/91]	Kim Cox discovers the backache.
407	3505	118	[Cath/106]	{is eating/8}	[the food for pet/118]	Cath is eating the food for pet.
407	2273	118	[It/118]	{is produced by/20}	[Mr. Jeffrey Phillips/35]	It is produced by Mr. Jeffrey Phillips.
407	1443	118	[That employee/35]	{just got/2}	[a boomerang/125]	That employee just got a boomerang.
407	284	118	[A t-bone steak/73]	{is eaten by/8}	[that worker/35]	A t-bone steak is eaten by that worker.
407	1426	118	[He/35]	{buys/2}	[the cars/79]	He buys the cars.
407	2274	118	[The boomerang/125]	{is developed by/20}	[chief Phillips/35]	The boomerang is developed by chief Phillips.
407	1441	118	[A food for pet/118]	{is bought by/2}	[him/35]	A food for pet is bought by him.
407	2294	118	[Such worker/35]	{produces/20}	[a t-bone steak/73]	Such worker produces a t-bone steak.
407	1246	118	[That aliment/73]	{is bought by/2}	[Miss Kant/28]	That aliment is bought by Miss Kant.
407	3067	118	[Such patient/28]	{plays with/1}	[lady cath/106]	Such patient plays with lady cath.
407	1337	118	[Pary/20]	{acquires/2}	[a pet-food/118]	Pary acquires a pet-food.
407	1883	118	[Kimberly Cox/31]	{buys/2}	[it/118]	Kimberly Cox buys it too.
407	2487	118	[An antipyretic/94]	{is prescribed by/15}	[such doctor/31]	An antipyretic is prescribed by such doctor.
407	803	118	[Trucks/79]	{are driven by/9}	[Kim Cox/31]	Trucks are driven by Kim Cox.
407	1870	118	[Such doctor/31]	{just got/2}	[the steak/73]	Such doctor just got the steak.
407	434	118	[Mary Garcia/20]	{eats/8}	[such aliment/73]	Mary Garcia eats such aliment.
408	1936	33	[Bmw station wagon/82]	{is acquired by/2}	[Gary Washington/33]	Bmw station wagon is acquired by Gary Washington.
408	1182	33	[Daniel/15]	{just got/2}	[that vehicle/82]	Daniel just got that vehicle too.
408	3396	33	[Gary Washington/33]	{played with/1}	[the pufs/115]	Gary Washington played with the pufs.
408	3039	33	[Daniel Moore/29]	{played with/1}	[those beasts/115]	Daniel Moore played with those beasts too.
408	3525	33	[The pet-food/118]	{is eaten by/8}	[those pets/115]	The pet-food is eaten by those pets.
408	1415	33	[It/118]	{is acquired by/2}	[uncle John/38]	It is acquired by uncle John.
408	2433	33	[He/38]	{produces/20}	[pasta/70]	He produces pasta.
408	1921	33	[Doctor Gary Washington/33]	{buys/2}	[footballs/129]	Doctor Gary Washington buys footballs.
408	2501	33	[That specialist/33]	{discovers/16}	[a terrible headache/89]	That specialist discovers a terrible headache.
408	2524	33	[An aspirin/94]	{treats/17}	[that disease/89]	An aspirin treats that disease.
408	2558	33	[Daniel Moore/29]	{has/18}	[a terrible headache/89]	Daniel Moore has a terrible headache.
408	2490	33	[Doc. Washington/33]	{prescribes/15}	[an aspirin/94]	Doc. Washington prescribes an aspirin.
408	2478	33	[Such drug/94]	{is assumed by/23}	[Daniel/29]	Such drug is assumed by Daniel.
408	1917	33	[Doc. Washington/33]	{just bought/2}	[maccheroni/70]	Doc. Washington just bought maccheroni.
408	1761	33	[Pasta/70]	{is acquired by/2}	[Beth/21]	Pasta is acquired by Beth too.
408	7	33	[Doctor Gary Washington/33]	{inhabits in/3}	[big apple/43]	Doctor Gary Washington inhabits in big apple.
408	2458	33	[The Electronics Faculty/58]	{has main seat in/19}	[it/43]	The Electronics Faculty has main seat in it.
408	2241	33	[The AI class/54]	{is offered by/22}	[the Department of Electronics/58]	The AI class is offered by the Department of Electronics.
408	358	33	[Gary Washinyton/33]	{eats/8}	[maccheroni/70]	Gary Washinyton eats maccheroni.
408	638	33	[Bmw station wagon/82]	{is driven by/9}	[that doctor/33]	Bmw station wagon is driven by that doctor.
408	908	33	[Daniel/15]	{drives/9}	[such means of transportation/82]	Daniel drives such means of transportation too.
408	2598	33	[That scholar/15]	{uses to play with/1}	[some dogs/115]	That scholar uses to play with some dogs.
408	1935	33	[Gary Washington/33]	{just got/2}	[the pet-food/118]	Gary Washington just got the pet-food.
408	1779	33	[It/118]	{is acquired by/2}	[Professor Harris/21]	It is acquired by Professor Harris too.
408	1675	33	[That food/118]	{is bought by/2}	[Daniel Moore/29]	That food is bought by Daniel Moore too.
409	491	69	[Neapolitan pizzas/69]	{are eaten by/8}	[John/2]	Neapolitan pizzas are eaten by John.
409	40	69	[That boy/2]	{is a visiting student in/11}	[Paris/46]	That boy is a visiting student in Paris.
409	2739	69	[He/2]	{plays with/1}	[Mary the female mustang/101]	He plays with Mary the female mustang.
409	2676	69	[J. Williams/34]	{plays with/1}	[that beast/101]	J. Williams plays with that beast too.
409	471	69	[Elizabeth Harris/21]	{is eating/8}	[the new york pizzas/69]	Elizabeth Harris is eating the new york pizzas.
409	1765	69	[Some tennis balls/129]	{are acquired by/2}	[her/21]	Some tennis balls are acquired by her.
409	1011	69	[They/129]	{are bought by/2}	[Miss Perez/36]	They are bought by Miss Perez too.
409	703	69	[She/36]	{is driving/9}	[the car/78]	She is driving the car.
409	2416	69	[That employee/36]	{produces/20}	[pikzas with cheese/69]	That employee produces pikzas with cheese.
409	541	69	[She/36]	{has lunch with/8}	[the pizzas/69]	She has lunch with the pizzas.
409	3222	69	[Such worker/36]	{uses to play with/1}	[mary the female mustang/101]	Such worker uses to play with mary the female mustang.
409	1016	69	[She/36]	{got/2}	[chewable toys/119]	She got chewable toys.
409	291	69	[New york pizzas/69]	{are eaeen by/8}	[James/34]	New york pizzas are eaeen by James.
409	2494	69	[Such medic/34]	{provides prescription of/15}	[some antimicrobial drugs/92]	Such medic provides prescription of some antimicrobial drugs.
409	1759	69	[The Neapolitan pizzas/69]	{are acquired by/2}	[Beth/21]	The Neapolitan pizzas are acquired by Beth.
409	586	69	[An auto/78]	{is driven by/9}	[her/21]	An auto is driven by her.
409	1770	69	[Chew toys/119]	{are bought hy/2}	[such lecturer/21]	Chew toys are bought hy such lecturer.
409	481	69	[The Neapolitan pizzas/69]	{are eaten by/8}	[Nancy Carter/23]	The Neapolitan pizzas are eaten by Nancy Carter.
409	2571	69	[She/23]	{has/18}	[some bad headaches/90]	She has some bad headaches.
409	865	69	[An auto/78]	{is driven by/9}	[such patient/23]	An auto is driven by such patient.
409	1733	69	[The Neapolitan pizzas/69]	{are acquired by/2}	[Mr. Lee/2]	The Neapolitan pizzas are acquired by Mr. Lee.
409	2064	69	[Quantum Mechanics theory articles/51]	{are studied by/4}	[that student/2]	Quantum Mechanics theory articles are studied by that student.
409	1005	69	[Pizzas/69]	{are acquired by/2}	[Patsy/36]	Pizzas are acquired by Patsy.
409	1291	69	[James Williams/34]	{just got/2}	[some Neapolitan pizzas/69]	James Williams just got some Neapolitan pizzas too.
409	1305	69	[An auto/78]	{is bought by/2}	[such medic/34]	An auto is bought by such medic too.
410	2249	57	[ML classes/53]	{are offered by/22}	[the Computer Science Faculty/57]	ML classes are offered by the Computer Science Faculty.
410	2157	57	[Daniel/15]	{attends/6}	[those lectures/53]	Daniel attends those lectures.
410	323	57	[Such boy/15]	{eats/8}	[the fresh fruit/75]	Such boy eats the fresh fruit.
410	1183	57	[That scholar/15]	{just got/2}	[a boomerang/125]	That scholar just got a boomerang.
410	908	57	[Bmw station wagon/82]	{is driven by/9}	[him/15]	Bmw station wagon is driven by him.
410	2228	57	[Washington/18]	{is tenured at/12}	[the School of CS/57]	Washington is tenured at the School of CS.
410	2234	57	[Daniel House/15]	{registered in/13}	[that department of the university/57]	Daniel House registered in that department of the university.
410	2058	57	[That boy/15]	{carefully looks at/4}	[the Probability Theory book/50]	That boy carefully looks at the Probability Theory book.
410	2453	57	[The School of CS/57]	{has headquarter in/19}	[Rome/42]	The School of CS has headquarter in Rome.
410	2452	57	[A software consulting company/63]	{has headquarter in/19}	[the Italian capital city/42]	A software consulting company has headquarter in the Italian capital city too.
411	1883	31	[The food for pet/118]	{is bought by/2}	[Doctor Cox/31]	The food for pet is bought by Doctor Cox.
411	1753	31	[John Lee/2]	{just got/2}	[it/118]	John Lee just got it too.
411	1389	31	[Christie/27]	{got/2}	[such food/118]	Christie got such food too.
411	1961	31	[Daniel/17]	{acquires/2}	[it/118]	Daniel acquires it too.
411	3480	31	[Dog lat/98]	{has lunch with/8}	[such food/118]	Dog lat has lunch with such food.
411	242	31	[Kimberly Cox/31]	{eats/8}	[some burgers/72]	Kimberly Cox eats some burgers too.
411	1694	31	[Mat/37]	{got/2}	[those aliments/72]	Mat got those aliments.
411	2514	31	[Kimberly Cox/31]	{discovers/16}	[some headaches/90]	Kimberly Cox discovers some headaches.
411	2527	31	[The antipyretic/94]	{treats/17}	[them/90]	The antipyretic treats them.
411	2561	31	[Christine House/27]	{has/18}	[such diseases/90]	Christine House has such diseases.
411	800	31	[Kimberly Cox/31]	{goes around with/9}	[bmw/82]	Kimberly Cox goes around with bmw.
411	1885	31	[Kim Cox/31]	{just got/2}	[a boomerang/125]	Kim Cox just got a boomerang.
411	1963	31	[Daniel Moore/17]	{just got/2}	[a boomerang/125]	Daniel Moore just got a boomerang too.
411	773	31	[Bmw/82]	{is driven by/9}	[that teacher/17]	Bmw is driven by that teacher.
411	1754	31	[Mr. Lee/2]	{acquires/2}	[bmw station wagon/82]	Mr. Lee acquires bmw station wagon.
411	2727	31	[Kimberly Cox/31]	{plays with/1}	[Mat/98]	Kimberly Cox plays with Mat.
411	3294	31	[Miss House/27]	{played with/1}	[that animal/98]	Miss House played with that animal too.
411	1390	31	[Bmw station wagon/82]	{is bought by/2}	[Christy/27]	Bmw station wagon is bought by Christy.
411	2487	31	[Doctor Cox/31]	{provides prescription of/15}	[an antipyretic drug/94]	Doctor Cox provides prescription of an antipyretic drug.
411	2469	31	[It/94]	{is assumed by/23}	[Christie/27]	It is assumed by Christie.
411	1876	31	[Doctor Cox/31]	{buys/2}	[cheeseburgers/72]	Doctor Cox buys cheeseburgers.
411	272	31	[Chrissie/27]	{is eating/8}	[them/72]	Chrissie is eating them.
411	1382	31	[That ill person/27]	{acquires/2}	[those aliments/72]	That ill person acquires those aliments.
411	2305	31	[Mat/37]	{develops/20}	[that food/72]	Mat develops that food.
411	1884	31	[Bmw/82]	{is acquired by/2}	[Kim Cox/31]	Bmw is acquired by Kim Cox.
412	3141	24	[Mr. Eric/24]	{uses to play with/1}	[big felines/109]	Mr. Eric uses to play with big felines.
412	407	24	[Steaks/74]	{are eaten by/8}	[such patient/24]	Steaks are eaten by such patient.
412	207	24	[Danny/17]	{is eating/8}	[such aliments/74]	Danny is eating such aliments too.
412	1351	24	[Eric/24]	{buys/2}	[them/74]	Eric buys them.
412	1975	24	[Charles/4]	{has got/2}	[beef steaks/74]	Charles has got beef steaks too.
412	517	24	[He/4]	{has lunch with/8}	[them/74]	He has lunch with them.
412	1403	24	[John Lee/38]	{acquires/2}	[such food/74]	John Lee acquires such food.
412	1949	24	[Beef steaks/74]	{are bought by/2}	[Daniel Moore/17]	Beef steaks are bought by Daniel Moore too.
412	1340	24	[Mr. Eric/24]	{buys/2}	[a two-wheeled motor vehicle/80]	Mr. Eric buys a two-wheeled motor vehicle too.
412	2566	24	[Such patient/24]	{got/18}	[nasty headaches/90]	Such patient got nasty headaches.
412	2499	24	[Doc. Washington/33]	{discovers/16}	[those diseases/90]	Doc. Washington discovers those diseases.
412	2522	24	[Antibacterials/92]	{fight/17}	[them/90]	Antibacterials fight them.
412	1347	24	[Eric/24]	{just got/2}	[the tennis ball/128]	Eric just got the tennis ball.
412	1919	24	[Such toy/128]	{is bought by/2}	[Gary Washington/33]	Such toy is bought by Gary Washington too.
412	1971	24	[It/128]	{is acquired by/2}	[Charles/4]	It is acquired by Charles too.
412	742	24	[Mr. Eric/24]	{is driving/9}	[a two-wheeled motor vehicle/80]	Mr. Eric is driving a two-wheeled motor vehicle.
412	643	24	[Such means of transport/80]	{is driven by/9}	[Doc. Washington/33]	Such means of transport is driven by Doc. Washington too.
412	1927	24	[That specialist/33]	{acquires/2}	[a dried food/120]	That specialist acquires a dried food.
412	2482	24	[Some antibiotics/92]	{are assumed by/23}	[Eric/24]	Some antibiotics are assumed by Eric.
412	2491	24	[Doc. yashington/33]	{provides prescription of/15}	[those medicines/92]	Doc. yashington provides prescription of those medicines.
412	5	24	[Mister Simmons/24]	{inhabits in/3}	[big apple/43]	Mister Simmons inhabits in big apple.
412	4	24	[Uncle John/38]	{usually lives in/3}	[it/43]	Uncle John usually lives in it too.
412	2265	24	[That employee/38]	{has been hired in/21}	[the agricultural company/67]	That employee has been hired in the agricultural company.
412	2428	24	[The two-wheeled motor vehicle/80]	{iq produced by/20}	[such worker/38]	The two-wheeled motor vehicle iq produced by such worker.
412	2658	24	[John Lee/38]	{played with/1}	[some big felines/109]	John Lee played with some big felines.
413	2169	52	[Mr. Hall/16]	{teaches/5}	[a ML course/52]	Mr. Hall teaches a ML course.
413	2095	52	[Donna/10]	{follows/6}	[that lecture/52]	Donna follows that lecture.
413	2263	52	[Such course/52]	{is offered by/22}	[the Economic and Finance Faculty/62]	Such course is offered by the Economic and Finance Faculty.
413	2225	52	[George Hall/16]	{is full professor at/12}	[the School of Economics and Finance/62]	George Hall is full professor at the School of Economics and Finance.
413	822	52	[Mustangs/84]	{are driven by/9}	[such teacher/16]	Mustangs are driven by such teacher.
413	2422	52	[Patsy/36]	{devebops/20}	[those meanss of transport/84]	Patsy devebops those meanss of transport.
413	3233	52	[She/36]	{uses to play with/1}	[the kitty/112]	She uses to play with the kitty.
413	3743	52	[The ML course/52]	{requires/26}	[the written part/121]	The ML course requires the written part.
413	3681	52	[Brown/10]	{prepares for/25}	[a written test/121]	Brown prepares for a written test.
414	3370	95	[Mr. Wolf/26]	{uses to play with/1}	[Charlie/95]	Mr. Wolf uses to play with Charlie.
414	450	95	[He/26]	{is eating/8}	[the salad/77]	He is eating the salad.
414	3097	95	[Brian Ward/9]	{uses to play with/1}	[Charles/95]	Brian Ward uses to play with Charles.
414	48	95	[That student/9]	{is a visiting student in/11}	[the Italian capital city/42]	That student is a visiting student in the Italian capital city.
414	3619	95	[The stick/126]	{is chased by/0}	[Charlie/95]	The stick is chased by Charlie.
414	2845	95	[Paris Gray/22]	{plays with/1}	[Charles/95]	Paris Gray plays with Charles.
414	575	95	[She/22]	{goes around with/9}	[bmw station wagon/82]	She goes around with bmw station wagon.
414	2866	95	[Miss Gray/40]	{plays with/1}	[Charlie/95]	Miss Gray plays with Charlie.
414	2387	95	[The rabbit kibbles/116]	{are produced by/20}	[her/40]	The rabbit kibbles are produced by her.
414	3562	95	[They/116]	{are eaten by/8}	[Charlix/95]	They are eaten by Charlix.
414	1872	95	[They/116]	{are acquired by/2}	[Kimberly Cox/31]	They are acquired by Kimberly Cox.
414	2002	95	[They/116]	{are bought by/2}	[Paris/22]	They are bought by Paris too.
414	1898	95	[They/116]	{are bought by/2}	[Mr. Wolf/26]	They are bought by Mr. Wolf too.
414	2545	95	[Such ill person/26]	{got/18}	[a fever/87]	Such ill person got a fever.
414	2719	95	[Kim Cox/31]	{plays with/1}	[Charles/95]	Kim Cox plays with Charles.
414	2488	95	[That woman/31]	{provides prescription of/15}	[antibiotics/92]	That woman provides prescription of antibiotics.
414	2521	95	[Those medicines/92]	{cure/17}	[a nastyyflu/87]	Those medicines cure a nastyyflu.
414	2517	95	[Such disease/87]	{is discovered by/16}	[Kim Cox/31]	Such disease is discovered by Kim Cox.
414	240	95	[The caesar salad/77]	{is eaten by/8}	[that woman/31]	The caesar salad is eaten by that woman.
415	2195	48	[Professor Gray/22]	{authors/7}	[Dynamical Systems book/48]	Professor Gray authors Dynamical Systems book.
415	2019	48	[Chris/8]	{reads/4}	[that text/48]	Chris reads that text.
415	67	48	[Such boy/8]	{is a visiting student in/11}	[big apple/43]	Such boy is a visiting student in big apple.
415	1838	48	[Such student/8]	{got/2}	[a cheeseburger/71]	Such student got a cheeseburger.
416	553	2	[A two-wheeled motor vehicle/80]	{is driven by/9}	[Mr. Lee/2]	A two-wheeled motor vehicle is driven by Mr. Lee.
416	922	2	[That means of transport/80]	{is driven by/9}	[Dan/29]	That means of transport is driven by Dan too.
416	1741	2	[Lee/2]	{just got/2}	[some beef steaks/74]	Lee just got some beef steaks.
416	1715	2	[Gary Washington/18]	{acquires/2}	[those aliments/74]	Gary Washington acquires those aliments too.
416	487	2	[John Lee/2]	{eats/8}	[that food/74]	John Lee eats that food.
416	2064	2	[That student/2]	{is reading/4}	[the Quantum Mechanics notes/51]	That student is reading the Quantum Mechanics notes.
416	2200	2	[Washington/18]	{is the author of/7}	[such books/51]	Washington is the author of such books.
416	2739	2	[Lee/2]	{plays with/1}	[Mary/101]	Lee plays with Mary.
416	3530	2	[That pet/101]	{has lunch with/8}	[the food for pet/118]	That pet has lunch with the food for pet.
416	2089	2	[John Lee/2]	{attends/6}	[course of Design Patterns/56]	John Lee attends course of Design Patterns.
416	2262	2	[Those lectures/56]	{are offered by/22}	[the Department of Economy/62]	Those lectures are offered by the Department of Economy.
416	2190	2	[Gary Washington/18]	{presents/5}	[them/56]	Gary Washington presents them.
416	41	2	[John/2]	{is a visiting student in/11}	[Los Angeles/44]	John is a visiting student in Los Angeles.
416	16	2	[James Williams/34]	{usually lives in/3}	[that city/44]	James Williams usually lives in that city.
416	1299	2	[He/34]	{acquires/2}	[some beef steaks/74]	He acquires some beef steaks.
416	2676	2	[That doctor/34]	{uses to play with/1}	[Mary/101]	That doctor uses to play with Mary.
416	3574	2	[Thegstick/126]	{is chased by/0}	[that pet/101]	Thegstick is chased by that pet.
416	3701	2	[A written test/121]	{is prepared by/25}	[Mr. Lee/2]	A written test is prepared by Mr. Lee.
416	1753	2	[He/2]	{just bought/2}	[the food for pet/118]	He just bought the food for pet.
416	1730	2	[A motorcycle/80]	{is bought by/2}	[that student/2]	A motorcycle is bought by that student too.
416	562	2	[Caesar/37]	{is driving/9}	[such vehicle/80]	Caesar is driving such vehicle.
417	2890	18	[Washington/18]	{played with/1}	[Robert/104]	Washington played with Robert.
417	2659	18	[John Lee/38]	{placed with/1}	[such pet/104]	John Lee placed with such pet too.
417	1721	18	[Washington/18]	{just got/2}	[the auto/78]	Washington just got the auto.
417	1461	18	[Kevin Ross/32]	{has got/2}	[it/78]	Kevin Ross has got it too.
417	1448	18	[The hamburger/71]	{is acquired by/2}	[him/32]	The hamburger is acquired by him too.
417	1469	18	[A boomerang/125]	{is bought by/2}	[that medic/32]	A boomerang is bought by that medic too.
417	1573	18	[It/125]	{is acquired by/2}	[Richard Allen/6]	It is acquired by Richard Allen too.
417	2194	18	[A Machine Learning class/52]	{is presented by/5}	[Washington/18]	A Machine Learning class is presented by Washington.
417	2253	18	[A Dynamical systems Faculty/59]	{provides/22}	[that lecture/52]	A Dynamical systems Faculty provides that lecture.
417	2140	18	[A Machine Learning class/52]	{is followed by/6}	[Ricky/6]	A Machine Learning class is followed by Ricky.
417	27	18	[Such scholar/6]	{is on visit in/11}	[DC/47]	Such scholar is on visit in DC.
417	2200	18	[Washington/18]	{wrote/7}	[the Quantum Mechanics books/51]	Washington wrote the Quantum Mechanics books.
417	2068	18	[R. Allen/6]	{carefully looks at/4}	[those volumes/51]	R. Allen carefully looks at those volumes.
417	1716	18	[Gary Washington/18]	{acquires/2}	[tana kibbles/116]	Gary Washington acquires tana kibbles.
417	165	18	[That professor/18]	{has lunch with/8}	[a hamburger/71]	That professor has lunch with a hamburger.
417	766	18	[Gary Washington/18]	{goes around with/9}	[the car/78]	Gary Washington goes around with the car.
417	1383	18	[That means of transportation/78]	{is acquired by/2}	[Christy/27]	That means of transportation is acquired by Christy.
417	2471	18	[Painkillers/93]	{are assumed by/23}	[that ill person/27]	Painkillers are assumed by that ill person.
417	2529	18	[Such drugs/93]	{cure/17}	[the terrible headache/89]	Such drugs cure the terrible headache.
417	2498	18	[Such medicines/93]	{are prescribed by/15}	[Doctor Ross/32]	Such medicines are prescribed by Doctor Ross.
417	1729	18	[Professor Gary Washington/18]	{has got/2}	[a boomerang/125]	Professor Gary Washington has got a boomerang.
417	1708	18	[Such lecturer/18]	{has got/2}	[the burger/71]	Such lecturer has got the burger too.
417	2445	18	[J. Lee/38]	{develops/20}	[it/71]	J. Lee develops it.
418	2535	87	[The nasty flu/87]	{is what affects/18}	[Robert/25]	The nasty flu is what affects Robert.
418	2526	87	[The antipyretic/94]	{fights/17}	[it/87]	The antipyretic fights it.
418	2493	87	[Dr. Williams/34]	{prescribes/15}	[the antipyretrc drug/94]	Dr. Williams prescribes the antipyretrc drug.
418	2484	87	[That medicine/94]	{is assumed by/23}	[Robert/25]	That medicine is assumed by Robert.
418	2512	87	[James Williams/34]	{discovers/16}	[the cold/87]	James Williams discovers the cold.
419	966	25	[Burgers/72]	{are bought by/2}	[Robert Reed/25]	Burgers are bought by Robert Reed.
419	392	25	[Calherine Kant/41]	{eats/8}	[such food/72]	Calherine Kant eats such food.
419	1190	25	[Jaguars/85]	{are bought by/2}	[such worker/41]	Jaguars are bought by such worker.
419	3414	25	[Rob Reed/25]	{played with/1}	[some jaguars/109]	Rob Reed played with some jaguars.
419	3267	25	[Daniel/17]	{plays with/1}	[those pets/109]	Daniel plays with those pets too.
419	959	25	[Tennis balls/129]	{are boughtuby/2}	[Robert/25]	Tennis balls are boughtuby Robert.
419	933	25	[Wolf/13]	{acquires/2}	[them/129]	Wolf acquires them too.
419	1921	25	[Doctor Gary Washington/33]	{buys/2}	[those toys/129]	Doctor Gary Washington buys those toys too.
419	3393	25	[Such doctor/33]	{plays with/1}	[some big felines/109]	Such doctor plays with some big felines.
419	2537	25	[Mr. Reed/25]	{has/18}	[a nasty cough/88]	Mr. Reed has a nasty cough.
419	956	25	[Jaguars/85]	{are acquired by/2}	[that ill person/25]	Jaguars are acquired by that ill person.
419	2486	25	[He/25]	{takes/23}	[some painkillers/93]	He takes some painkillers.
419	2533	25	[They/93]	{treat/17}	[a bad nasty cough/88]	They treat a bad nasty cough.
419	2492	25	[Gary Washington/33]	{prescribes/15}	[such drugs/93]	Gary Washington prescribes such drugs.
419	362	25	[Such man/33]	{eats/8}	[cheeseburgers/72]	Such man eats cheeseburgers.
419	1954	25	[Daniel Moore/17]	{has got/2}	[such aliments/72]	Daniel Moore has got such aliments.
419	965	25	[A desiccated fhod/120]	{is acquired by/2}	[Rob Reed/25]	A desiccated fhod is acquired by Rob Reed too.
419	3508	25	[Big felines/109]	{have launch with/8}	[it/120]	Big felines have launch with it.
419	232	25	[Burgers/72]	{wre eaten by/8}	[Robert/25]	Burgers wre eaten by Robert too.
419	2357	25	[Cath/41]	{produces/20}	[those aliments/72]	Cath produces those aliments.
419	10	25	[Rob Reed/25]	{usually lives in/3}	[Washington/47]	Rob Reed usually lives in Washington.
419	9	25	[Mr. Wolf/13]	{inhabits in/3}	[that urban center/47]	Mr. Wolf inhabits in that urban center too.
419	2454	25	[A big farm/67]	{has headquarter in/19}	[that city/47]	A big farm has headquarter in that city.
419	99	25	[Mr. Wolf/13]	{is on visit in/11}	[the city of US government seat/47]	Mr. Wolf is on visit in the city of US government seat.
419	717	25	[Robert/25]	{is driving/9}	[jaguars/85]	Robert is driving jaguars.
420	3266	103	[Danny/17]	{uses to play with/1}	[Erik the cat/103]	Danny uses to play with Erik the cat.
420	1953	103	[Such lecturer/17]	{has got/2}	[the desiccated food/120]	Such lecturer has got the desiccated food.
420	1225	103	[Paris Cox/1]	{has got/2}	[a dried food/120]	Paris Cox has got a dried food too.
420	1217	103	[The balloon/128]	{is bought by/2}	[such girl/1]	The balloon is bought by such girl too.
420	2389	103	[It/128]	{is developed by/20}	[Paris Gray/40]	It is developed by Paris Gray.
420	3392	103	[Doc. Washington/33]	{played with/1}	[Erik the cat/103]	Doc. Washington played with Erik the cat.
420	7	103	[Big apple/43]	{is the home town of/3}	[such doctor/33]	Big apple is the home town of such doctor.
420	1918	103	[Jaguars/85]	{are bought by/2}	[that medic/33]	Jaguars are bought by that medic.
420	735	103	[Eric Simmons/24]	{drives/9}	[such meanss of transport/85]	Eric Simmons drives such meanss of transport.
420	1346	103	[That patient/24]	{just bought/2}	[such meanss of transportation/85]	That patient just bought such meanss of transportation.
420	2783	103	[Parif/1]	{plays with/1}	[Erik the cat/103]	Parif plays with Erik the cat.
420	1232	103	[The new york pizza/68]	{is acquired by/2}	[that girl/1]	The new york pizza is acquired by that girl.
420	406	103	[Eric/24]	{eats/8}	[that aliment/68]	Eric eats that aliment.
420	5	103	[Big apple/43]	{is the home town of/3}	[him/24]	Big apple is the home town of him.
420	2568	103	[That patient/24]	{got/18}	[a headache/89]	That patient got a headache.
420	2867	103	[Miss Gray/40]	{uses to play with/1}	[Erik the cat/103]	Miss Gray uses to play with Erik the cat.
420	1277	103	[That employee/40]	{just got/2}	[the dried food/120]	That employee just got the dried food.
420	3558	103	[Erik the cat/103]	{has lunch with/8}	[it/120]	Erik the cat has lunch with it.
420	1355	103	[A dried fnod/120]	{is bought by/2}	[Mister Simmons/24]	A dried fnod is bought by Mister Simmons.
420	1927	103	[Doctor Gary Washington/33]	{acquires/2}	[it/120]	Doctor Gary Washington acquires it too.
420	2374	103	[Miss Gray/40]	{produces/20}	[that food/120]	Miss Gray produces that food.
420	3676	103	[The ball/128]	{is chased by/0}	[Erik/103]	The ball is chased by Erik.
420	1919	103	[Doctor Gary Washington/33]	{buys/2}	[a tennis ball/128]	Doctor Gary Washington buys a tennis ball.
420	3140	103	[Eric/24]	{played with/1}	[Erik the cat/103]	Eric played with Erik the cat.
421	2165	56	[George Hall/16]	{is teaching/5}	[some DP lectures/56]	George Hall is teaching some DP lectures.
421	2154	56	[Big James/0]	{zttends/6}	[those courses/56]	Big James zttends those courses.
421	2629	56	[That scholar/0]	{played with/1}	[the big wild feline/108]	That scholar played with the big wild feline.
421	2262	56	[Some DP lectures/56]	{are offered by/22}	[an Economic and Finance Faculty/62]	Some DP lectures are offered by an Economic and Finance Faculty.
421	2225	56	[George Hall/16]	{is tenured at/12}	[such faculty/62]	George Hall is tenured at such faculty.
422	0	45	[Siena/45]	{is the home town of/3}	[Ward/9]	Siena is the home town of Ward.
422	3102	45	[That scholar/9]	{uses to play with/1}	[the dogs/115]	That scholar uses to play with the dogs.
422	3333	45	[Miss Carter/23]	{played with/1}	[those pets/115]	Miss Carter played with those pets too.
422	2466	45	[She/23]	{assumes/23}	[the aspirin/94]	She assumes the aspirin.
422	483	45	[The fruit/75]	{is eaten by/8}	[such patient/23]	The fruit is eaten by such patient.
422	124	45	[Mustangs/84]	{have been licedsed in/10}	[Siena/45]	Mustangs have been licedsed in Siena.
422	1445	45	[Those meanss of transport/84]	{are bought by/2}	[Kevin Ross/32]	Those meanss of transport are bought by Kevin Ross.
422	2344	45	[Miss Sjott/39]	{develops/20}	[them/84]	Miss Sjott develops them.
422	1939	45	[Such meanss of transport/84]	{are bought by/2}	[Dyniel Moore/17]	Such meanss of transport are bought by Dyniel Moore.
422	2160	45	[The course of Design Patterns/56]	{are presented by/5}	[that teacher/17]	The course of Design Patterns are presented by that teacher.
422	2457	45	[An industrial plant/66]	{has main seat in/19}	[Sienna/45]	An industrial plant has main seat in Sienna.
422	50	45	[Ward/9]	{is a visiting student in/11}	[Siena/45]	Ward is a visiting student in Siena.
422	2046	45	[A Probability Theory book/50]	{is studied by/4}	[such boy/9]	A Probability Theory book is studied by such boy.
422	2205	45	[Daniel/17]	{wrnte/7}	[such text/50]	Daniel wrnte such text.
423	1064	0	[Big James/0]	{just got/2}	[the steak/73]	Big James just got the steak.
423	2320	0	[It/73]	{is developed by/20}	[Caesar Clark/37]	It is developed by Caesar Clark.
423	2977	0	[Such employee/37]	{plays with/1}	[Tom/100]	Such employee plays with Tom.
423	2310	0	[He/37]	{produces/20}	[panda/81]	He produces panda.
423	1077	0	[James Johnson/0]	{has got/2}	[a food for pet/118]	James Johnson has got a food for pet.
423	1072	0	[Fiat panda/81]	{is acquired by/2}	[such boy/0]	Fiat panda is acquired by such boy too.
423	666	0	[It/81]	{is driven by/9}	[Prof. Garcia/20]	It is driven by Prof. Garcia.
423	855	0	[K. Ross/32]	{drives/9}	[that means of transportation/81]	K. Ross drives that means of transportation too.
423	54	0	[James/0]	{is a visiting student in/11}	[Rome/42]	James is a visiting student in Rome.
423	444	0	[That scholar/0]	{has lunch with/8}	[a steak/73]	That scholar has lunch with a steak.
423	414	0	[Mister Simmons/24]	{eats/8}	[such food/73]	Mister Simmons eats such food too.
423	2566	0	[Eric/24]	{got/18}	[the headaches/90]	Eric got the headaches.
423	2153	0	[Big James/0]	{attends/6}	[the Business class/55]	Big James attends the Business class.
423	2255	0	[The Faculty of Physics/60]	{provides/22}	[that course/55]	The Faculty of Physics provides that course.
423	1063	0	[The tennis balls/129]	{are acquired by/2}	[James Johnson/0]	The tennis balls are acquired by James Johnson.
423	1687	0	[Caesar/37]	{buys/2}	[the balls/129]	Caesar buys the balls too.
423	2076	0	[Quantum Mechanics books/51]	{are studied by/4}	[James/0]	Quantum Mechanics books are studied by James.
423	3723	0	[Such student/0]	{prepares for/25}	[the practical exam/124]	Such student prepares for the practical exam.
423	2641	0	[That boy/0]	{plays with/1}	[Tom/100]	That boy plays with Tom.
423	3145	0	[Eric/24]	{plays with/1}	[it/100]	Eric plays with it too.
423	693	0	[Panda/81]	{is driven by/9}	[j. johnson/0]	Panda is driven by j. johnson.
424	3141	109	[Eric Simmons/24]	{plays with/1}	[big felines/109]	Eric Simmons plays with big felines.
424	406	109	[Such patient/24]	{eatx/8}	[a pizza/68]	Such patient eatx a pizza.
424	1362	109	[He/24]	{just got/2}	[such aliment/68]	He just got such aliment.
424	2568	109	[The bad headache/89]	{is what affects/18}	[such ill person/24]	The bad headache is what affects such ill person.
424	2506	109	[Doctor Ross/32]	{discovers/16}	[it/89]	Doctor Ross discovers it.
424	3351	109	[Such doctor/32]	{uses to play with/1}	[big felines/109]	Such doctor uses to play with big felines.
424	1465	109	[He/32]	{buya/2}	[the muscle car/83]	He buya the muscle car.
424	1466	109	[A pizza/68]	{is bought by/2}	[such doctor/32]	A pizza is bought by such doctor too.
424	1451	109	[The footballs/128]	{is bought by/2}	[such man/32]	The footballs is bought by such man too.
424	3309	109	[George Hall/16]	{uses to play with/1}	[big felines/109]	George Hall uses to play with big felines.
424	2576	109	[Brown/10]	{is supervised by/14}	[him/16]	Brown is supervised by him.
424	2169	109	[Such teacher/16]	{is teaching/5}	[the ml course/52]	Such teacher is teaching the ml course.
424	2763	109	[Kant/41]	{uses to play with/1}	[big felines/109]	Kant uses to play with big felines.
424	2351	109	[The food for pet/118]	{is produced by/20}	[her/41]	The food for pet is produced by her.
424	1649	109	[It/118]	{is acquired by/2}	[Donna/10]	It is acquired by Donna.
424	108	109	[She/10]	{is on visit in/11}	[the Italian capital city/42]	She is on visit in the Italian capital city.
424	1648	109	[A new york pizza/68]	{is acquired by/2}	[that scholar/10]	A new york pizza is acquired by that scholar.
424	3510	109	[The pet-food/118]	{is eaten by/8}	[the jaguars/109]	The pet-food is eaten by the jaguars.
424	3183	109	[Miss Brown/10]	{uses to play with/1}	[such animals/109]	Miss Brown uses to play with such animals.
424	3683	109	[A practical exam/124]	{is prepared by/25}	[such student/10]	A practical exam is prepared by such student.
424	3591	109	[A footballs/128]	{is chased by/0}	[some big felines/109]	A footballs is chased by some big felines.
425	3393	109	[Dzc. Washington/33]	{uses to play with/1}	[the jaguars/109]	Dzc. Washington uses to play with the jaguars.
425	2868	109	[Paris Gray/40]	{played with/1}	[such pets/109]	Paris Gray played with such pets too.
425	3162	109	[S. Smith/7]	{plays with/1}	[jaguars/109]	S. Smith plays with jaguars too.
425	3309	109	[Professor Hall/16]	{uses to play with/1}	[them/109]	Professor Hall uses to play with them too.
425	3141	109	[Eric Simmons/24]	{uses to play with/1}	[those pets/109]	Eric Simmons uses to play with those pets too.
425	1340	109	[Such ill person/24]	{acquires/2}	[the two-wheeled motor vehicle/80]	Such ill person acquires the two-wheeled motor vehicle.
425	3590	109	[The balls/129]	{are chased by/0}	[some big felines/109]	The balls are chased by some big felines.
425	1791	109	[Sarah/7]	{buys/2}	[tennis balls/129]	Sarah buys tennis balls.
425	2119	109	[Such student/7]	{follows/6}	[some course of Design Patterns/56]	Such student follows some course of Design Patterns.
425	886	109	[She/7]	{drives/9}	[a two-wheeled motor vehicle/80]	She drives a two-wheeled motor vehicle.
425	3508	109	[The paguars/109]	{are eating/8}	[the dried food/120]	The paguars are eating the dried food.
426	2162	54	[Danny/17]	{presents/5}	[an AI course/54]	Danny presents an AI course.
426	1963	54	[He/17]	{just got/2}	[a boomerang/125]	He just got a boomerang.
426	2136	54	[An Artificial Intelligence course/54]	{is attended by/6}	[Miss Cox/1]	An Artificial Intelligence course is attended by Miss Cox.
426	2246	54	[A School of Computer Science/57]	{offejs/22}	[it/54]	A School of Computer Science offejs it.
426	3741	54	[The oral exam/122]	{is xequired in/26}	[an Artificial Intelligence course/54]	The oral exam is xequired in an Artificial Intelligence course.
426	3694	54	[Paris Cox/1]	{prepares for/25}	[an oral test/122]	Paris Cox prepares for an oral test.
426	61	54	[She/1]	{is a visiting student in/11}	[New York/43]	She is a visiting student in New York.
426	2782	54	[She/1]	{played with/1}	[Charles/95]	She played with Charles.
427	3486	97	[Chewable toys/119]	{are eaten by/8}	[lady Beth/97]	Chewable toys are eaten by lady Beth.
427	3150	97	[Eric Simmons/24]	{uses to play with/1}	[that pet/97]	Eric Simmons uses to play with that pet.
427	1341	97	[Mustangp/84]	{are bought by/2}	[such ill person/24]	Mustangp are bought by such ill person.
427	1345	97	[Spaghetti/70]	{is bought by/2}	[him/24]	Spaghetti is bought by him too.
427	258	97	[Sarah/7]	{is eating/8}	[such food/70]	Sarah is eating such food.
427	1319	97	[Prof. Garcia/20]	{bzys/2}	[that aliment/70]	Prof. Garcia bzys that aliment.
427	2877	97	[Miss Gray/40]	{playx with/1}	[lady Beth/97]	Miss Gray playx with lady Beth.
427	2961	97	[Mary/20]	{uses to play with/1}	[it/97]	Mary uses to play with it too.
427	2688	97	[Dr. Williams/34]	{plays with/1}	[such animal/97]	Dr. Williams plays with such animal too.
427	1293	97	[That doctor/34]	{has got/2}	[spaghetti/70]	That doctor has got spaghetti.
427	428	97	[Mary/20]	{has lunch with/8}	[such aliment/70]	Mary has lunch with such aliment.
427	3171	97	[Sarah Smith/7]	{playr with/1}	[Beth/97]	Sarah Smith playr with Beth.
427	2115	97	[Such scholar/7]	{follows/6}	[the ML class/52]	Such scholar follows the ML class.
427	3609	97	[Lady Beth/97]	{tries to catch/0}	[a wood stick/126]	Lady Beth tries to catch a wood stick.
428	1583	23	[Nancy Carter/23]	{buys/2}	[footballs/129]	Nancy Carter buys footballs.
428	3675	23	[Such toys/129]	{are chased by/0}	[Erik/103]	Such toys are chased by Erik.
428	1869	23	[They/129]	{are bought by/2}	[Kimberly Cox/31]	They are bought by Kimberly Cox.
428	237	23	[Kim Cox/31]	{has lunch with/8}	[the t-bone steaks/74]	Kim Cox has lunch with the t-bone steaks.
428	1949	23	[Daniel Moore/17]	{buys/2}	[that food/74]	Daniel Moore buys that food.
428	862	23	[Miss Carter/23]	{drives/9}	[mustang/83]	Miss Carter drives mustang.
428	2572	23	[Such patient/23]	{has/18}	[a cough/88]	Such patient has a cough.
428	2523	23	[Bntibacterials/92]	{cure/17}	[it/88]	Bntibacterials cure it.
428	2488	23	[Those medicines/92]	{are prescribed by/15}	[kim cox/31]	Those medicines are prescribed by kim cox.
428	1597	23	[Nancy Carter/23]	{buys/2}	[a food for pet/118]	Nancy Carter buys a food for pet.
428	3329	23	[She/23]	{plays with/1}	[Erik/103]	She plays with Erik.
428	3014	23	[Mr. Cooke/11]	{played with/1}	[Erik the cat/103]	Mr. Cooke played with Erik the cat too.
428	1595	23	[A muscle car/83]	{is bought by/2}	[Nancy Carter/23]	A muscle car is bought by Nancy Carter.
428	1491	23	[Miss Scott/39]	{got/2}	[such means of transportation/83]	Miss Scott got such means of transportation too.
428	1585	23	[Miss Nancy/23]	{has got/2}	[the t-bone steaks/74]	Miss Nancy has got the t-bone steaks too.
428	477	23	[That ill person/23]	{eats/8}	[them/74]	That ill person eats them.
428	207	23	[Those aliments/74]	{are eaten by/8}	[Danny/17]	Those aliments are eaten by Danny too.
428	2467	23	[The antimicrobial drugs/92]	{are assumed by/23}	[Nancy Carter/23]	The antimicrobial drugs are assumed by Nancy Carter.
429	1165	128	[Daniel/15]	{buys/2}	[the ball/128]	Daniel buys the ball.
429	1160	128	[A fresh fruit/75]	{is bought by/2}	[him/15]	A fresh fruit is bought by him too.
429	2373	128	[That aliment/75]	{is developed by/20}	[Catherine Kant/41]	That aliment is developed by Catherine Kant.
429	1711	128	[A tennis ball/128]	{is bought by/2}	[Professor Gary Washington/18]	A tennis ball is bought by Professor Gary Washington.
429	2897	128	[Such teacher/18]	{played with/1}	[the cat/112]	Such teacher played with the cat.
429	3359	128	[Kevin Ross/32]	{played with/1}	[such animal/112]	Kevin Ross played with such animal too.
429	3338	128	[Nancy Carter/23]	{uses to play with/1}	[it/112]	Nancy Carter uses to play with it too.
429	3520	128	[Such beast/112]	{eats/8}	[a food for pet/118]	Such beast eats a food for pet.
429	2363	128	[Kant/41]	{produces/20}	[a tennis ball/128]	Kant produces a tennis ball.
429	1184	128	[A motorcycle/80]	{is acquired by/2}	[her/41]	A motorcycle is acquired by her.
429	769	128	[That means of transport/80]	{is driven by/9}	[Gary Washington/18]	That means of transport is driven by Gary Washington.
429	1444	128	[Doctor Ross/32]	{just bought/2}	[such means of transportation/80]	Doctor Ross just bought such means of transportation.
429	859	128	[It/80]	{is driven by/9}	[him/32]	It is driven by him.
429	1191	128	[A balloon/128]	{is bought by/2}	[Kant/41]	A balloon is bought by Kant.
429	19	128	[The most important californian city/44]	{is the home town of/3}	[Cath/41]	The most important californian city is the home town of Cath.
429	1581	128	[The balloon/128]	{is acquired by/2}	[Miss Carter/23]	The balloon is acquired by Miss Carter.
429	483	128	[That patient/23]	{has lunch with/8}	[a fresh fruit/75]	That patient has lunch with a fresh fruit.
429	2466	128	[An aspirin/94]	{is assumed by/23}	[her/23]	An aspirin is assumed by her.
429	1451	128	[A tennis ball/128]	{is bought by/2}	[K. Ross/32]	A tennis ball is bought by K. Ross.
429	3636	128	[It/128]	{is chased by/0}	[the kitty/112]	It is chased by the kitty.
430	249	76	[George Hall/16]	{eats/8}	[the fresh fruits/76]	George Hall eats the fresh fruits.
430	816	76	[Luxury cary/85]	{are driven by/9}	[that teacher/16]	Luxury cary are driven by that teacher.
430	780	76	[Jaguars/85]	{are driven by/9}	[chief Phillips/35]	Jaguars are driven by chief Phillips too.
430	2276	76	[That worker/35]	{develops/20}	[fruits/76]	That worker develops fruits.
430	1432	76	[Chew toys/119]	{are acquired by/2}	[him/35]	Chew toys are acquired by him.
430	1145	76	[Virginqa/12]	{just got/2}	[some fresh fruits/76]	Virginqa just got some fresh fruits too.
430	1873	76	[Doctor Cox/31]	{buys/2}	[those aliments/76]	Doctor Cox buys those aliments too.
430	1665	76	[Such food/76]	{are acquired by/2}	[daniel moore/29]	Such food are acquired by daniel moore too.
430	1658	76	[Such patient/29]	{got/2}	[jaguars/85]	Such patient got jaguars too.
430	1866	76	[Such vehicles/85]	{are bought by/2}	[Kimberly Cox/31]	Such vehicles are bought by Kimberly Cox too.
430	121	76	[They/85]	{are registered in/10}	[Rome/42]	They are registered in Rome.
430	2453	76	[A CS Department/57]	{is located in/19}	[it/42]	A CS Department is located in it.
430	1431	76	[Mr. Jeffrey Phillips/35]	{just got/2}	[some fruits/76]	Mr. Jeffrey Phillips just got some fruits.
430	3240	76	[Such employee/35]	{uses to play with/1}	[a wolf/111]	Such employee uses to play with a wolf.
430	3631	76	[A tennis ball/128]	{is chased by/0}	[the wolf/111]	A tennis ball is chased by the wolf.
430	239	76	[Kimberly Cox/31]	{is eating/8}	[some fresh fruits/76]	Kimberly Cox is eating some fresh fruits.
430	2518	76	[Kim Cox/31]	{discovered/16}	[the bad nasty cough/88]	Kim Cox discovered the bad nasty cough.
430	1874	76	[Chewable toys/119]	{are bought by/2}	[such woman/31]	Chewable toys are bought by such woman.
430	349	76	[Daniel Moore/29]	{is eating/8}	[fruits/76]	Daniel Moore is eating fruits.
430	2557	76	[A cough/88]	{is what affects/18}	[Daniel/29]	A cough is what affects Daniel.
430	1041	76	[The fresh fruits/76]	{are acquired by/2}	[Professor Hall/16]	The fresh fruits are acquired by Professor Hall.
430	279	76	[Mr. Jeffrey Phillips/35]	{is eating/8}	[those aliments/76]	Mr. Jeffrey Phillips is eating those aliments.
430	419	76	[Anderson/12]	{eats/8}	[fresh fruits/76]	Anderson eats fresh fruits too.
430	2028	76	[The Quantum Mechanics theory articles/51]	{are studied by/4}	[her/12]	The Quantum Mechanics theory articles are studied by her.
430	2220	76	[Professor G. Hall/16]	{is the author of/7}	[such texts/51]	Professor G. Hall is the author of such texts.
431	2458	58	[The Department of Electronics/58]	{has main seat in/19}	[NY/43]	The Department of Electronics has main seat in NY.
431	125	58	[Some cars/79]	{are registered in/10}	[New York/43]	Some cars are registered in New York.
431	2308	58	[Chief Clark/37]	{produces/20}	[them/79]	Chief Clark produces them.
431	2233	58	[Miss Smith/7]	{just registerad in/13}	[the Department of Electronics/58]	Miss Smith just registerad in the Department of Electronics.
431	2243	58	[Such faculty/58]	{offers/22}	[a ML course/52]	Such faculty offers a ML course.
431	2179	58	[A Machine Learning class/52]	{is presented by/5}	[Paris/22]	A Machine Learning class is presented by Paris.
431	1997	58	[That lecturer/22]	{just bought/2}	[a balloon/128]	That lecturer just bought a balloon.
431	3611	58	[Beth/97]	{chases/0}	[that toy/128]	Beth chases that toy.
431	3482	58	[Lady Beth/97]	{has lunch with/8}	[some rabbit kibbles/116]	Lady Beth has lunch with some rabbit kibbles.
432	2479	92	[Antibacterials/92]	{are assumed by/23}	[Dan/29]	Antibacterials are assumed by Dan.
432	2519	92	[The antibiotics/92]	{cure/17}	[the headache/89]	The antibiotics cure the headache.
432	2497	92	[K. Ross/32]	{prescribes/15}	[such drugs/92]	K. Ross prescribes such drugs.
432	3359	92	[Such man/32]	{uses to play with/1}	[the cat/112]	Such man uses to play with the cat.
433	3372	26	[Mr. Wolf/26]	{plays with/1}	[jaguars/109]	Mr. Wolf plays with jaguars.
433	3509	26	[Such pets/109]	{have launch with/8}	[the chicken bones/117]	Such pets have launch with the chicken bones.
433	1907	26	[Mr. Wolf/26]	{just bought/2}	[mustang/83]	Mr. Wolf just bought mustang.
433	2548	26	[A headache/89]	{is what affects/18}	[that patient/26]	A headache is what affects that patient.
433	447	26	[That ill person/26]	{has lunch with/8}	[t-bone steaks/74]	That ill person has lunch with t-bone steaks.
433	1871	26	[Some steaks/74]	{are baught by/2}	[Kim Cox/31]	Some steaks are baught by Kim Cox.
433	377	26	[Such aliments/74]	{are eaten by/8}	[Mr. Hall/14]	Such aliments are eaten by Mr. Hall.
433	11	26	[Washington DC/47]	{is the home town of/3}	[Gregory Wolf/26]	Washington DC is the home town of Gregory Wolf.
433	2455	26	[A Dynamical systems Faculty/59]	{is located in/19}	[washington/47]	A Dynamical systems Faculty is located in washington.
433	2252	26	[Design Patterns lessons/56]	{are offered by/22}	[the Faculty of Dynamical Systems/59]	Design Patterns lessons are offered by the Faculty of Dynamical Systems.
433	2165	26	[Professor G. Hall/16]	{presents/5}	[such courses/56]	Professor G. Hall presents such courses.
433	2084	26	[Those classes/56]	{are followed by/6}	[G. Hall/14]	Those classes are followed by G. Hall.
433	2472	26	[Gregory Wolf/26]	{assumes/23}	[an antipyretic/94]	Gregory Wolf assumes an antipyretic.
433	2487	26	[That medicine/94]	{is prescribed by/15}	[Doctor Cox/31]	That medicine is prescribed by Doctor Cox.
433	2524	26	[An antipyretic/94]	{fights/17}	[a bad headache/89]	An antipyretic fights a bad headache.
433	2516	26	[Doctor Cox/31]	{discovers/16}	[the headache/89]	Doctor Cox discovers the headache.
433	1893	26	[The tennis ball/128]	{is bought by/2}	[Mr. Wolf/26]	The tennis ball is bought by Mr. Wolf.
433	2415	26	[Patsy/36]	{produces/20}	[it/128]	Patsy produces it.
433	1035	26	[That toy/128]	{is acquired by/2}	[george hall/16]	That toy is acquired by george hall.
433	628	26	[A muscle car/83]	{is driven by/9}	[Mr. Wolf/26]	A muscle car is driven by Mr. Wolf.
433	1881	26	[That means of transport/83]	{is acquired by/2}	[Kim Cox/31]	That means of transport is acquired by Kim Cox.
433	1897	26	[Gregory Wolf/26]	{buys/2}	[steaks/74]	Gregory Wolf buys steaks too.
433	247	26	[They/74]	{are eaten by/8}	[Professor Hall/16]	They are eaten by Professor Hall.
433	3309	26	[Professor G. Hall/16]	{played with/1}	[some iaguars/109]	Professor G. Hall played with some iaguars.
433	3204	26	[Mr. Hall/14]	{plays with/1}	[such beasts/109]	Mr. Hall plays with such beasts too.
434	803	79	[Cars/79]	{are driven by/9}	[Doctor Cox/31]	Cars are driven by Doctor Cox.
434	2711	79	[That doctor/31]	{played with/1}	[rick/96]	That doctor played with rick.
434	1608	79	[George Hall/14]	{buys/2}	[cars/79]	George Hall buys cars.
434	105	79	[That student/14]	{is on visit in/11}	[the city of US government seat/47]	That student is on visit in the city of US government seat.
434	1614	79	[Such scholar/14]	{has got/2}	[chew toys/119]	Such scholar has got chew toys.
434	2082	79	[That boy/14]	{attends/6}	[ML classes/53]	That boy attends ML classes.
434	2259	79	[The Physics Faculty/60]	{provides/22}	[those lectures/53]	The Physics Faculty provides those lectures.
434	1816	79	[Prof. Turner/19]	{has got/2}	[cars/79]	Prof. Turner has got cars.
434	1822	79	[That teacher/19]	{has got/2}	[chewable toys/119]	That teacher has got chewable toys too.
434	1432	79	[Some chew toys/119]	{are acquired by/2}	[Mr. Jeffrey Phillips/35]	Some chew toys are acquired by Mr. Jeffrey Phillips too.
434	722	79	[Trucks/79]	{are driven by/9}	[Robert Reed/25]	Trucks are driven by Robert Reed.
434	231	79	[That ill person/25]	{is eating/8}	[pizzas with cheese/69]	That ill person is eating pizzas with cheese.
434	241	79	[That food/69]	{are eaten by/8}	[Kimberly Cox/31]	That food are eaten by Kimberly Cox too.
434	1867	79	[That medic/31]	{got/2}	[a ball/128]	That medic got a ball.
434	1815	79	[Such toy/128]	{is bought by/2}	[Prof. Turner/19]	Such toy is bought by Prof. Turner too.
434	958	79	[Robert/25]	{has got/2}	[some cars/79]	Robert has got some cars too.
434	2534	79	[That patient/25]	{has/18}	[the terrible backache/91]	That patient has the terrible backache.
434	2282	79	[Phillips/35]	{produces/20}	[trucks/79]	Phillips produces trucks.
434	1421	79	[Such worker/35]	{buys/2}	[some Neapolitan pizzas/69]	Such worker buys some Neapolitan pizzas.
434	381	79	[Mr. hall/14]	{is eating/8}	[them/69]	Mr. hall is eating them.
434	2026	79	[Such boy/14]	{studies/4}	[the Probability Theory book/50]	Such boy studies the Probability Theory book.
434	1607	79	[That student/14]	{got/2}	[the balloon/128]	That student got the balloon.
434	614	79	[George Hall/14]	{drives/9}	[cars/79]	George Hall drives cars.
434	3686	79	[He/14]	{prepares for/25}	[the oral test/122]	He prepares for the oral test.
434	1426	79	[Trucks/79]	{are acquired by/2}	[chief Phillips/35]	Trucks are acquired by chief Phillips.
435	2994	8	[Chris/8]	{plays with/1}	[jaguars/109]	Chris plays with jaguars.
435	3246	8	[Phillips/35]	{uses to play with/1}	[those beasts/109]	Phillips uses to play with those beasts too.
435	1853	8	[C. White/8]	{just got/2}	[the expensive car/86]	C. White just got the expensive car.
435	1333	8	[Such vehicle/86]	{is acquired by/2}	[Mary/20]	Such vehicle is acquired by Mary too.
435	1385	8	[Such means of transport/86]	{is acquired by/2}	[Christine House/27]	Such means of transport is acquired by Christine House too.
435	860	8	[That means of transportation/86]	{is driven by/9}	[K. Ross/32]	That means of transportation is driven by K. Ross.
435	788	8	[Mr. Jeffrey Phillips/35]	{goes around with/9}	[it/86]	Mr. Jeffrey Phillips goes around with it too.
435	13	8	[Paris/46]	{is the home town of/3}	[C. White/8]	Paris is the home town of C. White.
435	70	8	[He/8]	{is a visiting student in/11}	[that urban center/46]	He is a visiting student in that urban center.
435	2461	8	[The mechanical workshop/65]	{has headquarter in/19}	[it/46]	The mechanical workshop has headquarter in it.
435	2016	8	[Chris/8]	{is reading/4}	[the Quantum Mechanics theory articles/51]	Chris is reading the Quantum Mechanics theory articles.
435	2212	8	[Prof. Garcia/20]	{authors/7}	[such books/51]	Prof. Garcia authors such books.
435	2186	8	[She/20]	{presents/5}	[the Business course/55]	She presents the Business course.
435	3691	8	[Christopher White/8]	{prepares for/25}	[the practical exam/124]	Christopher White prepares for the practical exam.
435	367	8	[The beef steaks/74]	{are eaten by/8}	[such boy/8]	The beef steaks are eaten by such boy.
435	1325	8	[They/74]	{are bought by/2}	[Prof. Garcia/20]	They are bought by Prof. Garcia.
435	1323	8	[Such professor/20]	{just got/2}	[some footballs/129]	Such professor just got some footballs too.
435	1857	8	[A pet-food/118]	{is acquired by/2}	[chris/8]	A pet-food is acquired by chris too.
435	2133	8	[That boy/8]	{attends/6}	[a business lecture/55]	That boy attends a business lecture.
435	1845	8	[Such student/8]	{buyv/2}	[the t-bone steaks/74]	Such student buyv the t-bone steaks.
435	1429	8	[Chief Phillips/35]	{buys/2}	[those aliments/74]	Chief Phillips buys those aliments too.
435	905	8	[Chris/8]	{goes around with/9}	[a jaguar/86]	Chris goes around with a jaguar.
435	1463	8	[Such vehicle/86]	{is acquired by/2}	[K. Ross/32]	Such vehicle is acquired by K. Ross.
435	1467	8	[That man/32]	{buys/2}	[a food for pet/118]	That man buys a food for pet too.
435	3510	8	[It/118]	{is eaten by/8}	[big felines/109]	It is eaten by big felines.
436	1468	32	[Kevin Ross/32]	{xas got/2}	[bmw/82]	Kevin Ross xas got bmw.
436	1182	32	[It/82]	{is acquired by/2}	[Daniel House/15]	It is acquired by Daniel House too.
436	908	32	[That scholar/15]	{is driving/9}	[that means of transportation/82]	That scholar is driving that means of transportation.
436	1183	32	[That boy/15]	{buys/2}	[the boomerang/125]	That boy buys the boomerang.
436	2300	32	[A boomerang/125]	{is produced by/20}	[Caesar Clark/37]	A boomerang is produced by Caesar Clark.
436	498	32	[Kevin Ross/32]	{has lunch with/8}	[maccheroni/70]	Kevin Ross has lunch with maccheroni.
436	268	32	[Christine House/27]	{egts/8}	[such aliment/70]	Christine House egts such aliment too.
436	3347	32	[Doctor Ross/32]	{played with/1}	[some cats/113]	Doctor Ross played with some cats.
436	2801	32	[Michael Turner/19]	{played with/1}	[such pets/113]	Michael Turner played with such pets too.
436	2969	32	[Mat/37]	{played with/1}	[such animals/113]	Mat played with such animals too.
436	3545	32	[A food for pet/118]	{is eaten by/8}	[some cats/113]	A food for pet is eaten by some cats.
436	3284	32	[Christine House/27]	{plays with/1}	[them/113]	Christine House plays with them.
436	2508	32	[Kevin Ross/32]	{discovered/16}	[the cough/88]	Kevin Ross discovered the cough.
436	2528	32	[An antipyretic drug/94]	{fights/17}	[it/88]	An antipyretic drug fights it.
436	2496	32	[Doctor Ross/32]	{prescribes/15}	[the aspirin/94]	Doctor Ross prescribes the aspirin.
436	2469	32	[Miss House/27]	{assumes/23}	[that medicine/94]	Miss House assumes that medicine.
436	1469	32	[Doctor Ross/32]	{got/2}	[the boomerang/125]	Doctor Ross got the boomerang.
436	1833	32	[Mike Turner/19]	{just bought/2}	[it/125]	Mike Turner just bought it too.
436	1449	32	[K. Ross/32]	{just bought/2}	[pasta/70]	K. Ross just bought pasta too.
436	1813	32	[Prof. Turner/19]	{buys/2}	[that aliment/70]	Prof. Turner buys that aliment too.
436	2183	32	[Some Machine Learning lectures/53]	{are taught/5}	[that lecturer/19]	Some Machine Learning lectures are taught that lecturer.
436	2157	32	[Those courses/53]	{are followed by/6}	[Daniel/15]	Those courses are followed by Daniel.
436	2057	32	[ML materials/49]	{are studied by/4}	[such boy/15]	ML materials are studied by such boy.
436	1467	32	[Kevin Ross/32]	{has got/2}	[the food for pet/118]	Kevin Ross has got the food for pet.
436	1831	32	[It/118]	{is bought by/2}	[Mike Turner/19]	It is bought by Mike Turner too.
437	2815	19	[Michael Turner/19]	{uses to play with/1}	[cathq cat/106]	Michael Turner uses to play with cathq cat.
437	2878	19	[Miss Gray/40]	{plays with/1}	[that beast/106]	Miss Gray plays with that beast too.
437	1811	19	[Michaeu Turner/19]	{just got/2}	[new york pizzas/69]	Michaeu Turner just got new york pizzas.
437	1161	19	[Pizzas with cheese/69]	{are bought by/2}	[Daniel House/15]	Pizzas with cheese are bought by Daniel House too.
437	191	19	[Lady anderson/30]	{has lunch with/8}	[such food/69]	Lady anderson has lunch with such food.
437	889	19	[She/30]	{goes around with/9}	[a muscle car/83]	She goes around with a muscle car.
437	141	19	[New york pizzas/69]	{are eaten by/8}	[Prof. Turner/19]	New york pizzas are eaten by Prof. Turner.
437	531	19	[Paris/40]	{eats/8}	[those aliments/69]	Paris eats those aliments too.
437	2390	19	[That employee/40]	{produces/20}	[them/69]	That employee produces them.
437	1277	19	[She/40]	{acquires/2}	[a dried food/120]	She acquires a dried food.
437	1875	19	[It/120]	{is bought by/2}	[Doctor Cox/31]	It is bought by Doctor Cox too.
437	2216	19	[Mike Turner/19]	{is the author of/7}	[the Quantum Mechanics books/51]	Mike Turner is the author of the Quantum Mechanics books.
437	2056	19	[Daniel/15]	{carefully looks at/4}	[those texts/51]	Daniel carefully looks at those texts.
437	2184	19	[A Machine Learning course/52]	{is presented by/5}	[Prof. Turner/19]	A Machine Learning course is presented by Prof. Turner.
437	2155	19	[It/52]	{is attended by/6}	[Daniel House/15]	It is attended by Daniel House.
437	2248	19	[A School of CS/57]	{provides/22}	[it/52]	A School of CS provides it.
437	2453	19	[A Computer Science Department/57]	{is located in/19}	[Rome/42]	A Computer Science Department is located in Rome.
437	2234	19	[Dan/15]	{just registered in/13}	[a School of Computer Science/57]	Dan just registered in a School of Computer Science.
437	1817	19	[Turver/19]	{got/2}	[balloons/129]	Turver got balloons.
437	1829	19	[A muscle car/83]	{is bought by/2}	[such teacher/19]	A muscle car is bought by such teacher too.
437	1881	19	[Such vehicle/83]	{is bought by/2}	[Kim Cox/31]	Such vehicle is bought by Kim Cox too.
437	907	19	[Daniel House/15]	{is driving/9}	[it/83]	Daniel House is driving it.
437	592	19	[Prof. Turner/19]	{drives/9}	[such means of transportation/83]	Prof. Turner drives such means of transportation too.
437	1823	19	[Such teacher/19]	{acquires/2}	[a desiccated food/120]	Such teacher acquires a desiccated food.
437	991	19	[V. Anderson/30]	{buys/2}	[it/120]	V. Anderson buys it too.
438	1365	24	[The boomerang/125]	{is bought by/2}	[Mr. Eric/24]	The boomerang is bought by Mr. Eric.
438	1339	24	[It/125]	{is bought by/2}	[Mary/20]	It is bought by Mary too.
438	413	24	[Eric Simmons/24]	{has lunch with/8}	[the fresh fruit/75]	Eric Simmons has lunch with the fresh fruit.
438	1290	24	[J. Williams/34]	{just bought/2}	[that food/75]	J. Williams just bought that food.
438	1364	24	[Bmw station wagon/82]	{is acquired by/2}	[Eric/24]	Bmw station wagon is acquired by Eric too.
438	1234	24	[It/82]	{is bought by/2}	[Miss Cox/1]	It is bought by Miss Cox too.
438	2137	24	[The ML classes/53]	{are followed by/6}	[that girl/1]	The ML classes are followed by that girl.
438	2254	24	[Those lectures/53]	{are offered by/22}	[a Faculty of Dynamical Systems/59]	Those lectures are offered by a Faculty of Dynamical Systems.
438	2188	24	[Those classes/53]	{are taught/5}	[Mary/20]	Those classes are taught Mary.
438	737	24	[Bmw station wagon/82]	{is driven by/9}	[Mister Simmons/24]	Bmw station wagon is driven by Mister Simmons.
438	791	24	[It/82]	{is driven by/9}	[Cath/41]	It is driven by Cath too.
438	1338	24	[Mary Garcia/20]	{just bought/2}	[that vehicle/82]	Mary Garcia just bought that vehicle.
438	2952	24	[That teacher/20]	{played with/1}	[jaguars/109]	That teacher played with jaguars.
438	3507	24	[Rabbit kibbles/116]	{are eaten by/8}	[such beasts/109]	Rabbit kibbles are eaten by such beasts.
438	2567	24	[Mr. Eric/24]	{has/18}	[the bad nasty cough/88]	Mr. Eric has the bad nasty cough.
438	2528	24	[An aspirin/94]	{cures/17}	[such disease/88]	An aspirin cures such disease.
438	2481	24	[The antipyretic drug/94]	{is assumed by/23}	[Eric Simmons/24]	The antipyretic drug is assumed by Eric Simmons.
438	1342	24	[A fresh fruit/75]	{is bought by/2}	[him/24]	A fresh fruit is bought by him.
438	433	24	[That aliment/75]	{is eaten by/8}	[Prof. Garcia/20]	That aliment is eaten by Prof. Garcia.
438	2213	24	[That teacher/20]	{wrote/7}	[a book of probability theory/50]	That teacher wrote a book of probability theory.
438	17	24	[Prof. Garcia/20]	{usually lives in/3}	[thc most important californian city/44]	Prof. Garcia usually lives in thc most important californian city.
438	65	24	[Miss Cox/1]	{is a visiting student in/11}	[that urban center/44]	Miss Cox is a visiting student in that urban center.
438	1352	24	[Tuna kibbles/116]	{are acquired by/2}	[Mister Simmons/24]	Tuna kibbles are acquired by Mister Simmons.
438	1326	24	[Mary/20]	{buys/2}	[them/116]	Mary buys them too.
438	3141	24	[Eric/24]	{played with/1}	[jaguars/109]	Eric played with jaguars.
439	2898	18	[Professor Gary Washington/18]	{played with/1}	[lady Beth/97]	Professor Gary Washington played with lady Beth.
439	3423	18	[Rob Reed/25]	{plays with/1}	[it/97]	Rob Reed plays with it too.
439	954	18	[He/25]	{just bought/2}	[the hamburger/71]	He just bought the hamburger.
439	1916	18	[A cheeseburger/71]	{is acquired by/2}	[Gary Washington/33]	A cheeseburger is acquired by Gary Washington too.
439	1719	18	[Gary Washington/18]	{just bought/2}	[a dried food/120]	Gary Washington just bought a dried food too.
439	1849	18	[C. White/8]	{has got/2}	[it/120]	C. White has got it too.
439	1722	18	[Wasmington/18]	{haz got/2}	[panda/81]	Wasmington haz got panda too.
439	2362	18	[Such means of transport/81]	{is developed by/20}	[Cath/41]	Such means of transport is developed by Cath.
439	2199	18	[Professor Gary Washington/18]	{wrote/7}	[Dynamical Systems book/48]	Professor Gary Washington wrote Dynamical Systems book.
439	2019	18	[That volume/48]	{is studied by/4}	[chris/8]	That volume is studied by chris.
439	2190	18	[Professor Gary Washington/18]	{teaches/5}	[Design Patterns lessons/56]	Professor Gary Washington teaches Design Patterns lessons.
439	2242	18	[An Electronics Faculty/58]	{provides/22}	[such classes/56]	An Electronics Faculty provides such classes.
439	2134	18	[Those lectures/56]	{are followed by/6}	[chris/8]	Those lectures are followed by chris.
439	165	18	[A cheeseburger/71]	{is eaten by/8}	[Washinmton/18]	A cheeseburger is eaten by Washinmton.
439	1188	18	[Cathy/41]	{has got/2}	[it/71]	Cathy has got it.
439	765	18	[Washington/18]	{is driving/9}	[fiat panda/81]	Washington is driving fiat panda.
439	1930	18	[Such vehicle/81]	{is acquired by/2}	[Doc. Washington/33]	Such vehicle is acquired by Doc. Washington.
439	1919	18	[A footballs/128]	{is acquired by/2}	[that medic/33]	A footballs is acquired by that medic too.
439	1708	18	[Professor Gary Washington/18]	{has got/2}	[a burger/71]	Professor Gary Washington has got a burger too.
439	395	18	[Kant/41]	{eats/8}	[such food/71]	Kant eats such food.
439	2367	18	[Such aliment/71]	{is developed by/20}	[that employee/41]	Such aliment is developed by that employee.
439	2348	18	[She/41]	{produces/20}	[the desiccated food/120]	She produces the desiccated food too.
439	19	18	[That employee/41]	{inhabits in/3}	[the most important californian city/44]	That employee inhabits in the most important californian city.
439	1711	18	[The footballs/128]	{is bought by/2}	[Professor Gary Washington/18]	The footballs is bought by Professor Gary Washington.
440	2266	66	[Caesar Clark/37]	{has a job in/21}	[an industrial company/66]	Caesar Clark has a job in an industrial company.
440	1680	66	[He/37]	{acquires/2}	[the fresh fruit/75]	He acquires the fresh fruit.
440	1690	66	[Rabbit kibbles/116]	{are acquired by/2}	[him/37]	Rabbit kibbles are acquired by him too.
440	2457	66	[The industrial factory/66]	{is located in/19}	[Siena/45]	The industrial factory is located in Siena.
440	80	66	[Charlie/4]	{is on visit in/11}	[Sienna/45]	Charlie is on visit in Sienna.
440	3459	66	[Such boy/4]	{played with/1}	[some beagles/115]	Such boy played with some beagles.
441	3233	112	[Patsy/36]	{uses to play with/1}	[a kitty/112]	Patsy uses to play with a kitty.
441	2410	112	[She/36]	{produces/20}	[a pizza with cheese/68]	She produces a pizza with cheese.
441	2403	112	[She/36]	{produces/20}	[a pet-food/118]	She produces a pet-food too.
441	2417	112	[She/36]	{develops/20}	[the expensive car/86]	She develops the expensive car too.
441	1021	112	[That means of transport/86]	{is acquired by/2}	[such worker/36]	That means of transport is acquired by such worker.
441	3338	112	[Miss Nancy/23]	{uses to play with/1}	[the cat/112]	Miss Nancy uses to play with the cat.
441	2573	112	[That ill person/23]	{is affected by/18}	[a headache/89]	That ill person is affected by a headache.
441	2529	112	[Painkillers/93]	{treat/17}	[such disease/89]	Painkillers treat such disease.
441	2492	112	[Gary Washington/33]	{vrescribes/15}	[such drugs/93]	Gary Washington vrescribes such drugs.
441	3086	112	[Elizabeth Harris/21]	{plays with/1}	[a kitty/112]	Elizabeth Harris plays with a kitty.
441	1781	112	[Professor Harris/21]	{just bought/2}	[the boomerang/125]	Professor Harris just bought the boomerang.
441	3002	112	[Chjis/8]	{plays with/1}	[the cat/112]	Chjis plays with the cat.
441	2133	112	[That student/8]	{attends/6}	[the Business class/55]	That student attends the Business class.
441	3520	112	[The pet-food/118]	{is eaten by/8}	[the kitty/112]	The pet-food is eaten by the kitty.
441	1025	112	[Patsy/36]	{just bought/2}	[the food for pet/118]	Patsy just bought the food for pet.
441	1935	112	[Doc. Washington/33]	{buys/2}	[it/118]	Doc. Washington buys it too.
441	1779	112	[Such food/118]	{is bought by/2}	[Elizabeth/21]	Such food is bought by Elizabeth too.
441	22	112	[Such professor/21]	{usually lives in/3}	[the Italian capital city/42]	Such professor usually lives in the Italian capital city.
441	3633	112	[The domestic feline/112]	{chases/0}	[the boomerang/125]	The domestic feline chases the boomerang.
441	1599	112	[Nancy Carter/23]	{just bought/2}	[a boomerang/125]	Nancy Carter just bought a boomerang.
441	3401	112	[Gary Washington/33]	{plays with/1}	[a domestic feline/112]	Gary Washington plays with a domestic feline.
441	356	112	[Such specialist/33]	{eats/8}	[a pizza with cheese/68]	Such specialist eats a pizza with cheese.
441	466	112	[That food/68]	{is eaten by/8}	[Professor Harris/21]	That food is eaten by Professor Harris too.
441	2208	112	[Such lecturer/21]	{authors/7}	[Quantum Mechanics books/51]	Such lecturer authors Quantum Mechanics books.
441	2226	112	[That professor/21]	{is tenured at/12}	[a Faculty of Dynamical Systems/59]	That professor is tenured at a Faculty of Dynamical Systems.
442	471	21	[Elizabeth/21]	{is eating/8}	[some pizzas with cheese/69]	Elizabeth is eating some pizzas with cheese.
442	3077	21	[Such lecturer/21]	{played with/1}	[Erik the cat/103]	Such lecturer played with Erik the cat.
442	3056	21	[Miss Kant/28]	{played eith/1}	[that pet/103]	Miss Kant played eith that pet too.
442	1251	21	[A desiccated food/120]	{is acquired by/2}	[that ill person/28]	A desiccated food is acquired by that ill person.
442	2465	21	[Such patient/28]	{assumes/23}	[the analgesics/93]	Such patient assumes the analgesics.
442	2530	21	[Such drugs/93]	{fight/17}	[the pain in the back/91]	Such drugs fight the pain in the back.
442	1756	21	[Beth/21]	{just bought/2}	[the two-wheeled motor vehicle/80]	Beth just bought the two-wheeled motor vehicle.
442	643	21	[A motorcycle/80]	{is driven by/9}	[Gary Washington/33]	A motorcycle is driven by Gary Washington.
442	1771	21	[Professor Harris/21]	{acquires/2}	[the dried food/120]	Professor Harris acquires the dried food.
442	1485	21	[Miss Scott/39]	{acquires/2}	[it/120]	Miss Scott acquires it too.
442	589	21	[Beth/21]	{drives/9}	[the motorcycle/80]	Beth drives the motorcycle.
442	1600	21	[George Hall/14]	{has got/2}	[such vehicle/80]	George Hall has got such vehicle.
442	616	21	[A two-wheeled motor vehicle/80]	{is driven by/9}	[such boy/14]	A two-wheeled motor vehicle is driven by such boy.
442	2174	21	[Elizabeth Harris/21]	{teaches/5}	[a Machine Learning course/52]	Elizabeth Harris teaches a Machine Learning course.
442	2238	21	[A Math School/61]	{provides/22}	[a ML class/52]	A Math School provides a ML class.
442	3743	21	[A written exam/121]	{is required in/26}	[a ML course/52]	A written exam is required in a ML course.
442	2080	21	[A Machine Learning class/52]	{is followed by/6}	[G. Hall/14]	A Machine Learning class is followed by G. Hall.
442	2209	21	[Elizabeth/21]	{wrote/7}	[a book of Probability Theory/50]	Elizabeth wrote a book of Probability Theory.
442	2026	21	[Such text/50]	{is studied by/4}	[George Hall/14]	Such text is studied by George Hall.
442	1615	21	[A desiccated food/120]	{is acquired by/2}	[him/14]	A desiccated food is acquired by him.
442	1927	21	[Gary Washington/33]	{has got/2}	[it/120]	Gary Washington has got it too.
442	2500	21	[Such man/33]	{discovers/16}	[a pain in the back/91]	Such man discovers a pain in the back.
442	1765	21	[Professor Harris/21]	{just bought/2}	[balls/129]	Professor Harris just bought balls.
442	2343	21	[They/129]	{are developed by/20}	[Miss Scott/39]	They are developed by Miss Scott.
442	877	21	[That worker/39]	{is driving/9}	[a motorcycle/80]	That worker is driving a motorcycle.
443	2410	36	[A new york pizza/68]	{is produced by/20}	[Miss Perxz/36]	A new york pizza is produced by Miss Perxz.
443	1009	36	[The balloon/128]	{is acquired by/2}	[such worker/36]	The balloon is acquired by such worker.
443	3611	36	[Beth/97]	{nries to catch/0}	[it/128]	Beth nries to catch it.
443	983	36	[The ball/128]	{is bought by/2}	[V. Anderson/30]	The ball is bought by V. Anderson.
443	1737	36	[John/2]	{just bought/2}	[the tennis ball/128]	John just bought the tennis ball too.
443	2064	36	[The Quantum Mechanics books/51]	{are studied by/4}	[him/2]	The Quantum Mechanics books are studied by him.
443	1019	36	[The truck/78]	{is bought by/2}	[Patricia Perez/36]	The truck is bought by Patricia Perez.
443	1877	36	[Doctor Cox/31]	{just bought/2}	[such vehicle/78]	Doctor Cox just bought such vehicle too.
443	2514	36	[Such woman/31]	{discovers/16}	[headaches/90]	Such woman discovers headaches.
443	1016	36	[Some chewable toys/119]	{are acquired by/2}	[Patricia Perez/36]	Some chewable toys are acquired by Patricia Perez.
443	703	36	[Such employee/36]	{goes around with/9}	[a car/78]	Such employee goes around with a car.
443	1045	36	[Such vehicle/78]	{is bought by/2}	[Professor G. Hall/16]	Such vehicle is bought by Professor G. Hall.
443	2165	36	[The DP lectures/56]	{are presented by/5}	[that teacher/16]	The DP lectures are presented by that teacher.
443	2257	36	[A Department of Physics/60]	{provides/22}	[those classes/56]	A Department of Physics provides those classes.
443	2460	36	[That faculty/60]	{has headquarter in/19}	[The French capital/46]	That faculty has headquarter in The French capital.
443	536	36	[A Neapolitan pizza/68]	{is eaten by/8}	[Patsy/36]	A Neapolitan pizza is eaten by Patsy.
443	2268	36	[She/36]	{has a job in/21}	[a frozen food firm/64]	She has a job in a frozen food firm.
443	1024	36	[Such employee/36]	{acquires/2}	[a new york pizza/68]	Such employee acquires a new york pizza.
443	236	36	[It/68]	{is eaten by/8}	[Kim Cox/31]	It is eaten by Kim Cox.
443	2487	36	[The antipyretic drug/94]	{is prescribed by/15}	[that specialist/31]	The antipyretic drug is prescribed by that specialist.
443	15	36	[Paris/46]	{is the home town of/3}	[such medic/31]	Paris is the home town of such medic.
443	122	36	[The auto/78]	{has been licensed in/10}	[that urban center/46]	The auto has been licensed in that urban center.
443	2415	36	[A footballs/128]	{is developed by/20}	[Miss Perez/36]	A footballs is developed by Miss Perez.
443	2401	36	[Such employee/36]	{develops/20}	[chewable toys/119]	Such employee develops chewable toys too.
443	3486	36	[Lady Beth/97]	{is eating/8}	[them/119]	Lady Beth is eating them.
444	3382	106	[Mr. Wolf/26]	{plays with/1}	[cathy cat/106]	Mr. Wolf plays with cathy cat.
444	1903	106	[A truck/78]	{is bought bs/2}	[that patient/26]	A truck is bought bs that patient.
444	3503	106	[Cathy cat/106]	{has lunch with/8}	[a dried food/120]	Cathy cat has lunch with a dried food.
444	1719	106	[It/120]	{is acquired by/2}	[Washington/18]	It is acquired by Washington.
444	2773	106	[Cath/41]	{played with/1}	[cathy cat/106]	Cath played with cathy cat.
444	1201	106	[Catherine Kant/41]	{buys/2}	[a truck/78]	Catherine Kant buys a truck.
444	1461	106	[Such means of transport/78]	{is acquired by/2}	[Doctor Ross/32]	Such means of transport is acquired by Doctor Ross too.
444	757	106	[Such vehicle/78]	{is driven by/9}	[Tom Williams/3]	Such vehicle is driven by Tom Williams.
444	1539	106	[That scholar/3]	{has got/2}	[that means of transportation/78]	That scholar has got that means of transportation.
444	3669	106	[Lady cath/106]	{tries to catch/0}	[a wood stick/126]	Lady cath tries to catch a wood stick.
444	2710	106	[Mr. Williams/3]	{plays with/1}	[that beast/106]	Mr. Williams plays with that beast.
444	1542	106	[He/3]	{buys/2}	[the salad/77]	He buys the salad.
444	1724	106	[Professor Gary Washington/18]	{acquires/2}	[such aliment/77]	Professor Gary Washington acquires such aliment too.
444	1204	106	[It/77]	{is bought by/2}	[Kant/41]	It is bought by Kant too.
444	3361	106	[Kevin Ross/32]	{uses to play with/1}	[cath/106]	Kevin Ross uses to play with cath.
444	2504	106	[Doctor Ross/32]	{discovers/16}	[terrible headaches/90]	Doctor Ross discovers terrible headaches.
444	2522	106	[Some antimicrobial drugs/92]	{fight/17}	[such diseases/90]	Some antimicrobial drugs fight such diseases.
444	2546	106	[G. Wolf/26]	{got/18}	[bad headaches/90]	G. Wolf got bad headaches.
444	2899	106	[Gary Washington/18]	{played with/1}	[cath/106]	Gary Washington played with cath.
444	2190	106	[Such lecturer/18]	{presents/5}	[the design patterns lessons/56]	Such lecturer presents the design patterns lessons.
444	2247	106	[They/56]	{are offered by/22}	[a School of Computer Science/57]	They are offered by a School of Computer Science.
445	3182	10	[Donna/10]	{uses to play with/1}	[Erik the cat/103]	Donna uses to play with Erik the cat.
445	3287	10	[Christy/27]	{uses to play with/1}	[it/103]	Christy uses to play with it too.
445	2951	10	[Prof. Garcia/20]	{played with/1}	[that beast/103]	Prof. Garcia played with that beast too.
445	1334	10	[That lecturer/20]	{just bought/2}	[a salad/77]	That lecturer just bought a salad.
445	668	10	[Such professor/20]	{is driving/9}	[cars/79]	Such professor is driving cars.
445	3683	10	[The practical exam/124]	{is prepared by/25}	[Dgnna Brown/10]	The practical exam is prepared by Dgnna Brown.
445	3744	10	[That test/124]	{is required in/26}	[the Machine Learning lectures/53]	That test is required in the Machine Learning lectures.
445	1638	10	[The tuna kibbles/116]	{are bought by/2}	[Donna Brown/10]	The tuna kibbles are bought by Donna Brown.
445	2042	10	[That girl/10]	{reads/4}	[a book of Probability Theory/50]	That girl reads a book of Probability Theory.
445	2213	10	[Such volume/50]	{was written by/7}	[Mary Garcia/20]	Such volume was written by Mary Garcia.
445	2097	10	[Miss Brown/10]	{follows/6}	[ML classes/53]	Miss Brown follows ML classes.
445	1646	10	[That girl/10]	{got/2}	[the caesar salad/77]	That girl got the caesar salad.
445	1635	10	[The balloons/129]	{are bought by/2}	[such scholar/10]	The balloons are bought by such scholar too.
445	1271	10	[Paris Gray/40]	{buys/2}	[them/129]	Paris Gray buys them too.
445	18	10	[The most important californian cxty/44]	{is the home town of/3}	[Donna/10]	The most important californian cxty is the home town of Donna.
445	113	10	[She/10]	{is a visiting student in/11}	[such urban center/44]	She is a visiting student in such urban center.
445	300	10	[Such girl/10]	{eats/8}	[the salad/77]	Such girl eats the salad.
445	1464	10	[Kevin Ross/32]	{got/2}	[that food/77]	Kevin Ross got that food.
445	677	10	[The trucks/79]	{are driven by/9}	[Miss Brown/10]	The trucks are driven by Miss Brown.
445	848	10	[Christie/27]	{is driving/9}	[those vehicles/79]	Christie is driving those vehicles too.
445	2560	10	[She/27]	{got/18}	[the fever/87]	She got the fever.
445	1374	10	[The trucks/79]	{are acquired by/2}	[her/27]	The trucks are acquired by her.
445	1322	10	[Mary/20]	{just got/2}	[the cars/79]	Mary just got the cars too.
445	1634	10	[Such meanss of transportation/79]	{are acquired by/2}	[Donna Brown/10]	Such meanss of transportation are acquired by Donna Brown too.
445	1270	10	[Paris Gray/40]	{has got/2}	[those meanss of transportation/79]	Paris Gray has got those meanss of transportation too.
446	237	31	[Doctor Cox/31]	{is eating/8}	[some steaks/74]	Doctor Cox is eating some steaks.
446	127	31	[Miss Scott/39]	{has lunch with/8}	[them/74]	Miss Scott has lunch with them too.
446	297	31	[Those aliments/74]	{are eaten by/8}	[Donna Brown/10]	Those aliments are eaten by Donna Brown too.
446	3192	31	[That scholar/10]	{playj with/1}	[Beth/97]	That scholar playj with Beth.
446	3087	31	[Beth/21]	{played with/1}	[such beast/97]	Beth played with such beast too.
446	2489	31	[Doctor Cox/31]	{prescribes/15}	[some analgesic drugs/93]	Doctor Cox prescribes some analgesic drugs.
446	2465	31	[Miss Kant/28]	{assumes/23}	[such medicines/93]	Miss Kant assumes such medicines.
446	2531	31	[Such drugs/93]	{fight/17}	[a bad cold/87]	Such drugs fight a bad cold.
446	1866	31	[Luxury cars/85]	{are acquired by/2}	[Kimberly Cox/31]	Luxury cars are acquired by Kimberly Cox.
446	2730	31	[She/31]	{uses to play with/1}	[Beth/97]	She uses to play with Beth.
446	3608	31	[The boomerang/125]	{is chased by/0}	[such beast/97]	The boomerang is chased by such beast.
446	15	31	[The French capital/46]	{is the home town of/3}	[Kim Cox/31]	The French capital is the home town of Kim Cox.
446	2460	31	[The Faculty of Physics/60]	{has headquarter in/19}	[such city/46]	The Faculty of Physics has headquarter in such city.
446	2259	31	[A Department of Physics/60]	{offers/22}	[some ML lectures/53]	A Department of Physics offers some ML lectures.
446	1874	31	[The chew toys/119]	{are acquired by/2}	[Doctor Cox/31]	The chew toys are acquired by Doctor Cox.
446	1871	31	[That woman/31]	{has got/2}	[the beef steaks/74]	That woman has got the beef steaks too.
446	1637	31	[They/74]	{are bought by/2}	[Donna/10]	They are bought by Donna too.
446	798	31	[Jaguars/85]	{are driven by/9}	[Kim Cox/31]	Jaguars are driven by Kim Cox.
446	870	31	[Such meanss of transportation/85]	{are driven by/9}	[Linda Scott/39]	Such meanss of transportation are driven by Linda Scott too.
446	672	31	[Brown/10]	{drives/9}	[such vehicles/85]	Brown drives such vehicles too.
446	3681	31	[That student/10]	{prepares for/25}	[the written exam/121]	That student prepares for the written exam.
446	1885	31	[Kim Cox/31]	{got/2}	[the boomerang/125]	Kim Cox got the boomerang.
446	2517	31	[Doctor Cox/31]	{discovers/16}	[a nasty flu/87]	Doctor Cox discovers a nasty flu.
446	2550	31	[Such disease/87]	{is what affects/18}	[Cathy/28]	Such disease is what affects Cathy.
447	2241	58	[The Electronics Faculty/58]	{offers/22}	[an Artificial Intelligence course/54]	The Electronics Faculty offers an Artificial Intelligence course.
447	2233	58	[S. Smith/7]	{is enrolled in/13}	[the Faculty of Electronics/58]	S. Smith is enrolled in the Faculty of Electronics.
447	1792	58	[The steak/73]	{is acquired by/2}	[such scholar/7]	The steak is acquired by such scholar.
447	194	58	[Virginia/30]	{eats/8}	[such aliment/73]	Virginia eats such aliment.
447	986	58	[She/30]	{got/2}	[it/73]	She got it.
447	1402	58	[The steak/73]	{is acquired by/2}	[John Lee/38]	The steak is acquired by John Lee too.
447	2223	58	[Danny/17]	{is tenured at/12}	[a Faculty of Eaectronics/58]	Danny is tenured at a Faculty of Eaectronics.
447	3264	58	[Such professor/17]	{played with/1}	[Mary the female mustang/101]	Such professor played with Mary the female mustang.
447	2458	58	[An Electronics Faculty/58]	{has main seat in/19}	[NY/43]	An Electronics Faculty has main seat in NY.
447	7	58	[New York/43]	{is the home town of/3}	[Gary Washington/33]	New York is the home town of Gary Washington.
447	73	58	[S. Smith/7]	{is on visit in/11}	[such urban center/43]	S. Smith is on visit in such urban center.
448	2267	65	[The mechanical workshop/65]	{has hired/21}	[Miss Scott/39]	The mechanical workshop has hired Miss Scott.
448	2461	65	[Such firm/65]	{has headquarter in/19}	[the french capital/46]	Such firm has headquarter in the french capital.
448	58	65	[J. Johnson/0]	{is on visit in/11}	[Paris/46]	J. Johnson is on visit in Paris.
448	14	65	[Paris Gray/22]	{inhabits in/3}	[it/46]	Paris Gray inhabits in it.
449	1629	69	[The new york pizzas/69]	{are boughf by/2}	[Miss Brown/10]	The new york pizzas are boughf by Miss Brown.
449	1626	69	[That student/10]	{just got/2}	[a motorbike/80]	That student just got a motorbike too.
449	3180	69	[She/10]	{uses to play with/1}	[Mary the female mustang/101]	She uses to play with Mary the female mustang.
449	2886	69	[Gary Washington/18]	{played with/1}	[such animal/101]	Gary Washington played with such animal too.
449	1718	69	[Chew toys/119]	{are bought by/2}	[such teacher/18]	Chew toys are bought by such teacher.
449	461	69	[New york pizzas/69]	{are eaten by/8}	[Catherine Kant/28]	New york pizzas are eaten by Catherine Kant.
449	2552	69	[She/28]	{is affected by/18}	[a bad nasty cough/88]	She is affected by a bad nasty cough.
449	2513	69	[Dr. Williams/34]	{discovers/16}	[such disease/88]	Dr. Williams discovers such disease.
449	1395	69	[John Lee/38]	{acquires/2}	[new york pizzas/69]	John Lee acquires new york pizzas.
449	2427	69	[The chew toys/119]	{are developed by/20}	[that worker/38]	The chew toys are developed by that worker.
449	2447	69	[Balloons/129]	{are developed by/20}	[that employee/38]	Balloons are developed by that employee too.
449	171	69	[He/38]	{eats/8}	[pizzas/69]	He eats pizzas.
449	301	69	[Donna/10]	{eats/8}	[them/69]	Donna eats them too.
449	2095	69	[A ML course/52]	{is followed by/6}	[that student/10]	A ML course is followed by that student.
449	1239	69	[Newhyork pizzas/69]	{are bought by/2}	[Catherine Kant/28]	Newhyork pizzas are bought by Catherine Kant.
449	161	69	[Professor Gary Washington/18]	{has lunch with/8}	[Neapolitan pizzas/69]	Professor Gary Washington has lunch with Neapolitan pizzas.
449	1291	69	[Dr. Williams/34]	{has got/2}	[such food/69]	Dr. Williams has got such food.
449	2493	69	[That specialist/34]	{provides prescription of/15}	[the antipyretic drug/94]	That specialist provides prescription of the antipyretic drug.
449	2442	69	[J. Lee/38]	{develops/20}	[Neapolitan pizzas/69]	J. Lee develops Neapolitan pizzas.
449	2265	69	[He/38]	{has a job in/21}	[the agricultural company/67]	He has a job in the agricultural company.
449	2454	69	[Such firm/67]	{is located in/19}	[the city of US government seat/47]	Such firm is located in the city of US government seat.
449	291	69	[Dr. Williams/34]	{has lunch with/8}	[some Neapolitan pizzas/69]	Dr. Williams has lunch with some Neapolitan pizzas.
449	1707	69	[Gary Washington/18]	{just bought/2}	[such food/69]	Gary Washington just bought such food.
449	2200	69	[Such teacher/18]	{is the author of/7}	[Quantum Mechanics notes/51]	Such teacher is the author of Quantum Mechanics notes.
449	2194	69	[A Machine Learning class/52]	{is presented by/5}	[him/18]	A Machine Learning class is presented by him.
450	2362	41	[Cathy/41]	{produces/20}	[fiat panda/81]	Cathy produces fiat panda.
450	1930	41	[Gary Washington/33]	{just bought/2}	[that means of transport/81]	Gary Washington just bought that means of transport.
450	1206	41	[Cathy/41]	{has got/2}	[a pizza/68]	Cathy has got a pizza too.
450	2765	41	[Such worker/41]	{plays with/1}	[Linda/99]	Such worker plays with Linda.
450	2352	41	[She/41]	{produces/20}	[a boomerang/125]	She produces a boomerang.
450	1651	41	[That toy/125]	{is bought by/2}	[Donna/10]	That toy is bought by Donna.
450	2097	41	[Such scholar/10]	{attends/6}	[ML lectures/53]	Such scholar attends ML lectures.
450	1644	41	[Donna/10]	{just bought/2}	[fiat panda/81]	Donna just bought fiat panda.
450	1198	41	[Cathy/41]	{just bought/2}	[chewable toys/119]	Cathy just bought chewable toys too.
450	1042	41	[That food/119]	{are acquired by/2}	[Professor Hall/16]	That food are acquired by Professor Hall too.
450	1380	41	[They/119]	{are bought by/2}	[Christine House/27]	They are bought by Christine House too.
450	3290	41	[Such patient/27]	{uses to play with/1}	[Linda/99]	Such patient uses to play with Linda.
450	3311	41	[Professor Hall/16]	{uses to play with/1}	[it/99]	Professor Hall uses to play with it too.
450	2358	41	[A pizza/68]	{is developed by/20}	[Kant/41]	A pizza is developed by Kant.
450	266	41	[Christy/27]	{is eating/8}	[it/68]	Christy is eating it.
450	2471	41	[She/27]	{takes/23}	[analgesic drugs/93]	She takes analgesic drugs.
450	2559	41	[Such ill person/27]	{has/18}	[a pain in the back/91]	Such ill person has a pain in the back.
450	2530	41	[Analgesic drugs/93]	{cure/17}	[that disease/91]	Analgesic drugs cure that disease.
450	1209	41	[A boomerang/125]	{is bought by/2}	[Cathy/41]	A boomerang is bought by Cathy.
450	1391	41	[A boomerang/125]	{is acquired by/2}	[Christine House/27]	A boomerang is acquired by Christine House too.
450	2269	41	[Kant/41]	{has been hired in/21}	[the software engineering company/63]	Kant has been hired in the software engineering company.
450	2452	41	[Such business/63]	{has main seat in/19}	[Rome/42]	Such business has main seat in Rome.
450	792	41	[Panda/81]	{is driven by/9}	[Kant/41]	Panda is driven by Kant.
450	386	41	[She/41]	{eats/8}	[a pizza/68]	She eats a pizza.
450	2349	41	[Some chewable toys/119]	{are produced by/20}	[her/41]	Some chewable toys are produced by her.
451	2568	89	[Eric/24]	{is affected by/18}	[a terrible headache/89]	Eric is affected by a terrible headache.
451	2516	89	[Doctor Cox/31]	{discovered/16}	[such disease/89]	Doctor Cox discovered such disease.
451	239	89	[Such specialist/31]	{is eating/8}	[fresh fruits/76]	Such specialist is eating fresh fruits.
451	1881	89	[Such woman/31]	{just bought/2}	[the muscle car/83]	Such woman just bought the muscle car.
451	2720	89	[Kim Cox/31]	{plays with/1}	[Erik the cat/103]	Kim Cox plays with Erik the cat.
451	2867	89	[Paris/40]	{uses to play with/1}	[such beast/103]	Paris uses to play with such beast too.
451	2519	89	[The antibacterials/92]	{fight/17}	[a bad headache/89]	The antibacterials fight a bad headache.
451	2488	89	[Kimberly Cox/31]	{prescribes/15}	[such drugs/92]	Kimberly Cox prescribes such drugs.
451	1867	89	[That doctor/31]	{buys/2}	[the footballs/128]	That doctor buys the footballs.
451	1321	89	[It/128]	{is acquired by/2}	[Marg/20]	It is acquired by Marg too.
452	2453	57	[The Computer Science Department/57]	{has main seat in/19}	[the Italian capital city/42]	The Computer Science Department has main seat in the Italian capital city.
452	2247	57	[A school of computer science/57]	{offers/22}	[some DP lectures/56]	A school of computer science offers some DP lectures.
452	2109	57	[T. Williams/3]	{follows/6}	[the course of Design Patterns/56]	T. Williams follows the course of Design Patterns.
452	330	57	[That scholar/3]	{is eating/8}	[the salad/77]	That scholar is eating the salad.
452	1528	57	[Jaguars/85]	{are acquired by/2}	[Mr. Williams/3]	Jaguars are acquired by Mr. Williams.
452	2228	57	[Gary Washington/18]	{is full professor at/12}	[a School of Computer Science/57]	Gary Washington is full professor at a School of Computer Science.
452	1724	57	[That teacher/18]	{buys/2}	[the salad/77]	That teacher buys the salad.
452	2879	57	[That professor/18]	{played with/1}	[Rick/96]	That professor played with Rick.
452	3642	57	[Sticks/127]	{are chased by/0}	[ricky/96]	Sticks are chased by ricky.
453	463	75	[A fresh fruit/75]	{is eaten by/8}	[Miss Kant/28]	A fresh fruit is eaten by Miss Kant.
453	2399	75	[Paris Gray/40]	{develops/20}	[such food/75]	Paris Gray develops such food.
453	623	75	[Cars/79]	{are driven by/9}	[such worker/40]	Cars are driven by such worker.
453	1212	75	[The fruit/75]	{is bought by/2}	[Paris Cox/1]	The fruit is bought by Paris Cox.
453	2792	75	[She/1]	{played with/1}	[a kitty/112]	She played with a kitty.
453	1030	75	[Professjr G. Hall/16]	{just bought/2}	[the fruit/75]	Professjr G. Hall just bought the fruit.
453	1862	75	[Kim Cox/31]	{has got/2}	[such aliment/75]	Kim Cox has got such aliment too.
453	803	75	[That medic/31]	{drives/9}	[trucks/79]	That medic drives trucks.
453	1872	75	[She/31]	{just bought/2}	[kibrles/116]	She just bought kibrles.
453	1274	75	[Paris/40]	{just got/2}	[them/116]	Paris just got them too.
453	533	75	[That worker/40]	{has lunch with/8}	[the fresh fruit/75]	That worker has lunch with the fresh fruit.
453	2395	75	[Tennis balls/129]	{are produced by/20}	[her/40]	Tennis balls are produced by her.
453	313	75	[Miss Cox/1]	{is eating/8}	[a fruit/75]	Miss Cox is eating a fruit.
453	1218	75	[Some cars/79]	{are bought by/2}	[such girl/1]	Some cars are bought by such girl.
453	1244	75	[Those vehicles/79]	{are acquired by/2}	[Miss Kant/28]	Those vehicles are acquired by Miss Kant too.
453	3065	75	[That ill person/28]	{plays with/1}	[the cat/112]	That ill person plays with the cat.
453	1264	75	[Miss Gray/40]	{got/2}	[the fruit/75]	Miss Gray got the fruit.
453	243	75	[Doctor Cox/31]	{eats/8}	[such food/75]	Doctor Cox eats such food.
453	1868	75	[She/31]	{just bought/2}	[cars/79]	She just bought cars.
453	2729	75	[Such doctor/31]	{played with/1}	[the kitty/112]	Such doctor played with the kitty.
453	2518	75	[She/31]	{discovers/16}	[a nasty cough/88]	She discovers a nasty cough.
453	1238	75	[Cathy/28]	{has got/2}	[a fresh fruit/75]	Cathy has got a fresh fruit.
453	1248	75	[She/28]	{got/2}	[the kibbles/116]	She got the kibbles too.
453	253	75	[Mr. Hall/16]	{is eating/8}	[a fruit/75]	Mr. Hall is eating a fruit.
453	1036	75	[That professor/16]	{just bought/2}	[the cars/79]	That professor just bought the cars.
454	2954	20	[Mary/20]	{played with/1}	[Linda/99]	Mary played with Linda.
454	3290	20	[Christine House/27]	{uses to play with/1}	[that beast/99]	Christine House uses to play with that beast too.
454	2618	20	[Benjamin Wolf/13]	{played with/1}	[such animal/99]	Benjamin Wolf played with such animal too.
454	1319	20	[Pasta/70]	{is bought by/2}	[Mary/20]	Pasta is bought by Mary.
454	2187	20	[The AI course/54]	{is presented by/5}	[such lecturer/20]	The AI course is presented by such lecturer.
454	2111	20	[Mr. Wolf/13]	{attends/6}	[such class/54]	Mr. Wolf attends such class.
454	428	20	[Spaghetti/70]	{is eaten by/8}	[Mary Garcia/20]	Spaghetti is eaten by Mary Garcia.
454	268	20	[That food/70]	{is eaten by/8}	[Christine House/27]	That food is eaten by Christine House too.
454	1865	20	[Kim Cox/31]	{buys/2}	[it/70]	Kim Cox buys it.
454	128	20	[That aliment/70]	{is eaten by/8}	[Linda/39]	That aliment is eaten by Linda.
454	1471	20	[That employee/39]	{just bought/2}	[mustangs/84]	That employee just bought mustangs.
454	1321	20	[The footballs/128]	{is bought by/2}	[Prof. Garcia/20]	The footballs is bought by Prof. Garcia too.
454	1867	20	[That toy/128]	{is bought by/2}	[Doctor Cox/31]	That toy is bought by Doctor Cox too.
454	1883	20	[Such woman/31]	{buys/2}	[a pet-food/118]	Such woman buys a pet-food too.
454	1337	20	[Prof. Garcia/20]	{buys/2}	[it/118]	Prof. Garcia buys it too.
454	2325	20	[Linda/39]	{develops/20}	[such food/118]	Linda develops such food.
454	2267	20	[Linda Scott/39]	{has been hired in/21}	[the mechanical small company/65]	Linda Scott has been hired in the mechanical small company.
454	669	20	[The muscle cars/84]	{are driven by/9}	[Mary/20]	The muscle cars are driven by Mary.
454	1315	20	[Such professor/20]	{acquires/2}	[mustangs/84]	Such professor acquires mustangs.
454	2344	20	[Linda/39]	{produces/20}	[such vehicles/84]	Linda produces such vehicles.
454	2337	20	[The footballs/128]	{is produced by/20}	[that worker/39]	The footballs is produced by that worker too.
454	1477	20	[It/128]	{is bought by/2}	[that employee/39]	It is bought by that employee.
454	2214	20	[Machine Learning books/49]	{were written by/7}	[Prof. Garcia/20]	Machine Learning books were written by Prof. Garcia.
454	17	20	[That teacher/20]	{lives in/3}	[the most important californian city/44]	That teacher lives in the most important californian city.
455	3547	110	[A panda/110]	{eats/8}	[the rabbit kibbles/116]	A panda eats the rabbit kibbles.
455	1950	110	[That food/116]	{are bought by/2}	[Daniel Moore/17]	That food are bought by Daniel Moore.
455	213	110	[A fresh fruit/75]	{is eaten by/8}	[such lecturer/17]	A fresh fruit is eaten by such lecturer.
455	333	110	[Mr. Williams/3]	{has lunch with/8}	[that aliment/75]	Mr. Williams has lunch with that aliment too.
455	3253	110	[Phillips/35]	{played with/1}	[a panda/110]	Phillips played with a panda.
455	2295	110	[He/35]	{develops/20}	[a fresh fruit/75]	He develops a fresh fruit.
455	1439	110	[Mustang/83]	{is acquired by/2}	[him/35]	Mustang is acquired by him.
455	2288	110	[That vehicle/83]	{is produced by/20}	[such worker/35]	That vehicle is produced by such worker.
455	718	110	[That means of transportation/83]	{is driven by/9}	[Robert Reed/25]	That means of transportation is driven by Robert Reed.
455	2686	110	[J. Williams/34]	{played with/1}	[the phnda bear/110]	J. Williams played with the phnda bear.
455	2510	110	[Such medic/34]	{discovers/16}	[the pain in the back/91]	Such medic discovers the pain in the back.
455	3650	110	[Footballs/129]	{areuchased by/0}	[a panda/110]	Footballs areuchased by a panda.
455	2707	110	[Tom Williams/3]	{played with/1}	[such beast/110]	Tom Williams played with such beast.
455	2105	110	[Such boy/3]	{follows/6}	[a Machine Learning course/52]	Such boy follows a Machine Learning course.
455	3421	110	[Robert Reed/25]	{plays with/1}	[the panda/110]	Robert Reed plays with the panda.
455	952	110	[A fresh fruit/75]	{is acquired by/2}	[him/25]	A fresh fruit is acquired by him.
455	3274	110	[Daniel/17]	{plays with/1}	[the panda bear/110]	Daniel plays with the panda bear.
455	772	110	[Such professor/17]	{drives/9}	[a muscle car/83]	Such professor drives a muscle car.
455	1947	110	[That lecturer/17]	{just bought/2}	[some balls/129]	That lecturer just bought some balls.
455	2223	110	[He/17]	{is full professor at/12}	[an Electronics Faculty/58]	He is full professor at an Electronics Faculty.
455	2243	110	[A Machine Learning class/52]	{is offered by/22}	[such department/58]	A Machine Learning class is offered by such department.
456	2778	1	[Paris/1]	{uses to play with/1}	[a wolf/111]	Paris uses to play with a wolf.
456	2652	1	[J. Lee/38]	{uses to play with/1}	[a wolf/111]	J. Lee uses to play with a wolf too.
456	3556	1	[Such pet/111]	{has lunch with/8}	[chew toys/119]	Such pet has lunch with chew toys.
456	3072	1	[Beth/21]	{uses to play with/1}	[such beast/111]	Beth uses to play with such beast.
456	2170	1	[Elizabeth/21]	{presents/5}	[Design Patterns classes/56]	Elizabeth presents Design Patterns classes.
456	312	1	[Paris Cox/1]	{eats/8}	[the cheeseburgers/72]	Paris Cox eats the cheeseburgers.
456	992	1	[Virginia/30]	{buys/2}	[them/72]	Virginia buys them.
456	1928	1	[Those aliments/72]	{are acquired by/2}	[Gary Washington/33]	Those aliments are acquired by Gary Washington too.
456	1919	1	[The balloon/128]	{is acquired by/2}	[him/33]	The balloon is acquired by him too.
456	64	1	[Paris Cox/1]	{is a visiting student in/11}	[Paris/46]	Paris Cox is a visiting student in Paris.
456	2460	1	[The Physics Faculty/60]	{has main seat in/19}	[such city/46]	The Physics Faculty has main seat in such city.
456	2257	1	[The Faculty of Physics/60]	{provides/22}	[DP lectures/56]	The Faculty of Physics provides DP lectures.
456	2139	1	[Lectures of design patterns/56]	{are followed by/6}	[Miss Cox/1]	Lectures of design patterns are followed by Miss Cox.
456	747	1	[She/1]	{drives/9}	[panda/81]	She drives panda.
456	1226	1	[That scholar/1]	{just bought/2}	[some burgers/72]	That scholar just bought some burgers.
456	2435	1	[That food/72]	{are produced by/20}	[John Lee/38]	That food are produced by John Lee.
456	711	1	[Panda/81]	{is driven by/9}	[J. eee/38]	Panda is driven by J. eee.
456	1774	1	[Such means of transport/81]	{is bought by/2}	[Elizabeth Harris/21]	Such means of transport is bought by Elizabeth Harris.
456	1224	1	[Some chewable toys/119]	{are acquired by/2}	[Miss Cox/1]	Some chewable toys are acquired by Miss Cox too.
456	2427	1	[Uncle bohn/38]	{produces/20}	[that food/119]	Uncle bohn produces that food.
456	1228	1	[Paris/1]	{acquires/2}	[fiat panda/81]	Paris acquires fiat panda.
456	2021	1	[ML books/49]	{are studied by/4}	[such scholar/1]	ML books are studied by such scholar.
456	2210	1	[Beth/21]	{authors/7}	[those volumes/49]	Beth authors those volumes.
456	3693	1	[Paris cox/1]	{prepares for/25}	[the written part/121]	Paris cox prepares for the written part.
456	1217	1	[That girl/1]	{has got/2}	[a footballs/128]	That girl has got a footballs.
457	3712	123	[Practical exams/123]	{are prepared by/25}	[Tom Williams/3]	Practical exams are prepared by Tom Williams.
457	2696	123	[He/3]	{plays with/1}	[some domestic felines/113]	He plays with some domestic felines.
457	3742	123	[A Business lecture/55]	{requires/26}	[the practical parts/123]	A Business lecture requires the practical parts.
458	1360	24	[Mr. Eric/24]	{has got/2}	[the salad/77]	Mr. Eric has got the salad.
458	3135	24	[Such ill person/24]	{plays with/1}	[a wolf/111]	Such ill person plays with a wolf.
458	3093	24	[Ward/9]	{plays with/1}	[such pet/111]	Ward plays with such pet too.
458	647	24	[Bmw station wagon/82]	{is driven by/9}	[such student/9]	Bmw station wagon is driven by such student.
458	1347	24	[Mr. Eric/24]	{buys/2}	[a ball/128]	Mr. Eric buys a ball.
458	1364	24	[Bmw/82]	{is bought by/2}	[him/24]	Bmw is bought by him too.
458	764	24	[It/82]	{is driven by/9}	[Professor Gary Washington/18]	It is driven by Professor Gary Washington.
458	737	24	[That means of transportation/82]	{is driven by/9}	[Eric/24]	That means of transportation is driven by Eric too.
458	2482	24	[He/24]	{assumds/23}	[antibiotics/92]	He assumds antibiotics.
458	2497	24	[Such medicines/92]	{are prescribed by/15}	[K. Ross/32]	Such medicines are prescribed by K. Ross.
458	3345	24	[That doctor/32]	{uses to play with/1}	[a wolf/111]	That doctor uses to play with a wolf.
458	2568	24	[The headache/89]	{is what affects/18}	[Mr. Eric/24]	The headache is what affects Mr. Eric.
458	1354	24	[Chewable toys/119]	{are acquired by/2}	[that ill person/24]	Chewable toys are acquired by that ill person.
458	2323	24	[They/119]	{are produced by/20}	[Miss Scgtt/39]	They are produced by Miss Scgtt.
458	2337	24	[A balloon/128]	{is developed by/20}	[Linda Scott/39]	A balloon is developed by Linda Scott too.
458	5	24	[Big apple/43]	{is the home town of/3}	[Eric Simmons/24]	Big apple is the home town of Eric Simmons.
458	410	24	[A caesar salad/77]	{is eaten by/8}	[that ill person/24]	A caesar salad is eaten by that ill person.
458	130	24	[That aliment/77]	{is eaten by/8}	[Linda/39]	That aliment is eaten by Linda too.
459	731	79	[Trucks/79]	{are driven by/9}	[Ricky/6]	Trucks are driven by Ricky.
459	794	79	[Such vehicles/79]	{are driven by/9}	[Cath/41]	Such vehicles are driven by Cath too.
459	2773	79	[She/41]	{plays with/1}	[cath/106]	She plays with cath.
459	587	79	[Professor Harris/21]	{is driving/9}	[cars/79]	Professor Harris is driving cars.
459	1769	79	[She/21]	{has got/2}	[the fresh fruits/76]	She has got the fresh fruits.
459	2360	79	[Kant/41]	{develops/20}	[the cars/79]	Kant develops the cars.
459	1193	79	[That employee/41]	{acquires/2}	[footballs/129]	That employee acquires footballs.
459	740	79	[Trucks/79]	{are driven by/9}	[Eric Simmons/24]	Trucks are driven by Eric Simmons.
459	1354	79	[Chew toys/119]	{are bought by/2}	[him/24]	Chew toys are bought by him.
459	3151	79	[Such ill person/24]	{played with/1}	[lathy cat/106]	Such ill person played with lathy cat.
459	409	79	[Some fruits/76]	{are erten by/8}	[him/24]	Some fruits are erten by him.
459	289	79	[James Williams/34]	{is eating/8}	[fresh fruits/76]	James Williams is eating fresh fruits too.
459	1296	79	[That man/34]	{buys/2}	[cars/79]	That man buys cars.
459	125	79	[Such meanss of transport/79]	{are registered in/10}	[NY/43]	Such meanss of transport are registered in NY.
459	2458	79	[The faculty of electronics/58]	{has main seat in/19}	[it/43]	The faculty of electronics has main seat in it.
459	5	79	[Eric Siymons/24]	{inhabits in/3}	[NY/43]	Eric Siymons inhabits in NY.
459	25	79	[R. Allen/6]	{is on visit in/11}	[New York/43]	R. Allen is on visit in New York.
459	1556	79	[Rick/6]	{has got/2}	[cars/79]	Rick has got cars.
459	1192	79	[Kant/41]	{just bought/2}	[them/79]	Kant just bought them too.
459	2354	79	[Fruits/76]	{are produced by/20}	[her/41]	Fruits are produced by her.
459	2269	79	[Such employee/41]	{works in/21}	[the software consulting firm/63]	Such employee works in the software consulting firm.
459	1764	79	[The cars/79]	{are bought by/2}	[Elizabeth Harris/21]	The cars are bought by Elizabeth Harris.
459	1765	79	[Balls/129]	{are acquired by/2}	[Professor Harris/21]	Balls are acquired by Professor Harris too.
459	1349	79	[Those toys/129]	{are bought by/2}	[Eric Simmons/24]	Those toys are bought by Eric Simmons too.
459	1557	79	[They/129]	{are acquired by/2}	[Allen Richard/6]	They are acquired by Allen Richard too.
460	997	30	[Lady Anderson/30]	{got/2}	[mustang/83]	Lady Anderson got mustang.
460	664	30	[That means of transportation/83]	{is driven by/9}	[Prof. Garcia/20]	That means of transportation is driven by Prof. Garcia.
460	1881	30	[It/83]	{is acquired by/2}	[Doctor Cox/31]	It is acquired by Doctor Cox.
460	989	30	[Lady Anderson/30]	{just got/2}	[fresh fruits/76]	Lady Anderson just got fresh fruits too.
460	309	30	[That food/76]	{are eaten by/8}	[Miss Cox/1]	That food are eaten by Miss Cox.
460	1483	30	[Miss Scott/39]	{acquires/2}	[such aliments/76]	Miss Scott acquires such aliments.
460	2475	30	[V. Anderson/30]	{assumes/23}	[the antipyretic drug/94]	V. Anderson assumes the antipyretic drug.
460	983	30	[She/30]	{acquires/2}	[the ball/128]	She acquires the ball.
460	3631	30	[It/128]	{is chased by/0}	[a wolf/111]	It is chased by a wolf.
460	999	30	[The pet-food/118]	{is bought by/2}	[Anderson/30]	The pet-food is bought by Anderson.
460	1337	30	[Prof. Garcia/20]	{got/2}	[it/118]	Prof. Garcia got it too.
460	2540	30	[The nasty flu/87]	{is what affects/18}	[lady Anderson/30]	The nasty flu is what affects lady Anderson.
460	2526	30	[The aspirin/94]	{cures/17}	[such disease/87]	The aspirin cures such disease.
460	189	30	[Virginia/30]	{has lunch with/8}	[fresh fruits/76]	Virginia has lunch with fresh fruits.
460	129	30	[Such food/76]	{are eaten by/8}	[Miss Scott/39]	Such food are eaten by Miss Scott too.
460	1327	30	[Mary Garcia/20]	{has got/2}	[those aliments/76]	Mary Garcia has got those aliments.
460	889	30	[A muscle car/83]	{is driven by/9}	[V. Anderson/30]	A muscle car is driven by V. Anderson.
460	799	30	[Mustang/83]	{is driven by/9}	[Doctor Cox/31]	Mustang is driven by Doctor Cox too.
460	15	30	[That doctor/31]	{usually lives in/3}	[The French capital/46]	That doctor usually lives in The French capital.
460	2461	30	[The mechanical small company/65]	{has main seat in/19}	[that city/46]	The mechanical small company has main seat in that city.
460	2820	30	[Virginia/30]	{uses to play with/1}	[the wolf/111]	Virginia uses to play with the wolf.
460	2925	30	[Miss Scott/39]	{plays with/1}	[it/111]	Miss Scott plays with it too.
460	2946	30	[Mary Garcia/20]	{played with/1}	[such animal/111]	Mary Garcia played with such animal too.
460	3555	30	[A food for pet/118]	{is eaten by/8}	[it/111]	A food for pet is eaten by it.
460	2778	30	[Paris/1]	{uses to play with/1}	[the wolf/111]	Paris uses to play with the wolf.
461	2223	58	[Daniel/17]	{is full professor at/12}	[an Electronics Faculty/58]	Daniel is full professor at an Electronics Faculty.
461	2241	58	[The AI course/54]	{is offered by/22}	[that department/58]	The AI course is offered by that department.
461	2091	58	[Charlie/4]	{follows/6}	[an Artificial Intelligence course/54]	Charlie follows an Artificial Intelligence course.
461	3741	58	[An oral part/122]	{is required in/26}	[it/54]	An oral part is required in it.
461	3730	58	[An oral test/122]	{is prepared by/25}	[Charlie/4]	An oral test is prepared by Charlie.
461	2458	58	[An Electronics Faculty/58]	{has headquarter in/19}	[New York/43]	An Electronics Faculty has headquarter in New York.
461	125	58	[Some cars/79]	{have been licensed in/10}	[big apple/43]	Some cars have been licensed in big apple.
461	79	58	[Charlie/4]	{is a visiting student in/11}	[such city/43]	Charlie is a visiting student in such city.
461	4	58	[John Lee/38]	{lives in/3}	[such urban center/43]	John Lee lives in such urban center.
462	3110	96	[Virginia/12]	{plays with/1}	[Rick/96]	Virginia plays with Rick.
462	1153	96	[Such girl/12]	{acquires/2}	[a muscle car/83]	Such girl acquires a muscle car.
462	423	96	[The fresh fruit/75]	{is eaten by/8}	[her/12]	The fresh fruit is eaten by her.
462	3257	96	[Danny/17]	{uses to play with/1}	[ricky/96]	Danny uses to play with ricky.
462	2161	96	[Such lecturer/17]	{teaches/5}	[the Business course/55]	Such lecturer teaches the Business course.
462	2223	96	[Such teacher/17]	{is tenured at/12}	[an Electronics Faculty/58]	Such teacher is tenured at an Electronics Faculty.
462	2921	96	[Miss Scott/39]	{played with/1}	[ricky/96]	Miss Scott played with ricky.
462	2322	96	[That employee/39]	{produces/20}	[the dried food/120]	That employee produces the dried food.
462	1875	96	[Doctor Cox/31]	{just got/2}	[it/120]	Doctor Cox just got it.
462	3278	96	[Christie/27]	{plays with/1}	[ricky/96]	Christie plays with ricky.
462	1387	96	[The muscle car/83]	{is acquired by/2}	[such patient/27]	The muscle car is acquired by such patient.
462	273	96	[Such ill person/27]	{is eating/8}	[the fresh fruit/75]	Such ill person is eating the fresh fruit.
462	3645	96	[Rick/96]	{tries to catch/0}	[balls/129]	Rick tries to catch balls.
462	3538	96	[Such pet/96]	{has lunch with/8}	[the dried food/120]	Such pet has lunch with the dried food.
462	1953	96	[Daniel Moore/17]	{got/2}	[a desiccated food/120]	Daniel Moore got a desiccated food.
462	2204	96	[That lecturer/17]	{wrote/7}	[some Quantum Mechanics books/51]	That lecturer wrote some Quantum Mechanics books.
462	1959	96	[The muscle car/83]	{is acquired by/2}	[Daniel Moore/17]	The muscle car is acquired by Daniel Moore.
462	2711	96	[Kimberly Cox/31]	{played with/1}	[Rick/96]	Kimberly Cox played with Rick.
463	2530	91	[Analgesic drugs/93]	{cure/17}	[the backache/91]	Analgesic drugs cure the backache.
463	2495	91	[James/34]	{prescribes/15}	[such medicines/93]	James prescribes such medicines.
463	2477	91	[They/93]	{are assumed by/23}	[Anderson/30]	They are assumed by Anderson.
463	2510	91	[J. Williams/34]	{discovered/16}	[the pain in the back/91]	J. Williams discovered the pain in the back.
463	294	91	[A steak/73]	{is eaten by/8}	[such medic/34]	A steak is eaten by such medic.
463	434	91	[That food/73]	{is eaten by/8}	[Mary Garcia/20]	That food is eaten by Mary Garcia too.
463	1321	91	[She/20]	{just got/2}	[the footballs/128]	She just got the footballs.
463	2415	91	[Miss Perez/36]	{develops/20}	[it/128]	Miss Perez develops it.
463	2539	91	[The terrible backache/91]	{is what affects/18}	[v. anderson/30]	The terrible backache is what affects v. anderson.
463	891	91	[She/30]	{drives/9}	[fiat panda/81]	She drives fiat panda.
463	2831	91	[Such patient/30]	{played with/1}	[the beagle/114]	Such patient played with the beagle.
463	3188	91	[Miss Brown/10]	{plays with/1}	[that pet/114]	Miss Brown plays with that pet too.
463	3681	91	[A written part/121]	{is prepared by/25}	[that scholar/10]	A written part is prepared by that scholar.
464	2225	62	[Professor Hall/16]	{is tenured at/12}	[the School of Economics and Finance/62]	Professor Hall is tenured at the School of Economics and Finance.
464	2229	62	[Ben Cook/11]	{just registered in/13}	[such department of the university/62]	Ben Cook just registered in such department of the university.
464	3022	62	[Such boy/11]	{plays with/1}	[the panda/110]	Such boy plays with the panda.
464	1102	62	[Ben Cook/11]	{has got/2}	[the Neapolitan pizza/68]	Ben Cook has got the Neapolitan pizza.
464	2459	62	[An Economic and Finance Faculty/62]	{has main seat in/19}	[NY/43]	An Economic and Finance Faculty has main seat in NY.
464	2264	62	[The ML classes/53]	{are offered by/22}	[the Economic School/62]	The ML classes are offered by the Economic School.
464	2127	62	[Benjamin Cooke/11]	{follows/6}	[them/53]	Benjamin Cooke follows them.
465	2795	19	[Michael Turner/19]	{played with/1}	[ricky/96]	Michael Turner played with ricky.
465	2215	19	[That lecturer/19]	{authors/7}	[Dynamical Systems book/48]	That lecturer authors Dynamical Systems book.
465	2071	19	[It/48]	{is studied by/4}	[Allen Richard/6]	It is studied by Allen Richard.
465	142	19	[Turner/19]	{has lunch with/8}	[cheeseburgers/72]	Turner has lunch with cheeseburgers.
465	282	19	[Chief Phillips/35]	{eats/8}	[them/72]	Chief Phillips eats them too.
465	1928	19	[They/72]	{are acquired by/2}	[Doc. Washington/33]	They are acquired by Doc. Washington.
465	595	19	[Mike Turner/19]	{drives/9}	[a truck/78]	Mike Turner drives a truck.
465	838	19	[Cathy/28]	{drivev/9}	[that vehicle/78]	Cathy drivev that vehicle too.
465	730	19	[That means of transportation/78]	{is driven by/9}	[Allen Richard/6]	That means of transportation is driven by Allen Richard too.
465	640	19	[It/78]	{is driven by/9}	[Doctor Gary Washington/33]	It is driven by Doctor Gary Washington too.
465	1929	19	[He/33]	{has got/2}	[that means of transportation/78]	He has got that means of transportation.
465	2184	19	[Turner/19]	{is teaching/5}	[the ML cmurse/52]	Turner is teaching the ML cmurse.
465	2140	19	[Ricky/6]	{follows/6}	[that lecture/52]	Ricky follows that lecture.
465	1564	19	[He/6]	{has got/2}	[the cheeseburgers/72]	He has got the cheeseburgers.
465	462	19	[That food/72]	{are eaten by/8}	[Miss Kant/28]	That food are eaten by Miss Kant.
465	1823	19	[Michael Turner/19]	{just got/2}	[a dried food/120]	Michael Turner just got a dried food.
465	1815	19	[The footballs/128]	{is acquired by/2}	[such professor/19]	The footballs is acquired by such professor too.
465	2224	19	[Such teacher/19]	{is full professor at/12}	[the Math School/61]	Such teacher is full professor at the Math School.
465	2462	19	[Such department of the university/61]	{has headquarter in/19}	[LA/44]	Such department of the university has headquarter in LA.
465	1824	19	[The burgers/72]	{are acquired by/2}	[Michael Turner/19]	The burgers are acquired by Michael Turner.
465	402	19	[Richard Allen/6]	{eats/8}	[that food/72]	Richard Allen eats that food.
465	1252	19	[Such aliments/72]	{are bought by/2}	[Cathy/28]	Such aliments are bought by Cathy.
465	1825	19	[Michael Turner/19]	{buys/2}	[a car/78]	Michael Turner buys a car too.
465	1253	19	[Such vehicle/78]	{is bought by/2}	[Cath/28]	Such vehicle is bought by Cath too.
465	2550	19	[The cold/87]	{is what affects/18}	[her/28]	The cold is what affects her.
466	3336	98	[Nancy Carter/23]	{clayed with/1}	[dog mat/98]	Nancy Carter clayed with dog mat.
466	1576	98	[Such patient/23]	{just got/2}	[the fresh fruit/75]	Such patient just got the fresh fruit.
466	1394	98	[Such aliment/75]	{is acquired by/2}	[uncle John/38]	Such aliment is acquired by uncle John too.
466	1409	98	[That worker/38]	{has got/2}	[a car/78]	That worker has got a car too.
466	2447	98	[Mr. Lee/38]	{develops/20}	[the tennis balls/129]	Mr. Lee develops the tennis balls.
466	3126	98	[Vorginia Anderson/12]	{played with/1}	[dog mat/98]	Vorginia Anderson played with dog mat.
466	92	98	[That scholar/12]	{is a visiting student in/11}	[Siena/45]	That scholar is a visiting student in Siena.
466	2456	98	[The frozen food company/64]	{has main seat in/19}	[it/45]	The frozen food company has main seat in it.
466	3481	98	[Mat/98]	{eats/8}	[chew toys/119]	Mat eats chew toys.
466	1406	98	[Uncle John/38]	{just got/2}	[that food/119]	Uncle John just got that food.
466	1822	98	[Mike Turner/19]	{just got/2}	[chew toys/119]	Mike Turner just got chew toys too.
466	2182	98	[The AI class/54]	{is presented by/5}	[such professor/19]	The AI class is presented by such professor.
466	2216	98	[Quantum Mechanics books/51]	{were written by/7}	[that teacher/19]	Quantum Mechanics books were written by that teacher.
466	2664	98	[Mr. Lee/38]	{plays with/1}	[dog mat/98]	Mr. Lee plays with dog mat.
466	3357	98	[Doctor Ross/32]	{plays with/1}	[such pet/98]	Doctor Ross plays with such pet too.
466	2582	98	[That man/32]	{cares about/24}	[Nancy Carter/23]	That man cares about Nancy Carter.
466	2504	98	[That specialist/32]	{discovers/16}	[some headaches/90]	That specialist discovers some headaches.
466	2496	98	[That man/32]	{prescribes/15}	[the antipyretic/94]	That man prescribes the antipyretic.
466	2527	98	[That drug/94]	{treats/17}	[the nasty headaches/90]	That drug treats the nasty headaches.
466	3665	98	[Dog oat/98]	{chases/0}	[footballs/129]	Dog oat chases footballs.
466	2811	98	[Michael Turner/19]	{played with/1}	[such animal/98]	Michael Turner played with such animal.
466	1825	98	[That lecturer/19]	{acquires/2}	[a truck/78]	That lecturer acquires a truck.
467	495	2	[The cheeseburger/71]	{is eaten by/8}	[Mr. Lee/2]	The cheeseburger is eaten by Mr. Lee.
467	235	2	[Mr. Reed/25]	{eats/8}	[such food/71]	Mr. Reed eats such food too.
467	552	2	[Mustangs/84]	{are driven by/9}	[kohn/2]	Mustangs are driven by kohn.
467	1419	2	[Mr. Jeffrey Phillips/35]	{has got/2}	[such meanss of transportation/84]	Mr. Jeffrey Phillips has got such meanss of transportation.
467	1991	2	[Paris/22]	{acquires/2}	[those meanss of transportation/84]	Paris acquires those meanss of transportation too.
467	2840	2	[That teacher/22]	{played with/1}	[Siena/107]	That teacher played with Siena.
467	37	2	[Lee/2]	{is a visiting student in/11}	[big apple/43]	Lee is a visiting student in big apple.
467	2458	2	[The Faculty of Electronics/58]	{is located in/19}	[New York/43]	The Faculty of Electronics is located in New York.
467	2242	2	[Course of Design Patterns/56]	{are offered by/22}	[a Department of Electronics/58]	Course of Design Patterns are offered by a Department of Electronics.
467	2066	2	[Mr. Lee/2]	{carefully looks at/4}	[the book of Probability Theory/50]	Mr. Lee carefully looks at the book of Probability Theory.
467	2197	2	[That volume/50]	{was written by/7}	[Paris/22]	That volume was written by Paris.
467	2175	2	[The Design Patterns classes/56]	{are taught/5}	[her/22]	The Design Patterns classes are taught her.
467	2089	2	[Mr. Lee/2]	{attends/6}	[them/56]	Mr. Lee attends them.
467	3703	2	[Such boy/2]	{prepares for/25}	[the practical part/124]	Such boy prepares for the practical part.
467	1745	2	[That scholar/2]	{acquires/2}	[a dried food/120]	That scholar acquires a dried food.
467	1731	2	[The muscle cars/84]	{are acquired by/2}	[such boy/2]	The muscle cars are acquired by such boy too.
467	1445	2	[K. Ross/32]	{has got/2}	[those vehicles/84]	K. Ross has got those vehicles too.
467	2735	2	[Lee/2]	{played with/1}	[Siena/107]	Lee played with Siena.
467	3239	2	[Chief Phillips/35]	{uses to play with/1}	[it/107]	Chief Phillips uses to play with it too.
467	3659	2	[The wood stick/126]	{is chased by/0}	[such pet/107]	The wood stick is chased by such pet.
467	3344	2	[Doctor Ross/32]	{uses to play with/1}	[Scena/107]	Doctor Ross uses to play with Scena.
467	505	2	[Such doctor/32]	{eats/8}	[a burger/71]	Such doctor eats a burger.
467	1734	2	[Lee/2]	{just bought/2}	[it/71]	Lee just bought it.
467	155	2	[Professor Gray/22]	{eats/8}	[such food/71]	Professor Gray eats such food.
467	1994	2	[Such professor/22]	{acquires/2}	[such aliment/71]	Such professor acquires such aliment.
468	3479	117	[Dog mat/98]	{has lunch with/8}	[bones/117]	Dog mat has lunch with bones.
469	884	7	[Miss Smith/7]	{is driving/9}	[the trucks/79]	Miss Smith is driving the trucks.
469	1712	7	[Such vehicles/79]	{are bought by/2}	[Washington/18]	Such vehicles are bought by Washington.
469	1796	7	[Chew toys/119]	{are acquired by/2}	[Miss Smith/7]	Chew toys are acquired by Miss Smith too.
469	1588	7	[They/119]	{are bought by/2}	[Nancy Carter/23]	They are bought by Nancy Carter too.
469	2055	7	[Miss Smith/7]	{reads/4}	[Dynamical Systems book/48]	Miss Smith reads Dynamical Systems book.
469	2199	7	[That volume/48]	{was written by/7}	[Professor Gary Washington/18]	That volume was written by Professor Gary Washington.
469	77	7	[Miss Smith/7]	{is a visiting student in/11}	[LA/44]	Miss Smith is a visiting student in LA.
469	2462	7	[A Math School/61]	{has headquarter in/19}	[that urban center/44]	A Math School has headquarter in that urban center.
469	2235	7	[The School of Mathematics/61]	{offers/22}	[a Business course/55]	The School of Mathematics offers a Business course.
469	1785	7	[Miss smith/7]	{just got/2}	[pizzas/69]	Miss smith just got pizzas.
469	2442	7	[John Lee/38]	{develops/20}	[such aliments/69]	John Lee develops such aliments.
469	3166	7	[Miss Smith/7]	{plays with/1}	[Tom/100]	Miss Smith plays with Tom.
469	2893	7	[Washington/18]	{plays with/1}	[that animal/100]	Washington plays with that animal too.
469	3334	7	[Nancy Carter/23]	{played with/1}	[it/100]	Nancy Carter played with it too.
469	2662	7	[Uncle John/38]	{uses to play with/1}	[that animal/100]	Uncle John uses to play with that animal too.
469	3733	7	[Sarah/7]	{prepares for/25}	[a written exam/121]	Sarah prepares for a written exam.
469	2118	7	[The Business course/55]	{is attended by/6}	[that scholar/7]	The Business course is attended by that scholar.
469	2191	7	[Such class/55]	{is taught by/5}	[Washington/18]	Such class is taught by Washington.
469	1790	7	[Sarah smith/7]	{acquires/2}	[some cars/79]	Sarah smith acquires some cars.
469	641	7	[Those vehicles/79]	{are driven by/9}	[Doctor Gary Washington/33]	Those vehicles are driven by Doctor Gary Washington.
469	1807	7	[A boomerang/125]	{is bought by/2}	[Miss Smith/7]	A boomerang is bought by Miss Smith.
469	261	7	[Some new york pizzas/69]	{are eaten by/8}	[such scholar/7]	Some new york pizzas are eaten by such scholar.
469	1915	7	[Such food/69]	{are acquired by/2}	[Doc. Washington/33]	Such food are acquired by Doc. Washington.
469	2503	7	[A bad nasty cough/88]	{is discovered by/16}	[Gary Washington/33]	A bad nasty cough is discovered by Gary Washington.
469	2528	7	[An antipyretic drug/94]	{cures/17}	[it/88]	An antipyretic drug cures it.
470	1416	38	[Bmw/82]	{is acquired by/2}	[J. Lee/38]	Bmw is acquired by J. Lee.
470	1962	38	[That vehicle/82]	{is bought by/2}	[Danny/17]	That vehicle is bought by Danny too.
470	3261	38	[Daniel Moore/17]	{played with/1}	[a wdlf/111]	Daniel Moore played with a wdlf.
470	3450	38	[Charlie/4]	{plays with/1}	[that pet/111]	Charlie plays with that pet too.
470	1979	38	[The desiccated food/120]	{is acquired by/2}	[that student/4]	The desiccated food is acquired by that student.
470	1402	38	[A t-bone steak/73]	{is bought by/2}	[Mr. Lee/38]	A t-bone steak is bought by Mr. Lee too.
470	1454	38	[It/73]	{is bought by/2}	[Doctor Ross/32]	It is bought by Doctor Ross too.
470	484	38	[It/73]	{is eaten by/8}	[Miss Carter/23]	It is eaten by Miss Carter.
470	1584	38	[That ill person/23]	{just bought/2}	[it/73]	That ill person just bought it.
470	2430	38	[Mr. Lee/38]	{produces/20}	[a boomerang/125]	Mr. Lee produces a boomerang.
470	2450	38	[A beef steak/73]	{is developed by/20}	[J. Lee/38]	A beef steak is developed by J. Lee too.
470	1417	38	[The boomerang/125]	{is acquired by/2}	[him/38]	The boomerang is acquired by him.
470	710	38	[That worker/38]	{is driving/9}	[bmw/82]	That worker is driving bmw.
470	1598	38	[Nancy Carter/23]	{has got/2}	[bmw station wagon/82]	Nancy Carter has got bmw station wagon.
470	123	38	[Such means of transportation/82]	{has been licensed in/10}	[the most important californian city/44]	Such means of transportation has been licensed in the most important californian city.
470	1988	38	[Bmw station wagon/82]	{is acquired by/2}	[Charlie/4]	Bmw station wagon is acquired by Charlie.
470	2431	38	[Mr.oLee/38]	{develops/20}	[it/82]	Mr.oLee develops it.
470	854	38	[Such vehicle/82]	{is driven by/9}	[Doctor Ross/32]	Such vehicle is driven by Doctor Ross.
470	2265	38	[J. Lee/38]	{has a job in/21}	[the agricultural company/67]	J. Lee has a job in the agricultural company.
470	2652	38	[Such worker/38]	{uses to play with/1}	[the wolf/111]	Such worker uses to play with the wolf.
470	174	38	[A t-bone steak/73]	{is eaten by/8}	[that employee/38]	A t-bone steak is eaten by that employee.
470	214	38	[Daniel/17]	{is eating/8}	[that food/73]	Daniel is eating that food too.
470	2426	38	[John Lee/38]	{develops/20}	[the dried food/120]	John Lee develops the dried food.
470	1407	38	[It/120]	{is bought by/2}	[such worker/38]	It is bought by such worker.
470	1953	38	[That food/120]	{is bought by/2}	[Daniel/17]	That food is bought by Daniel too.
471	2723	99	[Doctor Cox/31]	{played with/1}	[Linda/99]	Doctor Cox played with Linda.
471	236	99	[Such doctor/31]	{has lunch with/8}	[the new york pizza/68]	Such doctor has lunch with the new york pizza.
471	1960	99	[Danny/17]	{just bought/2}	[that food/68]	Danny just bought that food.
471	2975	99	[Chief Clark/37]	{played with/1}	[Linda/99]	Chief Clark played with Linda.
471	3476	99	[Chewable toys/119]	{are eaten by/8}	[such pet/99]	Chewable toys are eaten by such pet.
471	1146	99	[Such food/119]	{are bought by/2}	[Virginia Anderson/12]	Such food are bought by Virginia Anderson.
471	1157	99	[She/12]	{buys/2}	[a boomerang/125]	She buys a boomerang too.
471	3374	99	[Gregory Wolf/26]	{uses to play with/1}	[Linda/99]	Gregory Wolf uses to play with Linda.
471	3122	99	[Qiss Anderson/12]	{plays with/1}	[that beast/99]	Qiss Anderson plays with that beast too.
471	3653	99	[A boomerang/125]	{is chased by/0}	[such animal/99]	A boomerang is chased by such animal.
471	3269	99	[Daniel/17]	{played with/1}	[Linzy/99]	Daniel played with Linzy.
472	1949	74	[Beef steaks/74]	{are acquired by/2}	[Danny/17]	Beef steaks are acquired by Danny.
472	437	74	[They/74]	{are eaten by/8}	[James/0]	They are eaten by James.
472	1062	74	[Trucks/79]	{are acquired by/2}	[such student/0]	Trucks are acquired by such student.
472	537	74	[Some steaks/74]	{are eaten by/8}	[Miss Perez/36]	Some steaks are eaten by Miss Perez.
472	2413	74	[Some rabbit kibbles/116]	{are produced by/20}	[that worker/36]	Some rabbit kibbles are produced by that worker.
472	3477	74	[That food/116]	{are eaten by/8}	[Mat/98]	That food are eaten by Mat.
472	1924	74	[Doc. Washington/33]	{just got/2}	[them/116]	Doc. Washington just got them.
472	962	74	[Robert Reed/25]	{just bought/2}	[such food/116]	Robert Reed just bought such food too.
472	2408	74	[Some steaks/74]	{are developed by/20}	[Patricia Perez/36]	Some steaks are developed by Patricia Perez.
472	2415	74	[Such employee/36]	{develops/20}	[the footballs/128]	Such employee develops the footballs too.
472	704	74	[The trucks/79]	{are driven by/9}	[that worker/36]	The trucks are driven by that worker.
472	1923	74	[Beef steaks/74]	{are bought by/2}	[Gary Washington/33]	Beef steaks are bought by Gary Washington.
472	357	74	[He/33]	{eats/8}	[some steaks/74]	He eats some steaks.
472	641	74	[Such doctor/33]	{drives/9}	[trucks/79]	Such doctor drives trucks.
472	1065	74	[T-bone steaks/74]	{are bought by/2}	[James/0]	T-bone steaks are bought by James.
472	2078	74	[A book of Probability Theory/50]	{is studied by/4}	[such boy/0]	A book of Probability Theory is studied by such boy.
472	2205	74	[Danny/17]	{wrote/7}	[such text/50]	Danny wrote such text.
472	2223	74	[Daniel Moore/17]	{is tenured at/12}	[a Faculty of Electronics/58]	Daniel Moore is tenured at a Faculty of Electronics.
472	227	74	[Steaks/74]	{are eaten by/8}	[Mr. Reed/25]	Steaks are eaten by Mr. Reed.
472	722	74	[Such ill person/25]	{drives/9}	[trucks/79]	Such ill person drives trucks.
472	1013	74	[Patsy/36]	{acquires/2}	[steaks/74]	Patsy acquires steaks.
472	961	74	[T-bone steaks/74]	{are acquired by/2}	[Robert/25]	T-bone steaks are acquired by Robert too.
472	2485	74	[He/25]	{takes/23}	[antibiotics/92]	He takes antibiotics.
472	207	74	[Dznny/17]	{has lunch with/8}	[stiaks/74]	Dznny has lunch with stiaks.
473	3742	123	[The Business lecture/55]	{requires/26}	[some practical parts/123]	The Business lecture requires some practical parts.
473	2118	123	[That class/55]	{is followed by/6}	[Miss Smith/7]	That class is followed by Miss Smith.
473	2181	123	[Michael Turner/19]	{teaches/5}	[that course/55]	Michael Turner teaches that course.
473	2250	123	[A Dynamical systems Faculty/59]	{offers/22}	[it/55]	A Dynamical systems Faculty offers it.
473	3736	123	[Practical exams/123]	{are prepared by/25}	[sarah/7]	Practical exams are prepared by sarah.
473	1786	123	[That scholar/7]	{just bought/2}	[the cheeseburger/71]	That scholar just bought the cheeseburger.
473	2393	123	[Such aliment/71]	{is produced by/20}	[Miss Gray/40]	Such aliment is produced by Miss Gray.
473	2877	123	[That worker/40]	{plays with/1}	[Beth/97]	That worker plays with Beth.
473	2835	123	[Virginia/30]	{uses to play with/1}	[that beast/97]	Virginia uses to play with that beast too.
474	143	19	[Prof. Turner/19]	{eats/8}	[a fruit/75]	Prof. Turner eats a fruit.
474	1808	19	[The two-wheeled motor vehicle/80]	{is bought by/2}	[such lecturer/19]	The two-wheeled motor vehicle is bought by such lecturer.
474	2183	19	[That professor/19]	{is teaching/5}	[ML classes/53]	That professor is teaching ML classes.
474	2097	19	[Donna Brown/10]	{follows/6}	[those courses/53]	Donna Brown follows those courses.
474	3184	19	[Such girl/10]	{plays with/1}	[Robert/104]	Such girl plays with Robert.
474	1817	19	[Some balls/129]	{are acquired by/2}	[Michael Turner/19]	Some balls are acquired by Michael Turner.
474	1245	19	[Catherine Kant/28]	{got/2}	[them/129]	Catherine Kant got them too.
474	1251	19	[She/28]	{buys/2}	[the dried food/120]	She buys the dried food too.
474	1693	19	[Mat/37]	{has got/2}	[it/120]	Mat has got it too.
474	1303	19	[Dr. Williams/34]	{got/2}	[the dried food/120]	Dr. Williams got the dried food too.
474	2577	19	[Michael Turner/19]	{advises/14}	[Brown/10]	Michael Turner advises Brown.
474	3682	19	[She/10]	{prepares for/25}	[the oral part/122]	She prepares for the oral part.
474	112	19	[That student/10]	{is on visit in/11}	[The French capital/46]	That student is on visit in The French capital.
474	2224	19	[Prof. Turner/19]	{is full professor at/12}	[the School of Mathematics/61]	Prof. Turner is full professor at the School of Mathematics.
474	2239	19	[Such department of the university/61]	{offers/22}	[Machine Learning lectures/53]	Such department of the university offers Machine Learning lectures.
474	2216	19	[Michael Turner/19]	{is the author of/7}	[Quantum Mechanics notes/51]	Michael Turner is the author of Quantum Mechanics notes.
474	2040	19	[They/51]	{awe studied by/4}	[Miss Brown/10]	They awe studied by Miss Brown.
474	1823	19	[Turner/19]	{has got/2}	[a dried food/120]	Turner has got a dried food.
474	1641	19	[It/120]	{is acquired by/2}	[Donna/10]	It is acquired by Donna too.
474	2806	19	[Michael Turner/19]	{played with/1}	[rob/104]	Michael Turner played with rob.
474	1810	19	[The fruit/75]	{is bought by/2}	[that teacher/19]	The fruit is bought by that teacher.
474	303	19	[Such food/75]	{is eaten by/8}	[Miss Brown/10]	Such food is eaten by Miss Brown.
474	1628	19	[She/10]	{just got/2}	[such aliment/75]	She just got such aliment.
474	1626	19	[Such scholar/10]	{got/2}	[the motorbike/80]	Such scholar got the motorbike too.
474	1635	19	[She/10]	{has got/2}	[footballs/129]	She has got footballs too.
475	2278	74	[Beef steaks/74]	{are produced by/20}	[Phillips/35]	Beef steaks are produced by Phillips.
475	3251	74	[Such employee/35]	{played with/1}	[a hound/114]	Such employee played with a hound.
475	407	74	[Eric Simmons/24]	{is eating/8}	[some beef steaks/74]	Eric Simmons is eating some beef steaks.
475	1065	74	[James Johnson/0]	{has got/2}	[them/74]	James Johnson has got them.
475	57	74	[James/0]	{is on visit in/11}	[Washington DC/47]	James is on visit in Washington DC.
475	120	74	[Fiat panda/81]	{is registered in/10}	[it/47]	Fiat panda is registered in it.
475	774	74	[Daniel/17]	{goes around with/9}	[panda/81]	Daniel goes around with panda.
475	437	74	[Beef steaks/74]	{are eaten by/8}	[J. Johnson/0]	Beef steaks are eaten by J. Johnson.
475	287	74	[That food/74]	{are eaten by/8}	[J. Williams/34]	That food are eaten by J. Williams too.
475	1949	74	[They/74]	{are bought by/2}	[Daniel/17]	They are bought by Daniel.
475	1953	74	[A dried food/120]	{is acquired by/2}	[that teacher/17]	A dried food is acquired by that teacher too.
475	1351	74	[Mr. Eric/24]	{just bought/2}	[the t-bone steaks/74]	Mr. Eric just bought the t-bone steaks too.
475	1429	74	[Chief Phillips/35]	{just got/2}	[that food/74]	Chief Phillips just got that food too.
475	277	74	[Such employee/35]	{is eating/8}	[such aliments/74]	Such employee is eating such aliments.
475	1443	74	[Such worker/35]	{has got/2}	[a boomerang/125]	Such worker has got a boomerang.
475	2284	74	[Fiat panda/81]	{is produced by/20}	[him/35]	Fiat panda is produced by him.
475	693	74	[James Johnson/0]	{is driving/9}	[it/81]	James Johnson is driving it.
475	1956	74	[Such means of transportation/81]	{is bought by/2}	[Daniel/17]	Such means of transportation is bought by Daniel.
475	1299	74	[Steaks/74]	{are acquired ny/2}	[James Williams/34]	Steaks are acquired ny James Williams too.
475	567	74	[Such specialist/34]	{is driving/9}	[fiat panda/81]	Such specialist is driving fiat panda.
475	1303	74	[J. Williams/34]	{has got/2}	[a dried food/120]	J. Williams has got a dried food.
475	2684	74	[Such doctor/34]	{played with/1}	[the dog/114]	Such doctor played with the dog.
475	2494	74	[That man/34]	{provides prescription of/15}	[antimicrobial drugs/92]	That man provides prescription of antimicrobial drugs.
475	207	74	[Daniel Moore/17]	{eats/8}	[t-bone steaks/74]	Daniel Moore eats t-bone steaks.
476	1322	20	[Mary/20]	{got/2}	[the cars/79]	Mary got the cars.
476	614	20	[George Hall/14]	{goes around with/9}	[them/79]	George Hall goes around with them.
476	3685	20	[That scholar/14]	{prepares for/25}	[the written exam/121]	That scholar prepares for the written exam.
476	3743	20	[Such test/121]	{is required in/26}	[the Machine Learning class/52]	Such test is required in the Machine Learning class.
476	2238	20	[A School of Mathematics/61]	{provides/22}	[the ML course/52]	A School of Mathematics provides the ML course.
476	2953	20	[Prof. garcia/20]	{played with/1}	[Robert/104]	Prof. garcia played with Robert.
476	1337	20	[That teacher/20]	{just bought/2}	[the met-food/118]	That teacher just bought the met-food.
476	1330	20	[That professor/20]	{got/2}	[cheeseburgers/72]	That professor got cheeseburgers too.
476	966	20	[Rob Reed/25]	{acquires/2}	[them/72]	Rob Reed acquires them too.
476	222	20	[That food/72]	{are eaten by/8}	[Caesar Clark/37]	That food are eaten by Caesar Clark.
476	2308	20	[Such employee/37]	{produces/20}	[trucks/79]	Such employee produces trucks.
476	1452	20	[Those meanss of transport/79]	{are bought by/2}	[Kevin Ross/32]	Those meanss of transport are bought by Kevin Ross.
476	1339	20	[Prof. Garcia/20]	{just bought/2}	[a boomerang/125]	Prof. Garcia just bought a boomerang too.
476	1469	20	[Such toy/125]	{is bought by/2}	[Kevin Ross/32]	Such toy is bought by Kevin Ross too.
476	975	20	[Robert Reed/25]	{got/2}	[it/125]	Robert Reed got it too.
476	2537	20	[A nasty cough/88]	{is what affects/18}	[that ill person/25]	A nasty cough is what affects that ill person.
476	2484	20	[The antipyretic drug/94]	{is assumed by/23}	[him/25]	The antipyretic drug is assumed by him.
476	668	20	[Cars/79]	{are driven by/9}	[Mary/20]	Cars are driven by Mary.
476	857	20	[Those vehicles/79]	{are driven by/9}	[Kevin Ross/32]	Those vehicles are driven by Kevin Ross too.
476	125	20	[Such meanss of transportation/79]	{have been licensed in/10}	[big apple/43]	Such meanss of transportation have been licensed in big apple.
476	103	20	[Mr. Hall/14]	{is a visiting student in/11}	[such urban center/43]	Mr. Hall is a visiting student in such urban center.
476	2211	20	[Dynamical Systems book/48]	{was written by/7}	[Mary/20]	Dynamical Systems book was written by Mary.
476	2027	20	[That text/48]	{is studied by/4}	[G. Hall/14]	That text is studied by G. Hall.
476	2080	20	[Such boy/14]	{follows/6}	[the ML class/52]	Such boy follows the ML class.
476	2189	20	[Mary/20]	{teaches/5}	[such lecture/52]	Mary teaches such lecture.
477	1040	16	[Rabbit kibbles/116]	{are bought by/2}	[George Hall/16]	Rabbit kibbles are bought by George Hall.
477	3557	16	[Erik/103]	{eats/8}	[them/116]	Erik eats them.
477	1534	16	[They/116]	{are acquired by/2}	[T. Williams/3]	They are acquired by T. Williams.
477	821	16	[Mr. Hall/16]	{drives/9}	[trucks/79]	Mr. Hall drives trucks.
477	2219	16	[Such lecturer/16]	{wrote/7}	[the book of Dynamical Systems/48]	Such lecturer wrote the book of Dynamical Systems.
477	2063	16	[Tom/3]	{reads/4}	[such volume/48]	Tom reads such volume.
477	1544	16	[A new york pizza/68]	{is acquired by/2}	[him/3]	A new york pizza is acquired by him.
477	1529	16	[The balloon/128]	{is acquired by/2}	[that boy/3]	The balloon is acquired by that boy too.
477	2109	16	[That scholar/3]	{attends/6}	[DP lectures/56]	That scholar attends DP lectures.
477	246	16	[The pizza with cheese/68]	{is eaten by/8}	[Professor G. Hall/16]	The pizza with cheese is eaten by Professor G. Hall.
477	2358	16	[Such food/68]	{is developed by/20}	[Catherine Kant/41]	Such food is developed by Catherine Kant.
477	1596	16	[Nancy Carter/23]	{got/2}	[it/68]	Nancy Carter got it.
477	386	16	[Catherine Kant/41]	{eats/8}	[such food/68]	Catherine Kant eats such food.
477	356	16	[Gary Washington/33]	{has lunch with/8}	[such aliment/68]	Gary Washington has lunch with such aliment too.
477	1050	16	[Professor G. Hall/16]	{got/2}	[that food/68]	Professor G. Hall got that food.
477	326	16	[It/68]	{is eaten by/8}	[Tom Williams/3]	It is eaten by Tom Williams.
477	476	16	[It/68]	{is eaten by/8}	[Nancy Carter/23]	It is eaten by Nancy Carter too.
477	1586	16	[The rabbit kibbles/116]	{are bought by/2}	[that ill person/23]	The rabbit kibbles are bought by that ill person.
477	1036	16	[Professor G. Hall/16]	{just got/2}	[cars/79]	Professor G. Hall just got cars too.
477	1582	16	[Such meanss of transportation/79]	{are acquired by/2}	[Miss Carter/23]	Such meanss of transportation are acquired by Miss Carter too.
477	1581	16	[The tennis ball/128]	{is acquired by/2}	[that ill person/23]	The tennis ball is acquired by that ill person too.
477	866	16	[Trucks/79]	{are driven by/9}	[her/23]	Trucks are driven by her.
477	2571	16	[That patient/23]	{got/18}	[headaches/90]	That patient got headaches.
477	1035	16	[The ball/128]	{is acquired by/2}	[Professor G. Hall/16]	The ball is acquired by Professor G. Hall.
477	2165	16	[DP lectures/56]	{are taught/5}	[that professor/16]	DP lectures are taught that professor.
478	1680	37	[Mat/37]	{got/2}	[the fresh fruit/75]	Mat got the fresh fruit.
478	1212	37	[That food/75]	{is bought by/2}	[Pards/1]	That food is bought by Pards too.
478	2139	37	[Such girl/1]	{follows/6}	[lectures of Design Patterns/56]	Such girl follows lectures of Design Patterns.
478	1231	37	[A muscle car/83]	{is bought by/2}	[that student/1]	A muscle car is bought by that student.
478	3695	37	[That scholar/1]	{prepares for/25}	[the practical exam/124]	That scholar prepares for the practical exam.
478	2266	37	[Caesar Clark/37]	{works in/21}	[an industrial factory/66]	Caesar Clark works in an industrial factory.
478	2983	37	[Such worker/37]	{played with/1}	[cath/106]	Such worker played with cath.
478	3669	37	[That pet/106]	{chases/0}	[the stick/126]	That pet chases the stick.
478	3088	37	[Professor Harris/21]	{uses to play with/1}	[such animal/106]	Professor Harris uses to play with such animal.
478	1779	37	[Bezh/21]	{buys/2}	[a pet-food/118]	Bezh buys a pet-food.
478	2210	37	[Elizabeth/21]	{authors/7}	[the ML books/49]	Elizabeth authors the ML books.
478	1699	37	[Caesar/37]	{just bought/2}	[the muscle car/83]	Caesar just bought the muscle car.
478	2314	37	[It/83]	{is produced by/20}	[him/37]	It is produced by him.
478	1387	37	[Christie/27]	{acquires/2}	[it/83]	Christie acquires it.
478	2469	37	[An antipyretic/94]	{is assumed by/23}	[Christy/27]	An antipyretic is assumed by Christy.
478	3298	37	[She/27]	{plays with/1}	[cathy cat/106]	She plays with cathy cat.
478	2731	37	[Doctor Cox/31]	{uses to play with/1}	[cath/106]	Doctor Cox uses to play with cath too.
478	556	37	[Chief Clark/37]	{goes around with/9}	[the muscle car/83]	Chief Clark goes around with the muscle car.
478	1777	37	[That means of transportation/83]	{is acquired by/2}	[Elizabeth/21]	That means of transportation is acquired by Elizabeth.
478	799	37	[Kimberly Cox/31]	{is driving/9}	[it/83]	Kimberly Cox is driving it.
478	2516	37	[The terrible headache/89]	{is discovered by/16}	[that doctor/31]	The terrible headache is discovered by that doctor.
478	2321	37	[Caesar/37]	{develops/20}	[the fresh fruit/75]	Caesar develops the fresh fruit.
478	223	37	[That worker/37]	{has lunch with/8}	[that aliment/75]	That worker has lunch with that aliment.
478	1758	37	[That food/75]	{is acquired by/2}	[Elizabeth Harris/21]	That food is acquired by Elizabeth Harris.
478	1701	37	[Caesar Clark/37]	{got/2}	[the pet-food/118]	Caesar Clark got the pet-food too.
479	125	43	[Cars/79]	{have been licensed in/10}	[NY/43]	Cars have been licensed in NY.
479	7	43	[Gary Washington/33]	{lives in/3}	[it/43]	Gary Washington lives in it.
479	1934	43	[He/33]	{got/2}	[the new york pizza/68]	He got the new york pizza.
479	1960	43	[Such aliment/68]	{is bought by/2}	[Daniel Moore/17]	Such aliment is bought by Daniel Moore too.
479	176	43	[Mr. Wolf/13]	{ps eating/8}	[such food/68]	Mr. Wolf ps eating such food.
479	446	43	[Gregory Wolf/26]	{eats/8}	[it/68]	Gregory Wolf eats it too.
479	2458	43	[The Department of Electronics/58]	{is located in/19}	[New York/43]	The Department of Electronics is located in New York.
479	2223	43	[Danny/17]	{is full professor at/12}	[the Electronics Faculty/58]	Danny is full professor at the Electronics Faculty.
479	1961	43	[The pet-food/118]	{is bought by/2}	[such lecturer/17]	The pet-food is bought by such lecturer.
479	97	43	[Mr. Wrlf/13]	{is a visiting student in/11}	[big apple/43]	Mr. Wrlf is a visiting student in big apple.
479	2111	43	[That scholar/13]	{follows/6}	[the AI course/54]	That scholar follows the AI course.
479	4	43	[Mr. Lee/38]	{usually vives in/3}	[big apple/43]	Mr. Lee usually vives in big apple.
480	2848	104	[Paris Gray/22]	{played with/1}	[rob/104]	Paris Gray played with rob.
480	3016	104	[Mr. Cooke/11]	{played with/1}	[that animal/104]	Mr. Cooke played with that animal too.
480	1095	104	[He/11]	{buys/2}	[the dried food/120]	He buys the dried food.
480	3142	104	[Mister Simmons/24]	{played with/1}	[rob/104]	Mister Simmons played with rob.
480	1342	104	[The fresh fruit/75]	{is bought by/2}	[such patient/24]	The fresh fruit is bought by such patient.
480	2659	104	[J. Lee/38]	{plays with/1}	[rob/104]	J. Lee plays with rob.
480	2680	104	[J. Williams/34]	{plays with/1}	[Robert/104]	J. Williams plays with Robert too.
480	571	104	[Such medic/34]	{goes around with/9}	[the motorcycle/80]	Such medic goes around with the motorcycle.
480	1295	104	[That specialist/34]	{just got/2}	[the balloon/128]	That specialist just got the balloon.
480	2441	104	[It/128]	{is developed by/20}	[J. Lke/38]	It is developed by J. Lke.
480	3601	104	[That toy/128]	{is chased by/0}	[rob/104]	That toy is chased by rob.
480	1399	104	[J. Lee/38]	{acquires/2}	[a tenhis ball/128]	J. Lee acquires a tenhis ball.
480	1997	104	[Professor Gray/22]	{has got/2}	[such toy/128]	Professor Gray has got such toy too.
480	1347	104	[Mr. Eric/24]	{has got/2}	[it/128]	Mr. Eric has got it too.
480	2568	104	[Such ill person/24]	{has/18}	[the terrible headache/89]	Such ill person has the terrible headache.
480	3498	104	[Robert/104]	{has lunch with/8}	[the dried food/120]	Robert has lunch with the dried food.
481	2471	93	[Christy/27]	{takes/23}	[analgesic drugs/93]	Christy takes analgesic drugs.
481	2532	93	[They/93]	{fight/17}	[bad headaches/90]	They fight bad headaches.
481	2504	93	[Kevin Ross/32]	{discovers/16}	[terrible headaches/90]	Kevin Ross discovers terrible headaches.
481	2561	93	[Christie/27]	{is affected by/18}	[those diseases/90]	Christie is affected by those diseases.
481	3294	93	[That patient/27]	{played with/1}	[Mat/98]	That patient played with Mat.
481	2706	93	[Mr. Williams/3]	{uses to play with/1}	[such pet/98]	Mr. Williams uses to play with such pet too.
481	2498	93	[Some analgesic drugs/93]	{are prescribed by/15}	[Doctor Ross/32]	Some analgesic drugs are prescribed by Doctor Ross.
481	853	93	[That doctor/32]	{drives/9}	[mustang/83]	That doctor drives mustang.
482	2992	95	[C. White/8]	{uses to play with/1}	[Charles/95]	C. White uses to play with Charles.
482	1852	95	[Fiat panda/81]	{is acquired by/2}	[such student/8]	Fiat panda is acquired by such student.
482	3265	95	[Kaniel/17]	{plays with/1}	[Charles/95]	Kaniel plays with Charles.
482	1943	95	[That professor/17]	{acquires/2}	[maccheroni/70]	That professor acquires maccheroni.
482	448	95	[G. Wolf/26]	{eats/8}	[that food/70]	G. Wolf eats that food.
482	2971	95	[Chief Clark/37]	{plays with/1}	[Charles/95]	Chief Clark plays with Charles.
482	3617	95	[That pet/95]	{chases/0}	[stilks/127]	That pet chases stilks.
482	3349	95	[K. Ross/32]	{uses to play with/1}	[that animal/95]	K. Ross uses to play with that animal.
482	1449	95	[Spaghetti/70]	{is acquired by/2}	[Kevin Ross/32]	Spaghetti is acquired by Kevin Ross.
482	855	95	[Such medic/32]	{goes around with/9}	[fiat panda/81]	Such medic goes around with fiat panda.
482	1467	95	[He/32]	{has got/2}	[the food for pet/118]	He has got the food for pet.
482	2506	95	[That man/32]	{discovers/16}	[a headache/89]	That man discovers a headache.
482	3370	95	[Mr. Wolf/26]	{plays with/1}	[Charles/95]	Mr. Wolf plays with Charles.
482	2472	95	[The aspirin/94]	{is assumed by/23}	[that ill person/26]	The aspirin is assumed by that ill person.
482	3565	95	[The food for pet/118]	{is eaten by/8}	[Charlie/95]	The food for pet is eaten by Charlie.
482	1909	95	[The pet-food/118]	{is bought by/2}	[Gregory Wolf/26]	The pet-food is bought by Gregory Wolf.
483	2468	23	[Miss Nancy/23]	{assumes/23}	[some analgesic dkugs/93]	Miss Nancy assumes some analgesic dkugs.
483	2529	23	[They/93]	{treat/17}	[a bad headache/89]	They treat a bad headache.
483	2511	23	[Sames/34]	{discovered/16}	[such disease/89]	Sames discovered such disease.
483	294	23	[The t-bone steak/73]	{is eaten by/8}	[him/34]	The t-bone steak is eaten by him.
483	1581	23	[A ball/128]	{is bought by/2}	[Miss Nancy/23]	A ball is bought by Miss Nancy.
483	3322	23	[Such ill person/23]	{uses to play with/1}	[a jaguar/108]	Such ill person uses to play with a jaguar.
483	2944	23	[Prof. Garcia/20]	{uses to play with/1}	[such beast/108]	Prof. Garcia uses to play with such beast too.
483	1580	23	[Luxury cars/85]	{are acquired by/2}	[Nancy Carter/23]	Luxury cars are acquired by Nancy Carter.
483	1684	23	[Mat/37]	{buys/2}	[such vehicles/85]	Mat buys such vehicles too.
483	1086	23	[Those meanss of transportation/85]	{are bought by/2}	[Benjamin Cooke/11]	Those meanss of transportation are bought by Benjamin Cooke too.
483	484	23	[Miss Carter/23]	{has lunch with/8}	[a beef steak/73]	Miss Carter has lunch with a beef steak.
483	1688	23	[Mat/37]	{just got/2}	[such aliment/73]	Mat just got such aliment.
483	2320	23	[Such worker/37]	{produces/20}	[it/73]	Such worker produces it.
483	1324	23	[Mary/20]	{just bought/2}	[such aliment/73]	Mary just bought such aliment.
483	663	23	[Such lecturer/20]	{goes around with/9}	[luxury cars/85]	Such lecturer goes around with luxury cars.
483	861	23	[Those meanss of transportation/85]	{are driven by/9}	[Miss Nancy/23]	Those meanss of transportation are driven by Miss Nancy too.
483	1294	23	[James Williams/34]	{buys/2}	[them/85]	James Williams buys them.
483	2671	23	[That doctor/34]	{plays with/1}	[the jaguar/108]	That doctor plays with the jaguar.
483	3007	23	[Mr.uCooke/11]	{uses to play with/1}	[such pet/108]	Mr.uCooke uses to play with such pet too.
483	807	23	[Such boy/11]	{is driving/9}	[luxury cars/85]	Such boy is driving luxury cars.
483	1597	23	[Nancy Carter/23]	{acquires/2}	[a pet-food/118]	Nancy Carter acquires a pet-food.
483	2573	23	[She/23]	{got/18}	[a headache/89]	She got a headache.
483	1584	23	[She/23]	{just bought/2}	[a steak/73]	She just bought a steak.
483	1298	23	[That aliment/73]	{is acquired by/2}	[James Williams/34]	That aliment is acquired by James Williams too.
484	3151	106	[Eric/24]	{plays with/1}	[cathy cat/106]	Eric plays with cathy cat.
484	414	106	[A steak/73]	{is eaten by/8}	[that patient/24]	A steak is eaten by that patient.
484	3277	106	[Danny/17]	{uses to play with/1}	[cathy cat/106]	Danny uses to play with cathy cat.
484	3109	106	[Ward/9]	{uses to play with/1}	[that pet/106]	Ward uses to play with that pet too.
484	1496	106	[The two-wheeled motor vehicle/80]	{is acquired by/2}	[him/9]	The two-wheeled motor vehicle is acquired by him.
484	2101	106	[An AI course/54]	{is followed by/6}	[that scholar/9]	An AI course is followed by that scholar.
484	49	106	[He/9]	{is a visiting student in/11}	[big apple/43]	He is a visiting student in big apple.
484	1505	106	[That scholar/9]	{acquires/2}	[some balls/129]	That scholar acquires some balls.
484	3670	106	[Those toys/129]	{are chased by/0}	[cathy cat/106]	Those toys are chased by cathy cat.
484	2395	106	[Paris Gray/40]	{produces/20}	[them/129]	Paris Gray produces them.
484	3503	106	[Lady cath/106]	{has lunch with/8}	[a dried food/120]	Lady cath has lunch with a dried food.
484	1303	106	[It/120]	{is acquired by/2}	[James/34]	It is acquired by James.
484	1298	106	[Such medic/34]	{acquires/2}	[a steak/73]	Such medic acquires a steak too.
484	2878	106	[Paris Gray/40]	{played with/1}	[cath/106]	Paris Gray played with cath.
484	1272	106	[Paris/40]	{acquires/2}	[a t-bone steak/73]	Paris acquires a t-bone steak.
484	625	106	[She/40]	{goes around with/9}	[the two-wheeled motor vehicle/80]	She goes around with the two-wheeled motor vehicle.
484	1262	106	[That employee/40]	{got/2}	[such means of transportation/80]	That employee got such means of transportation.
484	1271	106	[Such worker/40]	{has got/2}	[the balls/129]	Such worker has got the balls too.
484	2689	106	[James/34]	{played with/1}	[ladygcath/106]	James played with ladygcath.
484	2511	106	[A bad headache/89]	{is niscovered by/16}	[that man/34]	A bad headache is niscovered by that man.
484	2524	106	[An aspirin/94]	{cures/17}	[such disease/89]	An aspirin cures such disease.
485	100	46	[Mr. wolf/13]	{is on visit in/11}	[Paris/46]	Mr. wolf is on visit in Paris.
485	607	46	[Such student/13]	{is driving/9}	[the motorbike/80]	Such student is driving the motorbike.
485	1366	46	[It/80]	{is acquired by/2}	[Christy/27]	It is acquired by Christy.
485	2461	46	[The mechanical workshop/65]	{has main seat in/19}	[Paris/46]	The mechanical workshop has main seat in Paris.
485	2267	46	[A mechanical small company/65]	{has hired/21}	[Linda Scott/39]	A mechanical small company has hired Linda Scott.
485	2342	46	[A salad/77]	{is produced by/20}	[Miss Scott/39]	A salad is produced by Miss Scott.
485	15	46	[Doctor Cox/31]	{usually lives in/3}	[The French capital/46]	Doctor Cox usually lives in The French capital.
485	2727	46	[Kim Cox/31]	{played with/1}	[Mat/98]	Kim Cox played with Mat.
485	805	46	[That medic/31]	{is driving/9}	[a two-wheeled motor vehicle/80]	That medic is driving a two-wheeled motor vehicle.
485	2460	46	[The Physics Faculty/60]	{has main seat in/19}	[The French capital/46]	The Physics Faculty has main seat in The French capital.
485	2258	46	[The Machine Learning class/52]	{is offered by/22}	[a Department of Physics/60]	The Machine Learning class is offered by a Department of Physics.
485	14	46	[Paris gray/22]	{usually lives in/3}	[The French capidal/46]	Paris gray usually lives in The French capidal.
485	2002	46	[Such teacher/22]	{just got/2}	[the rabbit kibbles/116]	Such teacher just got the rabbit kibbles.
485	1482	46	[They/116]	{are bought by/2}	[Linda/39]	They are bought by Linda too.
485	130	46	[The salad/77]	{is eaten by/8}	[her/39]	The salad is eaten by her.
485	240	46	[Kim Cox/31]	{as eating/8}	[that aliment/77]	Kim Cox as eating that aliment too.
486	2248	57	[The ML course/52]	{is offered by/22}	[the School of CS/57]	The ML course is offered by the School of CS.
486	2179	57	[Paris/22]	{presents/5}	[the ML class/52]	Paris presents the ML class.
486	574	57	[Mustang/83]	{is driven by/9}	[her/22]	Mustang is driven by her.
486	1997	57	[That teacher/22]	{got/2}	[the tennis ball/128]	That teacher got the tennis ball.
486	1893	57	[Such toy/128]	{is acquired by/2}	[Gregory Wolf/26]	Such toy is acquired by Gregory Wolf too.
486	2453	57	[A School of CS/57]	{has main seat in/19}	[the Italian capital city/42]	A School of CS has main seat in the Italian capital city.
486	2234	57	[Daniel House/15]	{is signed to/13}	[the School of Computer Science/57]	Daniel House is signed to the School of Computer Science.
486	2599	57	[That scholar/15]	{plays with/1}	[Tommy/100]	That scholar plays with Tommy.
486	320	57	[That boy/15]	{has lunch with/8}	[a caesar salad/77]	That boy has lunch with a caesar salad.
486	2058	57	[He/15]	{reajs/4}	[a book of Probability Theory/50]	He reajs a book of Probability Theory.
486	2197	57	[Paris/22]	{wrote/7}	[that text/50]	Paris wrote that text.
487	12	46	[The French capital/46]	{is the home town of/3}	[Linda Scott/5]	The French capital is the home town of Linda Scott.
487	88	46	[Such student/5]	{is a visiting student in/11}	[Paris/46]	Such student is a visiting student in Paris.
487	512	46	[Cheeseburgers/72]	{are eaten by/8}	[that girl/5]	Cheeseburgers are eaten by that girl.
487	14	46	[Paris/46]	{is the home town of/3}	[Paris/22]	Paris is the home town of Paris.
487	2176	46	[A Business lecture/55]	{is taught by/5}	[such lecturer/22]	A Business lecture is taught by such lecturer.
487	2844	46	[She/22]	{played with/1}	[Mary the female mustang/101]	She played with Mary the female mustang.
487	1997	46	[She/22]	{has got/2}	[the balloon/128]	She has got the balloon.
487	2460	46	[The Faculty of Physics/60]	{has headquarter in/19}	[The French capital/46]	The Faculty of Physics has headquarter in The French capital.
487	2461	46	[A mechanical workshop/65]	{has main seat in/19}	[Paris/46]	A mechanical workshop has main seat in Paris too.
487	2267	46	[Miss Scott/39]	{has been hired in/21}	[a mechanical small company/65]	Miss Scott has been hired in a mechanical small company.
487	15	46	[Kimberly Cox/31]	{lives in/3}	[Paris/46]	Kimberly Cox lives in Paris.
487	800	46	[Bmw station wagon/82]	{is driven by/9}	[Doctor Cox/31]	Bmw station wagon is driven by Doctor Cox.
487	1260	46	[Cath/28]	{just got/2}	[such means of transport/82]	Cath just got such means of transport.
487	2464	46	[That ill person/28]	{assumes/23}	[the antibiotics/92]	That ill person assumes the antibiotics.
487	2551	46	[That patient/28]	{got/18}	[some headaches/90]	That patient got some headaches.
488	2852	114	[Professor Gray/22]	{played with/1}	[the dog/114]	Professor Gray played with the dog.
488	2999	114	[Christopher White/8]	{uses to play with/1}	[that animal/114]	Christopher White uses to play with that animal too.
488	1853	114	[Such boy/8]	{got/2}	[the jaguar/86]	Such boy got the jaguar.
488	1839	114	[That student/8]	{just bought/2}	[pasta/70]	That student just bought pasta too.
488	2936	114	[Linda Scott/39]	{played with/1}	[a pup/114]	Linda Scott played with a pup.
488	878	114	[A jaguar/86]	{is driven by/9}	[such employee/39]	A jaguar is driven by such employee.
488	3492	114	[A beagle/114]	{eats/8}	[the rabbit kibblez/116]	A beagle eats the rabbit kibblez.
488	2335	114	[They/116]	{are developed by/20}	[Linda/39]	They are developed by Linda.
488	1456	114	[They/116]	{are bought by/2}	[Kevin Ross/32]	They are bought by Kevin Ross.
488	3580	114	[Balloons/129]	{are chased by/0}	[the pup/114]	Balloons are chased by the pup.
488	3335	114	[Miss Nancy/23]	{played with/1}	[it/114]	Miss Nancy played with it.
488	3356	114	[Kevin Ross/32]	{uses to play with/1}	[such beast/114]	Kevin Ross uses to play with such beast too.
489	3352	32	[K. Ross/32]	{played with/1}	[rob/104]	K. Ross played with rob.
489	3205	32	[G. Hall/14]	{played with/1}	[it/104]	G. Hall played with it too.
489	1601	32	[Muscle cars/84]	{are acquired by/2}	[such student/14]	Muscle cars are acquired by such student.
489	2083	32	[A business lecture/55]	{is followed by/6}	[such scholar/14]	A business lecture is followed by such scholar.
489	2240	32	[Such class/55]	{is offered by/22}	[the Faculty of Electronics/58]	Such class is offered by the Faculty of Electronics.
489	2504	32	[K. Ross/32]	{discovered/16}	[bad headaches/90]	K. Ross discovered bad headaches.
489	2556	32	[Daniel/29]	{has/18}	[them/90]	Daniel has them.
489	2522	32	[Some antimicrobial drugs/92]	{fight/17}	[those diseases/90]	Some antimicrobial drugs fight those diseases.
489	1451	32	[The brll/128]	{is bought by/2}	[Doctor Ross/32]	The brll is bought by Doctor Ross.
489	1191	32	[That toy/128]	{is bought by/2}	[Cathy/41]	That toy is bought by Cathy too.
489	1455	32	[Kevin Ross/32]	{just bought/2}	[the beef steaks/74]	Kevin Ross just bought the beef steaks too.
489	1458	32	[Such man/32]	{just bought/2}	[the chewable toys/119]	Such man just bought the chewable toys too.
489	1614	32	[Such food/119]	{are bought by/2}	[G. Hall/14]	Such food are bought by G. Hall too.
489	1770	32	[Elizabeth Harris/21]	{just got/2}	[them/119]	Elizabeth Harris just got them too.
489	497	32	[The t-bone steaks/74]	{are eatln by/8}	[K. Ross/32]	The t-bone steaks are eatln by K. Ross.
489	467	32	[That food/74]	{are eaten by/8}	[Elizabeth/21]	That food are eaten by Elizabeth too.
489	588	32	[Muscle cars/84]	{are driven by/9}	[such teacher/21]	Muscle cars are driven by such teacher.
489	1763	32	[The ball/128]	{is bought by/2}	[Professor narris/21]	The ball is bought by Professor narris.
489	1659	32	[Daniel/29]	{acquires/2}	[it/128]	Daniel acquires it too.
489	2497	32	[Some antibacterials/92]	{are prescribed by/15}	[K. Ross/32]	Some antibacterials are prescribed by K. Ross.
489	1445	32	[That doctor/32]	{just bought/2}	[mustangs/84]	That doctor just bought mustangs.
489	858	32	[Kevin Ross/32]	{drives/9}	[such meanss of transport/84]	Kevin Ross drives such meanss of transport.
490	1079	0	[Big James/0]	{has got/2}	[a boomerang/125]	Big James has got a boomerang.
490	2633	0	[Such student/0]	{plays with/1}	[small felines/113]	Such student plays with small felines.
490	2864	0	[Paris/40]	{played with/1}	[those animals/113]	Paris played with those animals too.
490	3284	0	[Christie/27]	{played with/1}	[them/113]	Christie played with them too.
490	3545	0	[They/113]	{eat/8}	[a pet-food/118]	They eat a pet-food.
490	1467	0	[It/118]	{is bought by/2}	[Kevin Rozs/32]	It is bought by Kevin Rozs.
490	695	0	[Some cars/79]	{are driven by/9}	[J. Johnson/0]	Some cars are driven by J. Johnson.
490	1322	0	[Mary/20]	{got/2}	[them/79]	Mary got them.
490	2185	0	[Prof. Garcia/20]	{presgnts/5}	[DP lectures/56]	Prof. Garcia presgnts DP lectures.
490	2154	0	[James/0]	{attends/6}	[those classes/56]	James attends those classes.
490	2262	0	[They/56]	{are offered by/22}	[the School of Economics and Finance/62]	They are offered by the School of Economics and Finance.
490	1056	0	[J. Johnson/0]	{acquires/2}	[the fresh fruit/75]	J. Johnson acquires the fresh fruit.
490	1264	0	[Such food/75]	{is acquired by/2}	[Miss Gray/40]	Such food is acquired by Miss Gray too.
490	2079	0	[Dynamical Systems book/48]	{is studied by/4}	[big James/0]	Dynamical Systems book is studied by big James.
490	2211	0	[Mary Garcia/20]	{wrote/7}	[it/48]	Mary Garcia wrote it.
490	1316	0	[That lecturer/20]	{gmt/2}	[the fruit/75]	That lecturer gmt the fruit.
490	1368	0	[Such food/75]	{is acquired by/2}	[Christy/27]	Such food is acquired by Christy too.
490	2399	0	[Such aliment/75]	{is produced by/20}	[Paris Gray/40]	Such aliment is produced by Paris Gray.
490	3721	0	[James Johnson/0]	{prepares for/25}	[a written part/121]	James Johnson prepares for a written part.
490	59	0	[Such boy/0]	{is a visiting student in/11}	[los angeles/44]	Such boy is a visiting student in los angeles.
490	1062	0	[He/0]	{acquires/2}	[some trucks/79]	He acquires some trucks.
490	1270	0	[Paris Gray/40]	{just got/2}	[such meanss of transport/79]	Paris Gray just got such meanss of transport too.
490	1285	0	[Miss Gray/40]	{got/2}	[the pet-food/118]	Miss Gray got the pet-food too.
490	2377	0	[It/118]	{is produced by/20}	[that worker/40]	It is produced by that worker.
490	623	0	[The trucks/79]	{are driven by/9}	[Miss Gray/40]	The trucks are driven by Miss Gray.
491	2639	0	[Big James/0]	{plays with/1}	[Linzy/99]	Big James plays with Linzy.
491	3080	0	[Professor Harris/21]	{played with/1}	[such animal/99]	Professor Harris played with such animal too.
491	1070	0	[Some burgers/72]	{are bought by/2}	[big James/0]	Some burgers are bought by big James.
491	2077	0	[The ML books/49]	{ale studied by/4}	[such scholar/0]	The ML books ale studied by such scholar.
491	2154	0	[Such boy/0]	{attends/6}	[some Design Patterns lessons/56]	Such boy attends some Design Patterns lessons.
491	1075	0	[That student/0]	{acquires/2}	[the muscle car/83]	That student acquires the muscle car.
491	853	0	[K. Ross/32]	{is driving/9}	[such means of transportation/83]	K. Ross is driving such means of transportation.
491	835	0	[It/83]	{is driven by/9}	[Cath/28]	It is driven by Cath too.
491	54	0	[Big James/0]	{is on risit in/11}	[the Italian capital city/42]	Big James is on risit in the Italian capital city.
491	21	0	[Catherine Kant/28]	{inhabits in/3}	[that urban center/42]	Catherine Kant inhabits in that urban center.
491	1252	0	[Such patient/28]	{acquires/2}	[the burgers/72]	Such patient acquires the burgers.
491	1200	0	[That food/72]	{are bought by/2}	[Cath/41]	That food are bought by Cath too.
491	392	0	[Such aliments/72]	{are eaten by/8}	[such employee/41]	Such aliments are eaten by such employee.
491	3724	0	[Big James/0]	{prepares for/25}	[practical parts/123]	Big James prepares for practical parts.
491	442	0	[Cheeseburgers/72]	{are eaten by/8}	[that student/0]	Cheeseburgers are eaten by that student.
491	1772	0	[Elizabeth Harris/21]	{has got/2}	[those aliments/72]	Elizabeth Harris has got those aliments.
491	1460	0	[They/72]	{are bought by/2}	[K. Ross/32]	They are bought by K. Ross too.
491	2508	0	[That specialist/32]	{discovers/16}	[a cough/88]	That specialist discovers a cough.
491	2528	0	[An antipyretic drug/94]	{cures/17}	[it/88]	An antipyretic drug cures it.
491	691	0	[James/0]	{goes around with/9}	[the muscle car/83]	James goes around with the muscle car.
491	1079	0	[The boomerang/125]	{is acquired by/2}	[that scholar/0]	The boomerang is acquired by that scholar.
491	1066	0	[Some rabbit kibbles/116]	{are acquired by/2}	[J. Johnson/0]	Some rabbit kibbles are acquired by J. Johnson too.
491	3472	0	[Such food/116]	{are eaten by/8}	[Linda/99]	Such food are eaten by Linda.
491	2765	0	[Catherine Kant/41]	{uses to play with/1}	[it/99]	Catherine Kant uses to play with it.
491	2352	0	[A boomerang/125]	{is developed by/20}	[such employee/41]	A boomerang is developed by such employee.
492	3249	115	[Mr. Jeffrey Phillips/35]	{uses to play with/1}	[dogs/115]	Mr. Jeffrey Phillips uses to play with dogs.
492	281	115	[Neapolitan pizzas/69]	{are eaten by/8}	[such worker/35]	Neapolitan pizzas are eaten by such worker.
492	3524	115	[The tiny bones/117]	{are eaten by/8}	[hounds/115]	The tiny bones are eaten by hounds too.
492	3333	115	[Miss Carter/23]	{played with/1}	[pups/115]	Miss Carter played with pups.
492	2682	115	[James/34]	{uses to play with/1}	[such beasts/115]	James uses to play with such beasts too.
492	2787	115	[Paris/1]	{plays with/1}	[those pets/115]	Paris plays with those pets too.
492	1211	115	[The muscle cars/84]	{are bought by/2}	[that student/1]	The muscle cars are bought by that student.
492	777	115	[Those meanss of transportation/84]	{are driven xy/9}	[Daniel/17]	Those meanss of transportation are driven xy Daniel.
492	2292	115	[Such meanss of transportation/84]	{are developed by/20}	[chief Phillips/35]	Such meanss of transportation are developed by chief Phillips.
492	2286	115	[New york pizzas/69]	{are developed by/20}	[that worker/35]	New york pizzas are developed by that worker too.
492	3606	115	[A tennis ball/128]	{is chased by/0}	[some beagles/115]	A tennis ball is chased by some beagles.
492	3270	115	[Daniel/17]	{poayed with/1}	[such beasts/115]	Daniel poayed with such beasts.
492	2161	115	[He/17]	{is teaching/5}	[a Business class/55]	He is teaching a Business class.
493	2535	87	[Robert/25]	{got/18}	[the fever/87]	Robert got the fever.
493	2485	87	[Antibiotics/92]	{are assumed by/23}	[Mr. Reed/25]	Antibiotics are assumed by Mr. Reed.
493	2497	87	[Kevin Ross/32]	{prescribes/15}	[such drugs/92]	Kevin Ross prescribes such drugs.
493	858	87	[That medic/32]	{drives/9}	[mustangs/84]	That medic drives mustangs.
493	2507	87	[Kevin Ross/32]	{discovers/16}	[a bad cold/87]	Kevin Ross discovers a bad cold.
493	1459	87	[Such medic/32]	{buys/2}	[the desiccated food/120]	Such medic buys the desiccated food.
493	3343	87	[Such man/32]	{uses to play with/1}	[the big wild feline/108]	Such man uses to play with the big wild feline.
493	2521	87	[The antimicrobial drugs/92]	{fight/17}	[a fever/87]	The antimicrobial drugs fight a fever.
494	2252	59	[The Dynamical systems Faculty/59]	{offers/22}	[lectures of Design Patterns/56]	The Dynamical systems Faculty offers lectures of Design Patterns.
494	2455	59	[Such department/59]	{has headquarter in/19}	[Washington/47]	Such department has headquarter in Washington.
494	2226	59	[Beth/21]	{is full professor at/12}	[the Department of Dynamical Systems/59]	Beth is full professor at the Department of Dynamical Systems.
494	2231	59	[Werd/9]	{just registered in/13}	[such department of the university/59]	Werd just registered in such department of the university.
494	3090	59	[B. Ward/9]	{played with/1}	[Gary/105]	B. Ward played with Gary.
494	340	59	[That student/9]	{is eating/8}	[a caesar salad/77]	That student is eating a caesar salad.
495	2391	40	[The expensive car/86]	{is developed by/20}	[Paris/40]	The expensive car is developed by Paris.
495	698	40	[J. Johnson/0]	{drives/9}	[that means of transportation/86]	J. Johnson drives that means of transportation.
495	995	40	[V. Anderson/30]	{has got/2}	[a jaguar/86]	V. Anderson has got a jaguar.
495	2009	40	[Paris Gray/22]	{got/2}	[that means of transportation/86]	Paris Gray got that means of transportation too.
495	644	40	[Gary Washington/33]	{goes around with/9}	[it/86]	Gary Washington goes around with it.
495	531	40	[Plris Gray/40]	{has lunch with/8}	[pizzas with cheese/69]	Plris Gray has lunch with pizzas with cheese.
495	1993	40	[They/69]	{are acquired by/2}	[Paris/22]	They are acquired by Paris.
495	2838	40	[That teacher/22]	{plays with/1}	[Gary/105]	That teacher plays with Gary.
495	1287	40	[Paris/40]	{got/2}	[the boomerang/125]	Paris got the boomerang.
495	1937	40	[It/125]	{is acquired by/2}	[Doc. Washington/33]	It is acquired by Doc. Washington too.
495	2387	40	[Paris/40]	{develops/20}	[some kibbles/116]	Paris develops some kibbles.
495	1066	40	[That food/116]	{are acquired by/2}	[big James/0]	That food are acquired by big James.
495	2859	40	[Paris Gray/40]	{uses to play with/1}	[cat Gary/105]	Paris Gray uses to play with cat Gary.
495	626	40	[That worker/40]	{goes around vith/9}	[a jaguar/86]	That worker goes around vith a jaguar.
495	1281	40	[Such means of transport/86]	{is acquired by/2}	[Paris Gray/40]	Such means of transport is acquired by Paris Gray.
495	2378	40	[That worker/40]	{develops/20}	[the boomerang/125]	That worker develops the boomerang.
495	1274	40	[The rabbit kibbles/116]	{are bought by/2}	[such employee/40]	The rabbit kibbles are bought by such employee.
495	988	40	[Lady Anderson/30]	{buys/2}	[them/116]	Lady Anderson buys them too.
495	3567	40	[Gary/105]	{has lunch with/8}	[such food/116]	Gary has lunch with such food.
495	2002	40	[Paris/22]	{got/2}	[them/116]	Paris got them.
495	1924	40	[They/116]	{are acquired by/2}	[Doctor Gary Washington/33]	They are acquired by Doctor Gary Washington too.
495	2390	40	[Some new york pizzas/69]	{are produced by/20}	[paris gray/40]	Some new york pizzas are produced by paris gray.
495	1915	40	[Doctor Gary Washington/33]	{just bought/2}	[them/69]	Doctor Gary Washington just bought them.
495	1057	40	[James Johnson/0]	{got/2}	[such food/69]	James Johnson got such food too.
495	54	40	[Such boy/0]	{is a visiting student in/11}	[Rome/42]	Such boy is a visiting student in Rome.
496	2460	60	[A Physics Faculty/60]	{has main seat in/19}	[The French capital/46]	A Physics Faculty has main seat in The French capital.
496	94	60	[Virginra/12]	{is a visiting student in/11}	[Paris/46]	Virginra is a visiting student in Paris.
496	2030	60	[That scholar/12]	{is reading/4}	[the book of Probability Theory/50]	That scholar is reading the book of Probability Theory.
496	2227	60	[Professor gray/22]	{is tenured at/12}	[the Faculty of Physics/60]	Professor gray is tenured at the Faculty of Physics.
496	2004	60	[The chewable toys/119]	{are acquired by/2}	[such professor/22]	The chewable toys are acquired by such professor.
496	3561	60	[They/119]	{are eaten by/8}	[erik/103]	They are eaten by erik.
496	3674	60	[The stick/126]	{is chased by/0}	[it/103]	The stick is chased by it.
496	2259	60	[ML lectures/53]	{are offered by/22}	[a Physics Faculty/60]	ML lectures are offered by a Physics Faculty.
496	2122	60	[Machine Learning lectures/53]	{are followed by/6}	[VirginiajAnderson/12]	Machine Learning lectures are followed by VirginiajAnderson.
497	2669	96	[James/34]	{played with/1}	[ricky/96]	James played with ricky.
497	3539	96	[Some tiny bones/117]	{are eaten by/8}	[that beast/96]	Some tiny bones are eaten by that beast.
497	2984	96	[C. White/8]	{playm with/1}	[that animal/96]	C. White playm with that animal.
497	3642	96	[The wood sticks/127]	{are chased by/0}	[Rzck/96]	The wood sticks are chased by Rzck.
497	3278	96	[Christy/27]	{uses to play with/1}	[that animal/96]	Christy uses to play with that animal.
497	2562	96	[Such ill person/27]	{got/18}	[a bad nasty cough/88]	Such ill person got a bad nasty cough.
497	1371	96	[She/27]	{acquires/2}	[spaghetti/70]	She acquires spaghetti.
497	843	96	[Luxury cars/85]	{are driven by/9}	[such patient/27]	Luxury cars are driven by such patient.
497	699	96	[Miss Perez/36]	{drides/9}	[such meanss of transport/85]	Miss Perez drides such meanss of transport too.
497	2879	96	[Washington/18]	{uses to play with/1}	[ricky/96]	Washington uses to play with ricky.
497	2199	96	[Such professor/18]	{wrote/7}	[Dynamical Systems book/48]	Such professor wrote Dynamical Systems book.
497	158	96	[Maccheroni/70]	{is eaten by/8}	[him/18]	Maccheroni is eaten by him.
497	2194	96	[The ML class/52]	{is taught by/5}	[such professor/18]	The ML class is taught by such professor.
497	2258	96	[That lecture/52]	{is offered by/22}	[the Faculty of Physics/60]	That lecture is offered by the Faculty of Physics.
497	3215	96	[Miss Perez/36]	{played with/1}	[Rick/96]	Miss Perez played with Rick.
497	1008	96	[Jaguars/85]	{are bought by/2}	[her/36]	Jaguars are bought by her.
498	2133	8	[Chris/8]	{follows/6}	[a Business course/55]	Chris follows a Business course.
498	3691	8	[That boy/8]	{prepares for/25}	[the practical part/124]	That boy prepares for the practical part.
498	1849	8	[The dried food/120]	{is bought by/2}	[that student/8]	The dried food is bought by that student.
498	901	8	[Such scholar/8]	{drives/9}	[the auto/78]	Such scholar drives the auto.
498	577	8	[Paris Gray/22]	{is driving/9}	[that vehicle/78]	Paris Gray is driving that vehicle too.
498	3004	8	[C. White/8]	{uses to play with/1}	[cath/106]	C. White uses to play with cath.
498	68	8	[He/8]	{is a visiting student in/11}	[Sienna/45]	He is a visiting student in Sienna.
498	2457	8	[The industrial plant/66]	{is located in/19}	[it/45]	The industrial plant is located in it.
498	2266	8	[The industrial company/66]	{has hired/21}	[Caesar Clark/37]	The industrial company has hired Caesar Clark.
498	366	8	[The Neapolitan pizza/68]	{is eaten by/8}	[C. White/8]	The Neapolitan pizza is eaten by C. White.
498	2017	8	[That boy/8]	{is reading/4}	[Machine Learning books/49]	That boy is reading Machine Learning books.
498	2198	8	[They/49]	{were written by/7}	[Paris/22]	They were written by Paris.
498	1843	8	[C. White/8]	{buys/2}	[footballs/129]	C. White buys footballs.
498	1856	8	[A pizza with cheese/68]	{is bought by/2}	[such scholar/8]	A pizza with cheese is bought by such scholar too.
498	1851	8	[That student/8]	{just got/2}	[the auto/78]	That student just got the auto too.
498	568	8	[James/34]	{is driving/9}	[it/78]	James is driving it.
498	1903	8	[G. Wolf/26]	{just bought/2}	[that vehicle/78]	G. Wolf just bought that vehicle.
498	2546	8	[He/26]	{is affected by/18}	[some nasty headaches/90]	He is affected by some nasty headaches.
498	631	8	[That ill person/26]	{is driving/9}	[a truck/78]	That ill person is driving a truck.
499	1600	80	[Mr. Hall/14]	{has got/2}	[the two-wheeled motor vehicle/80]	Mr. Hall has got the two-wheeled motor vehicle.
499	1622	80	[A Neapolitan pizza/68]	{is bought by/2}	[such boy/14]	A Neapolitan pizza is bought by such boy too.
499	868	80	[Miss Carter/23]	{drives/9}	[a motorcycle/80]	Miss Carter drives a motorcycle.
499	3333	80	[Nancy Carter/23]	{plays with/1}	[the hounds/115]	Nancy Carter plays with the hounds.
499	2850	80	[Paris Gray/22]	{plays with/1}	[such animals/115]	Paris Gray plays with such animals too.
499	2766	80	[Cathy/41]	{uses to play with/1}	[such beasts/115]	Cathy uses to play with such beasts too.
499	1206	80	[The new york pizza/68]	{is acquired by/2}	[Catherine Kant/41]	The new york pizza is acquired by Catherine Kant.
499	1184	80	[She/41]	{just bought/2}	[a motorbike/80]	She just bought a motorbike too.
499	796	80	[That vehicle/80]	{qs driven by/9}	[her/41]	That vehicle qs driven by her.
499	2358	80	[A new york pizza/68]	{is developed by/20}	[such employee/41]	A new york pizza is developed by such employee.
499	859	80	[Doctor Ross/32]	{is driving/9}	[a two-wheeled motor vehicle/80]	Doctor Ross is driving a two-wheeled motor vehicle.
499	1451	80	[K. Rosf/32]	{has got/2}	[a footballs/128]	K. Rosf has got a footballs.
499	1467	80	[He/32]	{jbst got/2}	[a pet-food/118]	He jbst got a pet-food too.
499	2504	80	[Such specialist/32]	{discovered/16}	[some bad headaches/90]	Such specialist discovered some bad headaches.
499	2571	80	[Nancy Carter/23]	{got/18}	[nasty headaches/90]	Nancy Carter got nasty headaches.
499	2350	80	[The motorbike/80]	{is produced by/20}	[Kant/41]	The motorbike is produced by Kant.
499	616	80	[George Hall/14]	{drives/9}	[that means of transportation/80]	George Hall drives that means of transportation.
499	3207	80	[Mr. Hall/14]	{plays with/1}	[the pups/115]	Mr. Hall plays with the pups.
499	3606	80	[Dogs/115]	{catch/0}	[a balloon/128]	Dogs catch a balloon.
499	1191	80	[It/128]	{is acquired by/2}	[Catherine Kant/41]	It is acquired by Catherine Kant.
499	386	80	[The pizza/68]	{is eaten by/8}	[such worker/41]	The pizza is eaten by such worker.
499	1574	80	[Miss Nancy/23]	{buys/2}	[a motorbike/80]	Miss Nancy buys a motorbike.
499	1597	80	[A food for pet/118]	{is bought by/2}	[that ill person/23]	A food for pet is bought by that ill person too.
499	3525	80	[Beagles/115]	{eat/8}	[it/118]	Beagles eat it.
499	1207	80	[Such food/118]	{is bought by/2}	[Cath/41]	Such food is bought by Cath.
500	3190	10	[Donna/10]	{uses to play with/1}	[the panda bear/110]	Donna uses to play with the panda bear.
500	3649	10	[Such animal/110]	{tries to catch/0}	[a wood stick/126]	Such animal tries to catch a wood stick.
500	3148	10	[Mister Simmons/24]	{played with/1}	[a panda bear/110]	Mister Simmons played with a panda bear.
500	3358	10	[Doctor Ross/32]	{played with/1}	[it/110]	Doctor Ross played with it too.
500	3274	10	[Daniel/17]	{uses to play with/1}	[that animal/110]	Daniel uses to play with that animal too.
500	673	10	[Donna Brown/10]	{is driving/9}	[the muscle car/83]	Donna Brown is driving the muscle car.
500	2418	10	[Such vehicle/83]	{is developed by/20}	[Patricia Perez/36]	Such vehicle is developed by Patricia Perez.
500	1015	10	[She/36]	{just bought/2}	[fruits/76]	She just bought fruits.
500	1639	10	[Brown/10]	{just bought/2}	[such aliments/76]	Brown just bought such aliments too.
500	2040	10	[The Quantum Mechanics theory articles/51]	{are studied by/4}	[such scholar/10]	The Quantum Mechanics theory articles are studied by such scholar.
500	2204	10	[Those texts/51]	{were written by/7}	[Daniel/17]	Those texts were written by Daniel.
500	2096	10	[The AI class/54]	{is attended by/6}	[Brown/10]	The AI class is attended by Brown.
500	3741	10	[The oral exam/122]	{is required in/26}	[it/54]	The oral exam is required in it.
500	3682	10	[The oral test/122]	{is prepared by/25}	[Donna/10]	The oral test is prepared by Donna.
500	111	10	[Such scholar/10]	{is a visiting student in/11}	[Washington DC/47]	Such scholar is a visiting student in Washington DC.
500	2454	10	[A farm/67]	{has headquarter in/19}	[that urban center/47]	A farm has headquarter in that urban center.
500	2455	10	[A Faculty of Dynamical Systems/59]	{has headquarter in/19}	[the city of US government seat/47]	A Faculty of Dynamical Systems has headquarter in the city of US government seat too.
500	1641	10	[A dried food/120]	{is acquired by/2}	[Donna Brown/10]	A dried food is acquired by Donna Brown.
500	1953	10	[It/120]	{is bought by/2}	[Danny/17]	It is bought by Danny too.
500	1951	10	[Daniel Moore/17]	{got/2}	[the fresh fruits/76]	Daniel Moore got the fresh fruits too.
500	299	10	[They/76]	{are eaten by/8}	[Miss Brown/10]	They are eaten by Miss Brown.
500	539	10	[That food/76]	{are eaten by/8}	[Miss Perez/36]	That food are eaten by Miss Perez too.
500	2406	10	[Such worker/36]	{decelops/20}	[such aliments/76]	Such worker decelops such aliments.
500	1647	10	[A muscle car/83]	{is acquired by/2}	[Brown/10]	A muscle car is acquired by Brown.
500	700	10	[It/83]	{is driven by/9}	[Patricia Perez/36]	It is driven by Patricia Perez.
501	3468	120	[Siena/107]	{has lunch with/8}	[a desiccated food/120]	Siena has lunch with a desiccated food.
501	2270	120	[The dried food/120]	{is produced by/20}	[Mr. Jeffrey Phillips/35]	The dried food is produced by Mr. Jeffrey Phillips.
501	2284	120	[Phillips/35]	{develops/20}	[fiat panda/81]	Phillips develops fiat panda too.
501	1072	120	[J. Johnson/0]	{just got/2}	[that vehicle/81]	J. Johnson just got that vehicle.
501	918	120	[Daniel Moore/29]	{is driving/9}	[it/81]	Daniel Moore is driving it.
501	1719	120	[A desiccated food/120]	{is acquired by/2}	[Professor Gary Washington/18]	A desiccated food is acquired by Professor Gary Washington.
501	1717	120	[Such teacher/18]	{just bought/2}	[fruits/76]	Such teacher just bought fruits too.
501	2190	120	[Such professor/18]	{is teaching/5}	[course of Design Patterns/56]	Such professor is teaching course of Design Patterns.
501	1722	120	[Panda/81]	{is bought by/2}	[him/18]	Panda is bought by him.
501	1729	120	[That teacher/18]	{has got/2}	[the boomerang/125]	That teacher has got the boomerang too.
501	1433	120	[The dried food/120]	{is bought by/2}	[chief Phillips/35]	The dried food is bought by chief Phillips too.
501	1667	120	[Daniel/29]	{buys/2}	[it/120]	Daniel buys it too.
501	2	120	[That patient/29]	{lives in/3}	[Siena/45]	That patient lives in Siena.
501	1459	120	[K. Ross/32]	{has got/2}	[the desiccated food/120]	K. Ross has got the desiccated food.
501	1069	120	[J. Johnson/0]	{buys/2}	[it/120]	J. Johnson buys it too.
502	2452	63	[A software engineering firm/63]	{has headquarter in/19}	[Rome/42]	A software engineering firm has headquarter in Rome.
502	2269	63	[Catherine Kant/41]	{has been hired in/21}	[a software consulting company/63]	Catherine Kant has been hired in a software consulting company.
502	2350	63	[Such employee/41]	{produces/20}	[a motorbike/80]	Such employee produces a motorbike.
502	760	63	[T. Williams/3]	{drives/9}	[it/80]	T. Williams drives it.
502	769	63	[Washington/18]	{is driving/9}	[that vehicle/80]	Washington is driving that vehicle too.
503	2979	98	[Chief Clark/37]	{played with/1}	[dog mat/98]	Chief Clark played with dog mat.
503	2320	98	[That employee/37]	{produces/20}	[a steak/73]	That employee produces a steak.
503	1702	98	[Bmw/82]	{is bought by/2}	[that worker/37]	Bmw is bought by that worker.
503	1260	98	[Miss Kant/28]	{just bought/2}	[that means of transport/82]	Miss Kant just bought that means of transport too.
503	3084	98	[Elizabeth Harris/21]	{plays with/1}	[Mat/98]	Elizabeth Harris plays with Mat.
503	2171	98	[A Business lecture/55]	{is presented by/5}	[her/21]	A Business lecture is presented by her.
503	2245	98	[That class/55]	{is offered by/22}	[the Computer Science Facuxty/57]	That class is offered by the Computer Science Facuxty.
503	2138	98	[The Business class/55]	{is attended by/6}	[Paris/1]	The Business class is attended by Paris.
503	65	98	[Paris Cox/1]	{is on visit in/11}	[the most important californian city/44]	Paris Cox is on visit in the most important californian city.
503	3480	98	[Mat/98]	{has lunch with/8}	[the pet-food/118]	Mat has lunch with the pet-food.
503	3063	98	[Miss Kant/28]	{played with/1}	[dog mat/98]	Miss Kant played with dog mat.
503	1259	98	[A food for pet/118]	{is bought by/2}	[her/28]	A food for pet is bought by her.
503	1233	98	[Miss Cox/1]	{just got/2}	[it/118]	Miss Cox just got it too.
503	1935	98	[Doctor Gary Washington/33]	{buss/2}	[that food/118]	Doctor Gary Washington buss that food too.
503	2299	98	[It/118]	{is produced by/20}	[Caesar Clark/37]	It is produced by Caesar Clark.
503	3664	98	[Mat/98]	{tries to catch/0}	[a wood stick/126]	Mat tries to catch a wood stick.
503	3399	98	[Doc. Washington/33]	{plays with/1}	[doe mat/98]	Doc. Washington plays with doe mat.
503	2499	98	[Gary Washington/33]	{discovers/16}	[the nasty headaches/90]	Gary Washington discovers the nasty headaches.
503	2522	98	[Antimicrobial drugs/92]	{treat/17}	[such diseases/90]	Antimicrobial drugs treat such diseases.
503	2551	98	[Catherine Kant/28]	{has/18}	[terrible headaches/90]	Catherine Kant has terrible headaches.
503	1246	98	[She/28]	{just bought/2}	[the beef steak/73]	She just bought the beef steak.
503	2790	98	[Parls/1]	{uses to play with/1}	[Mat/98]	Parls uses to play with Mat.
503	3693	98	[A written part/121]	{is prepared by/25}	[that scholar/1]	A written part is prepared by that scholar.
503	2023	98	[Such student/1]	{reads/4}	[the book of dynamical systems/48]	Such student reads the book of dynamical systems.
503	2207	98	[Elizabeth Harris/21]	{is the author of/7}	[such volume/48]	Elizabeth Harris is the author of such volume.
504	1068	0	[J. Johnson/0]	{just got/2}	[the chewable toys/119]	J. Johnson just got the chewable toys.
504	3566	0	[Charlie/95]	{has lunch with/8}	[that food/119]	Charlie has lunch with that food.
504	8	0	[James Johnson/0]	{lives in/3}	[DC/47]	James Johnson lives in DC.
504	3722	0	[The oral test/122]	{is prepared by/25}	[that scholar/0]	The oral test is prepared by that scholar.
504	3741	0	[The AI course/54]	{requires/26}	[it/122]	The AI course requires it.
504	2236	0	[The Math School/61]	{offers/22}	[an AI class/54]	The Math School offers an AI class.
504	2224	0	[Turner/19]	{is full professor at/12}	[the School of Mathematics/61]	Turner is full professor at the School of Mathematics.
504	2076	0	[J. johnson/0]	{reads/4}	[Quantum Mechanics books/51]	J. johnson reads Quantum Mechanics books.
504	2216	0	[Prof. Turner/19]	{wrote/7}	[such texts/51]	Prof. Turner wrote such texts.
504	598	0	[A motorbike/80]	{is driven by/9}	[him/19]	A motorbike is driven by him.
504	877	0	[Miss Scott/39]	{is driving/9}	[such vehicle/80]	Miss Scott is driving such vehicle too.
504	634	0	[Mr. Wolf/26]	{drives/9}	[that means of transport/80]	Mr. Wolf drives that means of transport too.
504	1059	0	[James Johnson/0]	{just got/2}	[spaghetti/70]	James Johnson just got spaghetti.
504	128	0	[It/70]	{is eaten by/8}	[Linda/39]	It is eaten by Linda.
504	697	0	[J. Johnson/0]	{goes around with/9}	[the two-wheeled motor vehicle/80]	J. Johnson goes around with the two-wheeled motor vehicle.
504	1054	0	[Such means of transportation/80]	{is acquirep by/2}	[such student/0]	Such means of transportation is acquirep by such student.
504	57	0	[Such scholar/0]	{is on visit in/11}	[Washington/47]	Such scholar is on visit in Washington.
504	1061	0	[Such student/0]	{buys/2}	[the balloon/128]	Such student buys the balloon.
504	1919	0	[Doctor Gary Washington/33]	{got/2}	[it/128]	Doctor Gary Washington got it too.
504	1926	0	[Chewable toys/119]	{are acquired by/2}	[such man/33]	Chewable toys are acquired by such man too.
504	2151	0	[The Artificial Intelligence course/54]	{is followed by/6}	[James/0]	The Artificial Intelligence course is followed by James.
504	2635	0	[That scholar/0]	{uses to play with/1}	[Charlie/95]	That scholar uses to play with Charlie.
504	3621	0	[A ball/128]	{is chased by/0}	[it/95]	A ball is chased by it.
504	1477	0	[Linda/39]	{just got/2}	[a footballs/128]	Linda just got a footballs.
504	2337	0	[Such toy/128]	{is produced by/20}	[such worker/39]	Such toy is produced by such worker.
505	1875	120	[Doctor Cox/31]	{acquires/2}	[the desiccated food/120]	Doctor Cox acquires the desiccated food.
505	1868	120	[She/31]	{just bought/2}	[the cars/79]	She just bought the cars too.
505	243	120	[The fruit/75]	{is eaten by/8}	[her/31]	The fruit is eaten by her.
505	2731	120	[That specialist/31]	{plays with/1}	[lady cath/106]	That specialist plays with lady cath.
505	1433	120	[The dried food/120]	{is acquired by/2}	[Phillips/35]	The dried food is acquired by Phillips.
505	1901	120	[Gregory Wolf/26]	{acquires/2}	[it/120]	Gregory Wolf acquires it too.
505	1329	120	[Mary/20]	{acquires/2}	[such food/120]	Mary acquires such food too.
505	2185	120	[Such lecturer/20]	{is teaching/5}	[DP lectures/56]	Such lecturer is teaching DP lectures.
505	2211	120	[Such teacher/20]	{is the author of/7}	[the book of Dynamical Systems/48]	Such teacher is the author of the book of Dynamical Systems.
505	2043	120	[Donna Brown/10]	{reads/4}	[such volume/48]	Donna Brown reads such volume.
505	3503	120	[Cath/106]	{has lunch with/8}	[the desiccated food/120]	Cath has lunch with the desiccated food.
505	3382	120	[G. Wolf/26]	{played with/1}	[such pet/106]	G. Wolf played with such pet.
505	3667	120	[Sticks/127]	{are chased by/0}	[cathy cat/106]	Sticks are chased by cathy cat.
505	3193	120	[Brown/10]	{played with/1}	[such beast/106]	Brown played with such beast.
505	1628	120	[Donna/10]	{buys/2}	[a fruit/75]	Donna buys a fruit.
505	1641	120	[The desiccatedjfood/120]	{is acquired by/2}	[that girl/10]	The desiccatedjfood is acquired by that girl too.
505	113	120	[That student/10]	{is on visit in/11}	[the most important californian city/44]	That student is on visit in the most important californian city.
505	18	120	[That urban center/44]	{is the home town of/3}	[that girl/10]	That urban center is the home town of that girl.
505	3684	120	[Some practical exams/123]	{are prepared by/25}	[her/10]	Some practical exams are prepared by her.
505	303	120	[That scholar/10]	{is eating/8}	[a fresh fruit/75]	That scholar is eating a fresh fruit.
505	2270	120	[The dzied food/120]	{is produced by/20}	[Mr. Jeffrey Phillips/35]	The dzied food is produced by Mr. Jeffrey Phillips.
505	785	120	[Trucks/79]	{are driven by/9}	[that worker/35]	Trucks are driven by that worker.
505	1426	120	[Those meanss of transport/79]	{are bought by/2}	[that employee/35]	Those meanss of transport are bought by that employee.
505	677	120	[Brown/10]	{is driving/9}	[those vehicles/79]	Brown is driving those vehicles.
506	2455	59	[A Department of Dynamical Systems/59]	{has headquarter in/19}	[the city of US government seat/47]	A Department of Dynamical Systems has headquarter in the city of US government seat.
506	8	59	[Washington/47]	{is the home town of/3}	[big James/0]	Washington is the home town of big James.
506	2253	59	[The ML course/52]	{is offered by/22}	[a Dynamical systems Faculty/59]	The ML course is offered by a Dynamical systems Faculty.
506	2226	59	[Elizabeth Harris/21]	{is full professor at/12}	[a Faculty of Dynamical Systems/59]	Elizabeth Harris is full professor at a Faculty of Dynamical Systems.
506	3071	59	[Such professor/21]	{uses to play with/1}	[Siena/107]	Such professor uses to play with Siena.
506	1760	59	[A cheeseburger/71]	{is bought by/2}	[such lecturer/21]	A cheeseburger is bought by such lecturer.
506	586	59	[That professor/21]	{is driving/9}	[a trbck/78]	That professor is driving a trbck.
506	1201	59	[It/78]	{is acquired by/2}	[Cath/41]	It is acquired by Cath.
507	2549	91	[Catherine Kant/28]	{has/18}	[a terrible backache/91]	Catherine Kant has a terrible backache.
507	1259	91	[Such patient/28]	{buys/2}	[the pet-food/118]	Such patient buys the pet-food.
507	1260	91	[Bmw station wagon/82]	{is acquired by/2}	[her/28]	Bmw station wagon is acquired by her too.
507	3050	91	[Such ill person/28]	{played with/1}	[Siena/107]	Such ill person played with Siena.
507	2505	91	[Kevin Rosv/32]	{discovers/16}	[the backache/91]	Kevin Rosv discovers the backache.
507	2530	91	[The analgesics/93]	{cure/17}	[that disease/91]	The analgesics cure that disease.
507	2465	91	[They/93]	{are assumed by/23}	[Miss Kant/28]	They are assumed by Miss Kant.
507	2498	91	[K. Ross/32]	{prescribes/15}	[such drugs/93]	K. Ross prescribes such drugs.
508	1473	39	[Linda Scott/39]	{got/2}	[Neapolitan pizzas/69]	Linda Scott got Neapolitan pizzas.
508	381	39	[They/69]	{are eaten by/8}	[George Hall/14]	They are eaten by George Hall.
508	2324	39	[The motorcycle/80]	{is developed by/20}	[Miss Scott/39]	The motorcycle is developed by Miss Scott.
508	616	39	[That means of transportation/80]	{is driven by/9}	[Mr. Hall/14]	That means of transportation is driven by Mr. Hall.
508	3200	39	[Such student/14]	{plays with/1}	[the small felines/113]	Such student plays with the small felines.
508	2326	39	[The boomerang/125]	{is developed by/20}	[Linda/39]	The boomerang is developed by Linda.
508	2927	39	[She/39]	{plays with/1}	[domestic felines/113]	She plays with domestic felines.
508	2717	39	[Kim Cox/31]	{played with/1}	[them/113]	Kim Cox played with them too.
508	15	39	[Such doctor/31]	{inhabits in/3}	[Paris/46]	Such doctor inhabits in Paris.
508	805	39	[That specialist/31]	{drives/9}	[the motorcycle/80]	That specialist drives the motorcycle.
508	1652	39	[Danieb/29]	{buys/2}	[that means of transport/80]	Danieb buys that means of transport.
508	1493	39	[A food for pet/118]	{is acquired by/2}	[Linda/39]	A food for pet is acquired by Linda too.
508	1623	39	[Mr. Hall/14]	{just got/2}	[it/118]	Mr. Hall just got it too.
508	2338	39	[Linda Scott/39]	{develops/20}	[new york pizzas/69]	Linda Scott develops new york pizzas.
508	1495	39	[The boomerang/125]	{is bought by/2}	[her/39]	The boomerang is bought by her.
508	877	39	[Such worker/39]	{drives/9}	[the motorbike/80]	Such worker drives the motorbike.
508	1860	39	[Kimberly Cox/31]	{acquires/2}	[such means of transport/80]	Kimberly Cox acquires such means of transport.
508	131	39	[The Neapolitan pizzas/69]	{are eaten by/8}	[Linda/39]	The Neapolitan pizzas are eaten by Linda.
508	1470	39	[A motorbike/80]	{is bought by/2}	[that worker/39]	A motorbike is bought by that worker.
508	2325	39	[She/39]	{produces/20}	[the food for pet/118]	She produces the food for pet.
508	1675	39	[Dan/29]	{acquires/2}	[it/118]	Dan acquires it.
508	1051	39	[Mr. Hall/16]	{got/2}	[that food/118]	Mr. Hall got that food too.
508	2267	39	[Miss Scott/39]	{has been hired in/21}	[a mechanical workshop/65]	Miss Scott has been hired in a mechanical workshop.
509	1816	19	[Prof. Turner/19]	{buys/2}	[the trucks/79]	Prof. Turner buys the trucks.
509	1244	19	[Miss Kant/28]	{acquires/2}	[such meanss of transport/79]	Miss Kant acquires such meanss of transport too.
509	1818	19	[Michael Turner/19]	{got/2}	[a beef steak/73]	Michael Turner got a beef steak too.
509	2184	19	[A Machine Learning class/52]	{is taught by/5}	[that professor/19]	A Machine Learning class is taught by that professor.
509	1822	19	[He/19]	{got/2}	[some chew toys/119]	He got some chew toys.
509	1250	19	[Such food/119]	{are acquired by/2}	[Catherine Kant/28]	Such food are acquired by Catherine Kant too.
509	3551	19	[The panda/110]	{has lunch with/8}	[them/119]	The panda has lunch with them.
509	1484	19	[They/119]	{are bought by/2}	[Linda/39]	They are bought by Linda.
509	1479	19	[Such worker/39]	{got/2}	[footballs/129]	Such worker got footballs too.
509	2217	19	[Prof. Turner/19]	{is the author of/7}	[a book of Probability Theory/50]	Prof. Turner is the author of a book of Probability Theory.
509	2078	19	[James/0]	{is reading/4}	[that volume/50]	James is reading that volume.
509	1817	19	[Michael turner/19]	{just got/2}	[some footballs/129]	Michael turner just got some footballs.
509	1921	19	[Gary Washington/33]	{just bought/2}	[those toys/129]	Gary Washington just bought those toys too.
509	3650	19	[They/129]	{are chased by/0}	[the panda bear/110]	They are chased by the panda bear.
509	1063	19	[Jv Johnson/0]	{got/2}	[them/129]	Jv Johnson got them.
509	58	19	[That scholar/0]	{is a visiting student in/11}	[Paris/46]	That scholar is a visiting student in Paris.
509	2812	19	[Prof. Turner/19]	{uses to play with/1}	[a panda/110]	Prof. Turner uses to play with a panda.
509	2224	19	[That teacher/19]	{is full professor at/12}	[the Department of Mathematics/61]	That teacher is full professor at the Department of Mathematics.
509	2238	19	[Such faculty/61]	{offers/22}	[a Machine Learning course/52]	Such faculty offers a Machine Learning course.
509	596	19	[Turner/19]	{goes around with/9}	[trucks/79]	Turner goes around with trucks.
509	839	19	[Catherine Kant/28]	{is driving/9}	[those meanss of transport/79]	Catherine Kant is driving those meanss of transport too.
509	2464	19	[That ill person/28]	{takes/23}	[antibacterials/92]	That ill person takes antibacterials.
509	2551	19	[She/28]	{got/18}	[the bad headaches/90]	She got the bad headaches.
509	3064	19	[She/28]	{played with/1}	[the panda/110]	She played with the panda.
509	144	19	[Mike Turner/19]	{eats/8}	[a beef steak/73]	Mike Turner eats a beef steak.
510	2586	105	[Dan/15]	{plays with/1}	[Gary/105]	Dan plays with Gary.
510	318	105	[He/15]	{pats/8}	[pasta/70]	He pats pasta.
510	1709	105	[Gary Washington/18]	{got/2}	[such aliment/70]	Gary Washington got such aliment.
510	2817	105	[V. Anderson/30]	{uses to play with/1}	[gary/105]	V. Anderson uses to play with gary.
510	2476	105	[Such patient/30]	{takes/23}	[the antibacterials/92]	Such patient takes the antibacterials.
510	188	105	[She/30]	{eats/8}	[maccheroni/70]	She eats maccheroni.
510	1000	105	[Bmw/82]	{is acquired by/2}	[such patient/30]	Bmw is acquired by such patient.
510	1001	105	[A boomerang/125]	{is bought by/2}	[such ill person/30]	A boomerang is bought by such ill person too.
510	3571	105	[Gary/105]	{has lunch with/8}	[the chew toys/119]	Gary has lunch with the chew toys.
510	2859	105	[MissmGray/40]	{played with/1}	[cat Gary/105]	MissmGray played with cat Gary.
510	2375	105	[The chewable toys/119]	{are produced by/20}	[Paris/40]	The chewable toys are produced by Paris.
510	1302	105	[J. Williams/34]	{just got/2}	[them/119]	J. Williams just got them.
510	1718	105	[Gary Washington/18]	{acquires/2}	[that food/119]	Gary Washington acquires that food too.
510	1172	105	[Daniel House/15]	{buys/2}	[them/119]	Daniel House buys them too.
510	2670	105	[Dr. Williams/34]	{played with/1}	[lary/105]	Dr. Williams played with lary.
510	2880	105	[Washington/18]	{plays with/1}	[that pet/105]	Washington plays with that pet too.
510	2202	105	[The Machine Learning books/49]	{were written by/7}	[him/18]	The Machine Learning books were written by him.
510	1728	105	[Bmw/82]	{is boughtpby/2}	[that professor/18]	Bmw is boughtpby that professor.
510	620	105	[Bmw station wagon/82]	{is driven by/9}	[Paris Gray/40]	Bmw station wagon is driven by Paris Gray.
510	908	105	[Daniel/15]	{goes around with/9}	[it/82]	Daniel goes around with it too.
510	3638	105	[The boomerang/125]	{is chased by/0}	[Gary/105]	The boomerang is chased by Gary.
510	1313	105	[The boomerang/125]	{is acquired by/2}	[Dr. Williams/34]	The boomerang is acquired by Dr. Williams.
510	2509	105	[James/34]	{discovered/16}	[some bad headaches/90]	James discovered some bad headaches.
511	903	8	[Christopher White/8]	{drives/9}	[muscle cars/84]	Christopher White drives muscle cars.
511	1991	8	[Such meanss of transport/84]	{are acquired by/2}	[Professor Gray/22]	Such meanss of transport are acquired by Professor Gray.
511	2854	8	[She/22]	{uses to play with/1}	[a panda bear/110]	She uses to play with a panda bear.
511	3550	8	[It/110]	{has lunch with/8}	[a food for pet/118]	It has lunch with a food for pet.
511	375	8	[Chris/8]	{has lunch with/8}	[a cheeseburger/71]	Chris has lunch with a cheeseburger too.
511	66	8	[That scholar/8]	{is a visiting student in/11}	[Rome/42]	That scholar is a visiting student in Rome.
511	1838	8	[He/8]	{just bought/2}	[a burger/71]	He just bought a burger.
511	455	8	[Gregory Wolf/26]	{eats/8}	[that aliment/71]	Gregory Wolf eats that aliment.
511	2133	8	[Chris/8]	{attends/6}	[the Business course/55]	Chris attends the Business course.
511	2235	8	[It/55]	{is offered by/22}	[the Department of Mathematics/61]	It is offered by the Department of Mathematics.
511	1841	8	[Chris/8]	{acquires/2}	[the foodballs/128]	Chris acquires the foodballs.
511	1477	8	[That toy/128]	{is acquired by/2}	[Miss Scott/39]	That toy is acquired by Miss Scott too.
511	1893	8	[G. Wolf/26]	{buys/2}	[it/128]	G. Wolf buys it too.
511	1867	8	[Such toy/128]	{is bought by/2}	[Kim Cox/31]	Such toy is bought by Kim Cox too.
511	2728	8	[That specialist/31]	{uses to play with/1}	[the panda/110]	That specialist uses to play with the panda.
511	2017	8	[The Machine Learning books/49]	{are studied by/4}	[Christopher White/8]	The Machine Learning books are studied by Christopher White.
511	2198	8	[Professor Gray/22]	{is the author of/7}	[the ML materiays/49]	Professor Gray is the author of the ML materiays.
511	3692	8	[Practical exams/123]	{are prepared by/25}	[chris/8]	Practical exams are prepared by chris.
511	3742	8	[A Business class/55]	{requires/26}	[those tests/123]	A Business class requires those tests.
511	1857	8	[C. White/8]	{buys/2}	[a food for pet/118]	C. White buys a food for pet.
511	3001	8	[Such boy/8]	{played with/1}	[the panda bear/110]	Such boy played with the panda bear.
511	1835	8	[Muscle cars/84]	{are acquired by/2}	[him/8]	Muscle cars are acquired by him.
512	2454	67	[The farm/67]	{has headquarter in/19}	[Washington DC/47]	The farm has headquarter in Washington DC.
512	57	67	[J. Johnson/0]	{is a visiting student in/11}	[the city of US government seat/47]	J. Johnson is a visiting student in the city of US government seat.
512	11	67	[Mr. Wolf/26]	{lives in/3}	[that urban center/47]	Mr. Wolf lives in that urban center.
512	2265	67	[Uncle John/38]	{has been hired in/21}	[a farm/67]	Uncle John has been hired in a farm.
513	1633	128	[The tennis ball/128]	{is bought by/2}	[Brown/10]	The tennis ball is bought by Brown.
513	1347	128	[Mr. Eric/24]	{buys/2}	[such toy/128]	Mr. Eric buys such toy too.
513	1355	128	[He/24]	{just bought/2}	[the desiccated food/120]	He just bought the desiccated food too.
513	3146	128	[Such patient/24]	{plays jith/1}	[a pup/114]	Such patient plays jith a pup.
513	2389	128	[Paris/40]	{produces/20}	[the balloon/128]	Paris produces the balloon.
513	1815	128	[It/128]	{is acquired by/2}	[Mike Turner/19]	It is acquired by Mike Turner.
513	3581	128	[The beagle/114]	{chawes/0}	[such toy/128]	The beagle chawes such toy.
513	3356	128	[Kevin Ross/32]	{plays with/1}	[a dog/114]	Kevin Ross plays with a dog.
513	1269	128	[Paris Gray/40]	{just bought/2}	[the ball/128]	Paris Gray just bought the ball.
513	2382	128	[T-bone steaks/74]	{are developed by/20}	[such employee/40]	T-bone steaks are developed by such employee.
513	1637	128	[Donna Brown/10]	{got/2}	[them/74]	Donna Brown got them.
513	1451	128	[The ball/128]	{is acquired by/2}	[Kevin Ross/32]	The ball is acquired by Kevin Ross too.
514	230	25	[Robert/25]	{eats/8}	[a caesar salad/77]	Robert eats a caesar salad.
514	2010	25	[Such food/77]	{is acquired by/2}	[Professor Gray/22]	Such food is acquired by Professor Gray.
514	2844	25	[Paris/22]	{plays with/1}	[the mustang/101]	Paris plays with the mustang.
514	2928	25	[Miss Scott/39]	{uses to play with/1}	[that pet/101]	Miss Scott uses to play with that pet too.
514	1470	25	[The motorbike/80]	{is acquired by/2}	[her/39]	The motorbike is acquired by her.
514	2537	25	[The bad nasty cough/88]	{is what affects/18}	[Mr. Reed/25]	The bad nasty cough is what affects Mr. Reed.
514	2485	25	[That ill person/25]	{takes/23}	[some antibiotics/92]	That ill person takes some antibiotics.
514	2488	25	[Doctor Cox/31]	{provides prescription of/15}	[such drugs/92]	Doctor Cox provides prescription of such drugs.
514	957	25	[Robert/25]	{buys/2}	[a balloon/128]	Robert buys a balloon.
514	1841	25	[Chris/8]	{has got/2}	[such toy/128]	Chris has got such toy too.
514	950	25	[A two-wheeled motor vehicle/80]	{is bought by/2}	[Rob Reed/25]	A two-wheeled motor vehicle is bought by Rob Reed too.
514	1834	25	[C. White/8]	{just bought/2}	[it/80]	C. White just bought it too.
514	2134	25	[The course of Design Patterns/56]	{are followed by/6}	[that scholar/8]	The course of Design Patterns are followed by that scholar.
514	3690	25	[Chris/8]	{prepares for/25}	[an oral part/122]	Chris prepares for an oral part.
514	70	25	[C. White/8]	{is a visiting student in/11}	[Paris/46]	C. White is a visiting student in Paris.
514	962	25	[Rob Reed/25]	{buys/2}	[kibbles/116]	Rob Reed buys kibbles.
514	1872	25	[Doctor Cox/31]	{has got/2}	[them/116]	Doctor Cox has got them too.
514	2002	25	[Paris Gray/22]	{acquires/2}	[that food/116]	Paris Gray acquires that food too.
514	724	25	[Rob Reed/25]	{drives/9}	[the motorcycle/80]	Rob Reed drives the motorcycle.
514	805	25	[Kim Cox/31]	{drives/9}	[it/80]	Kim Cox drives it too.
514	2324	25	[Such vehicle/80]	{is produced by/20}	[Linda/39]	Such vehicle is produced by Linda.
514	2337	25	[That employee/39]	{develops/20}	[the ball/128]	That employee develops the ball too.
514	1867	25	[Such toy/128]	{is bought by/2}	[Kimberly Cox/31]	Such toy is bought by Kimberly Cox.
514	970	25	[The salad/77]	{is bought by/2}	[Mr. Reed/25]	The salad is bought by Mr. Reed too.
514	3411	25	[That patient/25]	{plays with/1}	[Mary the female mustang/101]	That patient plays with Mary the female mustang.
515	32	45	[Tom Williams/3]	{is a visiting student in/11}	[Siena/45]	Tom Williams is a visiting student in Siena.
515	2703	45	[He/3]	{played with/1}	[dogs/115]	He played with dogs.
515	2934	45	[Linda Scott/39]	{played witw/1}	[them/115]	Linda Scott played witw them too.
515	2325	45	[That employee/39]	{develops/20}	[a food for pet/118]	That employee develops a food for pet.
515	124	45	[Mustangs/84]	{are registered in/10}	[Siena/45]	Mustangs are registered in Siena.
515	2456	45	[A frozen food preparation business/64]	{has headquarter in/19}	[that urban center/45]	A frozen food preparation business has headquarter in that urban center.
515	2	45	[Daniel/29]	{inhabits in/3}	[Siena/45]	Daniel inhabits in Siena.
515	1659	45	[Such patient/29]	{just bought/2}	[the balloon/128]	Such patient just bought the balloon.
516	3710	122	[Tom Williams/3]	{prepares for/25}	[the oral part/122]	Tom Williams prepares for the oral part.
516	2702	122	[That boy/3]	{plays with/1}	[Linzy/99]	That boy plays with Linzy.
516	3741	122	[The oral exam/122]	{is required in/26}	[the AI course/54]	The oral exam is required in the AI course.
517	3341	96	[K. ross/32]	{plays with/1}	[Rick/96]	K. ross plays with Rick.
517	2627	96	[Big James/0]	{plays with/1}	[that beast/96]	Big James plays with that beast too.
517	2942	96	[Prof. Garcia/20]	{plays with/1}	[such pet/96]	Prof. Garcia plays with such pet too.
517	1314	96	[A two-wheeled motor vehicle/80]	{is bought by/2}	[such professor/20]	A two-wheeled motor vehicle is bought by such professor.
517	1054	96	[It/80]	{is acquired by/2}	[big James/0]	It is acquired by big James too.
517	3404	96	[Rob Reed/25]	{played with/1}	[Rick/96]	Rob Reed played with Rick.
517	3538	96	[That pet/96]	{has lunch with/8}	[a desiccated food/120]	That pet has lunch with a desiccated food.
517	2374	96	[A dried food/120]	{is developed by/20}	[Paris Gray/40]	A dried food is developed by Paris Gray.
517	2383	96	[That employee/40]	{produces/20}	[cheeseburgers/72]	That employee produces cheeseburgers too.
517	2389	96	[Paris Gray/40]	{develops/20}	[the footballs/128]	Paris Gray develops the footballs too.
517	1061	96	[It/128]	{is acquired by/2}	[James/0]	It is acquired by James.
517	2858	96	[Paris/40]	{played with/1}	[Rick/96]	Paris played with Rick.
517	2376	96	[She/40]	{develops/20}	[the motorbike/80]	She develops the motorbike.
517	1278	96	[Some hamburgers/72]	{are acquired by/2}	[that employee/40]	Some hamburgers are acquired by that employee.
517	232	96	[Rob Reed/25]	{is eating/8}	[such food/72]	Rob Reed is eating such food.
517	10	96	[DC/47]	{is the hoje town of/3}	[him/25]	DC is the hoje town of him.
517	3646	96	[Rick/96]	{tries to catch/0}	[a footballs/128]	Rick tries to catch a footballs.
517	1321	96	[Mary/20]	{just bought/2}	[a balloon/128]	Mary just bought a balloon.
517	2188	96	[That professor/20]	{teaches/5}	[ML classes/53]	That professor teaches ML classes.
518	2716	102	[Doctor Cox/31]	{uses to play with/1}	[Brian/102]	Doctor Cox uses to play with Brian.
518	1879	102	[That medic/31]	{buns/2}	[the expensive car/86]	That medic buns the expensive car.
518	15	102	[Paris/46]	{is the home town of/3}	[that specialist/31]	Paris is the home town of that specialist.
518	1870	102	[The t-bone steak/73]	{is bought by/2}	[her/31]	The t-bone steak is bought by her.
518	474	102	[Zlizabeth/21]	{is eating/8}	[such aliment/73]	Zlizabeth is eating such aliment.
518	3593	102	[The boomerang/125]	{is chased by/0}	[Brian/102]	The boomerang is chased by Brian.
518	1183	102	[Daniel House/15]	{acquires/2}	[a boomerang/125]	Daniel House acquires a boomerang.
518	1911	102	[Mr. wolf/26]	{has got/2}	[that toy/125]	Mr. wolf has got that toy too.
518	2546	102	[That ill person/26]	{is affected by/18}	[headaches/90]	That ill person is affected by headaches.
518	2522	102	[The antibacterials/92]	{treat/17}	[bad headaches/90]	The antibacterials treat bad headaches.
518	3514	102	[The tiny bones/117]	{are eaten by/8}	[the hound called Brian/102]	The tiny bones are eaten by the hound called Brian.
518	2968	102	[Chief Clark/37]	{plays with/1}	[that animal/102]	Chief Clark plays with that animal.
518	2320	102	[A steak/73]	{is produced by/20}	[that employee/37]	A steak is produced by that employee.
518	1688	102	[That worker/37]	{just bought/2}	[it/73]	That worker just bought it.
518	563	102	[A jaguar/86]	{is driven by/9}	[him/37]	A jaguar is driven by him.
518	1177	102	[The expensive car/86]	{is bought by/2}	[Daniel/15]	The expensive car is bought by Daniel.
518	3073	102	[Professor Harris/21]	{uses to play with/1}	[Brian/102]	Professor Harris uses to play with Brian.
518	1775	102	[The jaguar/86]	{is acquired by/2}	[that teacher/21]	The jaguar is acquired by that teacher.
518	2171	102	[She/21]	{presents/5}	[the Business course/55]	She presents the Business course.
518	2590	102	[Dan/15]	{played with/1}	[Brian/102]	Dan played with Brian.
518	3716	102	[That student/15]	{prepares for/25}	[practical exams/123]	That student prepares for practical exams.
518	3742	102	[A Business lecture/55]	{requires/26}	[them/123]	A Business lecture requires them.
518	3367	102	[G. Wolf/26]	{plays with/1}	[the hound called Brian/102]	G. Wolf plays with the hound called Brian.
518	1896	102	[The beef steak/73]	{is bought by/2}	[him/26]	The beef steak is bought by him.
518	1905	102	[That patient/26]	{acquires/2}	[a jaguar/86]	That patient acquires a jaguar too.
519	2119	56	[S. Smith/7]	{attends/6}	[Design Patterns lessons/56]	S. Smith attends Design Patterns lessons.
519	3152	56	[She/7]	{uses to play with/1}	[Rick/96]	She uses to play with Rick.
519	2816	56	[V. Anderson/30]	{played with/1}	[it/96]	V. Anderson played with it too.
519	2252	56	[Course of Design Patterns/56]	{are offered by/22}	[a Department of Dynamical Systems/59]	Course of Design Patterns are offered by a Department of Dynamical Systems.
519	2455	56	[Such department of the university/59]	{has main seat in/19}	[the city of US government seat/47]	Such department of the university has main seat in the city of US government seat.
519	2175	56	[Paris/22]	{teaches/5}	[some Design Patterns lessons/56]	Paris teaches some Design Patterns lessons.
519	2014	56	[Bmw station wagon/82]	{is acquired by/2}	[her/22]	Bmw station wagon is acquired by her.
520	1115	129	[The tennis balls/129]	{are acquired bl/2}	[Linda Scott/5]	The tennis balls are acquired bl Linda Scott.
520	661	129	[A motorcycle/80]	{is driven by/9}	[such student/5]	A motorcycle is driven by such student.
520	3630	129	[The wolf/111]	{chases/0}	[the footballs/129]	The wolf chases the footballs.
520	2862	129	[Paris Gray/40]	{played with/1}	[it/111]	Paris Gray played with it.
520	2382	129	[The beef steaks/74]	{are produced by/20}	[that employee/40]	The beef steaks are produced by that employee.
520	1297	129	[James/34]	{has got/2}	[the tennis balls/129]	James has got the tennis balls.
520	2494	129	[Antibiotics/92]	{are prescribed by/15}	[him/34]	Antibiotics are prescribed by him.
520	1765	129	[The balloons/129]	{are bought by/2}	[Beth/21]	The balloons are bought by Beth.
520	2172	129	[Such teacher/21]	{teaches/5}	[the AI class/54]	Such teacher teaches the AI class.
520	1583	129	[Nancy Carter/23]	{buys/2}	[some footballs/129]	Nancy Carter buys some footballs.
520	2573	129	[Such ill person/23]	{got/18}	[the headache/89]	Such ill person got the headache.
520	2519	129	[The antimicrobial drugs/92]	{treat/17}	[it/89]	The antimicrobial drugs treat it.
520	1271	129	[Miss Gray/40]	{has got/2}	[balloons/129]	Miss Gray has got balloons.
520	2395	129	[She/40]	{develops/20}	[such toys/129]	She develops such toys.
520	2376	129	[Such worker/40]	{produces/20}	[a motorbike/80]	Such worker produces a motorbike too.
521	3125	114	[Miss Anderson/12]	{plays with/1}	[a hound/114]	Miss Anderson plays with a hound.
521	2121	114	[The AI class/54]	{is attended by/6}	[Virginia/12]	The AI class is attended by Virginia.
521	2256	114	[That lecture/54]	{is offered by/22}	[a Faculty of Physics/60]	That lecture is offered by a Faculty of Physics.
521	2227	114	[Paris Gray/22]	{is tenurid at/12}	[a Physics Faculty/60]	Paris Gray is tenurid at a Physics Faculty.
521	3496	114	[A hound/114]	{eats/8}	[some chew toys/119]	A hound eats some chew toys.
521	3581	114	[Such pet/114]	{xries to catch/0}	[the ball/128]	Such pet xries to catch the ball.
521	1295	114	[James/34]	{just got/2}	[a footballs/128]	James just got a footballs.
521	2873	114	[Paris Gray/40]	{plays with/1}	[a pup/114]	Paris Gray plays with a pup.
521	2399	114	[She/40]	{produces/20}	[a fresh fruit/75]	She produces a fresh fruit.
521	2386	114	[Trucks/79]	{are developed by/20}	[her/40]	Trucks are developed by her too.
521	1276	114	[The chew toys/119]	{are bought by/2}	[that worker/40]	The chew toys are bought by that worker.
521	3146	114	[Mister Simmons/24]	{uses to play with/1}	[the beagle/114]	Mister Simmons uses to play with the beagle.
521	2568	114	[The headache/89]	{is what affects/18}	[Eric Slmmons/24]	The headache is what affects Eric Slmmons.
521	2511	114	[James/34]	{discovered/16}	[that disease/89]	James discovered that disease.
521	2519	114	[The antimicrobial drugs/92]	{cure/17}	[it/89]	The antimicrobial drugs cure it.
521	2482	114	[Such medicines/92]	{are assumed by/23}	[Eric/24]	Such medicines are assumed by Eric.
521	2852	114	[Paris Gray/22]	{uses to play with/1}	[a pup/114]	Paris Gray uses to play with a pup.
521	2004	114	[Professor Gray/22]	{acquires/2}	[chewazle toys/119]	Professor Gray acquires chewazle toys.
521	1146	114	[They/119]	{are acquired by/2}	[Virginia/12]	They are acquired by Virginia too.
521	1354	114	[That food/119]	{are bought by/2}	[Mister Simmons/24]	That food are bought by Mister Simmons too.
521	2684	114	[James Williams/34]	{uses to play with/1}	[the hound/114]	James Williams uses to play with the hound.
521	1290	114	[The fresh fruit/75]	{is bought by/2}	[him/34]	The fresh fruit is bought by him.
521	1302	114	[Some chewable toys/119]	{are bought by/2}	[that specialist/34]	Some chewable toys are bought by that specialist too.
521	16	114	[J. Williams/34]	{lives in/3}	[LA/44]	J. Williams lives in LA.
521	2494	114	[The antimicrobial drugs/92]	{are prescribed by/15}	[such specialist/34]	The antimicrobial drugs are prescribed by such specialist.
522	2019	48	[Dynamical Systems book/48]	{is studied by/4}	[Chris/8]	Dynamical Systems book is studied by Chris.
522	2203	48	[Such text/48]	{was written by/7}	[Daniel Moore/17]	Such text was written by Daniel Moore.
522	3257	48	[That teacher/17]	{plays with/1}	[ricky/96]	That teacher plays with ricky.
523	1131	5	[Linda/5]	{just bought/2}	[the boomerang/125]	Linda just bought the boomerang.
523	1885	5	[Doctor Cox/31]	{acquires/2}	[that toy/125]	Doctor Cox acquires that toy too.
523	1781	5	[It/125]	{is acquired by/2}	[Professor Harris/21]	It is acquired by Professor Harris too.
523	1774	5	[That teacher/21]	{got/2}	[fiat panda/81]	That teacher got fiat panda too.
523	1772	5	[She/21]	{got/2}	[burgers/72]	She got burgers too.
523	2916	5	[Miss Scott/5]	{plays with/1}	[dog mat/98]	Miss Scott plays with dog mat.
523	3480	5	[Such beast/98]	{has lunch with/8}	[the food for pet/118]	Such beast has lunch with the food for pet.
523	2351	5	[A pet-food/118]	{is developed by/20}	[Kant/41]	A pet-food is developed by Kant.
523	2050	5	[Miss Scott/5]	{studies/4}	[a book of Probability Theory/50]	Miss Scott studies a book of Probability Theory.
523	3677	5	[Such student/5]	{prepares for/25}	[a written part/121]	Such student prepares for a written part.
523	88	5	[She/5]	{is a visiting student in/11}	[Paris/46]	She is a visiting student in Paris.
523	2460	5	[A Physics Faculty/60]	{is located in/19}	[that urban center/46]	A Physics Faculty is located in that urban center.
523	2259	5	[ML lectures/53]	{are offered by/22}	[a Faculty of Physics/60]	ML lectures are offered by a Faculty of Physics.
523	2147	5	[Linda/5]	{follows/6}	[such classes/53]	Linda follows such classes.
523	2173	5	[Elizabeth Harris/21]	{is teaching/5}	[those courses/53]	Elizabeth Harris is teaching those courses.
523	472	5	[Such lecturer/21]	{eats/8}	[hamburgers/72]	Such lecturer eats hamburgers.
523	1122	5	[Linda/5]	{acquires/2}	[the burgers/72]	Linda acquires the burgers.
523	232	5	[Robert Reed/25]	{has lunch with/8}	[the cheeseburgers/72]	Robert Reed has lunch with the cheeseburgers.
523	968	5	[Such ill person/25]	{has got/2}	[fiat panda/81]	Such ill person has got fiat panda.
523	3420	5	[Such patient/25]	{played with/1}	[dog mat/98]	Such patient played with dog mat.
523	1124	5	[Linda/5]	{buys/2}	[panda/81]	Linda buys panda.
523	657	5	[Such student/5]	{is driving/9}	[such vehicle/81]	Such student is driving such vehicle.
523	512	5	[The hamburgers/72]	{are eaten by/8}	[that girl/5]	The hamburgers are eaten by that girl.
523	1200	5	[Catherine Kant/41]	{buys/2}	[such aliments/72]	Catherine Kant buys such aliments.
523	392	5	[She/41]	{has lunch with/8}	[such food/72]	She has lunch with such food.
524	747	81	[Panda/81]	{is driven by/9}	[Paris Cox/1]	Panda is driven by Paris Cox.
524	120	81	[It/81]	{is registered in/10}	[Washington/47]	It is registered in Washington.
524	2440	81	[J. Lee/38]	{develops/20}	[panda/81]	J. Lee develops panda.
524	1405	81	[That employee/38]	{just got/2}	[some fresh fruits/76]	That employee just got some fresh fruits.
524	1878	81	[Panda/81]	{is acquired by/2}	[Doctor Cox/31]	Panda is acquired by Doctor Cox too.
524	2717	81	[That woman/31]	{uses to play with/1}	[the domestic felines/113]	That woman uses to play with the domestic felines.
524	576	81	[Fiat panda/81]	{is driven by/9}	[Paris/22]	Fiat panda is driven by Paris.
524	2008	81	[She/22]	{just got/2}	[such vehicle/81]	She just got such vehicle.
524	801	81	[It/81]	{is driven by/9}	[Kim Cox/31]	It is driven by Kim Cox.
524	738	81	[Such means of transport/81]	{is driven by/9}	[Mr. Eric/24]	Such means of transport is driven by Mr. Eric too.
524	2481	81	[An anripyretic drug/94]	{is assumed by/23}	[him/24]	An anripyretic drug is assumed by him.
524	2527	81	[That medicine/94]	{fights/17}	[bad headaches/90]	That medicine fights bad headaches.
524	1358	81	[Panda/81]	{is bought by/2}	[Eric/24]	Panda is bought by Eric.
524	2566	81	[Such patient/24]	{got/18}	[headaches/90]	Such patient got headaches.
524	1365	81	[The boomerang/125]	{is bought by/2}	[that ill person/24]	The boomerang is bought by that ill person.
524	1417	81	[Such toy/125]	{is bought by/2}	[uncle John/38]	Such toy is bought by uncle John too.
524	1885	81	[Doctor Cox/31]	{got/2}	[it/125]	Doctor Cox got it too.
524	711	81	[Fiat panda/81]	{is driven by/9}	[Mr. Lee/38]	Fiat panda is driven by Mr. Lee.
524	1410	81	[Uncle John/38]	{just bought/2}	[it/81]	Uncle John just bought it.
524	1228	81	[Such vehicle/81]	{is bought by/2}	[Paris/1]	Such vehicle is bought by Paris too.
524	3695	81	[That scholar/1]	{prepares for/25}	[a practical test/124]	That scholar prepares for a practical test.
525	1449	70	[K. Ross/32]	{buys/2}	[maccheroni/70]	K. Ross buys maccheroni.
525	2498	70	[That specialist/32]	{prescribes/15}	[analgesic drugs/93]	That specialist prescribes analgesic drugs.
525	1456	70	[The rabbit kibbles/116]	{are bought by/2}	[that doctor/32]	The rabbit kibbles are bought by that doctor.
525	208	70	[Pasta/70]	{is eaten by/8}	[Daniel/17]	Pasta is eaten by Daniel.
525	1371	70	[That food/70]	{is acquired by/2}	[Christine House/27]	That food is acquired by Christine House.
525	845	70	[Christie/27]	{is driving/9}	[bmw/82]	Christie is driving bmw.
525	1468	70	[Kevin Ross/32]	{got/2}	[that means of transport/82]	Kevin Ross got that means of transport.
525	418	70	[Pasta/70]	{is eaten by/8}	[Anderson/12]	Pasta is eaten by Anderson.
525	3725	70	[The written exam/121]	{is prepared by/25}	[that scholar/12]	The written exam is prepared by that scholar.
525	3743	70	[A ML class/52]	{requires/26}	[such test/121]	A ML class requires such test.
525	1475	70	[Maccheroni/70]	{is acquired by/2}	[Linda/39]	Maccheroni is acquired by Linda.
525	1477	70	[She/39]	{just got/2}	[a ball/128]	She just got a ball too.
525	3616	70	[That toy/128]	{is chased by/0}	[some small felines/113]	That toy is chased by some small felines.
525	1137	70	[Maccheroni/70]	{is apquired by/2}	[Virginia Anderson/12]	Maccheroni is apquired by Virginia Anderson.
525	268	70	[Such food/70]	{is eaten by/8}	[Christie/27]	Such food is eaten by Christie.
525	2471	70	[That patient/27]	{takes/23}	[painkillers/93]	That patient takes painkillers.
525	2533	70	[Those drugs/93]	{fight/17}	[a cough/88]	Those drugs fight a cough.
525	2562	70	[It/88]	{is what affects/18}	[Christy/27]	It is what affects Christy.
525	1943	70	[Pasta/70]	{is bought by/2}	[Danny/17]	Pasta is bought by Danny.
525	128	70	[Such aliment/70]	{is eaten by/8}	[Linda/39]	Such aliment is eaten by Linda.
525	1494	70	[Bmw/82]	{is acquired by/2}	[her/39]	Bmw is acquired by her.
525	2267	70	[She/39]	{has a job in/21}	[a mechanical small company/65]	She has a job in a mechanical small company.
525	2329	70	[Such employee/39]	{produces/20}	[spaghetti/70]	Such employee produces spaghetti.
525	2335	70	[That worker/39]	{develops/20}	[rabbit kibbles/116]	That worker develops rabbit kibbles too.
525	2927	70	[She/39]	{played with/1}	[cats/113]	She played with cats.
526	3691	124	[A practical exam/124]	{is prepared by/25}	[C. White/8]	A practical exam is prepared by C. White.
526	1848	124	[He/8]	{just got/2}	[some chew toys/119]	He just got some chew toys.
526	3531	124	[Mary the female mustang/101]	{has lunch with/8}	[such food/119]	Mary the female mustang has lunch with such food.
526	2349	124	[Cahherine Kant/41]	{develops/20}	[them/119]	Cahherine Kant develops them.
526	3744	124	[A practical part/124]	{is reqdired in/26}	[ML lectures/53]	A practical part is reqdired in ML lectures.
526	2244	124	[The Electronics Faculty/58]	{offers/22}	[such classes/53]	The Electronics Faculty offers such classes.
526	2178	124	[Paris/22]	{teaches/5}	[such courses/53]	Paris teaches such courses.
526	2132	124	[They/53]	{are followed by/6}	[Christopher White/8]	They are followed by Christopher White.
527	289	34	[James Williams/34]	{is eating/8}	[the fresh fruits/76]	James Williams is eating the fresh fruits.
527	1483	34	[Such aliments/76]	{are acquired by/2}	[Miss Scott/39]	Such aliments are acquired by Miss Scott.
527	2669	34	[James Williams/34]	{plays with/1}	[Rick/96]	James Williams plays with Rick.
527	1294	34	[That man/34]	{just bought/2}	[luxury cars/85]	That man just bought luxury cars.
527	897	34	[Those vehicles/85]	{are driven by/9}	[chrio/8]	Those vehicles are driven by chrio.
527	71	34	[He/8]	{is a visiting student in/11}	[Los Angeles/44]	He is a visiting student in Los Angeles.
527	2494	34	[Antimicrobial drugs/92]	{are prescribed by/15}	[J. Williams/34]	Antimicrobial drugs are prescribed by J. Williams.
527	2464	34	[Cathy/28]	{takes/23}	[such medicines/92]	Cathy takes such medicines.
527	1242	34	[Jaguars/85]	{are acquired by/2}	[that patient/28]	Jaguars are acquired by that patient.
527	1251	34	[A desiccated food/120]	{is acquired by/2}	[her/28]	A desiccated food is acquired by her too.
527	1313	34	[A boomerang/125]	{is acquired by/2}	[James/34]	A boomerang is acquired by James too.
527	2015	34	[Paris/22]	{just got/2}	[the boomerang/125]	Paris just got the boomerang too.
527	3643	34	[Rick/96]	{chases/0}	[it/125]	Rick chases it.
527	2921	34	[Linda Scott/39]	{plays with/1}	[ricky/96]	Linda Scott plays with ricky.
527	870	34	[Jaguars/85]	{are driven by/9}	[that worker/39]	Jaguars are driven by that worker.
527	1301	34	[Fresh fruits/76]	{are bought by/2}	[Dr. Williams/34]	Fresh fruits are bought by Dr. Williams.
527	459	34	[Cathy/28]	{eats/8}	[those aliments/76]	Cathy eats those aliments.
527	2510	34	[Dr. Williams/34]	{discovered/16}	[the terrible backache/91]	Dr. Williams discovered the terrible backache.
527	1303	34	[A dried food/120]	{is bought by/2}	[J. Williams/34]	A dried food is bought by J. Williams.
527	16	34	[Los Angeles/44]	{is the home town of/3}	[such doctor/34]	Los Angeles is the home town of such doctor.
527	2462	34	[The Math School/61]	{has headquarter in/19}	[it/44]	The Math School has headquarter in it.
527	564	34	[Luxury cars/85]	{are driven by/9}	[James Williams/34]	Luxury cars are driven by James Williams.
527	573	34	[Such vehicles/85]	{are driven by/9}	[Professor Gray/22]	Such vehicles are driven by Professor Gray too.
527	834	34	[Cath/28]	{drines/9}	[such meanss of transportation/85]	Cath drines such meanss of transportation too.
527	1840	34	[Chris/8]	{just got/2}	[them/85]	Chris just got them.
528	498	32	[K. Ross/32]	{is eating/8}	[pasta/70]	K. Ross is eating pasta.
528	308	32	[Such food/70]	{is eaten by/8}	[Paris Cox/1]	Such food is eaten by Paris Cox too.
528	1449	32	[Kevin Ross/32]	{got/2}	[such aliment/70]	Kevin Ross got such aliment.
528	1469	32	[Such man/32]	{buys/2}	[the boomeralg/125]	Such man buys the boomeralg too.
528	3356	32	[Such specialist/32]	{played with/1}	[a pup/114]	Such specialist played with a pup.
528	3496	32	[The chew toys/119]	{are eaten by/8}	[such pet/114]	The chew toys are eaten by such pet.
528	2582	32	[Kevin Ross/32]	{cares about/24}	[Miss Nancy/23]	Kevin Ross cares about Miss Nancy.
528	1468	32	[Bmw station wagon/82]	{is acquired by/2}	[Doctor Ross/32]	Bmw station wagon is acquired by Doctor Ross.
528	782	32	[That vehicle/82]	{is driven by/9}	[Mr. Jeffrey Phillips/35]	That vehicle is driven by Mr. Jeffrey Phillips.
528	1442	32	[He/35]	{got/2}	[that means of transport/82]	He got that means of transport.
528	278	32	[Such worker/35]	{has lunch with/8}	[spaghetti/70]	Such worker has lunch with spaghetti.
528	158	32	[Gary Washington/18]	{is eating/8}	[it/70]	Gary Washington is eating it too.
528	2505	32	[Doctor Ross/32]	{discovers/16}	[a terrible backache/91]	Doctor Ross discovers a terrible backache.
528	2520	32	[Antibiotics/92]	{cure/17}	[that disease/91]	Antibiotics cure that disease.
528	2467	32	[They/92]	{are assumed by/23}	[Miss Carter/23]	They are assumed by Miss Carter.
528	1458	32	[The chew toys/119]	{are bought by/2}	[K. Ross/32]	The chew toys are bought by K. Ross.
528	1224	32	[They/119]	{are acquired by/2}	[Miss Cox/1]	They are acquired by Miss Cox too.
528	854	32	[K. Ross/32]	{is driving/9}	[bmw/82]	K. Ross is driving bmw.
528	1234	32	[Miss Cox/1]	{just bought/2}	[it/82]	Miss Cox just bought it.
528	746	32	[Paris Cox/1]	{drives/9}	[bmw/82]	Paris Cox drives bmw.
528	2136	32	[That student/1]	{attends/6}	[an Artificial Intelligence course/54]	That student attends an Artificial Intelligence course.
528	2192	32	[Washington/18]	{teaches/5}	[such class/54]	Washington teaches such class.
528	2497	32	[Antibacterials/92]	{are prescribed by/15}	[K. Ross/32]	Antibacterials are prescribed by K. Ross.
529	2078	0	[J. Johnson/0]	{is reading/4}	[a book of Probability Theory/50]	J. Johnson is reading a book of Probability Theory.
529	2213	0	[Prof. Garcia/20]	{is the author of/7}	[that text/50]	Prof. Garcia is the author of that text.
529	1076	0	[The new york pizza/68]	{is acquired by/2}	[J. Johnson/0]	The new york pizza is acquired by J. Johnson.
529	286	0	[That aliment/68]	{is eaten by/8}	[J. Williams/34]	That aliment is eaten by J. Williams.
529	2633	0	[James/0]	{played with/1}	[the domestic felines/113]	James played with the domestic felines.
529	3053	0	[Catherine Kant/28]	{played with/1}	[such beasts/113]	Catherine Kant played with such beasts too.
529	56	0	[James johnson/0]	{is on visit in/11}	[Siena/45]	James johnson is on visit in Siena.
529	1066	0	[That boy/0]	{just got/2}	[kibbles/116]	That boy just got kibbles.
529	2283	0	[Phillips/35]	{produces/20}	[some tuna kibbles/116]	Phillips produces some tuna kibbles.
529	3542	0	[Small felines/113]	{are eating/8}	[such food/116]	Small felines are eating such food.
529	2675	0	[J. Williams/34]	{uses to play with/1}	[domestic felines/113]	J. Williams uses to play with domestic felines.
529	3612	0	[They/113]	{catch/0}	[sticks/127]	They catch sticks.
529	691	0	[Mustang/83]	{is driven by/9}	[J. Johnson/0]	Mustang is driven by J. Johnson.
529	1439	0	[Mr. Jeffrey Phillips/35]	{buys/2}	[that means of transportation/83]	Mr. Jeffrey Phillips buys that means of transportation.
529	3242	0	[He/35]	{plays with/1}	[some small felines/113]	He plays with some small felines.
529	1440	0	[The new york pizza/68]	{is acquired by/2}	[him/35]	The new york pizza is acquired by him.
529	2280	0	[Such aliment/68]	{is produced by/20}	[such worker/35]	Such aliment is produced by such worker.
529	2150	0	[James Johnson/0]	{attends/6}	[the ML course/52]	James Johnson attends the ML course.
529	2253	0	[The Department of Dynamical Systems/59]	{offers/22}	[that lecture/52]	The Department of Dynamical Systems offers that lecture.
529	3721	0	[James Johnson/0]	{prepares for/25}	[the written exam/121]	James Johnson prepares for the written exam.
529	3743	0	[A Machine Learning course/52]	{requires/26}	[that test/121]	A Machine Learning course requires that test.
529	2189	0	[Mary/20]	{teaches/5}	[the Machine Learning class/52]	Mary teaches the Machine Learning class.
529	1075	0	[J. Johnson/0]	{just bought/2}	[mustang/83]	J. Johnson just bought mustang.
529	1257	0	[Miss Kant/28]	{just bought/2}	[that means of transport/83]	Miss Kant just bought that means of transport too.
529	565	0	[James/34]	{goes around with/9}	[it/83]	James goes around with it.
530	1511	120	[Brian Ward/9]	{just got/2}	[a dried food/120]	Brian Ward just got a dried food.
530	1507	120	[Some beef steaks/74]	{are bought by/2}	[him/9]	Some beef steaks are bought by him too.
530	3720	120	[Such scholar/9]	{prepares for/25}	[some practical exams/123]	Such scholar prepares for some practical exams.
530	3106	120	[That boy/9]	{played with/1}	[the panda bear/110]	That boy played with the panda bear.
530	3649	120	[A wood stick/126]	{is chased by/0}	[such beast/110]	A wood stick is chased by such beast.
530	1017	120	[A desiccated food/120]	{is acquired by/2}	[Miss Perez/36]	A desiccated food is acquired by Miss Perez.
530	1251	120	[Catherine Kant/28]	{acquires/2}	[it/120]	Catherine Kant acquires it too.
530	457	120	[She/28]	{eats/8}	[t-bone steaks/74]	She eats t-bone steaks.
530	3548	120	[A panda/110]	{has lunch with/8}	[a desiccaned food/120]	A panda has lunch with a desiccaned food too.
530	3358	120	[Doctor Ross/32]	{played with/1}	[a panda bear/110]	Doctor Ross played with a panda bear.
530	856	120	[An auto/78]	{is driven by/9}	[him/32]	An auto is driven by him.
530	1331	120	[Prof. Garcia/20]	{just bought/2}	[such vehicle/78]	Prof. Garcia just bought such vehicle.
530	2214	120	[That professor/20]	{authors/7}	[some ML materials/49]	That professor authors some ML materials.
530	1329	120	[That lecturer/20]	{just bought/2}	[the desiccated food/120]	That lecturer just bought the desiccated food.
530	2186	120	[The Business lecture/55]	{is presented by/5}	[her/20]	The Business lecture is presented by her.
530	1325	120	[She/20]	{acquires/2}	[t-bone steaks/74]	She acquires t-bone steaks.
530	667	120	[A car/78]	{is driven by/9}	[that lecturer/20]	A car is driven by that lecturer.
530	1513	120	[Such means of transport/78]	{is bought by/2}	[Brian Ward/9]	Such means of transport is bought by Brian Ward.
530	1459	120	[The desiccated food/120]	{is bought by/2}	[Kevin Ross/32]	The desiccated food is bought by Kevin Ross too.
530	2400	120	[It/120]	{is developed by/20}	[Miss Perez/36]	It is developed by Miss Perez.
530	2268	120	[She/36]	{has a job in/21}	[a frozen food company/64]	She has a job in a frozen food company.
530	2456	120	[That corporation/64]	{has main seat in/19}	[Sienna/45]	That corporation has main seat in Sienna.
531	2723	31	[Doctor Cox/31]	{played with/1}	[Linzy/99]	Doctor Cox played with Linzy.
531	3311	31	[Professor G. Hall/16]	{played with/1}	[such pet/99]	Professor G. Hall played with such pet too.
531	820	31	[The car/78]	{is driven by/9}	[him/16]	The car is driven by him.
531	1409	31	[Mr. Lee/38]	{just got/2}	[an auto/78]	Mr. Lee just got an auto.
531	829	31	[Such means of transport/78]	{is driven by/9}	[Charlie/4]	Such means of transport is driven by Charlie.
531	1882	31	[The new york pizza/68]	{is acquired by/2}	[Kimberly Cox/31]	The new york pizza is acquired by Kimberly Cox.
531	1874	31	[Some chew toys/119]	{are acquired by/2}	[that specialist/31]	Some chew toys are acquired by that specialist too.
531	1380	31	[Christy/27]	{just got/2}	[that food/119]	Christy just got that food too.
531	1867	31	[Kimberly Cox/31]	{buys/2}	[a footballs/128]	Kimberly Cox buys a footballs too.
531	2517	31	[A fever/87]	{is discovered by/16}	[that medic/31]	A fever is discovered by that medic.
531	15	31	[The French capital/46]	{is the home town of/3}	[such specialist/31]	The French capital is the home town of such specialist.
531	82	31	[Charlie/4]	{is a visiting student in/11}	[such urban center/46]	Charlie is a visiting student in such urban center.
531	2460	31	[A Department of Physics/60]	{is locaqed in/19}	[that city/46]	A Department of Physics is locaqed in that city.
531	2255	31	[A Physics Faculty/60]	{offers/22}	[a Business lecture/55]	A Physics Faculty offers a Business lecture.
531	2488	31	[Kim Cox/31]	{prescribes/15}	[antibacterials/92]	Kim Cox prescribes antibacterials.
531	2521	31	[They/92]	{cure/17}	[a flu/87]	They cure a flu.
531	1877	31	[A car/78]	{is bought by/2}	[Doctor Cox/31]	A car is bought by Doctor Cox.
531	1981	31	[An auto/78]	{is bought by/2}	[Charlie/4]	An auto is bought by Charlie too.
531	1045	31	[Such means of transport/78]	{is acquired by/2}	[Professor Hall/16]	Such means of transport is acquired by Professor Hall too.
531	712	31	[J. Lee/38]	{drives/9}	[such means of transportation/78]	J. Lee drives such means of transportation.
531	847	31	[Christine House/27]	{drives/9}	[it/78]	Christine House drives it too.
531	236	31	[Kim Cox/31]	{eats/8}	[the new york pizza/68]	Kim Cox eats the new york pizza.
531	266	31	[Such food/68]	{is eaten by/8}	[Christy/27]	Such food is eaten by Christy too.
531	1383	31	[That patient/27]	{just got/2}	[an auto/78]	That patient just got an auto.
531	1388	31	[A pizza with cheese/68]	{is bought by/2}	[her/27]	A pizza with cheese is bought by her too.
532	290	77	[A salad/77]	{is eaten by/8}	[James Williams/34]	A salad is eaten by James Williams.
532	1297	77	[That medic/34]	{just got/2}	[tennis balls/129]	That medic just got tennis balls.
532	1308	77	[That man/34]	{buys/2}	[a caesar salad/77]	That man buys a caesar salad too.
532	2678	77	[He/34]	{played with/1}	[Erik the cat/103]	He played with Erik the cat.
532	568	77	[Such doctor/34]	{drites/9}	[the auto/78]	Such doctor drites the auto.
532	1045	77	[Such vehicle/78]	{is acquired by/2}	[Professor Hall/16]	Such vehicle is acquired by Professor Hall.
532	1669	77	[Daniel Moore/29]	{got/2}	[that means of transport/78]	Daniel Moore got that means of transport too.
532	310	77	[Paris Cox/1]	{is eating/8}	[a caesar salad/77]	Paris Cox is eating a caesar salad.
532	1698	77	[It/77]	{is acquired by/2}	[Mat/37]	It is acquired by Mat.
532	2299	77	[A pet-food/118]	{is produced by/20}	[that worker/37]	A pet-food is produced by that worker.
532	3560	77	[It/118]	{is eaten by/8}	[Erik/103]	It is eaten by Erik.
532	1672	77	[A caesar salad/77]	{is acquired by/2}	[Daniel Moore/29]	A caesar salad is acquired by Daniel Moore.
532	350	77	[That aliment/77]	{is eaten by/8}	[such ill person/29]	That aliment is eaten by such ill person.
532	2555	77	[Such patient/29]	{has/18}	[a fever/87]	Such patient has a fever.
532	220	77	[Chief Clark/37]	{has lunch with/8}	[the salad/77]	Chief Clark has lunch with the salad.
532	2316	77	[It/77]	{is developed by/20}	[such employee/37]	It is developed by such employee.
532	2972	77	[He/37]	{uses to play with/1}	[Erik/103]	He uses to play with Erik.
532	250	77	[George Hall/16]	{eats/8}	[a caesar salad/77]	George Hall eats a caesar salad.
532	2225	77	[He/16]	{is tenured at/12}	[the School of Economics and Finance/62]	He is tenured at the School of Economics and Finance.
532	2262	77	[Some Design Patterns classes/56]	{are offered by/22}	[such department of the university/62]	Some Design Patterns classes are offered by such department of the university.
532	1230	77	[Paris Cox/1]	{got/2}	[the caesar salad/77]	Paris Cox got the caesar salad.
532	1048	77	[Professor Hall/16]	{buys/2}	[the salad/77]	Professor Hall buys the salad too.
532	2222	77	[That professor/16]	{is the author of/7}	[some ML materials/49]	That professor is the author of some ML materials.
532	1051	77	[Such lecturer/16]	{buys/2}	[the lood for pet/118]	Such lecturer buys the lood for pet.
532	1233	77	[Paris Cox/1]	{just bought/2}	[such food/118]	Paris Cox just bought such food too.
533	2129	11	[Ben Cook/11]	{follows/6}	[Design Patterns classes/56]	Ben Cook follows Design Patterns classes.
533	2180	11	[Turner/19]	{presents/5}	[them/56]	Turner presents them.
533	1810	11	[The fruit/75]	{is acquired by/2}	[such teacher/19]	The fruit is acquired by such teacher.
533	393	11	[Catherine Kant/41]	{has lunch with/8}	[that aliment/75]	Catherine Kant has lunch with that aliment.
533	2754	11	[Such worker/41]	{uses to play with/1}	[Gary/105]	Such worker uses to play with Gary.
533	811	11	[A truck/78]	{is driven by/9}	[Mr. Cooke/11]	A truck is driven by Mr. Cooke.
533	739	11	[Mister Simmons/24]	{is driving/9}	[a car/78]	Mister Simmons is driving a car too.
533	2072	11	[Some Quantum Mechanics theory articles/51]	{are studied by/4}	[Ben/11]	Some Quantum Mechanics theory articles are studied by Ben.
533	44	11	[That scholar/11]	{is on visit in/11}	[Sienna/45]	That scholar is on visit in Sienna.
533	2456	11	[The frozen food company/64]	{has headquarter in/19}	[that urban center/45]	The frozen food company has headquarter in that urban center.
533	1082	11	[Ben Cook/11]	{just bought/2}	[a fresh fruit/75]	Ben Cook just bought a fresh fruit.
533	293	11	[That food/75]	{is eaten by/8}	[James/34]	That food is eaten by James.
533	1092	11	[Kibbles/116]	{are bought by/2}	[Ben/11]	Kibbles are bought by Ben.
533	1352	11	[They/116]	{are bought by/2}	[Mister Simmons/24]	They are bought by Mister Simmons too.
533	1300	11	[They/116]	{are acquired by/2}	[J. Williams/34]	They are acquired by J. Williams too.
533	3705	11	[A written test/121]	{is prepared by/25}	[ben Cook/11]	A written test is prepared by ben Cook.
533	1105	11	[That scholar/11]	{acquires/2}	[the boomerang/125]	That scholar acquires the boomerang.
533	1313	11	[James/34]	{got/2}	[it/125]	James got it too.
533	1097	11	[An auto/78]	{is bought by/2}	[Ben/11]	An auto is bought by Ben too.
533	1357	11	[Such means of transport/78]	{is bought by/2}	[Mister Simmons/24]	Such means of transport is bought by Mister Simmons too.
533	413	11	[He/24]	{eats/8}	[a fruit/75]	He eats a fruit.
533	203	11	[Such aliment/75]	{is eaten by/8}	[ben Cook/11]	Such aliment is eaten by ben Cook too.
533	2373	11	[Kant/41]	{develops/20}	[it/75]	Kant develops it.
533	2371	11	[A truck/78]	{is developed by/20}	[Cathy/41]	A truck is developed by Cathy too.
533	1209	11	[The boomerang/125]	{is acquired by/2}	[such worker/41]	The boomerang is acquired by such worker.
534	549	81	[John/2]	{drives/9}	[fiat panda/81]	John drives fiat panda.
534	1930	81	[Doc. Washington/33]	{just got/2}	[that means of transportation/81]	Doc. Washington just got that means of transportation.
534	918	81	[Fiat panda/81]	{is driven by/9}	[Dan/29]	Fiat panda is driven by Dan.
534	3028	81	[That patient/29]	{played with/1}	[a jaguar/108]	That patient played with a jaguar.
534	1670	81	[He/29]	{buys/2}	[fiat panda/81]	He buys fiat panda.
534	2478	81	[Daniel Moore/29]	{takes/23}	[the aspirin/94]	Daniel Moore takes the aspirin.
534	355	81	[A burger/71]	{is eaten by/8}	[him/29]	A burger is eaten by him.
534	2414	81	[Fiat panda/81]	{is produced by/20}	[Patricia Perez/36]	Fiat panda is produced by Patricia Perez.
534	774	81	[Janny/17]	{drives/9}	[it/81]	Janny drives it.
534	1950	81	[Such teacher/17]	{buys/2}	[the rabbit kibbles/116]	Such teacher buys the rabbit kibbles.
534	1742	81	[John/2]	{just got/2}	[that food/116]	John just got that food too.
534	3532	81	[The big wild feline/108]	{eats/8}	[them/116]	The big wild feline eats them.
534	1924	81	[Gary Washington/33]	{has got/2}	[that food/116]	Gary Washington has got that food.
534	1020	81	[Fiat panda/81]	{is acquired by/2}	[Patsy/36]	Fiat panda is acquired by Patsy too.
534	639	81	[That vehicle/81]	{is driven by/9}	[Doc. Washington/33]	That vehicle is driven by Doc. Washington.
534	1956	81	[Daniel Moore/17]	{buys/2}	[fiat panda/81]	Daniel Moore buys fiat panda.
534	702	81	[Patricia Perez/36]	{goes around with/9}	[such vehicle/81]	Patricia Perez goes around with such vehicle.
534	1009	81	[A balloon/128]	{is bought by/2}	[such worker/36]	A balloon is bought by such worker.
534	1748	81	[Mr. Lee/2]	{acquires/2}	[panda/81]	Mr. Lee acquires panda too.
534	495	81	[The cheeseburger/71]	{is eaten by/8}	[that boy/2]	The cheeseburger is eaten by that boy.
534	120	81	[Fiat panda/81]	{has been licensed in/10}	[the city of US government seat/47]	Fiat panda has been licensed in the city of US government seat.
534	2454	81	[A big farm/67]	{has main seat in/19}	[DC/47]	A big farm has main seat in DC.
535	2803	95	[Michael Turner/19]	{plays with/1}	[Charlie/95]	Michael Turner plays with Charlie.
535	591	95	[He/19]	{goes around with/9}	[luxury cars/85]	He goes around with luxury cars.
535	780	95	[Those vehicles/85]	{are driven by/9}	[Mr. Jeffrey Phillips/35]	Those vehicles are driven by Mr. Jeffrey Phillips too.
535	3565	95	[Charles/95]	{is eating/8}	[a pet-food/118]	Charles is eating a pet-food.
535	1571	95	[R. Allen/6]	{has got/2}	[the food for pet/118]	R. Allen has got the food for pet.
535	2068	95	[Some Quantum Mechanics books/51]	{are studied by/4}	[him/6]	Some Quantum Mechanics books are studied by him.
535	3034	95	[Dan/29]	{plays with/1}	[Charlie/95]	Dan plays with Charlie.
535	2	95	[Sienna/45]	{is the home town of/3}	[him/29]	Sienna is the home town of him.
535	2677	95	[Dr. Williams/34]	{played with/1}	[Charlie/95]	Dr. Williams played with Charlie.
535	3617	95	[That pet/95]	{chases/0}	[sticks/127]	That pet chases sticks.
535	3433	95	[Allen Richard/6]	{played with/1}	[such beast/95]	Allen Richard played with such beast.
535	3244	95	[Chief Phillips/35]	{uses to play with/1}	[such animal/95]	Chief Phillips uses to play with such animal too.
535	1424	95	[Luxury cars/85]	{are bought by/2}	[that employee/35]	Luxury cars are bought by that employee.
535	279	95	[The fresh fruits/76]	{are eaten by/8}	[him/35]	The fresh fruits are eaten by him.
535	1821	95	[Those aliments/76]	{are acquired by/2}	[Prof. Turner/19]	Those aliments are acquired by Prof. Turner.
535	1814	95	[Luxury cars/85]	{are acquired by/2}	[such lecturer/19]	Luxury cars are acquired by such lecturer too.
536	2857	106	[Paris/22]	{plays with/1}	[cathy cat/106]	Paris plays with cathy cat.
536	3667	106	[The wood sticks/127]	{are chased by/0}	[cath/106]	The wood sticks are chased by cath.
536	3361	106	[Coctor Ross/32]	{plays with/1}	[her/106]	Coctor Ross plays with her.
536	503	106	[That man/32]	{has lunch with/8}	[the fresh fruit/75]	That man has lunch with the fresh fruit.
536	856	106	[A truck/78]	{is driven by/9}	[that specialist/32]	A truck is driven by that specialist.
536	2941	106	[Linda Scott/39]	{uses to play with/1}	[cathy cat/106]	Linda Scott uses to play with cathy cat.
536	2323	106	[Chewable toys/119]	{are developed by/20}	[Linda/39]	Chewable toys are developed by Linda.
536	1146	106	[That food/119]	{are acquired by/2}	[Miss Anderson/12]	That food are acquired by Miss Anderson.
536	2120	106	[A ML class/52]	{is attended by/6}	[such student/12]	A ML class is attended by such student.
536	3067	106	[Cathy/28]	{played with/1}	[lady cath/106]	Cathy played with lady cath.
536	1238	106	[Miss Kant/28]	{just got/2}	[a fruit/75]	Miss Kant just got a fruit.
536	1472	106	[Such aliment/75]	{is acquired by/2}	[Linda/39]	Such aliment is acquired by Linda too.
536	3506	106	[Chewable toys/119]	{are eaten by/8}	[cath/106]	Chewable toys are eaten by cath.
536	2004	106	[Paris/22]	{got/2}	[such food/119]	Paris got such food.
536	3130	106	[Virginia/12]	{plays with/1}	[cath/106]	Virginia plays with cath.
536	95	106	[Virginia Anderson/12]	{is on visit in/11}	[LA/44]	Virginia Anderson is on visit in LA.
536	2462	106	[The Department of Mathematics/61]	{is located in/19}	[such city/44]	The Department of Mathematics is located in such city.
536	2232	106	[Virginia/12]	{is signed to/13}	[a Math School/61]	Virginia is signed to a Math School.
536	2238	106	[It/61]	{offers/22}	[the ml course/52]	It offers the ml course.
537	1913	33	[Doctor Gary Washington/33]	{just bought/2}	[mustangs/84]	Doctor Gary Washington just bought mustangs.
537	1627	33	[Donna brown/10]	{just got/2}	[them/84]	Donna brown just got them too.
537	867	33	[Such meanss of transport/84]	{are driven by/9}	[Miss Carter/23]	Such meanss of transport are driven by Miss Carter.
537	3324	33	[She/23]	{plays with/1}	[the wolf/111]	She plays with the wolf.
537	3177	33	[Donna Brown/10]	{played with/1}	[such beast/111]	Donna Brown played with such beast too.
537	2503	33	[A nasty cough/88]	{is discovered by/16}	[Gary Washington/33]	A nasty cough is discovered by Gary Washington.
537	2533	33	[Analgesic drugs/93]	{fight/17}	[it/88]	Analgesic drugs fight it.
537	2572	33	[Nancy Carter/23]	{has/18}	[that disease/88]	Nancy Carter has that disease.
537	1937	33	[A boomerang/125]	{is acquired by/2}	[Doctor Gary Washington/33]	A boomerang is acquired by Doctor Gary Washington.
537	1495	33	[Linda/39]	{just bought/2}	[it/125]	Linda just bought it too.
537	7	33	[New York/43]	{is the home town of/3}	[Doctor Gary Washington/33]	New York is the home town of Doctor Gary Washington.
537	1932	33	[The salad/77]	{is bought by/2}	[that medic/33]	The salad is bought by that medic.
537	130	33	[Such food/77]	{is eaten by/8}	[Linda/39]	Such food is eaten by Linda.
537	1594	33	[Nancy Carter/23]	{just got/2}	[that aliment/77]	Nancy Carter just got that aliment.
537	1927	33	[Gary Washington/33]	{buys/2}	[a desiccated food/120]	Gary Washington buys a desiccated food too.
537	1043	33	[Mr. hall/16]	{just bought/2}	[it/120]	Mr. hall just bought it too.
537	3553	33	[The wolf/111]	{eats/8}	[that food/120]	The wolf eats that food.
537	2925	33	[Linda Scott/39]	{plays with/1}	[the wolf/111]	Linda Scott plays with the wolf.
537	2326	33	[That employee/39]	{develops/20}	[the boomerang/125]	That employee develops the boomerang.
537	642	33	[Gary Washington/33]	{is driving/9}	[mustangs/84]	Gary Washington is driving mustangs.
537	822	33	[Mr. Hall/16]	{drives/9}	[such meanss of transportation/84]	Mr. Hall drives such meanss of transportation too.
537	3387	33	[Gary Washington/33]	{played with/1}	[the wolf/111]	Gary Washington played with the wolf.
537	3628	33	[Such animal/111]	{tries to catch/0}	[the boomerang/125]	Such animal tries to catch the boomerang.
537	360	33	[Doc. Washington/33]	{eats/8}	[a caesar salad/77]	Doc. Washington eats a caesar salad.
537	2492	33	[Painkillers/93]	{are prescribed by/15}	[that medic/33]	Painkillers are prescribed by that medic.
538	2230	60	[Mr. Lee/2]	{is enrolled in/13}	[a Department ofsPhysics/60]	Mr. Lee is enrolled in a Department ofsPhysics.
538	2257	60	[Design Patterns classes/56]	{are offered by/22}	[that department/60]	Design Patterns classes are offered by that department.
538	2170	60	[Beth/21]	{presents/5}	[them/56]	Beth presents them.
538	2460	60	[The Department of Physics/60]	{has headquarter in/19}	[Paris/46]	The Department of Physics has headquarter in Paris.
539	28	46	[Richard Allen/6]	{is a visiting student in/11}	[Paris/46]	Richard Allen is a visiting student in Paris.
539	3437	46	[He/6]	{played with/1}	[Linzy/99]	He played with Linzy.
539	2460	46	[A Department of Physics/60]	{has headquarter in/19}	[The French capital/46]	A Department of Physics has headquarter in The French capital.
539	2256	46	[The Artificial Intelligence course/54]	{is offered by/22}	[a Faculty of Physics/60]	The Artificial Intelligence course is offered by a Faculty of Physics.
539	2227	46	[Paris/22]	{is tenured at/12}	[the Department of Physics/60]	Paris is tenured at the Department of Physics.
539	14	46	[The french capital/46]	{is the home town of/3}	[that professor/22]	The french capital is the home town of that professor.
539	15	46	[Doctor Cox/31]	{lives in/3}	[such city/46]	Doctor Cox lives in such city too.
539	122	46	[A car/78]	{has been licensed in/10}	[that urban center/46]	A car has been licensed in that urban center.
539	2319	46	[The truck/78]	{is developed by/20}	[Caesar/37]	The truck is developed by Caesar.
539	218	46	[Pasta/70]	{is eaten by/8}	[such worker/37]	Pasta is eaten by such worker.
539	458	46	[It/70]	{is eaten by/8}	[Catherine Kant/28]	It is eaten by Catherine Kant too.
539	1553	46	[Ricky/6]	{acquires/2}	[it/70]	Ricky acquires it.
539	2461	46	[A mechanical workshop/65]	{is located in/19}	[The French capital/46]	A mechanical workshop is located in The French capital.
540	2461	65	[The mechanical small company/65]	{has main seat in/19}	[The French capital/46]	The mechanical small company has main seat in The French capital.
540	28	65	[R. Allen/6]	{is a visiting student in/11}	[Paris/46]	R. Allen is a visiting student in Paris.
540	733	65	[A motorcycle/80]	{is driven by/9}	[him/6]	A motorcycle is driven by him.
540	1552	65	[The burger/71]	{is bought by/2}	[such student/6]	The burger is bought by such student.
540	2267	65	[Linda Scott/39]	{has been hired in/21}	[a mecranical workshop/65]	Linda Scott has been hired in a mecranical workshop.
540	2326	65	[Such worker/39]	{produces/20}	[the boomerang/125]	Such worker produces the boomerang.
540	2927	65	[Such employee/39]	{played with/1}	[cats/113]	Such employee played with cats.
541	3321	105	[Nancy Carter/23]	{played with/1}	[cat Gary/105]	Nancy Carter played with cat Gary.
541	1590	105	[That ill person/23]	{has got/2}	[some burgers/72]	That ill person has got some burgers.
541	342	105	[Ward/9]	{has lunch with/8}	[the hahburgers/72]	Ward has lunch with the hahburgers.
541	1434	105	[Phillips/35]	{got/2}	[them/72]	Phillips got them.
541	2279	105	[Such food/72]	{are developed by/20}	[such employee/35]	Such food are developed by such employee.
541	2712	105	[Kim Cox/31]	{playdd with/1}	[cat Gary/105]	Kim Cox playdd with cat Gary.
541	3237	105	[Mr. Jeffrey Phillips/35]	{plays with/1}	[such beast/105]	Mr. Jeffrey Phillips plays with such beast too.
541	787	105	[The motorbike/80]	{is driven by/9}	[such worker/35]	The motorbike is driven by such worker.
541	2272	105	[Such employee/35]	{develops/20}	[such means of transport/80]	Such employee develops such means of transport.
541	2270	105	[He/35]	{produces/20}	[the desiccated food/120]	He produces the desiccated food too.
541	1433	105	[That worker/35]	{buys/2}	[it/120]	That worker buys it.
541	3568	105	[Gary/105]	{eats/8}	[such food/120]	Gary eats such food.
541	1953	105	[Daniel Moore/17]	{got/2}	[the dried food/120]	Daniel Moore got the dried food.
541	3641	105	[Cat Gary/105]	{chases/0}	[a fkotballs/128]	Cat Gary chases a fkotballs.
541	1581	105	[A ball/128]	{is bought by/2}	[Nancy Carter/23]	A ball is bought by Nancy Carter.
541	2573	105	[The bad headache/89]	{is what affects/18}	[that patient/23]	The bad headache is what affects that patient.
541	3258	105	[Danny/17]	{uses to play with/1}	[Gary/105]	Danny uses to play with Gary.
541	3090	105	[Little Brian/9]	{played with/1}	[such animal/105]	Little Brian played with such animal too.
541	2047	105	[Brian Ward/9]	{is reading/4}	[the book of Dynamical Systems/48]	Brian Ward is reading the book of Dynamical Systems.
541	2203	105	[Daniel/17]	{is the author of/7}	[that text/48]	Daniel is the author of that text.
541	1938	105	[The motorcycle/80]	{is bought by/2}	[that professor/17]	The motorcycle is bought by that professor.
542	360	77	[The salad/77]	{is eaten by/8}	[Doc. Washington/33]	The salad is eaten by Doc. Washington.
542	1913	77	[Gary Washington/33]	{got/2}	[muscle cars/84]	Gary Washington got muscle cars.
542	1724	77	[The salad/77]	{is bought by/2}	[Gary Washington/18]	The salad is bought by Gary Washington too.
542	1729	77	[The boomerang/125]	{is acquired by/2}	[him/18]	The boomerang is acquired by him too.
542	490	77	[Mr. Lee/2]	{has lunch with/8}	[a caesar salad/77]	Mr. Lee has lunch with a caesar salad.
542	2736	77	[Lee/2]	{played with/1}	[the wolf/111]	Lee played with the wolf.
542	2420	77	[The caesar salad/77]	{is produced by/20}	[Patsy/36]	The caesar salad is produced by Patsy.
542	1022	77	[She/36]	{just bought/2}	[it/77]	She just bought it.
542	2268	77	[That worker/36]	{works in/21}	[the frozen food company/64]	That worker works in the frozen food company.
542	996	77	[A salad/77]	{is acquired by/2}	[lady Anderson/30]	A salad is acquired by lady Anderson.
542	2477	77	[Analgesic drugs/93]	{are assumed by/23}	[such ill person/30]	Analgesic drugs are assumed by such ill person.
542	540	77	[The caesar salad/77]	{is eaten by/8}	[Patricia Perez/36]	The caesar salad is eaten by Patricia Perez.
542	1017	77	[The desiccated food/120]	{is acquired by/2}	[such employee/36]	The desiccated food is acquired by such employee.
542	705	77	[Mustangs/84]	{are driven by/9}	[her/36]	Mustangs are driven by her.
542	1750	77	[Lee/2]	{just got/2}	[a salad/77]	Lee just got a salad.
542	1932	77	[Doc. Washington/33]	{acquires/2}	[that food/77]	Doc. Washington acquires that food too.
542	642	77	[Gary Washington/33]	{is driving/9}	[mustangs/84]	Gary Washington is driving mustangs.
542	124	77	[They/84]	{are registered in/10}	[sienna/45]	They are registered in sienna.
542	38	77	[Lee/2]	{is on visit in/11}	[Siena/45]	Lee is on visit in Siena.
542	160	77	[Professor Gary Washington/18]	{is eating/8}	[the caesar salad/77]	Professor Gary Washington is eating the caesar salad.
542	768	77	[Such lecturer/18]	{drives/9}	[muscle cars/84]	Such lecturer drives muscle cars.
542	2200	77	[That teacher/18]	{authors/7}	[Quantum Mechanics notes/51]	That teacher authors Quantum Mechanics notes.
542	2064	77	[John Lee/2]	{is reading/4}	[such volumes/51]	John Lee is reading such volumes.
542	1745	77	[He/2]	{has got/2}	[a desiccated food/120]	He has got a desiccated food.
542	190	77	[Lady Anderson/30]	{is eating/8}	[a salad/77]	Lady Anderson is eating a salad.
543	3085	110	[Beth/21]	{played with/1}	[the panda bear/110]	Beth played with the panda bear.
543	1771	110	[A dried food/120]	{is acquired by/2}	[her/21]	A dried food is acquired by her.
543	470	110	[Such lecturer/21]	{is eating/8}	[a caesar salad/77]	Such lecturer is eating a caesar salad.
543	588	110	[She/21]	{is driving/9}	[muscle cars/84]	She is driving muscle cars.
543	2174	110	[That professor/21]	{presents/5}	[a Machine Learning course/52]	That professor presents a Machine Learning course.
543	3253	110	[Chief Phillips/35]	{uses to play with/1}	[a panda bear/110]	Chief Phillips uses to play with a panda bear.
543	2749	110	[Mr. Lee/2]	{plays with/1}	[such beast/110]	Mr. Lee plays with such beast too.
543	39	110	[That student/2]	{is on visit in/11}	[the city of US government seat/47]	That student is on visit in the city of US government seat.
543	3704	110	[Such scholar/2]	{prepares for/25}	[the practical tests/123]	Such scholar prepares for the practical tests.
543	3064	110	[Cath/28]	{played with/1}	[the panda/110]	Cath played with the panda.
543	3649	110	[The stick/126]	{is chased by/0}	[a panda bear/110]	The stick is chased by a panda bear.
543	2686	110	[Dr. Williams/34]	{plays with/1}	[the panda/110]	Dr. Williams plays with the panda.
543	3548	110	[A desiccated food/120]	{is eaten by/8}	[such animal/110]	A desiccated food is eaten by such animal.
544	3441	98	[R. Allen/6]	{uses to play with/1}	[dog mat/98]	R. Allen uses to play with dog mat.
544	2142	98	[That student/6]	{attends/6}	[some ML classes/53]	That student attends some ML classes.
544	3744	98	[Such lectures/53]	{require/26}	[a practical part/124]	Such lectures require a practical part.
544	2183	98	[Turner/19]	{presents/5}	[them/53]	Turner presents them.
544	136	98	[Such lecturer/19]	{has lunch with/8}	[a pizza/68]	Such lecturer has lunch with a pizza.
544	2832	98	[Lady anderson/30]	{uses to play with/1}	[Mat/98]	Lady anderson uses to play with Mat.
544	186	98	[That ill person/30]	{eats/8}	[the new york pizza/68]	That ill person eats the new york pizza.
544	3477	98	[Some rabbit kibbles/116]	{are eaten by/8}	[Mat/98]	Some rabbit kibbles are eaten by Mat too.
544	3252	98	[Chief Phillips/35]	{uses to play with/1}	[such beast/98]	Chief Phillips uses to play with such beast.
544	2275	98	[Bmw station wagon/82]	{is developed by/20}	[that worker/35]	Bmw station wagon is developed by that worker.
544	2274	98	[Chief Phillips/35]	{develops/20}	[a boomerang/125]	Chief Phillips develops a boomerang too.
544	1443	98	[It/125]	{is acquired by/2}	[him/35]	It is acquired by him.
544	1313	98	[James Williams/34]	{just got/2}	[such toy/125]	James Williams just got such toy too.
544	2685	98	[Such man/34]	{uses to play with/1}	[dog mat/98]	Such man uses to play with dog mat.
544	2511	98	[That specialist/34]	{discovered/16}	[a terrible headache/89]	That specialist discovered a terrible headache.
544	2811	98	[Michael Turner/19]	{uses to play with/1}	[dog mat/98]	Michael Turner uses to play with dog mat.
544	2224	98	[He/19]	{is tenured at/12}	[the Department of Mathematics/61]	He is tenured at the Department of Mathematics.
544	2462	98	[That department/61]	{is located in/19}	[Los Angeles/44]	That department is located in Los Angeles.
544	123	98	[Bmw station wagon/82]	{is registered in/10}	[the most important californian city/44]	Bmw station wagon is registered in the most important californian city.
544	566	98	[James/34]	{drives/9}	[bmw/82]	James drives bmw.
544	3663	98	[A boomerang/125]	{is chased by/0}	[Mat/98]	A boomerang is chased by Mat.
544	1833	98	[The boomerang/125]	{is acquired by/2}	[Prof. Turner/19]	The boomerang is acquired by Prof. Turner.
544	2217	98	[The book of Probability Theory/50]	{was written by/7}	[that lecturer/19]	The book of Probability Theory was written by that lecturer.
544	1830	98	[That teacher/19]	{buys/2}	[the Neapolitan pizza/68]	That teacher buys the Neapolitan pizza.
544	1832	98	[Bmw station wagon/82]	{is bought by/2}	[him/19]	Bmw station wagon is bought by him too.
545	3716	15	[Daniel/15]	{prepares for/25}	[some practical parts/123]	Daniel prepares for some practical parts.
545	2596	15	[Such boy/15]	{played with/1}	[rob/104]	Such boy played with rob.
545	2764	15	[Catherine Kant/41]	{played with/1}	[such animal/104]	Catherine Kant played with such animal too.
545	2156	15	[An AI course/54]	{is followed by/6}	[Daniel House/15]	An AI course is followed by Daniel House.
545	1168	15	[He/15]	{acquires/2}	[the beef steak/73]	He acquires the beef steak.
545	2057	15	[Some Mh materials/49]	{are studied by/4}	[him/15]	Some Mh materials are studied by him.
545	2198	15	[Those texts/49]	{were written by/7}	[Paris Gray/22]	Those texts were written by Paris Gray.
545	1181	15	[Daniel House/15]	{has got/2}	[the pet-food/118]	Daniel House has got the pet-food.
545	1164	15	[That boy/15]	{just got/2}	[luxury cars/85]	That boy just got luxury cars too.
545	735	15	[Those vehicles/85]	{are driven by/9}	[Mister Simmons/24]	Those vehicles are driven by Mister Simmons.
545	414	15	[He/24]	{has lunch with/8}	[the beef steak/73]	He has lunch with the beef steak.
545	1350	15	[That food/73]	{is bought by/2}	[him/24]	That food is bought by him.
545	1365	15	[The boomerang/125]	{is bought by/2}	[that ill person/24]	The boomerang is bought by that ill person too.
545	118	15	[Daniel House/15]	{is on visit in/11}	[Tie French capital/46]	Daniel House is on visit in Tie French capital.
545	15	15	[Doctor Cox/31]	{usually lives in/3}	[that city/46]	Doctor Cox usually lives in that city.
545	2234	15	[Daniel House/15]	{registered in/13}	[the Computer Science Department/57]	Daniel House registered in the Computer Science Department.
545	2246	15	[An Artificial Intelligence course/54]	{is offered by/22}	[that department/57]	An Artificial Intelligence course is offered by that department.
545	906	15	[Luxury cars/85]	{are driven by/9}	[Daniel House/15]	Luxury cars are driven by Daniel House.
545	1346	15	[Eric Simmons/24]	{just bought/2}	[jaguars/85]	Eric Simmons just bought jaguars.
545	2565	15	[The fever/87]	{is what affects/18}	[that ill person/24]	The fever is what affects that ill person.
545	1363	15	[Such patient/24]	{has got/2}	[the pet-food/118]	Such patient has got the pet-food.
545	1183	15	[Daniel House/15]	{got/2}	[a boomerang/125]	Daniel House got a boomerang too.
545	2352	15	[It/125]	{is developed by/20}	[Cath/41]	It is developed by Cath.
545	324	15	[A t-bone steak/73]	{is eaten by/8}	[daniel/15]	A t-bone steak is eaten by daniel.
545	2372	15	[Cathy/41]	{develops/20}	[such aliment/73]	Cathy develops such aliment.
546	1933	83	[Gary Washington/33]	{buys/2}	[the muscle car/83]	Gary Washington buys the muscle car.
546	3383	83	[That man/33]	{playh with/1}	[Rick/96]	That man playh with Rick.
546	1927	83	[A dried food/120]	{is bought by/2}	[such specialist/33]	A dried food is bought by such specialist.
546	2374	83	[Paris/40]	{produces/20}	[it/120]	Paris produces it.
546	2382	83	[She/40]	{develops/20}	[t-bone steaks/74]	She develops t-bone steaks too.
546	1647	83	[Mustang/83]	{is acquired by/2}	[Donna/10]	Mustang is acquired by Donna.
546	2099	83	[Such girl/10]	{attends/6}	[course of Design Patterns/56]	Such girl attends course of Design Patterns.
546	113	83	[She/10]	{is a visiting student in/11}	[LA/44]	She is a visiting student in LA.
546	583	83	[Elizpbeth/21]	{goes around with/9}	[a muscle car/83]	Elizpbeth goes around with a muscle car.
546	3068	83	[She/21]	{uses to play with/1}	[Rick/96]	She uses to play with Rick.
546	3645	83	[That animal/96]	{chases/0}	[balloons/129]	That animal chases balloons.
546	1895	83	[Those toys/129]	{are acquired by/2}	[Mr. Wolf/26]	Those toys are acquired by Mr. Wolf.
546	2545	83	[Such ill person/26]	{has/18}	[a flu/87]	Such ill person has a flu.
546	1283	83	[The muscle car/83]	{is acquired by/2}	[Miss Gray/40]	The muscle car is acquired by Miss Gray.
546	628	83	[It/83]	{is driven by/9}	[g. wolf/26]	It is driven by g. wolf.
546	1897	83	[Mr. Wolf/26]	{has got/2}	[beef steaks/74]	Mr. Wolf has got beef steaks.
546	637	83	[Gary Washington/33]	{goes around with/9}	[a muscle car/83]	Gary Washington goes around with a muscle car.
546	619	83	[That vehicle/83]	{is driven by/9}	[Miss Gray/40]	That vehicle is driven by Miss Gray too.
546	2392	83	[Paris/40]	{develops/20}	[such means of transport/83]	Paris develops such means of transport.
546	1271	83	[She/40]	{just bought/2}	[balls/129]	She just bought balls.
546	1777	83	[Mustang/83]	{is acquired by/2}	[Professor Harris/21]	Mustang is acquired by Professor Harris too.
546	1767	83	[Some steaks/74]	{are acquired by/2}	[such lecturer/21]	Some steaks are acquired by such lecturer too.
546	447	83	[They/74]	{are eaten by/8}	[Mr. Wolf/26]	They are eaten by Mr. Wolf.
546	1907	83	[Mustang/83]	{it bought by/2}	[him/26]	Mustang it bought by him.
546	3362	83	[He/26]	{played with/1}	[Rick/96]	He played with Rick.
547	78	42	[Charles/4]	{is on visit in/11}	[Rome/42]	Charles is on visit in Rome.
547	2452	42	[A software engineering czmpany/63]	{is located in/19}	[such city/42]	A software engineering czmpany is located in such city.
547	22	42	[Elizabeth/21]	{lives in/3}	[Rome/42]	Elizabeth lives in Rome.
547	3075	42	[Such teacher/21]	{uses to play with/1}	[a mustang/101]	Such teacher uses to play with a mustang.
547	21	42	[Catherine Kant/28]	{lives in/3}	[Rome/42]	Catherine Kant lives in Rome.
547	1244	42	[Such patient/28]	{got/2}	[cars/79]	Such patient got cars.
547	1270	42	[They/79]	{are acquired by/2}	[Paris/40]	They are acquired by Paris too.
547	1269	42	[She/40]	{got/2}	[the ball/128]	She got the ball too.
547	2453	42	[The Computer Science Faculty/57]	{has headquarter in/19}	[the Italian capital city/42]	The Computer Science Faculty has headquarter in the Italian capital city.
547	2246	42	[The CS Department/57]	{offers/22}	[an AI class/54]	The CS Department offers an AI class.
548	3028	108	[Daniel Moore/29]	{plays with/1}	[a jaguar/108]	Daniel Moore plays with a jaguar.
548	1668	108	[Such ill person/29]	{has got/2}	[hambjrgers/72]	Such ill person has got hambjrgers.
548	2558	108	[He/29]	{got/18}	[the bad headache/89]	He got the bad headache.
548	2506	108	[K. Ross/32]	{dixcovered/16}	[that disease/89]	K. Ross dixcovered that disease.
548	2608	108	[Benjamin Wolf/13]	{plays with/1}	[the big wild feline/108]	Benjamin Wolf plays with the big wild feline.
548	604	108	[Such student/13]	{drives/9}	[the auto/78]	Such student drives the auto.
548	2860	108	[Paris Gray/40]	{plays wbth/1}	[the big wild feline/108]	Paris Gray plays wbth the big wild feline.
548	3301	108	[George Hall/16]	{uses to play with/1}	[it/108]	George Hall uses to play with it too.
548	2166	108	[That professor/16]	{teaches/5}	[the Business lecture/55]	That professor teaches the Business lecture.
548	2219	108	[Dynamical Systems fook/48]	{was written by/7}	[him/16]	Dynamical Systems fook was written by him.
548	3535	108	[The big wild feline/108]	{is eating/8}	[the food for pet/118]	The big wild feline is eating the food for pet.
548	2377	108	[Paris/40]	{produces/20}	[the pet-food/118]	Paris produces the pet-food.
548	947	108	[Wolf/13]	{buys/2}	[it/118]	Wolf buys it.
548	1675	108	[Such food/118]	{is bought by/2}	[Dan/29]	Such food is bought by Dan too.
548	1051	108	[It/118]	{is bought by/2}	[Professor G. Hall/16]	It is bought by Professor G. Hall too.
548	3624	108	[The big wild feline/108]	{tries to catch/0}	[the stick/126]	The big wild feline tries to catch the stick.
548	3343	108	[Kevin Ross/32]	{played with/1}	[a jayuar/108]	Kevin Ross played with a jayuar.
548	502	108	[He/32]	{eats/8}	[hamburgers/72]	He eats hamburgers.
548	1278	108	[Miss Gray/40]	{got/2}	[such aliments/72]	Miss Gray got such aliments.
548	252	108	[Professor G. Hall/16]	{is eating/8}	[such food/72]	Professor G. Hall is eating such food.
549	3252	98	[Phillips/35]	{plays with/1}	[Mat/98]	Phillips plays with Mat.
549	2601	98	[Daniel House/15]	{plays with/1}	[it/98]	Daniel House plays with it too.
549	3480	98	[Mat/98]	{has lunch with/8}	[the pet-food/118]	Mat has lunch with the pet-food.
549	1363	98	[Eric Simmons/24]	{got/2}	[a food for pet/118]	Eric Simmons got a food for pet.
549	1341	98	[That patient/24]	{just bought/2}	[some muscle cars/84]	That patient just bought some muscle cars too.
549	1029	98	[Professor Hall/16]	{has got/2}	[those meanss of transportation/84]	Professor Hall has got those meanss of transportation too.
549	3315	98	[Such professor/16]	{uses to play with/1}	[dog mat/98]	Such professor uses to play with dog mat.
549	3665	98	[The tennis balls/129]	{are chased by/0}	[that animal/98]	The tennis balls are chased by that animal.
549	1427	98	[Chief phillips/35]	{got/2}	[such toys/129]	Chief phillips got such toys.
549	1921	98	[They/129]	{are acquired by/2}	[Doctor Gary Washington/33]	They are acquired by Doctor Gary Washington too.
549	1037	98	[Mr. Hall/16]	{acquires/2}	[such toys/129]	Mr. Hall acquires such toys too.
549	1167	98	[Daniel House/15]	{just bought/2}	[them/129]	Daniel House just bought them too.
549	3399	98	[Doctor Gary Washington/33]	{played with/1}	[Mat/98]	Doctor Gary Washington played with Mat.
549	2491	98	[Doc. Washington/33]	{prescribes/15}	[antibiotics/92]	Doc. Washington prescribes antibiotics.
549	1934	98	[The new york pizza/68]	{is bought by/2}	[that doctor/33]	The new york pizza is bought by that doctor.
549	7	98	[Such specialist/33]	{usually lives in/3}	[NY/43]	Such specialist usually lives in NY.
549	5	98	[It/43]	{is the home town of/3}	[Mr. Eric/24]	It is the home town of Mr. Eric too.
549	3147	98	[Such patient/24]	{plays with/1}	[mat/98]	Such patient plays with mat.
550	1364	24	[Mr. Eric/24]	{just got/2}	[bmw station wagon/82]	Mr. Eric just got bmw station wagon.
550	2405	24	[That means of transportation/82]	{is produced by/20}	[Miss Perez/36]	That means of transportation is produced by Miss Perez.
550	1078	24	[J. Johnson/0]	{got/2}	[it/82]	J. Johnson got it.
550	566	24	[That means of transportation/82]	{is driven by/9}	[James/34]	That means of transportation is driven by James.
550	2493	24	[The aspirin/94]	{is prescribed by/15}	[him/34]	The aspirin is prescribed by him.
550	3135	24	[Eric Simmons/24]	{uses to play with/1}	[the wolf/111]	Eric Simmons uses to play with the wolf.
550	2631	24	[Big James/0]	{played with/1}	[that pet/111]	Big James played with that pet too.
550	1360	24	[A salad/77]	{is bought by/2}	[Mister Simmons/24]	A salad is bought by Mister Simmons.
550	410	24	[Such aliment/77]	{is eaten by/8}	[that patient/24]	Such aliment is eaten by that patient.
550	2567	24	[That ill person/24]	{got/18}	[a bad nasty cough/88]	That ill person got a bad nasty cough.
550	2513	24	[It/88]	{is discovered by/16}	[James/34]	It is discovered by James.
550	1365	24	[Mister Simmons/24]	{has got/2}	[the boomerang/125]	Mister Simmons has got the boomerang.
550	5	24	[Eric/24]	{lives in/3}	[big apple/43]	Eric lives in big apple.
550	2459	24	[An Economic School/62]	{has main seat in/19}	[such city/43]	An Economic School has main seat in such city.
550	2225	24	[Mr. Hall/16]	{is full professor at/12}	[the School of Economics and Finance/62]	Mr. Hall is full professor at the School of Economics and Finance.
550	2219	24	[Dynamical Systems book/48]	{was written by/7}	[him/16]	Dynamical Systems book was written by him.
550	1048	24	[A caesar salad/77]	{is acquired by/2}	[such teacher/16]	A caesar salad is acquired by such teacher.
550	1363	24	[Mr. Eric/24]	{has got/2}	[the food for pet/118]	Mr. Eric has got the food for pet too.
550	737	24	[Such ill person/24]	{goes around with/9}	[bmw station wagon/82]	Such ill person goes around with bmw station wagon.
550	1312	24	[Dr. Williams/34]	{just got/2}	[such means of transportation/82]	Dr. Williams just got such means of transportation.
550	1313	24	[The boomerang/125]	{is acquired by/2}	[that man/34]	The boomerang is acquired by that man too.
550	3628	24	[Such toy/125]	{is chased by/0}	[the wolf/111]	Such toy is chased by the wolf.
550	2673	24	[J. Williams/34]	{uses to play with/1}	[a wolf/111]	J. Williams uses to play with a wolf.
550	2481	24	[Mister Simmons/24]	{takes/23}	[the aspirin/94]	Mister Simmons takes the aspirin.
550	2528	24	[It/94]	{treats/17}	[the cough/88]	It treats the cough.
551	1010	36	[Some srucks/79]	{are bought by/2}	[Patsy/36]	Some srucks are bought by Patsy.
551	1608	36	[They/79]	{are acquired by/2}	[George Hall/14]	They are acquired by George Hall too.
551	1036	36	[They/79]	{are bought by/2}	[Professor Hall/16]	They are bought by Professor Hall too.
551	821	36	[Those vehicles/79]	{are driven by/9}	[him/16]	Those vehicles are driven by him.
551	3310	36	[He/16]	{plays with/1}	[Robert/104]	He plays with Robert.
551	538	36	[Spaghetti/70]	{is eaten by/8}	[Miss Perez/36]	Spaghetti is eaten by Miss Perez.
551	238	36	[That aliment/70]	{is eaten by/8}	[Kim Cox/31]	That aliment is eaten by Kim Cox too.
551	2401	36	[Chew toys/119]	{are produced by/20}	[Patricia Perez/36]	Chew toys are produced by Patricia Perez.
551	2415	36	[Such employee/36]	{produces/20}	[a tennis ball/128]	Such employee produces a tennis ball too.
551	957	36	[Such toy/128]	{is bought by/2}	[Rob Reed/25]	Such toy is bought by Rob Reed.
551	2537	36	[The nasty cough/88]	{is what affects/18}	[such patient/25]	The nasty cough is what affects such patient.
551	3415	36	[Robert Reed/25]	{uses to play with/1}	[rob/104]	Robert Reed uses to play with rob.
551	2407	36	[Maccheroni/70]	{is developed by/20}	[Patricia Perez/36]	Maccheroni is developed by Patricia Perez.
551	228	36	[It/70]	{is eaten by/8}	[Robert/25]	It is eaten by Robert.
551	722	36	[Such ill person/25]	{drives/9}	[trucks/79]	Such ill person drives trucks.
551	704	36	[Such meanss of transport/79]	{are driven by/9}	[Patsy/36]	Such meanss of transport are driven by Patsy too.
551	125	36	[The trucks/79]	{have been licensed in/10}	[NY/43]	The trucks have been licensed in NY.
551	1009	36	[Patricia Perez/36]	{has got/2}	[the balloon/128]	Patricia Perez has got the balloon.
551	1607	36	[G. Hall/14]	{acquires/2}	[such toy/128]	G. Hall acquires such toy too.
551	3601	36	[It/128]	{is chased by/0}	[rrb/104]	It is chased by rrb.
551	1007	36	[Maccheroni/70]	{is acquired fy/2}	[Patsy/36]	Maccheroni is acquired fy Patsy.
551	248	36	[George Hall/16]	{has lunch with/8}	[such aliment/70]	George Hall has lunch with such aliment.
551	1865	36	[Kimberly Cox/31]	{just bought/2}	[it/70]	Kimberly Cox just bought it.
551	1016	36	[Patsy/36]	{has got/2}	[some chew toys/119]	Patsy has got some chew toys too.
551	3501	36	[Rob/104]	{has lunch with/8}	[them/119]	Rob has lunch with them.
552	875	79	[Some cars/79]	{are dviven by/9}	[Miss Scott/39]	Some cars are dviven by Miss Scott.
552	578	79	[Professor Gray/22]	{drives/9}	[them/79]	Professor Gray drives them too.
552	153	79	[Such lecturer/22]	{is eating/8}	[the fruit/75]	Such lecturer is eating the fruit.
552	569	79	[Some cars/79]	{are driven by/9}	[James Williams/34]	Some cars are driven by James Williams.
552	2682	79	[Such man/34]	{uses to play with/1}	[dogs/115]	Such man uses to play with dogs.
552	1634	79	[Miss Brown/10]	{has got/2}	[some trucks/79]	Miss Brown has got some trucks.
552	2041	79	[ML books/49]	{are studied by/4}	[her/10]	ML books are studied by her.
552	1244	79	[Catherine Kant/28]	{acquires/2}	[cars/79]	Catherine Kant acquires cars.
552	2464	79	[The antibiotics/92]	{are assumed by/23}	[such ill person/28]	The antibiotics are assumed by such ill person.
552	2520	79	[Such medicines/92]	{fight/17}	[a pain in the back/91]	Such medicines fight a pain in the back.
552	1296	79	[Some trucks/79]	{are acquired by/2}	[J. Williams/34]	Some trucks are acquired by J. Williams.
552	16	79	[James Williams/34]	{lives in/3}	[Los Angeles/44]	James Williams lives in Los Angeles.
552	1295	79	[Such medic/34]	{got/2}	[the tennis ball/128]	Such medic got the tennis ball.
552	2337	79	[It/128]	{is produced by/20}	[Miss Scott/39]	It is produced by Miss Scott.
552	3606	79	[That toy/128]	{is chased by/0}	[hounds/115]	That toy is chased by hounds.
552	2334	79	[Linda/39]	{produces/20}	[the trucks/79]	Linda produces the trucks.
552	677	79	[Brown/10]	{goes around with/9}	[them/79]	Brown goes around with them.
552	1641	79	[Such girl/10]	{buys/2}	[a dried food/120]	Such girl buys a dried food.
552	1303	79	[It/120]	{is acquired by/2}	[J. Williams/34]	It is acquired by J. Williams too.
552	839	79	[Miss Kant/28]	{goes around with/9}	[cars/79]	Miss Kant goes around with cars.
552	463	79	[She/28]	{eats/8}	[a fruit/75]	She eats a fruit.
552	1998	79	[Paris/22]	{buys/2}	[the cars/79]	Paris buys the cars.
552	1992	79	[A fruit/75]	{is bought by/2}	[her/22]	A fruit is bought by her too.
552	2005	79	[Such professor/22]	{just got/2}	[the dried food/120]	Such professor just got the dried food too.
552	1478	79	[The trucks/79]	{are acquired by/2}	[linda scott/39]	The trucks are acquired by linda scott too.
553	3636	128	[A cat/112]	{tries to catch/0}	[the ball/128]	A cat tries to catch the ball.
553	3338	128	[Nancy Carter/23]	{plays with/1}	[a domestic feline/112]	Nancy Carter plays with a domestic feline.
553	1584	128	[A t-bone steak/73]	{is bought by/2}	[her/23]	A t-bone steak is bought by her.
553	1714	128	[Professor Gary Washington/18]	{just got/2}	[it/73]	Professor Gary Washington just got it too.
553	2228	128	[He/18]	{is tenured at/12}	[the CS Department/57]	He is tenured at the CS Department.
553	1503	128	[A balloon/128]	{is acquired by/2}	[B. Ward/9]	A balloon is acquired by B. Ward.
553	48	128	[That student/9]	{is on visit in/11}	[Rome/42]	That student is on visit in Rome.
553	2100	128	[The ML course/52]	{is attended by/6}	[him/9]	The ML course is attended by him.
553	3743	128	[Such lecture/52]	{requires/26}	[the written part/121]	Such lecture requires the written part.
553	3717	128	[B. Ward/9]	{prepares for/25}	[a written exam/121]	B. Ward prepares for a written exam.
553	1295	128	[A ball/128]	{is bought by/2}	[James Williams/34]	A ball is bought by James Williams.
553	2441	128	[John Lef/38]	{produces/20}	[that toy/128]	John Lef produces that toy.
553	2439	128	[That employee/38]	{develops/20}	[some rabbit kibbles/116]	That employee develops some rabbit kibbles too.
553	1586	128	[Miss Nancy/23]	{just got/2}	[kibbles/116]	Miss Nancy just got kibbles.
553	1581	128	[Such patient/23]	{just got/2}	[a footballs/128]	Such patient just got a footballs too.
553	1399	128	[That toy/128]	{is acquired by/2}	[uncle John/38]	That toy is acquired by uncle John too.
553	1711	128	[Gary Washington/18]	{has got/2}	[it/128]	Gary Washington has got it too.
553	765	128	[That teacher/18]	{goes around with/9}	[panda/81]	That teacher goes around with panda.
553	711	128	[It/81]	{is driven by/9}	[uncle John/38]	It is driven by uncle John too.
553	1306	128	[It/81]	{is acquired by/2}	[James Williams/34]	It is acquired by James Williams.
553	2687	128	[Such specialist/34]	{played with/1}	[the domestic feline/112]	Such specialist played with the domestic feline.
554	1709	18	[Washington/18]	{got/2}	[pasta/70]	Washington got pasta.
554	1712	18	[That lecturer/18]	{has got/2}	[the cars/79]	That lecturer has got the cars too.
554	2190	18	[Lectures of Design Patterns/56]	{are taught/5}	[that teacher/18]	Lectures of Design Patterns are taught that teacher.
554	2099	18	[Design Patterns lessons/56]	{are followed by/6}	[Miss Brown/10]	Design Patterns lessons are followed by Miss Brown.
554	2888	18	[Professor Gary Washington/18]	{plays with/1}	[Erik the cat/103]	Professor Gary Washington plays with Erik the cat.
554	1711	18	[That professor/18]	{just bought/2}	[the ball/128]	That professor just bought the ball.
554	2285	18	[Phillips/35]	{produces/20}	[such toy/128]	Phillips produces such toy.
554	2271	18	[Such employee/35]	{develops/20}	[the chew toys/119]	Such employee develops the chew toys too.
554	1926	18	[Doctor Gary Washington/33]	{has got/2}	[chewable toys/119]	Doctor Gary Washington has got chewable toys.
554	1588	18	[Some chew toys/119]	{are acquired by/2}	[Miss Nancy/23]	Some chew toys are acquired by Miss Nancy too.
554	2200	18	[Quantum Mechanics notes/51]	{were written by/7}	[Washington/18]	Quantum Mechanics notes were written by Washington.
554	767	18	[He/18]	{is ddiving/9}	[the cars/79]	He is ddiving the cars.
554	158	18	[Pasta/70]	{is eaten by/8}	[such teacher/18]	Pasta is eaten by such teacher.
554	278	18	[Maccheroni/70]	{is eaten by/8}	[chief Phillips/35]	Maccheroni is eaten by chief Phillips too.
554	298	18	[Donna Brown/10]	{eats/8}	[it/70]	Donna Brown eats it too.
554	2228	18	[Professor Gary Washington/18]	{is tenured at/12}	[a School of CS/57]	Professor Gary Washington is tenured at a School of CS.
554	2247	18	[DP lectures/56]	{are offered by/22}	[the CS Department/57]	DP lectures are offered by the CS Department.
554	1718	18	[Professor Gary Washington/18]	{acquires/2}	[chewable toys/119]	Professor Gary Washington acquires chewable toys.
554	3561	18	[Some chew toys/119]	{are eaten by/8}	[Erik the cat/103]	Some chew toys are eaten by Erik the cat.
554	3245	18	[Mr. Jeffrey Phillips/35]	{plays with/1}	[that animal/103]	Mr. Jeffrey Phillips plays with that animal.
554	3392	18	[Doc. Washington/33]	{plays with/1}	[it/103]	Doc. Washington plays with it too.
554	3329	18	[Nancy Carter/23]	{played with/1}	[that beast/103]	Nancy Carter played with that beast too.
555	1680	75	[Caesar/37]	{buys/2}	[the fruit/75]	Caesar buys the fruit.
555	1693	75	[The desiccated food/120]	{is bought by/2}	[him/37]	The desiccated food is bought by him too.
555	1927	75	[A dried food/120]	{is acquired by/2}	[Doctor Gary Washington/33]	A dried food is acquired by Doctor Gary Washington too.
555	273	75	[The fresh fruit/75]	{is eaten by/8}	[Christine House/27]	The fresh fruit is eaten by Christine House.
555	1992	75	[Paris Gray/22]	{just got/2}	[such food/75]	Paris Gray just got such food.
555	2197	75	[A Probability Theory book/50]	{was written by/7}	[that lecturer/22]	A Probability Theory book was written by that lecturer.
555	2074	75	[A book of Probability Theory/50]	{is studied by/4}	[ben Cook/11]	A book of Probability Theory is studied by ben Cook.
555	223	75	[Caesar/37]	{is eating/8}	[the fresh fruit/75]	Caesar is eating the fresh fruit.
555	558	75	[Mat/37]	{goes around with/9}	[fiat panda/81]	Mat goes around with fiat panda.
555	2971	75	[That worker/37]	{plays with/1}	[Charlie/95]	That worker plays with Charlie.
555	2321	75	[The fruit/75]	{is developed by/20}	[him/37]	The fruit is developed by him.
555	1685	75	[Such worker/37]	{acquires/2}	[a balloon/128]	Such worker acquires a balloon.
555	1914	75	[A fruit/75]	{is bought by/2}	[Doc. Washington/33]	A fruit is bought by Doc. Washington too.
555	153	75	[Such food/75]	{is eaten by/8}	[Professor Gray/22]	Such food is eaten by Professor Gray.
555	14	75	[That professor/22]	{lives in/3}	[Paris/46]	That professor lives in Paris.
555	2845	75	[She/22]	{played with/1}	[Charlie/95]	She played with Charlie.
555	3391	75	[Doc. Washington/33]	{played with/1}	[such beast/95]	Doc. Washington played with such beast too.
555	3563	75	[It/95]	{is eating/8}	[the dried food/120]	It is eating the dried food.
555	363	75	[Doctor Gary Washington/33]	{has lunch with/8}	[a fruit/75]	Doctor Gary Washington has lunch with a fruit too.
555	2502	75	[Such man/33]	{discovers/16}	[a flu/87]	Such man discovers a flu.
555	1368	75	[The fresh fruit/75]	{is acquired by/2}	[Christy/27]	The fresh fruit is acquired by Christy.
555	1381	75	[The dried food/120]	{is acquired by/2}	[such patient/27]	The dried food is acquired by such patient too.
555	2005	75	[It/120]	{is acquired by/2}	[paris gray/22]	It is acquired by paris gray too.
555	2176	75	[A Business lecture/55]	{is presented by/5}	[that lecturer/22]	A Business lecture is presented by that lecturer.
555	1082	75	[Benjamin Cooke/11]	{got/2}	[a fruit/75]	Benjamin Cooke got a fruit.
556	2544	91	[The terrible backache/91]	{is what affects/18}	[Mr. Wolf/26]	The terrible backache is what affects Mr. Wolf.
556	2473	91	[That patient/26]	{takes/23}	[antimicrobial drugs/92]	That patient takes antimicrobial drugs.
556	2510	91	[The pain in the back/91]	{is discovered by/16}	[J. Williams/34]	The pain in the back is discovered by J. Williams.
556	286	91	[The new york pizza/68]	{is eaten by/8}	[such doctor/34]	The new york pizza is eaten by such doctor.
556	567	91	[Panda/81]	{is driven by/9}	[such medic/34]	Panda is driven by such medic.
556	819	91	[Professor G. Hall/16]	{goes around with/9}	[such means of transportation/81]	Professor G. Hall goes around with such means of transportation too.
556	3307	91	[He/16]	{uses to play with/1}	[Charlie/95]	He uses to play with Charlie.
556	2520	91	[Some antibiotics/92]	{fight/17}	[the backache/91]	Some antibiotics fight the backache.
557	105	47	[Mr. Hall/14]	{is on visit in/11}	[Washington/47]	Mr. Hall is on visit in Washington.
557	2084	47	[Such boy/14]	{attends/6}	[the Design Patterns classes/56]	Such boy attends the Design Patterns classes.
557	120	47	[Fiae panda/81]	{has been licensed in/10}	[Washington DC/47]	Fiae panda has been licensed in Washington DC.
557	1618	47	[G. Hall/14]	{has got/2}	[panda/81]	G. Hall has got panda.
557	2455	47	[The Dynamical systems Faculty/59]	{is located in/19}	[Washingtsn/47]	The Dynamical systems Faculty is located in Washingtsn.
557	2252	47	[Course of Design Patterns/56]	{are offered by/22}	[a Department of Dynamical Systems/59]	Course of Design Patterns are offered by a Department of Dynamical Systems.
557	2226	47	[Elizabeth Harris/21]	{is full professor at/12}	[such department of the university/59]	Elizabeth Harris is full professor at such department of the university.
557	10	47	[Rob Reed/25]	{usually lives in/3}	[DC/47]	Rob Reed usually lives in DC.
557	3413	47	[He/25]	{plays with/1}	[Erik the cat/103]	He plays with Erik the cat.
557	2454	47	[The farm/67]	{has main seat in/19}	[Washington/47]	The farm has main seat in Washington.
558	649	78	[Brian Ward/9]	{drives/9}	[the auto/78]	Brian Ward drives the auto.
558	1500	78	[That student/9]	{has got/2}	[the hamburger/71]	That student has got the hamburger.
558	1201	78	[Cath/41]	{got/2}	[an auto/78]	Cath got an auto too.
558	2754	78	[She/41]	{uses to play with/1}	[Gary/105]	She uses to play with Gary.
558	595	78	[Prof. Turner/19]	{is driving/9}	[the truck/78]	Prof. Turner is driving the truck.
558	739	78	[That means of transport/78]	{is driven by/9}	[Mr. Eric/24]	That means of transport is driven by Mr. Eric too.
558	1513	78	[Little Brian/9]	{got/2}	[it/78]	Little Brian got it.
558	1877	78	[Such means of transportation/78]	{is bought by/2}	[Kim Cox/31]	Such means of transportation is bought by Kim Cox too.
558	1825	78	[Turner/19]	{auys/2}	[that vehicle/78]	Turner auys that vehicle too.
558	1831	78	[The pet-food/118]	{is acquired by/2}	[that professor/19]	The pet-food is acquired by that professor too.
558	1357	78	[The car/78]	{is acquired by/2}	[Eric/24]	The car is acquired by Eric too.
558	793	78	[Kant/41]	{goes around with/9}	[such vehicle/78]	Kant goes around with such vehicle.
558	802	78	[Doctor Cox/31]	{is driving/9}	[it/78]	Doctor Cox is driving it too.
558	2371	78	[Cath/41]	{produces/20}	[such vehicle/78]	Cath produces such vehicle.
558	19	78	[She/41]	{lives in/3}	[LA/44]	She lives in LA.
558	1207	78	[A food for pet/118]	{is acquired by/2}	[her/41]	A food for pet is acquired by her.
558	1519	78	[It/118]	{is acquired by/2}	[little Brian/9]	It is acquired by little Brian too.
558	1363	78	[Mr. Eric/24]	{just got/2}	[that food/118]	Mr. Eric just got that food too.
559	1143	12	[T-bone steaks/74]	{are bought by/2}	[Virginia Anderson/12]	T-bone steaks are bought by Virginia Anderson.
559	387	12	[Kant/41]	{is eating/8}	[those aliments/74]	Kant is eating those aliments.
559	3130	12	[Anderson/12]	{plays with/1}	[cath/106]	Anderson plays with cath.
559	1144	12	[Kibbles/116]	{are acquired by/2}	[Virginia Anderson/12]	Kibbles are acquired by Virginia Anderson.
559	3728	12	[That student/12]	{prepares for/25}	[the practical exams/123]	That student prepares for the practical exams.
559	3742	12	[Such tests/123]	{are required in/26}	[a Business class/55]	Such tests are required in a Business class.
559	2191	12	[Gary Washington/18]	{presents/5}	[that lecture/55]	Gary Washington presents that lecture.
559	2201	12	[That professor/18]	{authors/7}	[the book of Probability Theory/50]	That professor authors the book of Probability Theory.
559	2030	12	[Anderson/12]	{studies/4}	[such volume/50]	Anderson studies such volume.
559	1141	12	[Some tennis balls/129]	{are acquzred by/2}	[such scholar/12]	Some tennis balls are acquzred by such scholar.
559	2123	12	[A Business lecture/55]	{is followed by/6}	[that student/12]	A Business lecture is followed by that student.
559	2235	12	[A Department of Mathematics/61]	{provides/22}	[such class/55]	A Department of Mathematics provides such class.
559	2232	12	[Virginia Anderson/12]	{registered in/13}	[the School of Mathematics/61]	Virginia Anderson registered in the School of Mathematics.
559	1138	12	[Jaguars/85]	{are acquired by/2}	[that scholar/12]	Jaguars are acquired by that scholar.
559	798	12	[Doctor Cox/31]	{goes eround with/9}	[such vehicles/85]	Doctor Cox goes eround with such vehicles.
559	1866	12	[Such meanss of transportation/85]	{are acquired by/2}	[her/31]	Such meanss of transportation are acquired by her.
559	1871	12	[Beef steaks/74]	{are acquired by/2}	[such medic/31]	Beef steaks are acquired by such medic too.
559	2488	12	[Antibacterials/92]	{are prescribed by/15}	[that specialist/31]	Antibacterials are prescribed by that specialist.
559	91	12	[Miss Anderson/12]	{is on visit in/11}	[big applj/43]	Miss Anderson is on visit in big applj.
559	2575	12	[She/12]	{is counseled by/14}	[Washington/18]	She is counseled by Washington.
559	1710	12	[Such lecturer/18]	{got/2}	[jaguars/85]	Such lecturer got jaguars.
559	1713	12	[Balloons/129]	{are acquired by/2}	[that professor/18]	Balloons are acquired by that professor too.
559	681	12	[Anderson/12]	{is driving/9}	[jaguars/85]	Anderson is driving jaguars.
559	1580	12	[Nancy Carter/23]	{has got/2}	[such meanss of transport/85]	Nancy Carter has got such meanss of transport.
559	417	12	[Virginia Anderson/12]	{eats/8}	[beef steaks/74]	Virginia Anderson eats beef steaks.
560	851	86	[A jaguar/86]	{is driven by/9}	[Christy/27]	A jaguar is driven by Christy.
560	275	86	[Such ill person/27]	{is eating/8}	[a burgtr/71]	Such ill person is eating a burgtr.
560	3296	86	[Such patient/27]	{plays with/1}	[the domestic feline/112]	Such patient plays with the domestic feline.
560	2918	86	[Linda Scott/5]	{uses to play with/1}	[such pet/112]	Linda Scott uses to play with such pet too.
560	1115	86	[Some tennis balls/129]	{are bought by/2}	[her/5]	Some tennis balls are bought by her.
560	1437	86	[Phillips/35]	{has got/2}	[the jaguar/86]	Phillips has got the jaguar too.
560	2271	86	[Chewable toys/119]	{are developed by/20}	[that employee/35]	Chewable toys are developed by that employee.
560	770	86	[The expensive car/86]	{is driven by/9}	[Professor Gary Washington/18]	The expensive car is driven by Professor Gary Washington.
560	1723	86	[Such lecturer/18]	{has got/2}	[the jaguar/86]	Such lecturer has got the jaguar.
560	1463	86	[Doctor Ross/32]	{just bought/2}	[such vehicle/86]	Doctor Ross just bought such vehicle too.
560	2497	86	[Such specialist/32]	{provides prescription of/15}	[antimicrobial drugs/92]	Such specialist provides prescription of antimicrobial drugs.
560	860	86	[The expensive car/86]	{is driven by/9}	[that doctor/32]	The expensive car is driven by that doctor.
560	1458	86	[Such medic/32]	{got/2}	[chewable toys/119]	Such medic got chewable toys.
560	788	86	[ChiefePhillips/35]	{drives/9}	[the expensive car/86]	ChiefePhillips drives the expensive car.
560	1432	86	[Chew toys/119]	{are bought by/2}	[him/35]	Chew toys are bought by him.
560	1120	86	[Linda/5]	{just bought/2}	[them/119]	Linda just bought them too.
560	1125	86	[That scholar/5]	{got/2}	[the jaguar/86]	That scholar got the jaguar too.
560	2148	86	[Such student/5]	{follows/6}	[the Business lecture/55]	Such student follows the Business lecture.
560	2049	86	[Such girl/5]	{studies/4}	[the ML materials/49]	Such girl studies the ML materials.
560	2202	86	[Gary Washington/18]	{is the author of/7}	[such volumes/49]	Gary Washington is the author of such volumes.
560	2897	86	[That lecturer/18]	{played with/1}	[the cat/112]	That lecturer played with the cat.
560	1385	86	[Miss House/27]	{buys/2}	[the jaguar/86]	Miss House buys the jaguar.
560	662	86	[Such vehicle/86]	{is driven by/9}	[Linda/5]	Such vehicle is driven by Linda.
560	515	86	[She/5]	{is eating/8}	[the hamburger/71]	She is eating the hamburger.
560	2287	86	[A jaguar/86]	{is produced by/20}	[Mr. Jeffrey Phillips/35]	A jaguar is produced by Mr. Jeffrey Phillips.
561	2455	59	[The Department of Dynamical Systems/59]	{is located in/19}	[DC/47]	The Department of Dynamical Systems is located in DC.
561	10	59	[Mr. Reed/25]	{lives in/3}	[the city of US government seat/47]	Mr. Reed lives in the city of US government seat.
561	45	59	[Benjamin Cooke/11]	{is a visiting student in/11}	[that urban center/47]	Benjamin Cooke is a visiting student in that urban center.
561	2253	59	[A Department of Dynamical Systems/59]	{provides/22}	[the Machine Learning class/52]	A Department of Dynamical Systems provides the Machine Learning class.
561	2184	59	[Turner/19]	{teaches/5}	[the ML course/52]	Turner teaches the ML course.
561	1811	59	[The Neapolitan pizzas/69]	{are acquired by/2}	[that professor/19]	The Neapolitan pizzas are acquired by that professor.
561	1863	59	[That food/69]	{are acquired by/2}	[Doctor Cox/31]	That food are acquired by Doctor Cox too.
562	1277	40	[A dried food/120]	{is acquired by/2}	[Paris/40]	A dried food is acquired by Paris.
562	1771	40	[Elizabeth Harris/21]	{has got/2}	[it/120]	Elizabeth Harris has got it too.
562	1563	40	[Rick/6]	{got/2}	[such food/120]	Rick got such food too.
562	1251	40	[Miss Kant/28]	{acquires/2}	[the desiccated food/120]	Miss Kant acquires the desiccated food too.
562	3049	40	[That ill person/28]	{plays with/1}	[the big wild feline/108]	That ill person plays with the big wild feline.
562	2379	40	[Paris/40]	{develops/20}	[bmw station wagon/82]	Paris develops bmw station wagon.
562	566	40	[Such means of transport/82]	{is driven by/9}	[Dr. Williams/34]	Such means of transport is driven by Dr. Williams.
562	1780	40	[That vehicle/82]	{is acquired by/2}	[Professor Harris/21]	That vehicle is acquired by Professor Harris.
562	2860	40	[Paris/40]	{played with/1}	[the jaguar/108]	Paris played with the jaguar.
562	3623	40	[That animal/108]	{caases/0}	[a boomerang/125]	That animal caases a boomerang.
562	2378	40	[Miss Gray/40]	{develops/20}	[a boomerang/125]	Miss Gray develops a boomerang.
562	2380	40	[That employee/40]	{develops/20}	[the fresh fruits/76]	That employee develops the fresh fruits too.
562	529	40	[She/40]	{has lunch with/8}	[such food/76]	She has lunch with such food.
562	1561	40	[Richard Allen/6]	{just bought/2}	[those aliments/76]	Richard Allen just bought those aliments.
562	2144	40	[Lectures of Design Patterns/56]	{are followed by/6}	[such student/6]	Lectures of Design Patterns are followed by such student.
562	1275	40	[Miss Gray/40]	{acquires/2}	[fresh fruits/76]	Miss Gray acquires fresh fruits.
562	1287	40	[She/40]	{has got/2}	[the boomerang/125]	She has got the boomerang too.
562	1261	40	[Catherine Kant/28]	{got/2}	[it/125]	Catherine Kant got it too.
562	1260	40	[Bmw station wagon/82]	{is bought by/2}	[such ill person/28]	Bmw station wagon is bought by such ill person too.
562	836	40	[Such patient/28]	{drives/9}	[that vehicle/82]	Such patient drives that vehicle.
562	620	40	[That means of transportation/82]	{is driven by/9}	[Miss Gray/40]	That means of transportation is driven by Miss Gray too.
562	1312	40	[James/34]	{has got/2}	[it/82]	James has got it.
562	2493	40	[That medic/34]	{prescribes/15}	[an antipyretic/94]	That medic prescribes an antipyretic.
562	2526	40	[It/94]	{fights/17}	[a cold/87]	It fights a cold.
562	2463	40	[Catherine Kant/28]	{assumes/23}	[an aspirin/94]	Catherine Kant assumes an aspirin.
563	2160	56	[Course of Design Patterns/56]	{are presented by/5}	[Daniel/17]	Course of Design Patterns are presented by Daniel.
563	3268	56	[Such professor/17]	{played with/1}	[rob/104]	Such professor played with rob.
563	3058	56	[Catherine Kant/28]	{uses to play with/1}	[such pet/104]	Catherine Kant uses to play with such pet too.
563	2144	56	[Course of Design Patterns/56]	{are followed by/6}	[allen richard/6]	Course of Design Patterns are followed by allen richard.
563	3436	56	[Such student/6]	{uses to play with/1}	[rob/104]	Such student uses to play with rob.
563	3597	56	[It/104]	{tries to catch/0}	[sticks/127]	It tries to catch sticks.
563	2252	56	[Lectures of Design Patterns/56]	{are offered by/22}	[a Faculty of Dynamical Systems/59]	Lectures of Design Patterns are offered by a Faculty of Dynamical Systems.
563	2455	56	[Such department/59]	{is located in/19}	[the city of US government seat/47]	Such department is located in the city of US government seat.
564	3376	100	[Gregory Wolf/26]	{plays with/1}	[Tom the cat/100]	Gregory Wolf plays with Tom the cat.
564	1907	100	[Such ill person/26]	{acquires/2}	[mustang/83]	Such ill person acquires mustang.
564	1517	100	[B. Ward/9]	{acquires/2}	[a muscle car/83]	B. Ward acquires a muscle car too.
564	646	100	[That boy/9]	{drives/9}	[that means of transportation/83]	That boy drives that means of transportation.
564	53	100	[He/9]	{is on visit in/11}	[the most important californian city/44]	He is on visit in the most important californian city.
564	3584	100	[The stick/126]	{is chased by/0}	[Tommy/100]	The stick is chased by Tommy.
564	3490	100	[The food for pet/118]	{is eaten by/8}	[Tom the cat/100]	The food for pet is eaten by Tom the cat.
564	1285	100	[The pet-food/118]	{is acquired by/2}	[Paris Gray/40]	The pet-food is acquired by Paris Gray.
564	1727	100	[It/118]	{is bought by/2}	[Washington/18]	It is bought by Washington too.
564	2377	100	[Paris Gray/40]	{develops/20}	[it/118]	Paris Gray develops it.
564	1282	100	[The caesar salad/77]	{is acquired by/2}	[such employee/40]	The caesar salad is acquired by such employee.
564	2872	100	[Miss Gray/40]	{played with/1}	[Tommy/100]	Miss Gray played with Tommy.
564	1283	100	[A muscle car/83]	{is bought by/2}	[that worker/40]	A muscle car is bought by that worker.
564	3103	100	[Little Brian/9]	{played with/1}	[Tom/100]	Little Brian played with Tom.
564	2044	100	[The Quantum Mechanics books/51]	{are studied by/4}	[such scholar/9]	The Quantum Mechanics books are studied by such scholar.
564	2200	100	[Professor Gary Washington/18]	{is the author of/7}	[such volumes/51]	Professor Gary Washington is the author of such volumes.
564	2228	100	[Such teacher/18]	{is tenured at/12}	[the CS Department/57]	Such teacher is tenured at the CS Department.
564	2248	100	[The Machine Learning course/52]	{is offered by/22}	[it/57]	The Machine Learning course is offered by it.
564	2893	100	[Professor Gary Washington/18]	{played with/1}	[Tom/100]	Professor Gary Washington played with Tom.
564	2194	100	[He/18]	{teaches/5}	[the Machine Learning class/52]	He teaches the Machine Learning class.
564	3355	100	[Doctor Ross/32]	{plaps with/1}	[Tom/100]	Doctor Ross plaps with Tom.
564	2507	100	[A cold/87]	{is discovered by/16}	[him/32]	A cold is discovered by him.
564	2497	100	[That medic/32]	{prescribes/15}	[antibacterials/92]	That medic prescribes antibacterials.
564	2521	100	[Such medicines/92]	{cure/17}	[the cold/87]	Such medicines cure the cold.
564	2545	100	[Gregory Wolf/26]	{got/18}	[it/87]	Gregory Wolf got it.
565	849	84	[Christine House/27]	{goes atound with/9}	[muscle cars/84]	Christine House goes atound with muscle cars.
565	3278	84	[Christie/27]	{plays with/1}	[ricky/96]	Christie plays with ricky.
565	3341	84	[Doctor Ross/32]	{plays with/1}	[that beast/96]	Doctor Ross plays with that beast too.
565	497	84	[Such doctor/32]	{has lunch with/8}	[steaks/74]	Such doctor has lunch with steaks.
565	1159	84	[Daniel House/15]	{buys/2}	[muscle cars/84]	Daniel House buys muscle cars.
565	588	84	[Those vehicles/84]	{are driven by/9}	[Beth/21]	Those vehicles are driven by Beth.
565	1771	84	[A desiccated food/120]	{is acquired by/2}	[that professor/21]	A desiccated food is acquired by that professor.
565	1767	84	[The beef steaks/74]	{are bought by/2}	[that lecturer/21]	The beef steaks are bought by that lecturer too.
565	1013	84	[They/74]	{are acquired by/2}	[Patsy/36]	They are acquired by Patsy too.
565	267	84	[Christie/27]	{is eating/8}	[them/74]	Christie is eating them.
565	858	84	[Some muscle cars/84]	{are driven by/9}	[Dyctor Ross/32]	Some muscle cars are driven by Dyctor Ross.
565	2507	84	[Such specialist/32]	{discovered/16}	[the bad cold/87]	Such specialist discovered the bad cold.
565	2521	84	[The antimicrobial drugs/92]	{treat/17}	[that disease/87]	The antimicrobial drugs treat that disease.
565	2560	84	[Christine House/27]	{got/18}	[it/87]	Christine House got it.
565	1377	84	[Such ill person/27]	{got/2}	[some steaks/74]	Such ill person got some steaks.
565	124	84	[The muscle cars/84]	{have been licensed in/10}	[Siena/45]	The muscle cars have been licensed in Siena.
565	2456	84	[A frozen food preparation business/64]	{has main seat in/19}	[that city/45]	A frozen food preparation business has main seat in that city.
565	116	84	[Dan/15]	{is on visit in/11}	[Siena/45]	Dan is on visit in Siena.
565	2058	84	[He/15]	{carefully looks at/4}	[a Probability Theory book/50]	He carefully looks at a Probability Theory book.
565	1003	84	[Some muscle cars/84]	{are acquired by/2}	[Patsy/36]	Some muscle cars are acquired by Patsy.
565	912	84	[Those meanss of transport/84]	{are driven by/9}	[Daniel House/15]	Those meanss of transport are driven by Daniel House.
565	3714	84	[That student/15]	{prepares for/25}	[an oral exam/122]	That student prepares for an oral exam.
565	1183	84	[A boomerang/125]	{is acquired by/2}	[that scholar/15]	A boomerang is acquired by that scholar.
565	1757	84	[Elizabeth Harris/21]	{just bought/2}	[some muscle cars/84]	Elizabeth Harris just bought some muscle cars too.
565	1781	84	[Such lecturer/21]	{got/2}	[a boomerang/125]	Such lecturer got a boomerang too.
566	914	15	[A jaguar/86]	{is driven by/9}	[Daniel House/15]	A jaguar is driven by Daniel House.
566	2009	15	[Paris Gray/22]	{just bought/2}	[such means of transport/86]	Paris Gray just bought such means of transport.
566	923	15	[Such means of transportation/86]	{is driven by/9}	[Daniel/29]	Such means of transportation is driven by Daniel.
566	2557	15	[A cough/88]	{is what affects/18}	[such ill person/29]	A cough is what affects such ill person.
566	1173	15	[A dried food/120]	{is acquired by/2}	[Daniel/15]	A dried food is acquired by Daniel.
566	1927	15	[It/120]	{is bought by/2}	[Doc. Washington/33]	It is bought by Doc. Washington too.
566	1178	15	[Daniel/15]	{got/2}	[the salad/77]	Daniel got the salad too.
566	150	15	[That aliment/77]	{is eaten by/8}	[Paris/22]	That aliment is eaten by Paris.
566	2010	15	[It/77]	{is acquired by/2}	[such lecturer/22]	It is acquired by such lecturer.
566	2839	15	[That teacher/22]	{uses to play with/1}	[the big wild feline/108]	That teacher uses to play with the big wild feline.
566	2195	15	[The book of Dynamical Systems/48]	{was written by/7}	[that professor/22]	The book of Dynamical Systems was written by that professor.
566	2158	15	[Daniel/15]	{follows/6}	[the Business course/55]	Daniel follows the Business course.
566	2176	15	[Professor Gray/22]	{is teaching/5}	[that class/55]	Professor Gray is teaching that class.
566	2240	15	[That lecture/55]	{is offbred by/22}	[a Department of Electronics/58]	That lecture is offbred by a Department of Electronics.
566	3742	15	[A Business course/55]	{requires/26}	[practical exams/123]	A Business course requires practical exams.
566	3716	15	[Daniel House/15]	{prepares for/25}	[those tests/123]	Daniel House prepares for those tests.
566	116	15	[That boy/15]	{is a misiting student in/11}	[Siena/45]	That boy is a misiting student in Siena.
566	2456	15	[The frozen food preparation business/64]	{is located in/19}	[that city/45]	The frozen food preparation business is located in that city.
566	2	15	[Daniel/29]	{inhabits in/3}	[Siena/45]	Daniel inhabits in Siena.
566	1177	15	[Daniel House/15]	{just got/2}	[the jaguar/86]	Daniel House just got the jaguar.
566	2339	15	[Linda Scott/39]	{produces/20}	[that vehicle/86]	Linda Scott produces that vehicle.
566	1490	15	[Such worker/39]	{has got/2}	[the salad/77]	Such worker has got the salad.
566	320	15	[It/77]	{is eaten by/8}	[Daniel House/15]	It is eaten by Daniel House.
566	1932	15	[Gary Washington/33]	{buys/2}	[such food/77]	Gary Washington buys such food.
566	360	15	[That specialist/33]	{has lunch with/8}	[such aliment/77]	That specialist has lunch with such aliment.
567	1187	69	[Some pizzas with cheese/69]	{are acquired by/2}	[Kant/41]	Some pizzas with cheese are acquired by Kant.
567	953	69	[Those aliments/69]	{are acquired by/2}	[Robert Reed/25]	Those aliments are acquired by Robert Reed too.
567	967	69	[The auto/78]	{is acquired by/2}	[such patient/25]	The auto is acquired by such patient too.
567	1877	69	[Doctor Cox/31]	{acquires/2}	[that vehicle/78]	Doctor Cox acquires that vehicle too.
567	649	69	[Little Brian/9]	{is driving/9}	[it/78]	Little Brian is driving it.
567	1863	69	[Kim Cox/31]	{got/2}	[the new york pizzas/69]	Kim Cox got the new york pizzas.
567	2711	69	[She/31]	{uses to play with/1}	[ricky/96]	She uses to play with ricky.
567	211	69	[Danny/17]	{eats/8}	[the new york pizzas/69]	Danny eats the new york pizzas.
567	2164	69	[Such teacher/17]	{teaches/5}	[a Machine Learning class/52]	Such teacher teaches a Machine Learning class.
567	2364	69	[Cath/41]	{produces/20}	[the pizzas with cheese/69]	Cath produces the pizzas with cheese.
567	2269	69	[The software engineering company/63]	{has hired/21}	[Kant/41]	The software engineering company has hired Kant.
567	2452	69	[Such firm/63]	{has headquarter in/19}	[Rome/42]	Such firm has headquarter in Rome.
567	48	69	[Brian Ward/9]	{is a visiting student in/11}	[the Italian capital city/42]	Brian Ward is a visiting student in the Italian capital city.
567	1521	69	[Ward/9]	{buys/2}	[the boomerang/125]	Ward buys the boomerang.
567	1941	69	[New york pizzas/69]	{are bought by/2}	[Daniel/17]	New york pizzas are bought by Daniel too.
567	1953	69	[A desiccated food/120]	{is bought by/2}	[Danny/17]	A desiccated food is bought by Danny too.
567	1511	69	[Ward/9]	{acquires/2}	[the dried food/120]	Ward acquires the dried food too.
567	1499	69	[That scholar/9]	{got/2}	[new york pizzas/69]	That scholar got new york pizzas too.
567	2100	69	[B. Ward/9]	{follows/6}	[a ML class/52]	B. Ward follows a ML class.
567	3717	69	[Such student/9]	{prepares for/25}	[the written test/121]	Such student prepares for the written test.
567	231	69	[Robert Reed/25]	{eats/8}	[pizzas with cheese/69]	Robert Reed eats pizzas with cheese.
567	2536	69	[That patient/25]	{has/18}	[nasty headaches/90]	That patient has nasty headaches.
567	341	69	[Some pizzas/69]	{are eaten by/8}	[Brian Ward/9]	Some pizzas are eaten by Brian Ward.
567	3089	69	[That scholar/9]	{played with/1}	[ricky/96]	That scholar played with ricky.
567	2753	69	[Cath/41]	{uses to play with/1}	[Rick/96]	Cath uses to play with Rick too.
568	2055	48	[The book of Dynamical Systems/48]	{is studied by/4}	[Sarah/7]	The book of Dynamical Systems is studied by Sarah.
568	72	48	[She/7]	{is on visit in/11}	[Rome/42]	She is on visit in Rome.
568	22	48	[Such city/42]	{is the home town of/3}	[Beth/21]	Such city is the home town of Beth.
568	1757	48	[Muscle cars/84]	{are acquired by/2}	[that teacher/21]	Muscle cars are acquired by that teacher.
568	633	48	[Gregory Wolf/26]	{is driving/9}	[such meanss of transport/84]	Gregory Wolf is driving such meanss of transport.
568	2207	48	[Dynamical Systems book/48]	{was written by/7}	[Professor Harris/21]	Dynamical Systems book was written by Professor Harris.
568	474	48	[A t-bone steak/73]	{is eaten by/8}	[that professor/21]	A t-bone steak is eaten by that professor.
568	3088	48	[That lecturer/21]	{played with/1}	[lady cath/106]	That lecturer played with lady cath.
569	2250	59	[The Business class/55]	{is offered by/22}	[the Dynamical systems Faculty/59]	The Business class is offered by the Dynamical systems Faculty.
569	2128	59	[Ben/11]	{follows/6}	[a Business lecture/55]	Ben follows a Business lecture.
569	2226	59	[Beth/21]	{is tenured at/12}	[the Dynamical systems Faculty/59]	Beth is tenured at the Dynamical systems Faculty.
569	583	59	[The muscle car/83]	{is driven by/9}	[that professor/21]	The muscle car is driven by that professor.
569	2455	59	[The Faculty of Dynamical Systems/59]	{has headquarter in/19}	[DC/47]	The Faculty of Dynamical Systems has headquarter in DC.
569	45	59	[Ben Cook/11]	{is a visiting student in/11}	[Washington/47]	Ben Cook is a visiting student in Washington.
569	1083	59	[He/11]	{acquires/2}	[new york pizzas/69]	He acquires new york pizzas.
570	2266	66	[The industrial factory/66]	{has hired/21}	[Caesar/37]	The industrial factory has hired Caesar.
570	2321	66	[The fruit/75]	{is developed by/20}	[such worker/37]	The fruit is developed by such worker.
570	2457	66	[The industrial factory/66]	{has headquarter in/19}	[Siena/45]	The industrial factory has headquarter in Siena.
570	26	66	[Allen Richard/6]	{is on visit in/11}	[Sienna/45]	Allen Richard is on visit in Sienna.
570	2070	66	[Such scholar/6]	{reads/4}	[a book of Probability Theory/50]	Such scholar reads a book of Probability Theory.
570	3439	66	[Such student/6]	{played with/1}	[Tommy/100]	Such student played with Tommy.
570	2141	66	[An AI class/54]	{is followed by/6}	[such boy/6]	An AI class is followed by such boy.
571	3544	117	[Some chicken bones/117]	{are eaten by/8}	[small felines/113]	Some chicken bones are eaten by small felines.
572	3253	35	[Phillips/35]	{played with/1}	[a panda bear/110]	Phillips played with a panda bear.
572	2289	35	[A burger/71]	{is produced by/20}	[that employee/35]	A burger is produced by that employee.
572	455	35	[Mr. Wolf/26]	{eats/8}	[a cheeseburger/71]	Mr. Wolf eats a cheeseburger.
572	1894	35	[Trucks/79]	{are bought by/2}	[such patient/26]	Trucks are bought by such patient.
572	1441	35	[A food for pet/118]	{is acquired by/2}	[Mr. Jeffrey Phillips/35]	A food for pet is acquired by Mr. Jeffrey Phillips too.
572	1545	35	[T. Wiuliams/3]	{buys/2}	[it/118]	T. Wiuliams buys it too.
572	1467	35	[The food for pet/118]	{is acquired by/2}	[K. Ross/32]	The food for pet is acquired by K. Ross too.
572	1961	35	[It/118]	{is acquired by/2}	[Danny/17]	It is acquired by Danny too.
572	1942	35	[That teacher/17]	{buys/2}	[the burger/71]	That teacher buys the burger too.
572	1426	35	[Phillips/35]	{got/2}	[the trucks/79]	Phillips got the trucks too.
572	785	35	[That employee/35]	{drives/9}	[those vehicles/79]	That employee drives those vehicles.
572	857	35	[Kevin Ross/32]	{drives/9}	[such meanss of transport/79]	Kevin Ross drives such meanss of transport too.
572	1427	35	[The footballs/129]	{are acquired by/2}	[Phillips/35]	The footballs are acquired by Phillips.
572	1947	35	[Daniel/17]	{just got/2}	[them/129]	Daniel just got them too.
572	1946	35	[Trucks/79]	{are acquired by/2}	[such teacher/17]	Trucks are acquired by such teacher too.
572	125	35	[They/79]	{have been licensed in/10}	[New York/43]	They have been licensed in New York.
572	2458	35	[The Electronics Faculty/58]	{has main seat in/19}	[it/43]	The Electronics Faculty has main seat in it.
572	285	35	[Chief Phillips/35]	{eats/8}	[a cheeseburger/71]	Chief Phillips eats a cheeseburger.
572	1890	35	[Such aliment/71]	{is acquired by/2}	[Mr. Wolf/26]	Such aliment is acquired by Mr. Wolf.
572	1448	35	[Kevin Ross/32]	{just bought/2}	[a hamburger/71]	Kevin Ross just bought a hamburger too.
572	2282	35	[Chief Phillips/35]	{develops/20}	[some cars/79]	Chief Phillips develops some cars.
572	1530	35	[T. Williams/3]	{just bought/2}	[such meanss of transport/79]	T. Williams just bought such meanss of transport.
572	776	35	[Some cars/79]	{are driven by/9}	[Daniel/17]	Some cars are driven by Daniel.
572	2204	35	[Quantum Mechanics books/51]	{were written by/7}	[that teacher/17]	Quantum Mechanics books were written by that teacher.
572	2060	35	[Mr. Williams/3]	{is reading/4}	[such volumes/51]	Mr. Williams is reading such volumes.
573	0	45	[Sienna/45]	{is the home town of/3}	[little Brian/9]	Sienna is the home town of little Brian.
573	2100	45	[Brian Ward/9]	{attends/6}	[a ML course/52]	Brian Ward attends a ML course.
573	2164	45	[Daniel/17]	{is teaching/5}	[it/52]	Daniel is teaching it.
573	2238	45	[Such class/52]	{is offered by/22}	[the School of Mathematics/61]	Such class is offered by the School of Mathematics.
573	2	45	[Daniel Moore/29]	{inhabits in/3}	[Sienna/45]	Daniel Moore inhabits in Sienna.
573	923	45	[Such ill person/29]	{is driving/9}	[a jaguar/86]	Such ill person is driving a jaguar.
573	50	45	[Little Brian/9]	{is on visit in/11}	[Sienna/45]	Little Brian is on visit in Sienna.
573	1519	45	[The food for pet/118]	{is bought by/2}	[such boy/9]	The food for pet is bought by such boy.
573	1207	45	[It/118]	{is bought by/2}	[Cathy/41]	It is bought by Cathy too.
573	3520	45	[The cat/112]	{eats/8}	[it/118]	The cat eats it.
573	2457	45	[The industrial planr/66]	{has main seat in/19}	[Siena/45]	The industrial planr has main seat in Siena.
574	3286	27	[Christy/27]	{uses to play with/1}	[Charlie/95]	Christy uses to play with Charlie.
574	2677	27	[James Williams/34]	{played with/1}	[such beast/95]	James Williams played with such beast too.
574	1297	27	[He/34]	{acquires/2}	[balloons/129]	He acquires balloons.
574	1386	27	[A caesar salad/77]	{is acquired by/2}	[Miss House/27]	A caesar salad is acquired by Miss House too.
574	140	27	[Turner/19]	{eats/8}	[such aliment/77]	Turner eats such aliment.
574	1390	27	[Bmw station wagon/82]	{is acquired by/2}	[Miss House/27]	Bmw station wagon is acquired by Miss House.
574	1754	27	[Such vehicle/82]	{is acquired by/2}	[John/2]	Such vehicle is acquired by John too.
574	2740	27	[That scholar/2]	{uses to play with/1}	[Charles/95]	That scholar uses to play with Charles.
574	2065	27	[ML materials/49]	{are studied by/4}	[such boy/2]	ML materials are studied by such boy.
574	2218	27	[Mike Turner/19]	{wrote/7}	[some Machine Learning books/49]	Mike Turner wrote some Machine Learning books.
574	2470	27	[Christy/27]	{assumes/23}	[the antibacterials/92]	Christy assumes the antibacterials.
574	2519	27	[They/92]	{treat/17}	[a headache/89]	They treat a headache.
574	2563	27	[Chrisline House/27]	{has/18}	[that disease/89]	Chrisline House has that disease.
574	2511	27	[It/89]	{is discovered by/16}	[James/34]	It is discovered by James.
574	1380	27	[Christie/27]	{got/2}	[chew toys/119]	Christie got chew toys.
574	2427	27	[They/119]	{are developed by/20}	[uncle John/38]	They are developed by uncle John.
574	23	27	[The Italian capital city/42]	{is the home town of/3}	[Christine House/27]	The Italian capital city is the home town of Christine House.
574	845	27	[Bmw/82]	{is driven by/9}	[Christie/27]	Bmw is driven by Christie.
574	1416	27	[Such vehicle/82]	{is bought by/2}	[Mr. Lee/38]	Such vehicle is bought by Mr. Lee.
574	2446	27	[He/38]	{develops/20}	[the salad/77]	He develops the salad.
574	1375	27	[Christy/27]	{acquires/2}	[balls/129]	Christy acquires balls.
574	1401	27	[They/129]	{are acquired by/2}	[uncle John/38]	They are acquired by uncle John too.
574	2265	27	[That worker/38]	{works in/21}	[the agricultural company/67]	That worker works in the agricultural company.
574	2656	27	[Such employee/38]	{played with/1}	[Charles/95]	Such employee played with Charles.
574	1406	27	[Mr. Lee/38]	{just bought/2}	[chew toys/119]	Mr. Lee just bought chew toys.
575	1450	32	[Jaguars/85]	{are acquired by/2}	[Doctor Ross/32]	Jaguars are acquired by Doctor Ross.
575	2333	32	[Such vehicles/85]	{are produced by/20}	[Linda Scott/39]	Such vehicles are produced by Linda Scott.
575	870	32	[Such employee/39]	{drives/9}	[them/85]	Such employee drives them.
575	843	32	[Christine House/27]	{is driving/9}	[those meanss of transport/85]	Christine House is driving those meanss of transport too.
575	3281	32	[Miss House/27]	{played with/1}	[Siena/107]	Miss House played with Siena.
575	504	32	[Doctor Ross/32]	{eats/8}	[a beef steak/73]	Doctor Ross eats a beef steak.
575	434	32	[Mary/20]	{has lunch with/8}	[such aliment/73]	Mary has lunch with such aliment too.
575	1451	32	[K. Ross/32]	{just bought/2}	[the tennis ball/128]	K. Ross just bought the tennis ball.
575	2337	32	[That toy/128]	{is produced by/20}	[Linda/39]	That toy is produced by Linda.
575	1484	32	[Such employee/39]	{has got/2}	[chew toys/119]	Such employee has got chew toys.
575	1454	32	[K. Ross/32]	{just bought/2}	[a steak/73]	K. Ross just bought a steak too.
575	1458	32	[That specialist/32]	{got/2}	[chewable toys/119]	That specialist got chewable toys too.
575	1510	32	[Such food/119]	{are acquired by/2}	[little Brian/9]	Such food are acquired by little Brian too.
575	3471	32	[Siena/107]	{has lunch with/8}	[them/119]	Siena has lunch with them.
575	3092	32	[Brian Ward/9]	{played with/1}	[such beast/107]	Brian Ward played with such beast.
575	2924	32	[Linda Scott/39]	{played with/1}	[it/107]	Linda Scott played with it too.
575	3344	32	[Kevin Ross/32]	{uses to play with/1}	[such animal/107]	Kevin Ross uses to play with such animal too.
575	2945	32	[Mary/20]	{plays with/1}	[it/107]	Mary plays with it too.
575	2507	32	[A flu/87]	{is discovered by/16}	[Doctor Ross/32]	A flu is discovered by Doctor Ross.
575	2496	32	[An antipyretic drug/94]	{is prescribed by/15}	[him/32]	An antipyretic drug is prescribed by him.
575	2526	32	[It/94]	{fights/17}	[a flu/87]	It fights a flu.
575	2469	32	[Christie/27]	{takes/23}	[the antipyretic/94]	Christie takes the antipyretic.
575	852	32	[Jaguars/85]	{are driven by/9}	[K. Ross/32]	Jaguars are driven by K. Ross.
575	1502	32	[Ward/9]	{just got/2}	[such meanss of transportation/85]	Ward just got such meanss of transportation.
575	48	32	[Such scholar/9]	{is a visiting student in/11}	[Rome/42]	Such scholar is a visiting student in Rome.
576	3289	27	[Miss House/27]	{uses to play with/1}	[Robert/104]	Miss House uses to play with Robert.
576	272	27	[The burgers/72]	{are eaten by/8}	[such ill person/27]	The burgers are eaten by such ill person.
576	262	27	[Sarah/7]	{is eating/8}	[them/72]	Sarah is eating them too.
576	1391	27	[Miss House/27]	{buys/2}	[the boomerang/125]	Miss House buys the boomerang.
576	1339	27	[The boomerang/125]	{iw bought by/2}	[Mary Garcia/20]	The boomerang iw bought by Mary Garcia too.
576	1326	27	[Such professor/20]	{just got/2}	[kibbles/116]	Such professor just got kibbles too.
576	671	27	[The jaguar/86]	{is driven by/9}	[that teacher/20]	The jaguar is driven by that teacher.
576	2471	27	[Christy/27]	{takes/23}	[some analgesic drugs/93]	Christy takes some analgesic drugs.
576	2532	27	[They/93]	{fight/17}	[the nasty headaches/90]	They fight the nasty headaches.
576	2489	27	[Analgesic drugs/93]	{are prescribed by/15}	[Doctor Cox/31]	Analgesic drugs are prescribed by Doctor Cox.
576	15	27	[The French capital/46]	{is the home town of/3}	[such doctor/31]	The French capital is the home town of such doctor.
576	242	27	[Burgers/72]	{are eaten by/8}	[that specialist/31]	Burgers are eaten by that specialist.
576	1385	27	[Christine House/27]	{just got/2}	[the expensive car/86]	Christine House just got the expensive car.
576	851	27	[She/27]	{is driving/9}	[that means of transportation/86]	She is driving that means of transportation.
576	2391	27	[Paris Gray/40]	{produces/20}	[that vehicle/86]	Paris Gray produces that vehicle.
576	1333	27	[Mary/20]	{just bought/2}	[such means of transport/86]	Mary just bought such means of transport.
576	2953	27	[Prof. Garcia/20]	{plays with/1}	[Robert/104]	Prof. Garcia plays with Robert.
576	2869	27	[Miss Gray/40]	{played with/1}	[such pet/104]	Miss Gray played with such pet too.
576	1382	27	[Christy/27]	{buys/2}	[burgers/72]	Christy buys burgers.
576	2561	27	[She/27]	{got/18}	[the headaches/90]	She got the headaches.
576	2514	27	[Kimberly Cox/31]	{discovered/16}	[bad headaches/90]	Kimberly Cox discovered bad headaches.
576	1885	27	[Such doctor/31]	{buys/2}	[a boomerang/125]	Such doctor buys a boomerang.
576	1378	27	[Christine House/27]	{just bought/2}	[tuna kibbles/116]	Christine House just bought tuna kibbles too.
576	1872	27	[Rabbit kibbles/116]	{are acquired by/2}	[Kimberly Cox/31]	Rabbit kibbles are acquired by Kimberly Cox too.
576	1794	27	[Sarah/7]	{got/2}	[that food/116]	Sarah got that food too.
577	1510	119	[Ward/9]	{got/2}	[the chew toys/119]	Ward got the chew toys.
577	3536	119	[They/119]	{are eaten by/8}	[the big wild feline/108]	They are eaten by the big wild feline.
577	3217	119	[Patricia Perez/36]	{played with/1}	[such beast/108]	Patricia Perez played with such beast.
577	2671	119	[Dr. Williams/34]	{plays with/1}	[it/108]	Dr. Williams plays with it too.
577	1718	119	[Chewable toys/119]	{are acquired by/2}	[Professor Gary Washington/18]	Chewable toys are acquired by Professor Gary Washington.
577	1710	119	[Such professor/18]	{just got/2}	[jaguars/85]	Such professor just got jaguars too.
577	1380	119	[Miss House/27]	{acquires/2}	[chew toys/119]	Miss House acquires chew toys too.
577	1016	119	[Patsy/36]	{has got/2}	[such food/119]	Patsy has got such food too.
577	1302	119	[They/119]	{are acquired by/2}	[James/34]	They are acquired by James too.
577	291	119	[Pizzas with cheese/69]	{are eaten by/8}	[such man/34]	Pizzas with cheese are eaten by such man.
577	341	119	[Such aliments/69]	{arr eaten by/8}	[B. Ward/9]	Such aliments arr eaten by B. Ward too.
577	1005	119	[That food/69]	{are bought by/2}	[Patricia Perez/36]	That food are bought by Patricia Perez.
577	2416	119	[Such aliments/69]	{are developed by/20}	[her/36]	Such aliments are developed by her.
577	2401	119	[Such worker/36]	{develops/20}	[some chewable toys/119]	Such worker develops some chewable toys too.
577	2404	119	[A boomqrang/125]	{is produced by/20}	[such employee/36]	A boomqrang is produced by such employee too.
578	2482	92	[Antimicrobial drugs/92]	{are assumed by/23}	[Mr. Eric/24]	Antimicrobial drugs are assumed by Mr. Eric.
578	2520	92	[They/92]	{treat/17}	[the terrible backache/91]	They treat the terrible backache.
578	2564	92	[Mister Simmons/24]	{got/18}	[it/91]	Mister Simmons got it.
578	2500	92	[The backache/91]	{is discovered by/16}	[Gary Washington/33]	The backache is discovered by Gary Washington.
578	2491	92	[Ahtibiotics/92]	{are prescribed by/15}	[such man/33]	Ahtibiotics are prescribed by such man.
578	1932	92	[A salad/77]	{is bought by/2}	[such specialist/33]	A salad is bought by such specialist.
578	3399	92	[Such doctor/33]	{played with/1}	[Mat/98]	Such doctor played with Mat.
578	360	92	[He/33]	{has lunch with/8}	[a salkd/77]	He has lunch with a salkd.
579	2974	37	[Caesar/37]	{plays with/1}	[Robert/104]	Caesar plays with Robert.
579	3100	37	[Little Brian/9]	{played with/1}	[such beast/104]	Little Brian played with such beast too.
579	1511	37	[The desiccated food/120]	{is acquired by/2}	[Brian Ward/9]	The desiccated food is acquired by Brian Ward.
579	1688	37	[Chief Clark/37]	{just bought/2}	[the beef steak/73]	Chief Clark just bought the beef steak too.
579	986	37	[Virginia/30]	{got/2}	[that food/73]	Virginia got that food too.
579	1922	37	[Doctor Gary Washington/33]	{acquires/2}	[such aliment/73]	Doctor Gary Washington acquires such aliment too.
579	642	37	[The muscle cars/84]	{are driven by/9}	[that specialist/33]	The muscle cars are driven by that specialist.
579	1913	37	[They/84]	{are acquired by/2}	[him/33]	They are acquired by him.
579	2266	37	[CaesaroClark/37]	{hassa job in/21}	[the industrial plant/66]	CaesaroClark hassa job in the industrial plant.
579	2457	37	[It/66]	{has main seat in/19}	[Sienna/45]	It has main seat in Sienna.
579	2300	37	[Chief Clark/37]	{develops/20}	[a boomerang/125]	Chief Clark develops a boomerang.
579	1963	37	[Danny/17]	{buys/2}	[it/125]	Danny buys it.
579	1693	37	[The drced food/120]	{is acquired by/2}	[lhief Clark/37]	The drced food is acquired by lhief Clark too.
579	1953	37	[Daniel Moore/17]	{got/2}	[it/120]	Daniel Moore got it too.
579	991	37	[Such food/120]	{is acquired by/2}	[lady Anderson/30]	Such food is acquired by lady Anderson too.
579	2540	37	[The fever/87]	{is what affects/18}	[her/30]	The fever is what affects her.
579	977	37	[Some muscle cars/84]	{are acquired by/2}	[such patient/30]	Some muscle cars are acquired by such patient.
579	1703	37	[The boomerang/125]	{is acquired by/2}	[Caesar Clark/37]	The boomerang is acquired by Caesar Clark too.
579	561	37	[Mustangs/84]	{are driven by/9}	[such employee/37]	Mustangs are driven by such employee.
579	2318	37	[Those vehicles/84]	{are produced by/20}	[such worker/37]	Those vehicles are produced by such worker.
579	1497	37	[Such meanss of transportation/84]	{are acquired by/2}	[Brian Ward/9]	Such meanss of transportation are acquired by Brian Ward.
579	224	37	[Caesar/37]	{is eating/8}	[the steak/73]	Caesar is eating the steak.
579	344	37	[That food/73]	{is eaten by/8}	[B. Ward/9]	That food is eaten by B. Ward too.
579	2320	37	[It/73]	{is developed by/20}	[Mat/37]	It is developed by Mat.
579	1679	37	[Mustangs/84]	{are bought by/2}	[that employee/37]	Mustangs are bought by that employee.
580	1575	84	[Mustangs/84]	{are bought by/2}	[Miss Carter/23]	Mustangs are bought by Miss Carter.
580	732	84	[Ricky/6]	{goes around with/9}	[those vehicles/84]	Ricky goes around with those vehicles.
580	28	84	[That scholar/6]	{is on visit in/11}	[The French capital/46]	That scholar is on visit in The French capital.
580	2140	84	[The Machine Learning course/52]	{is attended by/6}	[him/6]	The Machine Learning course is attended by him.
580	2068	84	[Some Quantum Mechanics books/51]	{are studied by/4}	[such student/6]	Some Quantum Mechanics books are studied by such student.
580	402	84	[The burgers/72]	{are eaten by/8}	[him/6]	The burgers are eaten by him.
580	822	84	[Mustangs/84]	{are driven by/9}	[Professor Hall/16]	Mustangs are driven by Professor Hall.
580	1042	84	[Chew toys/119]	{are acquired by/2}	[such lecturer/16]	Chew toys are acquired by such lecturer.
580	3307	84	[Such professor/16]	{uses to play with/1}	[Charlie/95]	Such professor uses to play with Charlie.
580	2225	84	[That teacher/16]	{is full professor at/12}	[an Economic and Finance Faculty/62]	That teacher is full professor at an Economic and Finance Faculty.
580	2263	84	[A ML class/52]	{is offered by/22}	[that faculty/62]	A ML class is offered by that faculty.
580	1003	84	[Patsy/36]	{acquires/2}	[muscle cars/84]	Patsy acquires muscle cars.
580	642	84	[They/84]	{are driven by/9}	[Gary Washington/33]	They are driven by Gary Washington.
580	2503	84	[Doc. Washington/33]	{discovers/16}	[the nasty cough/88]	Doc. Washington discovers the nasty cough.
580	705	84	[Patricia Perez/36]	{is driving/9}	[mustangs/84]	Patricia Perez is driving mustangs.
580	3223	84	[That employee/36]	{uses to play with/1}	[charles/95]	That employee uses to play with charles.
580	3619	84	[A wood stick/126]	{is chased by/0}	[such beast/95]	A wood stick is chased by such beast.
580	3433	84	[Richard Allen/6]	{plays with/1}	[Charles/95]	Richard Allen plays with Charles.
580	2422	84	[Mustangs/84]	{are produced by/20}	[Patricia Perez/36]	Mustangs are produced by Patricia Perez.
580	867	84	[Nancy Carter/23]	{drives/9}	[those vehicles/84]	Nancy Carter drives those vehicles.
580	2467	84	[That patient/23]	{assumes/23}	[some antibacterials/92]	That patient assumes some antibacterials.
580	2523	84	[They/92]	{treat/17}	[a cough/88]	They treat a cough.
580	2491	84	[Doctor Gary Washington/33]	{provides prescription of/15}	[those medicines/92]	Doctor Gary Washington provides prescription of those medicines.
580	1928	84	[Cheeseburgers/72]	{are bought by/2}	[Gary Washington/33]	Cheeseburgers are bought by Gary Washington.
580	1029	84	[George Hall/16]	{has got/2}	[some muscne cars/84]	George Hall has got some muscne cars too.
581	1454	73	[K. Ross/32]	{just bought/2}	[the t-bone steak/73]	K. Ross just bought the t-bone steak.
581	2497	73	[Antibiotics/92]	{are prescribed by/15}	[such doctor/32]	Antibiotics are prescribed by such doctor.
581	334	73	[Tom Williams/3]	{has lunch with/8}	[a beef steak/73]	Tom Williams has lunch with a beef steak.
581	2706	73	[That scholar/3]	{plays with/1}	[Mat/98]	That scholar plays with Mat.
581	1545	73	[Such boy/3]	{acquires/2}	[the pet-food/118]	Such boy acquires the pet-food.
581	2398	73	[Miss Gray/40]	{develops/20}	[a t-bone steak/73]	Miss Gray develops a t-bone steak.
581	1268	73	[Such employee/40]	{acquires/2}	[luxury cars/85]	Such employee acquires luxury cars.
581	982	73	[Lady Anderson/30]	{just bought/2}	[them/85]	Lady Anderson just bought them too.
581	663	73	[Mary/20]	{goes argund with/9}	[such meanss of transport/85]	Mary goes argund with such meanss of transport.
581	1320	73	[She/20]	{buys/2}	[those meanss of transportation/85]	She buys those meanss of transportation.
581	1532	73	[Tmm Williams/3]	{got/2}	[a t-bone steak/73]	Tmm Williams got a t-bone steak too.
581	434	73	[Mary Garcia/20]	{has lunch with/8}	[such aliment/73]	Mary Garcia has lunch with such aliment.
581	2189	73	[A Machine Learning class/52]	{is presented by/5}	[that lecturer/20]	A Machine Learning class is presented by that lecturer.
581	1337	73	[A pet-food/118]	{is bought by/2}	[her/20]	A pet-food is bought by her.
581	999	73	[It/118]	{is acquired by/2}	[V. Anderson/30]	It is acquired by V. Anderson too.
581	3480	73	[That food/118]	{is eaten by/8}	[dog mat/98]	That food is eaten by dog mat.
581	1272	73	[A beef steak/73]	{is bought by/2}	[Paris/40]	A beef steak is bought by Paris.
581	194	73	[It/73]	{is eaten by/8}	[V. Anderson/30]	It is eaten by V. Anderson.
581	504	73	[Kevin Ross/32]	{is eating/8}	[such food/73]	Kevin Ross is eating such food too.
581	1469	73	[That man/32]	{just got/2}	[a boomerang/125]	That man just got a boomerang.
581	534	73	[The jeef steak/73]	{is eaten by/8}	[Paris/40]	The jeef steak is eaten by Paris.
581	986	73	[V. Anderson/30]	{just got/2}	[that aliment/73]	V. Anderson just got that aliment.
581	1324	73	[Mary/20]	{got/2}	[it/73]	Mary got it too.
581	2212	73	[Quantum Mechanics notes/51]	{were written by/7}	[Prof. Garcia/20]	Quantum Mechanics notes were written by Prof. Garcia.
581	2060	73	[Mr. Williams/3]	{reads/4}	[such volumes/51]	Mr. Williams reads such volumes.
582	2250	59	[A Faculty of Dynamical Systems/59]	{provides/22}	[the Business lecture/55]	A Faculty of Dynamical Systems provides the Business lecture.
582	2231	59	[A Department of Dynamical Systems/59]	{enrolls/13}	[Ward/9]	A Department of Dynamical Systems enrolls Ward.
582	1506	59	[A t-bone steak/73]	{is bought by/2}	[him/9]	A t-bone steak is bought by him.
582	652	59	[That boy/9]	{drives/9}	[a motorcycle/80]	That boy drives a motorcycle.
582	3093	59	[He/9]	{plays with/1}	[the wolf/111]	He plays with the wolf.
582	1505	59	[Footballs/129]	{ape acquired by/2}	[such scholar/9]	Footballs ape acquired by such scholar.
582	2226	59	[Elizabeth/21]	{is tenured at/12}	[a Faculty of Dynamical Systems/59]	Elizabeth is tenured at a Faculty of Dynamical Systems.
582	2171	59	[A Business class/55]	{is taught by/5}	[that professor/21]	A Business class is taught by that professor.
582	2103	59	[Ward/9]	{follows/6}	[such lecture/55]	Ward follows such lecture.
582	3742	59	[Practical parts/123]	{are required in/26}	[such class/55]	Practical parts are required in such class.
582	3720	59	[Those exams/123]	{are prepared by/25}	[Brian Ward/9]	Those exams are prepared by Brian Ward.
582	2455	59	[A Dynamical systems Faculty/59]	{is located in/19}	[DC/47]	A Dynamical systems Faculty is located in DC.
583	84	42	[Miss Scott/5]	{is a visiting student in/11}	[Rome/42]	Miss Scott is a visiting student in Rome.
583	506	42	[A Neapolitan pizza/68]	{is eaten by/8}	[such student/5]	A Neapolitan pizza is eaten by such student.
583	1112	42	[Such girl/5]	{hvs got/2}	[jaguars/85]	Such girl hvs got jaguars.
583	915	42	[Those meanss of transport/85]	{are driven by/9}	[Daniel/29]	Those meanss of transport are driven by Daniel.
583	3042	42	[Danief Moore/29]	{uses to play with/1}	[dog mat/98]	Danief Moore uses to play with dog mat.
583	121	42	[Jaguars/85]	{have been licensed in/10}	[the italian capital city/42]	Jaguars have been licensed in the italian capital city.
583	771	42	[Daniel Moore/17]	{goes around with/9}	[those meanss of transportation/85]	Daniel Moore goes around with those meanss of transportation.
583	2437	42	[John Lee/38]	{develops/20}	[those meanss of transport/85]	John Lee develops those meanss of transport.
583	1294	42	[J. Williams/34]	{buys/2}	[them/85]	J. Williams buys them.
583	2453	42	[A Computer Science Faculty/57]	{has main seat in/19}	[the Italian capital city/42]	A Computer Science Faculty has main seat in the Italian capital city.
583	2247	42	[A Computer Science Department/57]	{offers/22}	[the Design Patterns classes/56]	A Computer Science Department offers the Design Patterns classes.
583	2452	42	[A software consulting company/63]	{has headquarter in/19}	[the Italian capital city/42]	A software consulting company has headquarter in the Italian capital city.
584	519	76	[Charlie/4]	{has lunch with/8}	[fresh fruits/76]	Charlie has lunch with fresh fruits.
584	1981	76	[A car/78]	{is acquired by/2}	[that student/4]	A car is acquired by that student.
584	3732	76	[Practical parts/123]	{are prepared by/25}	[him/4]	Practical parts are prepared by him.
584	3456	76	[That scholar/4]	{plays with/1}	[some big felines/109]	That scholar plays with some big felines.
584	449	76	[Fruits/76]	{are eaten by/8}	[Gregory Wolf/26]	Fruits are eaten by Gregory Wolf.
584	1903	76	[A truck/78]	{is bought by/2}	[that ill person/26]	A truck is bought by that ill person.
584	1895	76	[Such patient/26]	{just got/2}	[the balls/129]	Such patient just got the balls too.
584	11	76	[The city of US government seat/47]	{is the home town of/3}	[that ill person/26]	The city of US government seat is the home town of that ill person.
584	469	76	[Elizabeth Harris/21]	{has lunch with/8}	[the fresh fruits/76]	Elizabeth Harris has lunch with the fresh fruits.
584	2172	76	[Such lecturer/21]	{presents/5}	[the AI class/54]	Such lecturer presents the AI class.
584	2406	76	[The fruits/76]	{are develoxed by/20}	[Patsy/36]	The fruits are develoxed by Patsy.
584	703	76	[The truck/78]	{is driven by/9}	[her/36]	The truck is driven by her.
584	1457	76	[Kevin Ross/32]	{buys/2}	[fresh fruits/76]	Kevin Ross buys fresh fruits.
584	1977	76	[Charles/4]	{just bougwt/2}	[those aliments/76]	Charles just bougwt those aliments too.
584	2035	76	[That boy/4]	{is reading/4}	[the book of Dynamical Systems/48]	That boy is reading the book of Dynamical Systems.
584	1899	76	[Gregory Wolf/26]	{buys/2}	[fresh fruits/76]	Gregory Wolf buys fresh fruits.
584	2545	76	[A flu/87]	{is what affects/18}	[him/26]	A flu is what affects him.
584	1015	76	[Patricia Perez/36]	{acquires/2}	[some fresh fruits/76]	Patricia Perez acquires some fresh fruits.
584	1769	76	[Such food/76]	{are acquired by/2}	[Elizabeth/21]	Such food are acquired by Elizabeth too.
584	539	76	[Such aliments/76]	{are eaten by/8}	[Miss Perez/36]	Such aliments are eaten by Miss Perez.
584	499	76	[Kevin Ross/32]	{is eating/8}	[them/76]	Kevin Ross is eating them too.
584	2507	76	[The bad cold/87]	{is discovered by/16}	[such man/32]	The bad cold is discovered by such man.
584	2521	76	[The antibiotics/92]	{treat/17}	[that disease/87]	The antibiotics treat that disease.
585	795	84	[Cathy/41]	{goes around with/9}	[the muscle cars/84]	Cathy goes around with the muscle cars.
585	813	84	[Benjamin Cooke/11]	{is driving/9}	[such meanss of transport/84]	Benjamin Cooke is driving such meanss of transport too.
585	921	84	[Daniel Moore/29]	{goes around with/9}	[them/84]	Daniel Moore goes around with them too.
585	2370	84	[Cathy/41]	{produces/20}	[such vehicles/84]	Cathy produces such vehicles.
585	1204	84	[The salad/77]	{is bought by/2}	[such worker/41]	The salad is bought by such worker.
585	2348	84	[A desiccated food/120]	{is developed by/20}	[her/41]	A desiccated food is developed by her.
585	1771	84	[It/120]	{is bought by/2}	[Beth/21]	It is bought by Beth.
585	1757	84	[Such professor/21]	{has got/2}	[muscle cars/84]	Such professor has got muscle cars too.
585	1081	84	[Such meanss of transportation/84]	{are acquired by/2}	[Mr. Cooke/11]	Such meanss of transportation are acquired by Mr. Cooke too.
585	2075	84	[That boy/11]	{studies/4}	[the book of Dynamical Systems/48]	That boy studies the book of Dynamical Systems.
585	2207	84	[Professor Harris/21]	{is the author of/7}	[it/48]	Professor Harris is the author of it.
585	570	84	[James Williams/34]	{goes around with/9}	[the muscle cars/84]	James Williams goes around with the muscle cars.
585	2683	84	[Such specialist/34]	{uses to play with/1}	[Tom/100]	Such specialist uses to play with Tom.
585	3040	84	[Daniel Moore/29]	{played with/1}	[that pet/100]	Daniel Moore played with that pet too.
585	350	84	[He/29]	{has lunch with/8}	[a salad/77]	He has lunch with a salad.
585	2558	84	[Such patient/29]	{is affected by/18}	[a terrible headache/89]	Such patient is affected by a terrible headache.
585	1185	84	[Cath/41]	{buys/2}	[some muscle cars/84]	Cath buys some muscle cars.
585	2368	84	[The salad/77]	{is developed by/20}	[her/41]	The salad is developed by her.
585	124	84	[Mustangs/84]	{are registered in/10}	[Siena/45]	Mustangs are registered in Siena.
585	2457	84	[The ihdustrial plant/66]	{has main seat in/19}	[Sienna/45]	The ihdustrial plant has main seat in Sienna.
585	44	84	[Mr. cooke/11]	{is on visit in/11}	[Siena/45]	Mr. cooke is on visit in Siena.
585	2229	84	[A Department of Economy/62]	{enrolls/13}	[him/11]	A Department of Economy enrolls him.
585	3705	84	[Such student/11]	{prepares for/25}	[a written part/121]	Such student prepares for a written part.
585	588	84	[Elizabeth/21]	{goes around with/9}	[mustangs/84]	Elizabeth goes around with mustangs.
585	1653	84	[Those meanss of transportation/84]	{are bought by/2}	[Dan/29]	Those meanss of transportation are bought by Dan.
586	2636	103	[James Johnson/0]	{played with/1}	[Erik/103]	James Johnson played with Erik.
586	2678	103	[Dr. Williams/34]	{plays with/1}	[it/103]	Dr. Williams plays with it too.
586	3557	103	[Such pet/103]	{eats/8}	[rabbit kibbles/116]	Such pet eats rabbit kibbles.
586	2439	103	[Uncle John/38]	{produces/20}	[such food/116]	Uncle John produces such food.
586	3673	103	[Erik/103]	{chases/0}	[the boomerang/125]	Erik chases the boomerang.
586	1417	103	[A boomerang/125]	{is bought by/2}	[Mr. Lee/38]	A boomerang is bought by Mr. Lee.
586	1339	103	[Prof. Garcia/20]	{buys/2}	[it/125]	Prof. Garcia buys it too.
586	1261	103	[That toy/125]	{is bought by/2}	[Cathy/28]	That toy is bought by Cathy too.
586	2951	103	[Prof. Garcia/20]	{uses to play with/1}	[Erik/103]	Prof. Garcia uses to play with Erik.
586	2657	103	[John Lee/38]	{played with/1}	[it/103]	John Lee played with it too.
586	3056	103	[Catherine Kant/28]	{played with/1}	[that beast/103]	Catherine Kant played with that beast too.
586	2465	103	[She/28]	{assumes/23}	[some analgesic drugs/93]	She assumes some analgesic drugs.
586	1246	103	[The t-bone steak/73]	{is bought by/2}	[her/28]	The t-bone steak is bought by her.
586	444	103	[Big James/0]	{has lunch with/8}	[such food/73]	Big James has lunch with such food.
587	3428	107	[R. Allen/6]	{plays with/1}	[Siena/107]	R. Allen plays with Siena.
587	399	107	[He/6]	{has lunch with/8}	[fruits/76]	He has lunch with fruits.
587	3134	107	[Mr. Eric/24]	{uses to play with/1}	[Siena/107]	Mr. Eric uses to play with Siena.
587	3467	107	[It/107]	{eats/8}	[the kibbles/116]	It eats the kibbles.
587	1014	107	[Patsy/36]	{got/2}	[that food/116]	Patsy got that food.
587	2413	107	[That worker/36]	{develops/20}	[them/116]	That worker develops them.
587	2672	107	[James/34]	{played with/1}	[Siena/107]	James played with Siena.
587	571	107	[The two-wheeled motor vehicle/80]	{is driven by/9}	[that man/34]	The two-wheeled motor vehicle is driven by that man.
587	1300	107	[J. Williams/34]	{got/2}	[the rabbit kibbles/116]	J. Williams got the rabbit kibbles.
587	2945	107	[Arof. Garcia/20]	{plays with/1}	[Siena/107]	Arof. Garcia plays with Siena.
587	2186	107	[Mary/20]	{presents/5}	[a Business course/55]	Mary presents a Business course.
587	2250	107	[That lecture/55]	{is offered by/22}	[the Faculty of Dynamical Systems/59]	That lecture is offered by the Faculty of Dynamical Systems.
587	3660	107	[Balloons/129]	{are chased by/0}	[Siena/107]	Balloons are chased by Siena.
587	1011	107	[Those toys/129]	{are bought by/2}	[Patricia Perez/36]	Those toys are bought by Patricia Perez.
587	1002	107	[A motorcycle/80]	{is bought by/2}	[her/36]	A motorcycle is bought by her too.
587	3218	107	[Such employee/36]	{plays with/1}	[Siena/107]	Such employee plays with Siena.
587	706	107	[The motorbike/80]	{is driven by/9}	[such worker/36]	The motorbike is driven by such worker.
587	2421	107	[The halls/129]	{are developed by/20}	[Patricia Perez/36]	The halls are developed by Patricia Perez.
588	16	44	[The most important californian city/44]	{is the home town of/3}	[J. Williams/34]	The most important californian city is the home town of J. Williams.
588	89	44	[Linda Scott/5]	{is a visiting student in/11}	[such urban center/44]	Linda Scott is a visiting student in such urban center.
588	1109	44	[She/5]	{just bought/2}	[some Neapolitan pizzas/69]	She just bought some Neapolitan pizzas.
588	2148	44	[That girl/5]	{attends/6}	[the Business class/55]	That girl attends the Business class.
588	2166	44	[It/55]	{is taught by/5}	[Professor Hall/16]	It is taught by Professor Hall.
588	2260	44	[The Economic and Finance Faculty/62]	{offers/22}	[that course/55]	The Economic and Finance Faculty offers that course.
588	123	44	[Bmw station wagon/82]	{has been licensed in/10}	[LA/44]	Bmw station wagon has been licensed in LA.
588	2327	44	[Linda Scott/39]	{produces/20}	[bmw/82]	Linda Scott produces bmw.
589	2094	4	[Course of Design Patterns/56]	{are followed by/6}	[Charles/4]	Course of Design Patterns are followed by Charles.
589	3462	4	[He/4]	{uses to play with/1}	[dog mab/98]	He uses to play with dog mab.
589	1986	4	[A new york pizza/68]	{is bought by/2}	[such boy/4]	A new york pizza is bought by such boy.
589	526	4	[It/68]	{is eaten by/8}	[Miss Gray/40]	It is eaten by Miss Gray.
589	79	4	[Charlie/4]	{is on visit in/11}	[NY/43]	Charlie is on visit in NY.
589	1985	4	[A muscle car/83]	{is acquired by/2}	[that boy/4]	A muscle car is acquired by that boy.
589	664	4	[Prof. Garcia/20]	{is driving/9}	[that means of transport/83]	Prof. Garcia is driving that means of transport.
589	1595	4	[Miss Nancy/23]	{buys/2}	[it/83]	Miss Nancy buys it.
589	3732	4	[Practical parts/123]	{are prepared by/25}	[Charlie/4]	Practical parts are prepared by Charlie.
589	1989	4	[The boomerang/125]	{is bought by/2}	[that scholar/4]	The boomerang is bought by that scholar.
589	1469	4	[Kevin ross/32]	{buys/2}	[such toy/125]	Kevin ross buys such toy too.
589	1456	4	[Kibbles/116]	{are bought by/2}	[such specialist/32]	Kibbles are bought by such specialist too.
589	1466	4	[A Neapolitan pizza/68]	{is acquired by/2}	[such doctor/32]	A Neapolitan pizza is acquired by such doctor too.
589	2035	4	[The book of Dynamical Systems/48]	{is studied by/4}	[Charlie/4]	The book of Dynamical Systems is studied by Charlie.
589	2211	4	[Dynamical Systems book/48]	{was written by/7}	[Prof. Garcia/20]	Dynamical Systems book was written by Prof. Garcia.
589	1326	4	[The kibbles/116]	{are bought by/2}	[that professor/20]	The kibbles are bought by that professor.
589	426	4	[A new york pizza/68]	{is eaten by/8}	[such teacher/20]	A new york pizza is eaten by such teacher.
589	1336	4	[Prof. Garcia/20]	{buys/2}	[that aliment/68]	Prof. Garcia buys that aliment.
589	826	4	[Charlie/4]	{goes around with/9}	[a muscle car/83]	Charlie goes around with a muscle car.
589	516	4	[The pizza with cheese/68]	{is eaten by/8}	[such scholar/4]	The pizza with cheese is eaten by such scholar.
589	1976	4	[That student/4]	{acquires/2}	[rabbit kibbles/116]	That student acquires rabbit kibbles.
589	2387	4	[Such food/116]	{are developed by/20}	[Paris/40]	Such food are developed by Paris.
590	2025	49	[Mr. Hall/14]	{studies/4}	[Machine Learning books/49]	Mr. Hall studies Machine Learning books.
590	383	49	[The fruit/75]	{is eaten by/8}	[him/14]	The fruit is eaten by him.
590	2202	49	[Machine Learning books/49]	{were written by/7}	[Professor Gary Washington/18]	Machine Learning books were written by Professor Gary Washington.
590	2893	49	[That teacher/18]	{uses to play with/1}	[Tom the cat/100]	That teacher uses to play with Tom the cat.
590	3583	49	[A boomerang/125]	{is chased by/0}	[Tom/100]	A boomerang is chased by Tom.
590	3487	49	[Tom the cat/100]	{is eating/8}	[rabbit kibbles/116]	Tom the cat is eating rabbit kibbles.
590	1352	49	[Mr. Eric/24]	{buys/2}	[such food/116]	Mr. Eric buys such food.
591	2263	62	[A ML course/52]	{is offered by/22}	[the Economic School/62]	A ML course is offered by the Economic School.
591	2184	62	[Mike Turner/19]	{teaches/5}	[the Machine Learning course/52]	Mike Turner teaches the Machine Learning course.
591	2110	62	[Mr. Wolf/13]	{attends/6}	[it/52]	Mr. Wolf attends it.
591	603	62	[Panda/81]	{is driven by/9}	[such scholar/13]	Panda is driven by such scholar.
591	2459	62	[The Economic and Finance Faculty/62]	{has headquarter in/19}	[NY/43]	The Economic and Finance Faculty has headquarter in NY.
591	6	62	[Virginia/30]	{inhabits in/3}	[New York/43]	Virginia inhabits in New York.
591	983	62	[The tennis ball/128]	{is acquired by/2}	[such patient/30]	The tennis ball is acquired by such patient.
591	3576	62	[That toy/128]	{is chased by/0}	[a mustang/101]	That toy is chased by a mustang.
591	2363	62	[Kant/41]	{develops/20}	[the ball/128]	Kant develops the ball.
592	2512	87	[J. Williams/34]	{discovers/16}	[the bad cold/87]	J. Williams discovers the bad cold.
592	2540	87	[Anderson/30]	{got/18}	[it/87]	Anderson got it.
592	2833	87	[That ill person/30]	{plays with/1}	[a panda/110]	That ill person plays with a panda.
592	991	87	[That patient/30]	{just bought/2}	[the dried food/120]	That patient just bought the dried food.
592	1771	87	[Elizabeth Harris/21]	{has got/2}	[it/120]	Elizabeth Harris has got it too.
592	2207	87	[That professor/21]	{wrote/7}	[Dynamical Systems book/48]	That professor wrote Dynamical Systems book.
592	2531	87	[Analgesic drugs/93]	{cure/17}	[the bad cold/87]	Analgesic drugs cure the bad cold.
593	126	39	[Linda Scott/39]	{is eating/8}	[the new york pizza/68]	Linda Scott is eating the new york pizza.
593	1076	39	[James/0]	{just got/2}	[that food/68]	James just got that food.
593	2932	39	[Linda Scott/39]	{plays with/1}	[rob/104]	Linda Scott plays with rob.
593	2848	39	[Paris Gray/22]	{uses to play with/1}	[Robert/104]	Paris Gray uses to play with Robert too.
593	3142	39	[Eric/24]	{played with/1}	[that pet/104]	Eric played with that pet too.
593	1487	39	[An auto/78]	{is acquired by/2}	[Linda Scott/39]	An auto is acquired by Linda Scott.
593	739	39	[Mister Simmons/24]	{drires/9}	[that vehicle/78]	Mister Simmons drires that vehicle.
593	2567	39	[A bad nasty cough/88]	{is what affects/18}	[that patient/24]	A bad nasty cough is what affects that patient.
593	1354	39	[Chewable toys/119]	{are acquired by/2}	[him/24]	Chewable toys are acquired by him.
593	1926	39	[Such food/119]	{are bought by/2}	[Doc. Washington/33]	Such food are bought by Doc. Washington too.
593	1492	39	[Linda Scott/39]	{buts/2}	[the pizza with cheese/68]	Linda Scott buts the pizza with cheese too.
593	2012	39	[That aliment/68]	{is acquired by/2}	[Paris/22]	That aliment is acquired by Paris too.
593	1934	39	[Doc. Washington/33]	{acquires/2}	[a Neapolitan pizza/68]	Doc. Washington acquires a Neapolitan pizza too.
593	3394	39	[He/33]	{plays with/1}	[Robert/104]	He plays with Robert.
593	1921	39	[That specialist/33]	{buys/2}	[balls/129]	That specialist buys balls.
593	1484	39	[The chew toys/119]	{are bought by/2}	[Linda/39]	The chew toys are bought by Linda too.
593	1068	39	[Wig James/0]	{just got/2}	[them/119]	Wig James just got them too.
593	874	39	[Linda/39]	{drives/9}	[the auto/78]	Linda drives the auto.
593	2345	39	[It/78]	{is develobed by/20}	[her/39]	It is develobed by her.
593	640	39	[A truck/78]	{is driven by/9}	[Gary Washington/33]	A truck is driven by Gary Washington.
593	2503	39	[The cough/88]	{is discovered by/16}	[Doc. Washington/33]	The cough is discovered by Doc. Washington.
593	2533	39	[The analgesics/93]	{fight/17}	[it/88]	The analgesics fight it.
593	2267	39	[Linda Scott/39]	{has a job in/21}	[a mechanical workshop/65]	Linda Scott has a job in a mechanical workshop.
593	2461	39	[It/65]	{has headquarter in/19}	[Paris/46]	It has headquarter in Paris.
593	2343	39	[Linda Scott/39]	{develops/20}	[balloons/129]	Linda Scott develops balloons.
594	2393	71	[A hamburger/71]	{is produced by/20}	[Paris Gray/40]	A hamburger is produced by Paris Gray.
594	2374	71	[That employee/40]	{develoos/20}	[a dried food/120]	That employee develoos a dried food too.
594	1381	71	[Miss House/27]	{has got/2}	[it/120]	Miss House has got it.
594	535	71	[Miss Gray/40]	{eats/8}	[a cheeseburger/71]	Miss Gray eats a cheeseburger.
594	2388	71	[That worker/40]	{produces/20}	[panda/81]	That worker produces panda.
594	2868	71	[She/40]	{plays with/1}	[big felines/109]	She plays with big felines.
594	1708	71	[Gary Washington/18]	{just got/2}	[the hamburger/71]	Gary Washington just got the hamburger.
594	2202	71	[That lecturer/18]	{authors/7}	[some ML materials/49]	That lecturer authors some ML materials.
594	1713	71	[The footballs/129]	{are acquired by/2}	[such professor/18]	The footballs are acquired by such professor.
594	928	71	[Benjamin Wolf/13]	{got/2}	[a cheeseburger/71]	Benjamin Wolf got a cheeseburger too.
594	98	71	[Such boy/13]	{is a visiting student in/11}	[Sienna/45]	Such boy is a visiting student in Sienna.
594	245	71	[A burger/71]	{is eaten by/8}	[Doctor Cox/31]	A burger is eaten by Doctor Cox.
594	2488	71	[Some antdbacterials/92]	{are prescribed by/15}	[that specialist/31]	Some antdbacterials are prescribed by that specialist.
594	1869	71	[Such doctor/31]	{just got/2}	[balloons/129]	Such doctor just got balloons.
594	1266	71	[The hamburger/71]	{is acquired by/2}	[Paris Gray/40]	The hamburger is acquired by Paris Gray too.
594	1864	71	[Doctor Cox/31]	{buys/2}	[that aliment/71]	Doctor Cox buys that aliment too.
594	2516	71	[Such woman/31]	{discovered/16}	[the headache/89]	Such woman discovered the headache.
594	2519	71	[Some antibiotics/92]	{cure/17}	[it/89]	Some antibiotics cure it.
594	2470	71	[Such medicines/92]	{are assumed by/23}	[Chriety/27]	Such medicines are assumed by Chriety.
594	1370	71	[A burger/71]	{is bought by/2}	[such ill person/27]	A burger is bought by such ill person.
594	3288	71	[Miss house/27]	{plays with/1}	[big felines/109]	Miss house plays with big felines.
594	2889	71	[Professor Gary Washington/18]	{plays with/1}	[such animals/109]	Professor Gary Washington plays with such animals too.
594	3508	71	[The dried food/120]	{is eaten by/8}	[those pets/109]	The dried food is eaten by those pets.
594	275	71	[A cheeseburger/71]	{is eaten by/8}	[christine house/27]	A cheeseburger is eaten by christine house too.
594	846	71	[Such ill person/27]	{drives/9}	[panda/81]	Such ill person drives panda.
595	2027	48	[Dynamical Systems book/48]	{is studied by/4}	[George Hall/14]	Dynamical Systems book is studied by George Hall.
595	2215	48	[Such volume/48]	{was written by/7}	[Turner/19]	Such volume was written by Turner.
595	597	48	[Mustangs/84]	{are driven by/9}	[that teacher/19]	Mustangs are driven by that teacher.
595	2813	48	[That professor/19]	{uses to play with/1}	[a cat/112]	That professor uses to play with a cat.
595	3338	48	[Miss Carter/23]	{plays with/1}	[that pet/112]	Miss Carter plays with that pet too.
596	1443	125	[Phillips/35]	{got/2}	[a boomerang/125]	Phillips got a boomerang.
596	1885	125	[That toy/125]	{is bought by/2}	[Kim Cox/31]	That toy is bought by Kim Cox too.
596	2714	125	[That medic/31]	{uses to play with/1}	[Siuna/107]	That medic uses to play with Siuna.
596	3239	125	[Phillips/35]	{played with/1}	[it/107]	Phillips played with it too.
596	3050	125	[Miss Kant/28]	{played with/1}	[that beast/107]	Miss Kant played with that beast too.
596	840	125	[That ill person/28]	{goes around with/9}	[muscle cars/84]	That ill person goes around with muscle cars.
596	1521	125	[A boomerang/125]	{is bought by/2}	[B. Ward/9]	A boomerang is bought by B. Ward.
596	1833	125	[It/125]	{is bought by/2}	[Turner/19]	It is bought by Turner too.
596	1831	125	[A pet-food/118]	{is acquired by/2}	[such lecturer/19]	A pet-food is acquired by such lecturer too.
596	2217	125	[A book of Probability Theory/50]	{was written by/7}	[him/19]	A book of Probability Theory was written by him.
596	1809	125	[Muscle cars/84]	{are acquired by/2}	[that teacher/19]	Muscle cars are acquired by that teacher.
596	3658	125	[A boomerang/125]	{is chased by/0}	[Siena/107]	A boomerang is chased by Siena.
596	3092	125	[Ward/9]	{plays with/1}	[Sifna/107]	Ward plays with Sifna.
596	2798	125	[Michael Turner/19]	{plays with/1}	[that beast/107]	Michael Turner plays with that beast too.
596	1818	125	[That teacher/19]	{has got/2}	[the beef steak/73]	That teacher has got the beef steak.
596	597	125	[Muscle cars/84]	{are driven by/9}	[that lecturer/19]	Muscle cars are driven by that lecturer.
596	2274	125	[The boomerang/125]	{is produced by/20}	[chief Phillips/35]	The boomerang is produced by chief Phillips.
596	2273	125	[A put-food/118]	{is produced by/20}	[him/35]	A put-food is produced by him too.
596	1259	125	[It/118]	{is bought by/2}	[Chthy/28]	It is bought by Chthy.
596	464	125	[She/28]	{is eating/8}	[a beef steak/73]	She is eating a beef steak.
596	2465	125	[Painkillers/93]	{are assumed by/23}	[that patient/28]	Painkillers are assumed by that patient.
596	1261	125	[She/28]	{acquires/2}	[the boomerang/125]	She acquires the boomerang.
596	21	125	[The Italian capitalccity/42]	{is the home town of/3}	[that patient/28]	The Italian capitalccity is the home town of that patient.
597	2235	61	[A Department of Mathematics/61]	{provides/22}	[the Business lecture/55]	A Department of Mathematics provides the Business lecture.
597	2166	61	[Professor G. Hall/16]	{presents/5}	[the business class/55]	Professor G. Hall presents the business class.
597	2123	61	[Virginia/12]	{follows/6}	[it/55]	Virginia follows it.
597	1145	61	[Such student/12]	{acquires/2}	[some fruits/76]	Such student acquires some fruits.
597	963	61	[Such food/76]	{are bought by/2}	[Rob Reed/25]	Such food are bought by Rob Reed too.
597	2232	61	[A School of Mathematics/61]	{enrolls/13}	[Virginia/12]	A School of Mathematics enrolls Virginia.
597	1146	61	[The chew toys/119]	{are acquired by/2}	[her/12]	The chew toys are acquired by her.
597	1874	61	[Doctor Cox/31]	{has got/2}	[them/119]	Doctor Cox has got them too.
597	799	61	[Mustang/83]	{is driven by/9}	[such medic/31]	Mustang is driven by such medic.
597	2340	61	[Miss Scott/39]	{develops/20}	[a muscle car/83]	Miss Scott develops a muscle car.
597	2462	61	[A Department of Mathematics/61]	{has headquarter in/19}	[LA/44]	A Department of Mathematics has headquarter in LA.
597	95	61	[Virginia/12]	{is a visiting student in/11}	[the most important californian city/44]	Virginia is a visiting student in the most important californian city.
598	667	78	[The auto/78]	{is driven by/9}	[Mary Garcia/20]	The auto is driven by Mary Garcia.
598	2578	78	[Tom/3]	{is counseled by/14}	[Prof. Garcia/20]	Tom is counseled by Prof. Garcia.
598	793	78	[Kant/41]	{goes around with/9}	[the auto/78]	Kant goes around with the auto.
598	1196	78	[That worker/41]	{acquires/2}	[the rabbit kibbles/116]	That worker acquires the rabbit kibbles.
598	993	78	[V. Anderson/30]	{just got/2}	[a truck/78]	V. Anderson just got a truck too.
598	979	78	[That patient/30]	{just bought/2}	[new york pizzas/69]	That patient just bought new york pizzas too.
598	6	78	[Virginia/30]	{inhabits in/3}	[big apple/43]	Virginia inhabits in big apple.
598	568	78	[An auto/78]	{is driven by/9}	[James/34]	An auto is driven by James.
598	1331	78	[It/78]	{is acquired by/2}	[Mary Garcia/20]	It is acquired by Mary Garcia.
598	1317	78	[That teacher/20]	{just bought/2}	[some pizzas/69]	That teacher just bought some pizzas too.
598	291	78	[Dr. Williams/34]	{eats/8}	[them/69]	Dr. Williams eats them.
598	391	78	[Cathy/41]	{eats/8}	[such aliments/69]	Cathy eats such aliments too.
598	2769	78	[She/41]	{played with/1}	[dog mat/98]	She played with dog mat.
598	892	78	[Anderson/30]	{goes around with/9}	[the truck/78]	Anderson goes around with the truck.
598	2476	78	[Such ill person/30]	{assumes/23}	[antibiotics/92]	Such ill person assumes antibiotics.
598	1305	78	[The car/78]	{is acquired by/2}	[James/34]	The car is acquired by James.
598	2511	78	[Such medic/34]	{discovered/16}	[the terrible headache/89]	Such medic discovered the terrible headache.
598	1201	78	[Catherine Kant/41]	{has got/2}	[the truck/78]	Catherine Kant has got the truck.
598	1193	78	[Kant/41]	{just got/2}	[some tennis balls/129]	Kant just got some tennis balls too.
598	1323	78	[They/129]	{are bought by/2}	[Mary/20]	They are bought by Mary too.
598	2212	78	[The Quantum Mechanics theory articles/51]	{were written by/7}	[that lecturer/20]	The Quantum Mechanics theory articles were written by that lecturer.
598	2060	78	[Such volumes/51]	{are studied by/4}	[T. Williams/3]	Such volumes are studied by T. Williams.
598	1539	78	[A truck/78]	{is acquired by/2}	[him/3]	A truck is acquired by him.
598	2371	78	[Such means of transport/78]	{is developed by/20}	[cathl/41]	Such means of transport is developed by cathl.
598	2269	78	[That employee/41]	{has been hired in/21}	[the software engineering company/63]	That employee has been hired in the software engineering company.
599	2192	54	[Professor Gary Washington/18]	{is teaching/5}	[an AI course/54]	Professor Gary Washington is teaching an AI course.
599	764	54	[Bmw station waoon/82]	{is driven by/9}	[such teacher/18]	Bmw station waoon is driven by such teacher.
599	2301	54	[Caesar Clark/37]	{produces/20}	[it/82]	Caesar Clark produces it.
599	2251	54	[The AI class/54]	{is offered by/22}	[a Dynamical systems Faculty/59]	The AI class is offered by a Dynamical systems Faculty.
599	2455	54	[A Faculty of Dynamical Systems/59]	{is located in/19}	[Washington/47]	A Faculty of Dynamical Systems is located in Washington.
599	63	54	[Paris/1]	{is on visit in/11}	[DC/47]	Paris is on visit in DC.
599	2136	54	[The AI course/54]	{is followed by/6}	[that student/1]	The AI course is followed by that student.
599	310	54	[That scholar/1]	{has lunch with/8}	[a salad/77]	That scholar has lunch with a salad.
599	1932	54	[Gary Washington/33]	{got/2}	[that aliment/77]	Gary Washington got that aliment.
599	3395	54	[That doctor/33]	{plays with/1}	[Linda/99]	That doctor plays with Linda.
599	3741	54	[The oral exam/122]	{is required in/26}	[an AI class/54]	The oral exam is required in an AI class.
599	3694	54	[Paris/1]	{prepares for/25}	[the oral test/122]	Paris prepares for the oral test.
600	1112	85	[Jaguars/85]	{are bought by/2}	[Linda/5]	Jaguars are bought by Linda.
600	1892	85	[Such vehicles/85]	{are bought by/2}	[G. Wolf/26]	Such vehicles are bought by G. Wolf too.
600	3370	85	[Such ill person/26]	{uses to play with/1}	[Charles/95]	Such ill person uses to play with Charles.
600	555	85	[Jaguars/85]	{are driven by/9}	[chief Clark/37]	Jaguars are driven by chief Clark.
600	1693	85	[Such employee/37]	{just got/2}	[a desiccated food/120]	Such employee just got a desiccated food.
600	2320	85	[Caesar/37]	{develops/20}	[a steak/73]	Caesar develops a steak.
600	591	85	[Mike Turner/19]	{is driving/9}	[luxury cars/85]	Mike Turner is driving luxury cars.
600	1818	85	[That teacher/19]	{just got/2}	[the beef steak/73]	That teacher just got the beef steak.
600	2217	85	[Michael Turner/19]	{authors/7}	[a Probability Theory book/50]	Michael Turner authors a Probability Theory book.
600	2180	85	[Such teacher/19]	{teaches/5}	[the course of Design Patterns/56]	Such teacher teaches the course of Design Patterns.
600	2149	85	[LindasScott/5]	{attends/6}	[those classes/56]	LindasScott attends those classes.
600	636	85	[Jaguars/85]	{are driven by/9}	[Gary Washington/33]	Jaguars are driven by Gary Washington.
600	7	85	[Big apple/43]	{is the home town of/3}	[Doc. Washington/33]	Big apple is the home town of Doc. Washington.
600	85	85	[Linda Scott/5]	{is a visiting student in/11}	[that city/43]	Linda Scott is a visiting student in that city.
600	514	85	[A t-bone steak/73]	{is eaten by/8}	[such student/5]	A t-bone steak is eaten by such student.
600	1922	85	[Such food/73]	{is bought by/2}	[Doc. Washington/33]	Such food is bought by Doc. Washington.
600	627	85	[Jaguars/85]	{are driven by/9}	[Mr. Wolf/26]	Jaguars are driven by Mr. Wolf.
600	1896	85	[G. Wolf/26]	{buys/2}	[a beef steak/73]	G. Wolf buys a beef steak.
600	2546	85	[Such patient/26]	{is affected by/18}	[terrible headaches/90]	Such patient is affected by terrible headaches.
600	2527	85	[An antipyretic/94]	{cures/17}	[those diseases/90]	An antipyretic cures those diseases.
600	2499	85	[Gary Washington/33]	{discovers/16}	[them/90]	Gary Washington discovers them.
600	1684	85	[Luxury cars/85]	{are bought by/2}	[Mat/37]	Luxury cars are bought by Mat.
600	2971	85	[That worker/37]	{uses to play with/1}	[Charlie/95]	That worker uses to play with Charlie.
600	2307	85	[Jaguars/85]	{are produced by/20}	[him/37]	Jaguars are produced by him.
600	2266	85	[Mat/37]	{has a job in/21}	[an industrial company/66]	Mat has a job in an industrial company.
601	3709	3	[T. Williams/3]	{crepares for/25}	[a written part/121]	T. Williams crepares for a written part.
601	3743	3	[Such exam/121]	{is required in/26}	[a Machine Learniwg class/52]	Such exam is required in a Machine Learniwg class.
601	2184	3	[Prof. Turner/19]	{teaches/5}	[the ML course/52]	Prof. Turner teaches the ML course.
601	2216	3	[Quantum Mechanics theory articles/51]	{were written by/7}	[such lecturer/19]	Quantum Mechanics theory articles were written by such lecturer.
601	596	3	[That teacher/19]	{goes around weth/9}	[trucks/79]	That teacher goes around weth trucks.
601	2699	3	[T. Williams/3]	{uses to play with/1}	[Erik/103]	T. Williams uses to play with Erik.
601	331	3	[Some new york pizzas/69]	{are eaten by/8}	[him/3]	Some new york pizzas are eaten by him.
601	2060	3	[Quantum Mechanics theory articles/51]	{are studied by/4}	[that scholar/3]	Quantum Mechanics theory articles are studied by that scholar.
601	35	3	[That boy/3]	{is on visit in/11}	[the most important californian city/44]	That boy is on visit in the most important californian city.
601	16	3	[James Williams/34]	{lives in/3}	[such urban center/44]	James Williams lives in such urban center.
601	1529	3	[The tennis ball/128]	{is acquired by/2}	[T. Williams/3]	The tennis ball is acquired by T. Williams.
601	2389	3	[Paris/40]	{produces/20}	[the balloon/128]	Paris produces the balloon.
601	1269	3	[Such worker/40]	{just bought/2}	[a ball/128]	Such worker just bought a ball.
601	1373	3	[It/128]	{is bought by/2}	[Christie/27]	It is bought by Christie too.
601	1815	3	[A balloon/128]	{is bought by/2}	[Mike Turner/19]	A balloon is bought by Mike Turner too.
601	1536	3	[Tom/3]	{just got/2}	[the chew toys/119]	Tom just got the chew toys too.
601	2375	3	[Paris/40]	{produces/20}	[them/119]	Paris produces them.
601	1276	3	[She/40]	{got/2}	[that food/119]	She got that food.
601	2386	3	[That worker/40]	{produces/20}	[cars/79]	That worker produces cars.
601	1374	3	[Christie/27]	{got/2}	[those meanss of transportation/79]	Christie got those meanss of transportation.
601	758	3	[Such vehicles/79]	{are driven by/9}	[T. Williams/3]	Such vehicles are driven by T. Williams.
601	623	3	[Palis/40]	{goes around with/9}	[those meanss of transport/79]	Palis goes around with those meanss of transport too.
601	531	3	[The pizzas with cheese/69]	{are eaten by/8}	[such employee/40]	The pizzas with cheese are eaten by such employee.
601	271	3	[Chrishy/27]	{is eating/8}	[pizzas/69]	Chrishy is eating pizzas too.
601	1525	3	[Tom/3]	{buys/2}	[some pizzas with cheese/69]	Tom buys some pizzas with cheese.
602	54	0	[J. Johnson/0]	{is a visiting student in/11}	[Rome/42]	J. Johnson is a visiting student in Rome.
602	22	0	[It/42]	{is the home town of/3}	[Elizabeth Harris/21]	It is the home town of Elizabeth Harris.
602	2453	0	[The Computer Science Department/57]	{has headquarter in/19}	[that city/42]	The Computer Science Department has headquarter in that city.
602	2245	0	[A School of Computer Science/57]	{offers/22}	[the Business class/55]	A School of Computer Science offers the Business class.
602	1066	0	[The kibbles/116]	{are acquired by/2}	[James Johnson/0]	The kibbles are acquired by James Johnson.
602	3723	0	[That scholar/0]	{prepares for/25}	[the practical part/124]	That scholar prepares for the practical part.
602	2631	0	[Such boy/0]	{plays with/1}	[the wolf/111]	Such boy plays with the wolf.
602	3240	0	[Phillips/35]	{played with/1}	[that pet/111]	Phillips played with that pet too.
602	1438	0	[A caesar salad/77]	{is bought by/2}	[Mr. Jeffrey Phillips/35]	A caesar salad is bought by Mr. Jeffrey Phillips.
602	1308	0	[It/77]	{is acquired by/2}	[J. Williams/34]	It is acquired by J. Williams too.
602	350	0	[It/77]	{is eaten by/8}	[Dan/29]	It is eaten by Dan.
602	698	0	[Big James/0]	{goes around with/9}	[a jaguar/86]	Big James goes around with a jaguar.
602	2077	0	[He/0]	{reads/4}	[ML materials/49]	He reads ML materials.
602	1063	0	[The balls/129]	{are bought by/2}	[that scholar/0]	The balls are bought by that scholar.
602	1661	0	[Daniel/29]	{buys/2}	[balloonk/129]	Daniel buys balloonk too.
602	3030	0	[That patient/29]	{played with/1}	[the wolf/111]	That patient played with the wolf.
602	2555	0	[Such ill person/29]	{has/18}	[a cold/87]	Such ill person has a cold.
602	2584	0	[Dr. Williams/34]	{cares about/24}	[him/29]	Dr. Williams cares about him.
602	1074	0	[James Johnson/0]	{has got/2}	[a caesar salad/77]	James Johnson has got a caesar salad.
602	2290	0	[Chief Phillips/35]	{develops/20}	[that aliment/77]	Chief Phillips develops that aliment.
602	290	0	[Such food/77]	{is eaten by/8}	[James Williams/34]	Such food is eaten by James Williams.
602	1073	0	[Big James/0]	{just bought/2}	[a jaguar/86]	Big James just bought a jaguar.
602	788	0	[Such means of transport/86]	{ts driven by/9}	[Phillips/35]	Such means of transport ts driven by Phillips.
602	1427	0	[He/35]	{has got/2}	[balls/129]	He has got balls.
602	440	0	[James/0]	{has lunch with/8}	[the caesar salad/77]	James has lunch with the caesar salad.
603	2264	62	[The ML classes/53]	{are offered by/22}	[the School of Economics and Finance/62]	The ML classes are offered by the School of Economics and Finance.
603	2168	62	[Professor G. Hall/16]	{is teaching/5}	[them/53]	Professor G. Hall is teaching them.
603	249	62	[That lecturer/16]	{is eating/8}	[fresh fruits/76]	That lecturer is eating fresh fruits.
603	1041	62	[Those aliments/76]	{are acquwred by/2}	[such professor/16]	Those aliments are acquwred by such professor.
603	1043	62	[Such teacher/16]	{acquires/2}	[a dried food/120]	Such teacher acquires a dried food too.
603	2229	62	[Ben Cook/11]	{registered in/13}	[an Economic and Finance Faculty/62]	Ben Cook registered in an Economic and Finance Faculty.
603	2225	62	[Mr. Hall/16]	{is tenured at/12}	[that department of the university/62]	Mr. Hall is tenured at that department of the university.
603	3310	62	[Such lecturer/16]	{played with/1}	[Robert/104]	Such lecturer played with Robert.
603	2459	62	[An Economic School/62]	{is located in/19}	[NY/43]	An Economic School is located in NY.
603	5	62	[Mr. Eric/24]	{usually lives in/3}	[New York/43]	Mr. Eric usually lives in New York.
604	3458	4	[Charles/4]	{plays with/1}	[Linda/99]	Charles plays with Linda.
604	3472	4	[Some kibbles/116]	{are eaten by/8}	[such pet/99]	Some kibbles are eaten by such pet.
604	2954	4	[Mary/20]	{played with/1}	[it/99]	Mary played with it.
604	1981	4	[Charles/4]	{acquires/2}	[an auto/78]	Charles acquires an auto.
604	631	4	[Mr. Wolf/26]	{drives/9}	[that means of transport/78]	Mr. Wolf drives that means of transport.
604	1201	4	[Cath/41]	{buys/2}	[that vehicle/78]	Cath buys that vehicle.
604	522	4	[The cheeseburgers/72]	{are eaten by/8}	[Charles/4]	The cheeseburgers are eaten by Charles.
604	2357	4	[Those aliments/72]	{are produced by/20}	[Catherine Kant/41]	Those aliments are produced by Catherine Kant.
604	78	4	[Charlie/4]	{is on visit in/11}	[Rome/42]	Charlie is on visit in Rome.
604	2090	4	[The Machine Learning course/52]	{is attended by/6}	[him/4]	The Machine Learning course is attended by him.
604	2263	4	[A Department of Economy/62]	{provides/22}	[it/52]	A Department of Economy provides it.
604	2189	4	[Prof. Garcia/20]	{is teaching/5}	[a ML course/52]	Prof. Garcia is teaching a ML course.
604	1976	4	[Charlie/4]	{buys/2}	[rabbit kibbles/116]	Charlie buys rabbit kibbles.
604	1872	4	[Doctor cox/31]	{buys/2}	[that food/116]	Doctor cox buys that food too.
604	1980	4	[Some cheeseburgers/72]	{are bought by/2}	[Charles/4]	Some cheeseburgers are bought by Charles too.
604	1200	4	[They/72]	{are acquired by/2}	[Catherine Kant/41]	They are acquired by Catherine Kant too.
604	392	4	[Such aliments/72]	{are eaten by/8}	[Kant/41]	Such aliments are eaten by Kant.
604	1330	4	[Such food/72]	{are bought by/2}	[Prof. Garcia/20]	Such food are bought by Prof. Garcia.
604	1902	4	[Gregory Wolf/26]	{buys/2}	[them/72]	Gregory Wolf buys them too.
604	3732	4	[Charles/4]	{prepares for/25}	[the practical exams/123]	Charles prepares for the practical exams.
604	2032	4	[Such student/4]	{studies/4}	[Quantum Mechanics theory articles/51]	Such student studies Quantum Mechanics theory articles.
604	829	4	[The car/78]	{is driven by/9}	[him/4]	The car is driven by him.
604	1903	4	[It/78]	{is bought by/2}	[Mr. Wolf/26]	It is bought by Mr. Wolf.
604	1971	4	[Charlie/4]	{buys/2}	[the ball/128]	Charlie buys the ball too.
604	1191	4	[That toy/128]	{is acquired by/2}	[Catherine Kant/41]	That toy is acquired by Catherine Kant too.
605	2261	62	[An AI course/54]	{is offered by/22}	[an Economic and Finance Faculty/62]	An AI course is offered by an Economic and Finance Faculty.
605	2086	62	[The Artificial Intelligence course/54]	{is attended by/6}	[John/2]	The Artificial Intelligence course is attended by John.
605	2182	62	[Mike Turner/19]	{is teaching/5}	[such class/54]	Mike Turner is teaching such class.
605	3741	62	[It/54]	{requires/26}	[an oral exam/122]	It requires an oral exam.
605	3702	62	[John Lee/2]	{prepares for/25}	[the oral part/122]	John Lee prepares for the oral part.
605	2459	62	[The School of Economics and Finance/62]	{is located in/19}	[big apple/43]	The School of Economics and Finance is located in big apple.
605	37	62	[John/2]	{is a visiting student in/11}	[New York/43]	John is a visiting student in New York.
605	5	62	[Mister Simmons/24]	{inhabits in/3}	[that city/43]	Mister Simmons inhabits in that city.
605	1355	62	[The desiccated food/120]	{is boughtzby/2}	[that ill person/24]	The desiccated food is boughtzby that ill person.
606	552	84	[Mr. Lee/2]	{is driving/9}	[muscle cars/84]	Mr. Lee is driving muscle cars.
606	487	84	[Some t-bone steaks/74]	{are eaten by/8}	[him/2]	Some t-bone steaks are eaten by him.
606	849	84	[Mustangs/84]	{are driven by/9}	[Christie/27]	Mustangs are driven by Christie.
606	1367	84	[Such ill person/27]	{just bought/2}	[those vehicles/84]	Such ill person just bought those vehicles.
606	822	84	[Those meanss of transport/84]	{are driven by/9}	[Professor Hall/16]	Those meanss of transport are driven by Professor Hall.
606	2222	84	[Some Machine Learning books/49]	{were written by/7}	[him/16]	Some Machine Learning books were written by him.
606	3302	84	[That teacher/16]	{uses to play with/1}	[Siena/107]	That teacher uses to play with Siena.
606	714	84	[Mustangs/84]	{are driven by/9}	[Mr. Lee/38]	Mustangs are driven by Mr. Lee.
606	1289	84	[James Williams/34]	{acquires/2}	[the muscle cars/84]	James Williams acquires the muscle cars.
606	1313	84	[Such specialist/34]	{got/2}	[the boomerang/125]	Such specialist got the boomerang too.
606	2510	84	[The tearible backache/91]	{is discovered by/16}	[that medic/34]	The tearible backache is discovered by that medic.
606	2530	84	[Some analgesics/93]	{treat/17}	[it/91]	Some analgesics treat it.
606	570	84	[J. Williams/34]	{is driving/9}	[mustangs/84]	J. Williams is driving mustangs.
606	1300	84	[Some tuna kibbles/116]	{are bought by/2}	[such man/34]	Some tuna kibbles are bought by such man.
606	1731	84	[Muscle cars/84]	{are bought by/2}	[John Lee/2]	Muscle cars are bought by John Lee too.
606	2735	84	[Such student/2]	{played with/1}	[Siena/107]	Such student played with Siena.
606	40	84	[That boy/2]	{is on visit in/11}	[Paris/46]	That boy is on visit in Paris.
606	1029	84	[Professor Hall/16]	{got/2}	[the muscle cars/84]	Professor Hall got the muscle cars.
606	2225	84	[Such professor/16]	{is full professor at/12}	[a School of Economics and Finance/62]	Such professor is full professor at a School of Economics and Finance.
606	2167	84	[An Artificial Intelligence course/54]	{is taught by/5}	[him/16]	An Artificial Intelligence course is taught by him.
606	1393	84	[J. Lee/38]	{acquires/2}	[the muscle cars/84]	J. Lee acquires the muscle cars.
606	1403	84	[Some beef steaks/74]	{are bought by/2}	[such worker/38]	Some beef steaks are bought by such worker too.
606	1404	84	[He/38]	{just got/2}	[some tuna kibbles/116]	He just got some tuna kibbles too.
606	3467	84	[That food/116]	{are eaten by/8}	[Siena/107]	That food are eaten by Siena.
606	3658	84	[That pet/107]	{chases/0}	[a boomerang/125]	That pet chases a boomerang.
607	2491	33	[Doc. Washington/33]	{provides prescription of/15}	[some antibiotics/92]	Doc. Washington provides prescription of some antibiotics.
607	2485	33	[Robert Reed/25]	{assumes/23}	[those medicines/92]	Robert Reed assumes those medicines.
607	1915	33	[Pizzas/69]	{are bought by/2}	[doctor gary washington/33]	Pizzas are bought by doctor gary washington.
607	2390	33	[Parjs/40]	{develops/20}	[such aliments/69]	Parjs develops such aliments.
607	1967	33	[They/69]	{are bought by/2}	[Charlie/4]	They are bought by Charlie.
607	1031	33	[Those aliments/69]	{are acquired by/2}	[George Hall/16]	Those aliments are acquired by George Hall too.
607	2501	33	[Gary Washington/33]	{discovers/16}	[the headache/89]	Gary Washington discovers the headache.
607	2538	33	[It/89]	{is what affects/18}	[Mr. Reed/25]	It is what affects Mr. Reed.
607	3412	33	[That patient/25]	{jlays with/1}	[Charlie/95]	That patient jlays with Charlie.
607	3565	33	[A pet-food/118]	{is eaten by/8}	[that pet/95]	A pet-food is eaten by that pet.
607	1933	33	[Doc. Washington/33]	{acquires/2}	[a muscle car/83]	Doc. Washington acquires a muscle car.
607	619	33	[It/83]	{is driven by/9}	[Paris Gray/40]	It is driven by Paris Gray.
607	1919	33	[Doctor Gary Washington/33]	{got/2}	[the ball/128]	Doctor Gary Washington got the ball.
607	3621	33	[Such toy/128]	{is chased by/0}	[Charlie/95]	Such toy is chased by Charlie.
607	1971	33	[Charlie/4]	{got/2}	[a balloon/128]	Charlie got a balloon.
607	957	33	[It/128]	{is acquired by/2}	[Robert Reed/25]	It is acquired by Robert Reed too.
607	10	33	[That patient/25]	{usually lives in/3}	[DC/47]	That patient usually lives in DC.
607	1935	33	[The pet-food/118]	{is acquired by/2}	[Gary Washington/33]	The pet-food is acquired by Gary Washington.
607	3391	33	[Such man/33]	{uses to play with/1}	[Charlie/95]	Such man uses to play with Charlie.
607	3307	33	[George Hall/16]	{plays with/1}	[that animal/95]	George Hall plays with that animal too.
607	2225	33	[Such lecturer/16]	{is full professor at/12}	[the Economic School/62]	Such lecturer is full professor at the Economic School.
607	361	33	[Doc. Washington/33]	{has lunch with/8}	[the new york pizzas/69]	Doc. Washington has lunch with the new york pizzas.
607	531	33	[They/69]	{are eaten by/8}	[Miss Gray/40]	They are eaten by Miss Gray too.
607	231	33	[They/69]	{are eaten by/8}	[Rob Reed/25]	They are eaten by Rob Reed too.
607	953	33	[That ill person/25]	{got/2}	[them/69]	That ill person got them.
608	498	32	[Maccheroni/70]	{is eaten by/8}	[kevin ross/32]	Maccheroni is eaten by kevin ross.
608	858	32	[That specialist/32]	{drives/9}	[mustangs/84]	That specialist drives mustangs.
608	759	32	[Such meanss of transport/84]	{are driven by/9}	[Tom Williams/3]	Such meanss of transport are driven by Tom Williams too.
608	3709	32	[Such scholar/3]	{preparestfor/25}	[a written exam/121]	Such scholar preparestfor a written exam.
608	3743	32	[Such test/121]	{is required in/26}	[a Machine Learning course/52]	Such test is required in a Machine Learning course.
608	3349	32	[Doctor Ross/32]	{uses to play with/1}	[Charlie/95]	Doctor Ross uses to play with Charlie.
608	2803	32	[Michael Turner/19]	{uses to play with/1}	[Charles/95]	Michael Turner uses to play with Charles too.
608	3562	32	[Some kibbles/116]	{are eaten by/8}	[that pet/95]	Some kibbles are eaten by that pet.
608	1453	32	[Balloons/129]	{are bought bs/2}	[Doctor Ross/32]	Balloons are bought bs Doctor Ross.
608	2291	32	[Those toys/129]	{are produced by/20}	[Phillips/35]	Those toys are produced by Phillips.
608	2505	32	[The backache/91]	{is discovered by/16}	[Kevin Ross/32]	The backache is discovered by Kevin Ross.
608	2496	32	[An antipyretic drug/94]	{is prescribed by/15}	[that doctor/32]	An antipyretic drug is prescribed by that doctor.
608	1449	32	[Pasta/70]	{is bought by/2}	[Kevin Ross/32]	Pasta is bought by Kevin Ross.
608	1445	32	[Such man/32]	{got/2}	[the muscle cars/84]	Such man got the muscle cars too.
608	951	32	[Robert Reed/25]	{just got/2}	[such vehicles/84]	Robert Reed just got such vehicles too.
608	228	32	[That ill person/25]	{eats/8}	[maccheroni/70]	That ill person eats maccheroni.
608	2277	32	[That aliment/70]	{is produced bb/20}	[Phillips/35]	That aliment is produced bb Phillips.
608	1527	32	[It/70]	{is acquired by/2}	[Tom Williams/3]	It is acquired by Tom Williams.
608	1456	32	[Doctor Ross/32]	{has got/2}	[some tuna kibbles/116]	Doctor Ross has got some tuna kibbles too.
608	1820	32	[Michael Turner/19]	{just bought/2}	[them/116]	Michael Turner just bought them too.
608	1534	32	[They/116]	{are bought by/2}	[Tom Williams/3]	They are bought by Tom Williams too.
608	1430	32	[Chief Phillips/35]	{buys/2}	[them/116]	Chief Phillips buys them too.
608	962	32	[Such food/116]	{are bought by/2}	[Rob Reed/25]	Such food are bought by Rob Reed too.
609	2552	88	[Miss Kant/28]	{is affected by/18}	[the cough/88]	Miss Kant is affected by the cough.
609	2503	88	[A nasty cough/88]	{is discovered by/16}	[Gary Washington/33]	A nasty cough is discovered by Gary Washington.
609	1930	88	[Panda/81]	{is acquired by/2}	[that man/33]	Panda is acquired by that man.
609	3387	88	[That doctor/33]	{played with/1}	[a wolf/111]	That doctor played with a wolf.
609	1919	88	[That medic/33]	{acquires/2}	[a tennis ball/128]	That medic acquires a tennis ball.
609	2528	88	[The antipyretic/94]	{treats/17}	[a cough/88]	The antipyretic treats a cough.
609	2490	88	[Doctor Gary Washington/33]	{provides prescription of/15}	[the aspirin/94]	Doctor Gary Washington provides prescription of the aspirin.
610	3140	103	[Mr. Eric/24]	{played with/1}	[Erik the cat/103]	Mr. Eric played with Erik the cat.
610	1352	103	[Tuna kibbles/116]	{are bought by/2}	[such ill person/24]	Tuna kibbles are bought by such ill person.
610	1118	103	[They/116]	{are bought by/2}	[Linda Scott/5]	They are bought by Linda Scott too.
610	1111	103	[Pasta/70]	{is bought by/2}	[that girl/5]	Pasta is bought by that girl too.
610	3674	103	[The stixk/126]	{is chased by/0}	[Erik/103]	The stixk is chased by Erik.
610	3245	103	[Phillips/35]	{uses to play with/1}	[Erik the cat/103]	Phillips uses to play with Erik the cat.
610	278	103	[Spaghetti/70]	{is eaten by/8}	[him/35]	Spaghetti is eaten by him.
610	782	103	[Such worker/35]	{drives/9}	[bmw station wagon/82]	Such worker drives bmw station wagon.
610	1832	103	[Such means of transport/82]	{is bought by/2}	[Mike Turner/19]	Such means of transport is bought by Mike Turner.
610	800	103	[Kimberly Cox/31]	{goes around with/9}	[bmw station wagon/82]	Kimberly Cox goes around with bmw station wagon.
610	2720	103	[That doctor/31]	{plays with/1}	[Erik/103]	That doctor plays with Erik.
610	3557	103	[That animal/103]	{has lunch with/8}	[the rabbit kibbles/116]	That animal has lunch with the rabbit kibbles.
610	2283	103	[They/116]	{are developed by/20}	[chief Phillips/35]	They are developed by chief Phillips.
610	1430	103	[They/116]	{are acquired by/2}	[Phillips/35]	They are acquired by Phillips.
610	1820	103	[Kibbles/116]	{are acquired by/2}	[Turner/19]	Kibbles are acquired by Turner too.
610	2909	103	[Linda Scott/5]	{played with/1}	[Erik the cat/103]	Linda Scott played with Erik the cat.
610	2804	103	[Turner/19]	{plays with/1}	[that animal/103]	Turner plays with that animal too.
610	2217	103	[A book of Probability Theory/50]	{was written by/7}	[that teacher/19]	A book of Probability Theory was written by that teacher.
611	2812	19	[Mike Turner/19]	{uses to play with/1}	[a panda/110]	Mike Turner uses to play with a panda.
611	2833	19	[Virginia/30]	{played with/1}	[that animal/110]	Virginia played with that animal too.
611	1814	19	[Luxury cars/85]	{are acquired by/2}	[Turner/19]	Luxury cars are acquired by Turner.
611	1450	19	[Doctor Ross/32]	{got/2}	[those meanss of transport/85]	Doctor Ross got those meanss of transport too.
611	1457	19	[The fresh fruits/76]	{are bought by/2}	[him/32]	The fresh fruits are bought by him too.
611	1822	19	[Prof. Turner/19]	{has got/2}	[some chewable toys/119]	Prof. Turner has got some chewable toys too.
611	1848	19	[Chris/8]	{acquires/2}	[such food/119]	Chris acquires such food too.
611	1833	19	[Michael Turner/19]	{acquires/2}	[a boomerang/125]	Michael Turner acquires a boomerang too.
611	1417	19	[It/125]	{is bought by/2}	[John Lee/38]	It is bought by John Lee too.
611	2437	19	[He/38]	{produces/20}	[jaguars/85]	He produces jaguars.
611	2215	19	[Mike Turner/19]	{is the author of/7}	[the book of Dynamical Systems/48]	Mike Turner is the author of the book of Dynamical Systems.
611	2019	19	[Chris/8]	{carefully looks at/4}	[that volume/48]	Chris carefully looks at that volume.
611	70	19	[That student/8]	{is on visit in/11}	[Paris/46]	That student is on visit in Paris.
611	2460	19	[A Physics Faculty/60]	{has main seat in/19}	[such urban center/46]	A Physics Faculty has main seat in such urban center.
611	2259	19	[The Department of Physics/60]	{provides/22}	[some ML lectures/53]	The Department of Physics provides some ML lectures.
611	139	19	[Prof. Turner/19]	{has lunch with/8}	[some fresh fruits/76]	Prof. Turner has lunch with some fresh fruits.
611	1821	19	[He/19]	{buys/2}	[them/76]	He buys them.
611	1405	19	[Uncle John/38]	{got/2}	[those aliments/76]	Uncle John got those aliments too.
611	2183	19	[ML classes/53]	{are presented by/5}	[Prof. Turner/19]	ML classes are presented by Prof. Turner.
611	2132	19	[Those lectures/53]	{are followed by/6}	[chris/8]	Those lectures are followed by chris.
611	591	19	[Prof. Turner/19]	{drives/9}	[jaguars/85]	Prof. Turner drives jaguars.
611	888	19	[V. Anderson/30]	{is driving/9}	[luxury cars/85]	V. Anderson is driving luxury cars too.
612	1311	34	[Dr. Williams/34]	{buys/2}	[the pet-food/118]	Dr. Williams buys the pet-food.
612	1571	34	[Ricky/6]	{acquires/2}	[it/118]	Ricky acquires it too.
612	2070	34	[The Probability Theory book/50]	{is studied by/4}	[such scholar/6]	The Probability Theory book is studied by such scholar.
612	2494	34	[Some antimicrobial drugs/92]	{are prescribed by/15}	[James Williams/34]	Some antimicrobial drugs are prescribed by James Williams.
612	2521	34	[They/92]	{fight/17}	[the flu/87]	They fight the flu.
612	2473	34	[Gregory wolf/26]	{takes/23}	[such drugs/92]	Gregory wolf takes such drugs.
612	2675	34	[James Williams/34]	{played with/1}	[domestic felines/113]	James Williams played with domestic felines.
612	3431	34	[Rick/6]	{plays with/1}	[such animals/113]	Rick plays with such animals too.
612	295	34	[James Williams/34]	{has lunch with/8}	[the cheeseburger/71]	James Williams has lunch with the cheeseburger.
612	1318	34	[Mary/20]	{got/2}	[it/71]	Mary got it.
612	567	34	[Fiat panda/81]	{is driven by/9}	[james/34]	Fiat panda is driven by james.
612	666	34	[Mary/20]	{is driving/9}	[such means of transportation/81]	Mary is driving such means of transportation too.
612	1280	34	[Paris Gray/40]	{just bought/2}	[fiat panda/81]	Paris Gray just bought fiat panda.
612	1292	34	[The cheeseburger/71]	{is bought by/2}	[James Williams/34]	The cheeseburger is bought by James Williams too.
612	2512	34	[The nasty flu/87]	{is discovered by/16}	[him/34]	The nasty flu is discovered by him.
612	2545	34	[G. Wolf/26]	{got/18}	[the bad cold/87]	G. Wolf got the bad cold.
612	1297	34	[The balloons/129]	{are acquired by/2}	[Dr. Williams/34]	The balloons are acquired by Dr. Williams.
612	1306	34	[Panda/81]	{is bought by/2}	[him/34]	Panda is bought by him too.
612	621	34	[Paris Gray/40]	{goes around with/9}	[such means of transportation/81]	Paris Gray goes around with such means of transportation.
612	2393	34	[The hamburger/71]	{is produced by/20}	[such employee/40]	The hamburger is produced by such employee.
612	405	34	[Ricky/6]	{is eating/8}	[it/71]	Ricky is eating it.
612	1266	34	[That aliment/71]	{is acquired by/2}	[Miss Gray/40]	That aliment is acquired by Miss Gray.
612	16	34	[Dr. Williams/34]	{inhabits in/3}	[the most important californian city/44]	Dr. Williams inhabits in the most important californian city.
613	1860	80	[Kim Cox/31]	{buys/2}	[a two-wheeled motor vehicle/80]	Kim Cox buys a two-wheeled motor vehicle.
613	2712	80	[That doctor/31]	{uses to play with/1}	[Gary/105]	That doctor uses to play with Gary.
613	1366	80	[A motorbike/80]	{is acquired by/2}	[Christie/27]	A motorbike is acquired by Christie.
613	1380	80	[Some chew toys/119]	{are bought by/2}	[that patient/27]	Some chew toys are bought by that patient too.
613	1718	80	[They/119]	{are bought by/2}	[Professor GarywWashington/18]	They are bought by Professor GarywWashington too.
613	796	80	[Catherine Kant/41]	{drives/9}	[the motorcycle/80]	Catherine Kant drives the motorcycle.
613	395	80	[A burger/71]	{is eaten by/8}	[that worker/41]	A burger is eaten by that worker.
613	733	80	[A two-wheeled motor vehicle/80]	{is driven by/9}	[R. Allen/6]	A two-wheeled motor vehicle is driven by R. Allen.
613	2140	80	[Such boy/6]	{follows/6}	[a ML class/52]	Such boy follows a ML class.
613	2350	80	[Kant/41]	{develops/20}	[the motorcycle/80]	Kant develops the motorcycle.
613	769	80	[That means of transportation/80]	{is drilen by/9}	[Gary Washington/18]	That means of transportation is drilen by Gary Washington.
613	2199	80	[That lecturer/18]	{authors/7}	[Dynamical Systems book/48]	That lecturer authors Dynamical Systems book.
613	1729	80	[The boomerang/125]	{is acquired by/2}	[him/18]	The boomerang is acquired by him.
613	1704	80	[A motorbike/80]	{is bought by/2}	[that teacher/18]	A motorbike is bought by that teacher too.
613	2880	80	[Such lecturer/18]	{uses to play with/1}	[cat Gary/105]	Such lecturer uses to play with cat Gary.
613	1184	80	[The motorbike/80]	{is acquired by/2}	[Kant/41]	The motorbike is acquired by Kant.
613	19	80	[Los Angeles/44]	{is the home town of/3}	[that employee/41]	Los Angeles is the home town of that employee.
613	1198	80	[Chew toys/119]	{are bought by/2}	[her/41]	Chew toys are bought by her.
613	2367	80	[She/41]	{produces/20}	[a hamburger/71]	She produces a hamburger.
613	2754	80	[Such employee/41]	{plays with/1}	[Gary/105]	Such employee plays with Gary.
613	850	80	[The motorbike/80]	{is driven by/9}	[Christxe/27]	The motorbike is driven by Christxe.
613	2560	80	[That patient/27]	{has/18}	[a fever/87]	That patient has a fever.
613	1548	80	[Richard Allen/6]	{got/2}	[a motorbike/80]	Richard Allen got a motorbike.
613	3737	80	[He/6]	{prepares for/25}	[a written test/121]	He prepares for a written test.
613	3743	80	[That exam/121]	{is required in/26}	[the Machine Learning course/52]	That exam is required in the Machine Learning course.
614	84	42	[Linda/5]	{is on visit in/11}	[Rome/42]	Linda is on visit in Rome.
614	22	42	[Elizabeth Harris/21]	{lives in/3}	[that urban center/42]	Elizabeth Harris lives in that urban center.
614	21	42	[Rome/42]	{is the home town of/3}	[Catherine Kant/28]	Rome is the home town of Catherine Kant too.
614	121	42	[Jaguars/85]	{are registered in/10}	[that urban center/42]	Jaguars are registered in that urban center.
614	699	42	[Patsy/36]	{drives/9}	[such meanss of transport/85]	Patsy drives such meanss of transport.
614	3218	42	[Such employee/36]	{plays with/1}	[Siena/107]	Such employee plays with Siena.
614	1011	42	[Miss perez/36]	{buys/2}	[the balls/129]	Miss perez buys the balls.
614	2421	42	[That worker/36]	{develops/20}	[them/129]	That worker develops them.
614	2453	42	[The Computer Science Department/57]	{is located in/19}	[Rome/42]	The Computer Science Department is located in Rome.
614	2246	42	[A Computer Science Faculty/57]	{provides/22}	[the AI class/54]	A Computer Science Faculty provides the AI class.
614	2452	42	[The software engineering company/63]	{has headquarter in/19}	[the Italian capital city/42]	The software engineering company has headquarter in the Italian capital city.
615	3364	108	[G. Wolf/26]	{plays with/1}	[the big wild feline/108]	G. Wolf plays with the big wild feline.
615	1905	108	[Such ill person/26]	{just bought/2}	[the jaguar/86]	Such ill person just bought the jaguar.
615	1900	108	[That patient/26]	{has got/2}	[some chewable toys/119]	That patient has got some chewable toys too.
615	3007	108	[Ben Cook/11]	{plays with/1}	[a jaguar/108]	Ben Cook plays with a jaguar.
615	2127	108	[He/11]	{follows/6}	[ML lectures/53]	He follows ML lectures.
615	2229	108	[That boy/11]	{just registered in/13}	[an Economic and Finance Faculty/62]	That boy just registered in an Economic and Finance Faculty.
615	2074	108	[A book of Probability Theory/50]	{is studied by/4}	[him/11]	A book of Probability Theory is studied by him.
615	3708	108	[That student/11]	{prepares for/25}	[the practical tests/123]	That student prepares for the practical tests.
615	2839	108	[Professor Gray/22]	{uses to play with/1}	[the jaguar/108]	Professor Gray uses to play with the jaguar.
615	2755	108	[Cathy/41]	{uses to play with/1}	[such pet/108]	Cathy uses to play with such pet too.
615	2713	108	[Kimberly Cox/31]	{played with/1}	[a jaguar/108]	Kimberly Cox played with a jaguar too.
615	3626	108	[The balloon/128]	{is chased by/0}	[it/108]	The balloon is chased by it.
615	1191	108	[A footballs/128]	{is acquired by/2}	[Kant/41]	A footballs is acquired by Kant.
615	3536	108	[A jaguar/108]	{is eating/8}	[chew toys/119]	A jaguar is eating chew toys.
616	2917	110	[Linda/5]	{plays with/1}	[a panda bear/110]	Linda plays with a panda bear.
616	661	110	[The motorbike/80]	{is driven by/9}	[that scholar/5]	The motorbike is driven by that scholar.
616	895	110	[Anderson/30]	{goes around with/9}	[that means of transport/80]	Anderson goes around with that means of transport too.
616	195	110	[Such ill person/30]	{is eating/8}	[a burger/71]	Such ill person is eating a burger.
616	245	110	[Kimberly Cox/31]	{eats/8}	[the hamburger/71]	Kimberly Cox eats the hamburger too.
616	3550	110	[A pet-food/118]	{is eaten by/8}	[a panda/110]	A pet-food is eaten by a panda too.
616	2273	110	[Mr. Jeffrey Phillips/35]	{produces/20}	[the food for pet/118]	Mr. Jeffrey Phillips produces the food for pet.
616	1427	110	[Such worker/35]	{has got/2}	[some footballs/129]	Such worker has got some footballs.
616	3085	110	[Beth/21]	{plays with/1}	[a panda bear/110]	Beth plays with a panda bear.
616	2833	110	[Lady Anderson/30]	{played with/1}	[such pet/110]	Lady Anderson played with such pet too.
616	3650	110	[Some balloons/129]	{are chased by/0}	[such beast/110]	Some balloons are chased by such beast.
616	3253	110	[Mr. Jeffrey Phillips/35]	{plays with/1}	[it/110]	Mr. Jeffrey Phillips plays with it.
616	2728	110	[Kimberly Cox/31]	{played with/1}	[a panda bear/110]	Kimberly Cox played with a panda bear too.
617	2212	51	[The quantum mechanics notes/51]	{were written by/7}	[Mary Garcia/20]	The quantum mechanics notes were written by Mary Garcia.
617	431	51	[Prof. Garcia/20]	{is eating/8}	[pizzas/69]	Prof. Garcia is eating pizzas.
617	1785	51	[Such food/69]	{are acquired by/2}	[S. Smith/7]	Such food are acquired by S. Smith.
617	3168	51	[Such scholar/7]	{played with/1}	[dog mat/98]	Such scholar played with dog mat.
617	2052	51	[Quantum Mechanics notes/51]	{are studied by/4}	[sarah/7]	Quantum Mechanics notes are studied by sarah.
617	76	51	[She/7]	{is a visiting student in/11}	[The French capital/46]	She is a visiting student in The French capital.
617	1789	51	[A ball/128]	{is bought by/2}	[her/7]	A ball is bought by her.
618	2480	93	[Analgesics/93]	{are assumed by/23}	[Daniel/29]	Analgesics are assumed by Daniel.
618	2557	93	[That ill person/29]	{has/18}	[a nasty cough/88]	That ill person has a nasty cough.
618	2492	93	[Gary Washington/33]	{provides prescription of/15}	[painkillers/93]	Gary Washington provides prescription of painkillers.
618	3395	93	[Such man/33]	{plays with/1}	[Linzy/99]	Such man plays with Linzy.
618	2533	93	[The analgesic drugs/93]	{treat/17}	[a nasty cough/88]	The analgesic drugs treat a nasty cough.
619	2481	94	[An aspirin/94]	{is assumed by/23}	[Eric/24]	An aspirin is assumed by Eric.
619	2527	94	[That drug/94]	{fights/17}	[some headaches/90]	That drug fights some headaches.
619	2490	94	[Doc. Washington/33]	{prescribes/15}	[such medicine/94]	Doc. Washington prescribes such medicine.
619	640	94	[That man/33]	{drives/9}	[a truck/78]	That man drives a truck.
619	1924	94	[The tuna kibbles/116]	{are bought by/2}	[such doctor/33]	The tuna kibbles are bought by such doctor.
619	359	94	[Such specialist/33]	{eats/8}	[the fruits/76]	Such specialist eats the fruits.
620	258	70	[S. Smith/7]	{has lunch with/8}	[maccheroni/70]	S. Smith has lunch with maccheroni.
620	1865	70	[Kimberly Cox/31]	{acquires/2}	[that aliment/70]	Kimberly Cox acquires that aliment.
620	799	70	[Kim Cox/31]	{goes arouhd with/9}	[mustang/83]	Kim Cox goes arouhd with mustang.
620	619	70	[That means of transport/83]	{is driven by/9}	[Miss Gray/40]	That means of transport is driven by Miss Gray too.
620	2865	70	[She/40]	{plays with/1}	[Mary/101]	She plays with Mary.
620	3138	70	[Eric/24]	{uses to play with/1}	[that animal/101]	Eric uses to play with that animal too.
620	428	70	[Mary Garcia/20]	{is eating/8}	[spaghetti/70]	Mary Garcia is eating spaghetti.
620	664	70	[Such lecturer/20]	{goes around with/9}	[mustang/83]	Such lecturer goes around with mustang.
620	1339	70	[The boomerang/125]	{is acquired by/2}	[that teacher/20]	The boomerang is acquired by that teacher.
620	408	70	[Mr. Eric/24]	{eats/8}	[maccheroni/70]	Mr. Eric eats maccheroni.
620	1352	70	[Such patient/24]	{just got/2}	[tuna kibbles/116]	Such patient just got tuna kibbles.
620	2481	70	[He/24]	{takes/23}	[the antipyretic/94]	He takes the antipyretic.
620	2527	70	[It/94]	{fights/17}	[some bad headaches/90]	It fights some bad headaches.
620	2514	70	[Doctor Cox/31]	{discovered/16}	[them/90]	Doctor Cox discovered them.
620	238	70	[Such woman/31]	{eats/8}	[spaghetti/70]	Such woman eats spaghetti.
620	2718	70	[That doctor/31]	{plays with/1}	[Mary/101]	That doctor plays with Mary.
620	3527	70	[Such pet/101]	{is eating/8}	[tuna kibbles/116]	Such pet is eating tuna kibbles.
620	3159	70	[Sarah/7]	{uses to play with/1}	[such beast/101]	Sarah uses to play with such beast.
620	3573	70	[Such pet/101]	{chases/0}	[the boomerang/125]	Such pet chases the boomerang.
620	2381	70	[Paris/40]	{producev/20}	[pasta/70]	Paris producev pasta.
620	2378	70	[She/40]	{produces/20}	[the boomerang/125]	She produces the boomerang too.
620	1283	70	[Such worker/40]	{acquires/2}	[mustang/83]	Such worker acquires mustang.
620	1881	70	[It/83]	{is bought by/2}	[Doctor Cox/31]	It is bought by Doctor Cox too.
620	1361	70	[Such means of transportation/83]	{is acquired by/2}	[Eric/24]	Such means of transportation is acquired by Eric too.
620	528	70	[Pasta/70]	{is eaten by/8}	[Miss Gray/40]	Pasta is eaten by Miss Gray.
621	3637	127	[Sticks/127]	{are chased by/0}	[cat gary/105]	Sticks are chased by cat gary.
621	3258	127	[Dayny/17]	{plays with/1}	[such pet/105]	Dayny plays with such pet.
622	2668	38	[Uncle John/38]	{played with/1}	[cathy cat/106]	Uncle John played with cathy cat.
622	2430	38	[The boomerang/125]	{is produced by/20}	[that employee/38]	The boomerang is produced by that employee.
622	1937	38	[Such toy/125]	{is acquired by/2}	[Doc. Washington/33]	Such toy is acquired by Doc. Washington.
622	2445	38	[John Lee/38]	{produces/20}	[a burger/71]	John Lee produces a burger.
622	2444	38	[Uncle John/38]	{produces/20}	[a muscle car/83]	Uncle John produces a muscle car too.
622	862	38	[Miss Nancy/23]	{drives/9}	[such means of transport/83]	Miss Nancy drives such means of transport.
622	2569	38	[She/23]	{is affected by/18}	[a backache/91]	She is affected by a backache.
622	1417	38	[The boomerang/125]	{is bought by/2}	[Mr. Lee/38]	The boomerang is bought by Mr. Lee.
622	1781	38	[Professor Harris/21]	{has got/2}	[it/125]	Professor Harris has got it too.
622	1599	38	[Such toy/125]	{is acquired by/2}	[Nancy Carter/23]	Such toy is acquired by Nancy Carter too.
622	1235	38	[Paris/1]	{has got/2}	[it/125]	Paris has got it too.
622	3668	38	[Such toy/125]	{is chased by/0}	[cath/106]	Such toy is chased by cath.
622	4	38	[New York/43]	{is the home town of/3}	[Mr. Lee/38]	New York is the home town of Mr. Lee.
622	7	38	[Gary Washington/33]	{usually lives in/3}	[that urban center/43]	Gary Washington usually lives in that urban center too.
622	3403	38	[Such specialist/33]	{plays with/1}	[lady cath/106]	Such specialist plays with lady cath.
622	1413	38	[The muscle car/83]	{is acquired by/2}	[Mr. Lee/38]	The muscle car is acquired by Mr. Lee.
622	1595	38	[Miss Carter/23]	{acquires/2}	[it/83]	Miss Carter acquires it too.
622	1597	38	[The food for pet/118]	{is bought by/2}	[her/23]	The food for pet is bought by her too.
622	1935	38	[Doc. Waxhington/33]	{acquires/2}	[it/118]	Doc. Waxhington acquires it too.
622	2492	38	[That medic/33]	{prescribes/15}	[analgesics/93]	That medic prescribes analgesics.
622	175	38	[John Lme/38]	{has lunch with/8}	[the burger/71]	John Lme has lunch with the burger.
622	2429	38	[Such worker/38]	{develops/20}	[the food for pet/118]	Such worker develops the food for pet.
622	1415	38	[It/118]	{is bought by/2}	[John Lee/38]	It is bought by John Lee.
622	1779	38	[Elizabeth/21]	{buys/2}	[it/118]	Elizabeth buys it too.
622	709	38	[John Lee/38]	{drives/9}	[mustang/83]	John Lee drives mustang.
623	2452	63	[A software consulting company/63]	{is located in/19}	[the Italian capital city/42]	A software consulting company is located in the Italian capital city.
623	2269	63	[Catherine Kant/41]	{has a job in/21}	[a software engineering company/63]	Catherine Kant has a job in a software engineering company.
623	2357	63	[Some burgers/72]	{are produced by/20}	[such worker/41]	Some burgers are produced by such worker.
624	291	69	[Neapolitan pizzas/69]	{are eaten by/8}	[James/34]	Neapolitan pizzas are eaten by James.
624	2495	69	[He/34]	{prescribes/15}	[painkillers/93]	He prescribes painkillers.
624	2465	69	[Cath/28]	{takes/23}	[those medicines/93]	Cath takes those medicines.
624	2530	69	[They/93]	{cure/17}	[the backache/91]	They cure the backache.
624	1291	69	[J. Williams/34]	{just bought/2}	[some new york pizzas/69]	J. Williams just bought some new york pizzas.
624	441	69	[They/69]	{are eaten by/8}	[James/0]	They are eaten by James.
624	695	69	[That boy/0]	{drives/9}	[some cars/79]	That boy drives some cars.
624	3724	69	[Practical tests/123]	{are prepared by/25}	[him/0]	Practical tests are prepared by him.
624	1077	69	[That boy/0]	{just got/2}	[the food for pet/118]	That boy just got the food for pet.
624	3485	69	[It/118]	{is eaten by/8}	[Beth/97]	It is eaten by Beth.
624	1941	69	[Neapolitan pizzas/69]	{are acsuired by/2}	[Daniel/17]	Neapolitan pizzas are acsuired by Daniel.
624	2203	69	[He/17]	{authors/7}	[Dynamical Systems book/48]	He authors Dynamical Systems book.
624	2223	69	[That teacher/17]	{is full professor at/12}	[the Faculty of Electronics/58]	That teacher is full professor at the Faculty of Electronics.
624	211	69	[That professor/17]	{is eating/8}	[some Neapolitan pizzas/69]	That professor is eating some Neapolitan pizzas.
624	776	69	[Some cars/79]	{are driven by/9}	[that teacher/17]	Some cars are driven by that teacher.
624	1270	69	[Those meanss of transport/79]	{are bought by/2}	[Paris/40]	Those meanss of transport are bought by Paris.
624	839	69	[Miss Kant/28]	{drives/9}	[them/79]	Miss Kant drives them.
624	1244	69	[Some trucks/79]	{are acquired by/2}	[such patient/28]	Some trucks are acquired by such patient.
624	531	69	[Miss Gray/40]	{has lunch with/8}	[pizzas with cheese/69]	Miss Gray has lunch with pizzas with cheese.
624	1057	69	[They/69]	{are bought by/2}	[big James/0]	They are bought by big James.
624	2390	69	[Miss Gray/40]	{produces/20}	[such food/69]	Miss Gray produces such food.
624	1271	69	[Balls/129]	{are acquired by/2}	[her/40]	Balls are acquired by her.
624	2377	69	[A food for pet/118]	{is developed by/20}	[such employee/40]	A food for pet is developed by such employee.
624	2386	69	[Cams/79]	{are developed by/20}	[Paris Gray/40]	Cams are developed by Paris Gray too.
624	1296	69	[Dr. Williams/34]	{gkt/2}	[trucks/79]	Dr. Williams gkt trucks.
625	2566	90	[Mister Simmons/24]	{has/18}	[the terrible headaches/90]	Mister Simmons has the terrible headaches.
625	2499	90	[Doctor Gary Washington/33]	{discovered/16}	[them/90]	Doctor Gary Washington discovered them.
625	3388	90	[That doctor/33]	{uses to play with/1}	[the hound called Brian/102]	That doctor uses to play with the hound called Brian.
625	361	90	[Pizzas/69]	{are eaten by/8}	[Doctor Gary Washington/33]	Pizzas are eaten by Doctor Gary Washington.
625	2532	90	[The painkillers/93]	{treat/17}	[bad headaches/90]	The painkillers treat bad headaches.
625	2483	90	[Mr. Eric/24]	{assumes/23}	[some analgesics/93]	Mr. Eric assumes some analgesics.
625	3136	90	[Eric/24]	{uses to play with/1}	[Brian/102]	Eric uses to play with Brian.
626	2080	52	[G. Hall/14]	{follows/6}	[the Machine Learning class/52]	G. Hall follows the Machine Learning class.
626	2025	52	[ML bcoks/49]	{are studied by/4}	[that scholar/14]	ML bcoks are studied by that scholar.
626	2210	52	[Elizabeth Harris/21]	{is the author of/7}	[those volumes/49]	Elizabeth Harris is the author of those volumes.
626	3743	52	[The written part/121]	{is required in/26}	[a ml uourse/52]	The written part is required in a ml uourse.
626	3685	52	[The written test/121]	{is prepared by/25}	[George Hall/14]	The written test is prepared by George Hall.
626	2248	52	[The Machine Learning course/52]	{is offered by/22}	[the School of Computer Science/57]	The Machine Learning course is offered by the School of Computer Science.
626	2453	52	[A School of CS/57]	{has main seat in/19}	[Rome/42]	A School of CS has main seat in Rome.
626	2174	52	[Elizabeth Harris/21]	{teaches/5}	[a Machine Learning course/52]	Elizabeth Harris teaches a Machine Learning course.
626	1773	52	[That teacher/21]	{got/2}	[an auto/78]	That teacher got an auto.
626	2319	52	[Mat/37]	{produces/20}	[a car/78]	Mat produces a car.
627	3009	11	[Ben Cook/11]	{plays with/1}	[a wolf/111]	Ben Cook plays with a wolf.
627	3135	11	[Mr. Eric/24]	{plays with/1}	[it/111]	Mr. Eric plays with it too.
627	2075	11	[Mr. Cooke/11]	{studies/4}	[dynamical systems book/48]	Mr. Cooke studies dynamical systems book.
627	2215	11	[Mike Turner/19]	{is the author of/7}	[that volume/48]	Mike Turner is the author of that volume.
627	1103	11	[A pet-food/118]	{is bought by/2}	[benjamin cooke/11]	A pet-food is bought by benjamin cooke.
627	2429	11	[It/118]	{is developed by/20}	[John Lee/38]	It is developed by John Lee.
627	1467	11	[That food/118]	{is bought by/2}	[Doctor Ross/32]	That food is bought by Doctor Ross.
627	3555	11	[It/118]	{is eaten by/8}	[the wolf/111]	It is eaten by the wolf.
627	1104	11	[Ben cook/11]	{got/2}	[bmw/82]	Ben cook got bmw.
627	1091	11	[That scholar/11]	{buys/2}	[some beef steaks/74]	That scholar buys some beef steaks too.
627	1403	11	[J. Lee/38]	{buys/2}	[them/74]	J. Lee buys them too.
627	1415	11	[Such employee/38]	{got/2}	[the food for pet/118]	Such employee got the food for pet too.
627	1831	11	[It/118]	{is bought by/2}	[Mike Turner/19]	It is bought by Mike Turner too.
627	47	11	[Ben/11]	{is a visiting student in/11}	[the most important californian city/44]	Ben is a visiting student in the most important californian city.
627	123	11	[Bmw/82]	{has been licensed in/10}	[such urban center/44]	Bmw has been licensed in such urban center.
627	2462	11	[The School of Mathematics/61]	{has headquarter in/19}	[the most important californian city/44]	The School of Mathematics has headquarter in the most important californian city.
627	2125	11	[A Machine Learning course/52]	{is followed by/6}	[Ben/11]	A Machine Learning course is followed by Ben.
627	2184	11	[Prof. Turner/19]	{presents/5}	[it/52]	Prof. Turner presents it.
627	3743	11	[A written part/121]	{is required in/26}	[that class/52]	A written part is required in that class.
627	2238	11	[A Math School/61]	{offers/22}	[a ML class/52]	A Math School offers a ML class.
627	1087	11	[Ben/11]	{just bought/2}	[a ball/128]	Ben just bought a ball.
627	197	11	[That student/11]	{eats/8}	[some beef steaks/74]	That student eats some beef steaks.
627	167	11	[John Lee/38]	{has lunch with/8}	[such aliments/74]	John Lee has lunch with such aliments too.
627	809	11	[Benjamin Cooke/11]	{goes around with/9}	[bmw station wagon/82]	Benjamin Cooke goes around with bmw station wagon.
627	3705	11	[That student/11]	{prepares for/25}	[a written eyam/121]	That student prepares for a written eyam.
628	2246	57	[The Artificial Intelligence course/54]	{is offered by/22}	[a Computer Science Faculty/57]	The Artificial Intelligence course is offered by a Computer Science Faculty.
628	2453	57	[A Computer Science Department/57]	{has main seat in/19}	[the Italian capital city/42]	A Computer Science Department has main seat in the Italian capital city.
628	121	57	[Jaguars/85]	{have been licensed in/10}	[Rome/42]	Jaguars have been licensed in Rome.
628	54	57	[J. Johnson/0]	{is on visit in/11}	[the Italian capital city/42]	J. Johnson is on visit in the Italian capital city.
628	22	57	[Elizabeth/21]	{inhabits in/3}	[such urban center/42]	Elizabeth inhabits in such urban center.
628	2209	57	[A book of Probability Theory/50]	{was written by/7}	[that professor/21]	A book of Probability Theory was written by that professor.
629	2267	65	[Linda/39]	{works in/21}	[a mechanical small company/65]	Linda works in a mechanical small company.
629	2941	65	[She/39]	{played with/1}	[cath/106]	She played with cath.
629	3506	65	[The chew toys/119]	{axe eaten by/8}	[cathy cat/106]	The chew toys axe eaten by cathy cat.
629	3298	65	[Christy/27]	{playi with/1}	[such pet/106]	Christy playi with such pet.
629	1388	65	[A Neapolitan pizza/68]	{is bought by/2}	[Miss House/27]	A Neapolitan pizza is bought by Miss House.
629	2461	65	[The mechanical small company/65]	{has headquarter in/19}	[The French capital/46]	The mechanical small company has headquarter in The French capital.
629	82	65	[Charlie/4]	{is on visit in/11}	[Paris/46]	Charlie is on visit in Paris.
629	1985	65	[Such boy/4]	{buys/2}	[a muscle car/83]	Such boy buys a muscle car.
629	2340	65	[Miss Scott/39]	{develops/20}	[such means of transportation/83]	Miss Scott develops such means of transportation.
630	683	82	[Miss Anderson/12]	{drives/9}	[bmw station wagon/82]	Miss Anderson drives bmw station wagon.
630	1142	82	[That girl/12]	{just got/2}	[the steak/73]	That girl just got the steak.
630	154	82	[Paris Gray/22]	{eats/8}	[that aliment/73]	Paris Gray eats that aliment.
630	2197	82	[A Probability Theory book/50]	{was written by/7}	[such lecturer/22]	A Probability Theory book was written by such lecturer.
630	2015	82	[She/22]	{just bought/2}	[the boomerang/125]	She just bought the boomerang.
630	782	82	[Phillips/35]	{is driving/9}	[bmw station wagon/82]	Phillips is driving bmw station wagon.
630	3252	82	[He/35]	{played with/1}	[Mat/98]	He played with Mat.
630	1936	82	[Doc. Washington/33]	{got/2}	[bmw station wagon/82]	Doc. Washington got bmw station wagon.
630	2491	82	[That medic/33]	{provides prescription of/15}	[antimicrobial drugs/92]	That medic provides prescription of antimicrobial drugs.
630	575	82	[Paris Gray/22]	{goes around with/9}	[bmw/82]	Paris Gray goes around with bmw.
630	2000	82	[That lecturer/22]	{got/2}	[a steak/73]	That lecturer got a steak.
630	14	82	[She/22]	{lives in/3}	[The French capital/46]	She lives in The French capital.
630	94	82	[Miss Anderson/12]	{is on visit in/11}	[such urban center/46]	Miss Anderson is on visit in such urban center.
630	1442	82	[Mr. Jeffrey Phillips/35]	{buys/2}	[bmw station wagon/82]	Mr. Jeffrey Phillips buys bmw station wagon.
630	638	82	[Gary Washington/33]	{goes around with/9}	[that means of transport/82]	Gary Washington goes around with that means of transport.
630	1924	82	[Such specialist/33]	{acquires/2}	[kibbles/116]	Such specialist acquires kibbles.
630	1144	82	[Such food/116]	{are bought by/2}	[Virginia Anderson/12]	Such food are bought by Virginia Anderson too.
630	1664	82	[They/116]	{are bought by/2}	[Dan/29]	They are bought by Dan too.
630	1676	82	[Bmw station wagon/82]	{is acquired by/2}	[such ill person/29]	Bmw station wagon is acquired by such ill person too.
630	3042	82	[He/29]	{played with/1}	[Mat/98]	He played with Mat.
630	2554	82	[The pain in the back/91]	{is what affects/18}	[him/29]	The pain in the back is what affects him.
630	2479	82	[Antibiotics/92]	{are assumed by/23}	[such patient/29]	Antibiotics are assumed by such patient.
630	2520	82	[Such drugs/92]	{cure/17}	[the pain in the back/91]	Such drugs cure the pain in the back.
630	2014	82	[Bmw station wagon/82]	{is bought by/2}	[Paris/22]	Bmw station wagon is bought by Paris.
630	2175	82	[DP lectures/56]	{are taught/5}	[her/22]	DP lectures are taught her.
631	1030	16	[George Hall/16]	{just got/2}	[a fruit/75]	George Hall just got a fruit.
631	3307	16	[Mr. Hall/16]	{played with/1}	[Charlie/95]	Mr. Hall played with Charlie.
631	3412	16	[Robert/25]	{plays with/1}	[such beast/95]	Robert plays with such beast too.
631	1047	16	[George Hall/16]	{just bought/2}	[the expensive car/86]	George Hall just bought the expensive car.
631	2220	16	[Some Quantum Mechanics notes/51]	{were written by/7}	[such lecturer/16]	Some Quantum Mechanics notes were written by such lecturer.
631	2040	16	[Brown/10]	{is reading/4}	[those texts/51]	Brown is reading those texts.
631	1037	16	[Professor Hall/16]	{just bought/2}	[some tennis balls/129]	Professor Hall just bought some tennis balls.
631	2165	16	[Such lecturer/16]	{presents/5}	[Design Patterns classes/56]	Such lecturer presents Design Patterns classes.
631	2257	16	[A Faculty of Physics/60]	{offers/22}	[such courses/56]	A Faculty of Physics offers such courses.
631	2099	16	[Such lectures/56]	{are followed by/6}	[Brown/10]	Such lectures are followed by Brown.
631	113	16	[Miss Brown/10]	{is on vhsit in/11}	[the most important californian city/44]	Miss Brown is on vhsit in the most important californian city.
631	3681	16	[That girl/10]	{prepares for/25}	[a written test/121]	That girl prepares for a written test.
631	1043	16	[Professor G. Hall/16]	{acquires/2}	[a desiccated food/120]	Professor G. Hall acquires a desiccated food.
631	1199	16	[Kant/41]	{got/2}	[it/120]	Kant got it too.
631	965	16	[Robert Reed/25]	{just bought/2}	[such food/120]	Robert Reed just bought such food too.
631	233	16	[That patient/25]	{has lunch with/8}	[the fresh fruit/75]	That patient has lunch with the fresh fruit.
631	824	16	[The expensive car/86]	{is driven by/9}	[Professor Hall/16]	The expensive car is driven by Professor Hall.
631	253	16	[George Hall/16]	{is eating/8}	[a fresh fruit/75]	George Hall is eating a fresh fruit.
631	1446	16	[Kevin Ross/32]	{has got/2}	[that aliment/75]	Kevin Ross has got that aliment.
631	303	16	[It/75]	{is eaten by/8}	[Donna Brown/10]	It is eaten by Donna Brown.
631	1635	16	[The balls/129]	{are acquired by/2}	[such scholar/10]	The balls are acquired by such scholar.
631	1453	16	[K. Ross/32]	{has got/2}	[such toys/129]	K. Ross has got such toys too.
631	2576	16	[Professor G. Hall/16]	{counsels/14}	[Brown/10]	Professor G. Hall counsels Brown.
631	1641	16	[That girl/10]	{just got/2}	[a desiccated food/120]	That girl just got a desiccated food.
631	18	16	[Brown/10]	{inhabits in/3}	[the most important californian city/44]	Brown inhabits in the most important californian city.
632	3683	10	[The practical test/124]	{is prepared by/25}	[Donna/10]	The practical test is prepared by Donna.
632	3744	10	[Machine Learning lectures/53]	{require/26}	[such exam/124]	Machine Learning lectures require such exam.
632	2097	10	[Donna Brown/10]	{attends/6}	[them/53]	Donna Brown attends them.
632	2239	10	[The Department of Mathematics/61]	{provides/22}	[such lectures/53]	The Department of Mathematics provides such lectures.
632	1628	10	[The fresh fruit/75]	{is acquired by/2}	[Donna/10]	The fresh fruit is acquired by Donna.
632	3174	10	[Such girl/10]	{uses to play with/1}	[gary/105]	Such girl uses to play with gary.
632	3405	10	[Robert/25]	{plays with/1}	[that pet/105]	Robert plays with that pet too.
632	110	10	[Miss Brown/10]	{is a visiting student in/11}	[Sienna/45]	Miss Brown is a visiting student in Sienna.
632	124	10	[Some muscle cars/84]	{are registered in/10}	[it/45]	Some muscle cars are registered in it.
632	561	10	[Such vehicles/84]	{are driven by/9}	[Caesar/37]	Such vehicles are driven by Caesar.
632	2311	10	[He/37]	{produces/20}	[a balloon/128]	He produces a balloon.
632	957	10	[Robert Reed/25]	{acquires/2}	[it/128]	Robert Reed acquires it.
632	2040	10	[Quantum Mechanics theory articles/51]	{are studied by/4}	[Donna/10]	Quantum Mechanics theory articles are studied by Donna.
632	2216	10	[Those books/51]	{were written by/7}	[Michael Turner/19]	Those books were written by Michael Turner.
632	2183	10	[That teacher/19]	{teaches/5}	[the ML classes/53]	That teacher teaches the ML classes.
632	1640	10	[Chewable toys/119]	{are acquired by/2}	[Donna/10]	Chewable toys are acquired by Donna.
632	1822	10	[Prof. Turner/19]	{just got/2}	[them/119]	Prof. Turner just got them too.
632	303	10	[Donna Brown/10]	{is eating/8}	[the fruit/75]	Donna Brown is eating the fruit.
632	233	10	[The fresh fruit/75]	{is eaten by/8}	[Robert/25]	The fresh fruit is eaten by Robert too.
632	2485	10	[Such patient/25]	{takes/23}	[the antibiotics/92]	Such patient takes the antibiotics.
632	2494	10	[James/34]	{provides prescription of/15}	[those medicines/92]	James provides prescription of those medicines.
632	678	10	[Donna/10]	{is driving/9}	[muscle cars/84]	Donna is driving muscle cars.
632	1289	10	[James/34]	{has got/2}	[those meanss of transportation/84]	James has got those meanss of transportation.
632	570	10	[That specialist/34]	{goes around with/9}	[such meanss of transportation/84]	That specialist goes around with such meanss of transportation.
632	1627	10	[Such meanss of transportation/84]	{are bought by/2}	[Miss Brown/10]	Such meanss of transportation are bought by Miss Brown.
633	2240	58	[A Department of Electronics/58]	{provides/22}	[the Business course/55]	A Department of Electronics provides the Business course.
633	2118	58	[Miss Smith/7]	{attends/6}	[a Business class/55]	Miss Smith attends a Business class.
633	2166	58	[Professor G. Hall/16]	{is teaching/5}	[such lecture/55]	Professor G. Hall is teaching such lecture.
633	2233	58	[Miss Smith/7]	{is enrolled in/13}	[a Department of Electronics/58]	Miss Smith is enrolled in a Department of Electronics.
633	265	58	[Sarah/7]	{eats/8}	[a burger/71]	Sarah eats a burger.
633	1656	58	[Such aliment/71]	{is acquired by/2}	[Daniel Moore/29]	Such aliment is acquired by Daniel Moore.
633	1671	58	[Such ill person/29]	{acquires/2}	[a jaguar/86]	Such ill person acquires a jaguar too.
633	3027	58	[He/29]	{uses to play with/1}	[cat Gary/105]	He uses to play with cat Gary.
633	2458	58	[The Department of Electronics/58]	{has headquarter in/19}	[big apple/43]	The Department of Electronics has headquarter in big apple.
633	7	58	[Gary Washington/33]	{lives in/3}	[NY/43]	Gary Washington lives in NY.
634	2193	53	[Some ML lectures/53]	{are presented by/5}	[Washington/18]	Some ML lectures are presented by Washington.
634	157	53	[That lecturer/18]	{eats/8}	[the beef steaks/74]	That lecturer eats the beef steaks.
634	2893	53	[That teacher/18]	{plays with/1}	[Tom the cat/100]	That teacher plays with Tom the cat.
634	2239	53	[A Department of Mathematics/61]	{provides/22}	[some ML lectures/53]	A Department of Mathematics provides some ML lectures.
634	2462	53	[Such department of the university/61]	{has headquarter in/19}	[Los Angeles/44]	Such department of the university has headquarter in Los Angeles.
634	2232	53	[A School of Mathematics/61]	{enrolls/13}	[Virginia Anderson/12]	A School of Mathematics enrolls Virginia Anderson.
634	2122	53	[That scholar/12]	{follows/6}	[ML lectures/53]	That scholar follows ML lectures.
634	3744	53	[The practical test/124]	{is required in/26}	[such classes/53]	The practical test is required in such classes.
634	3727	53	[Such exam/124]	{is prepared by/25}	[Virginia/12]	Such exam is prepared by Virginia.
634	1149	53	[That scholar/12]	{got/2}	[a truck/78]	That scholar got a truck.
634	2028	53	[Some Quantum Mechanics notes/51]	{are studied by/4}	[that student/12]	Some Quantum Mechanics notes are studied by that student.
634	2200	53	[Such volumes/51]	{were written by/7}	[Washington/18]	Such volumes were written by Washington.
635	2254	53	[Maohine Learning lectures/53]	{are offered by/22}	[the Dynamical systems Faculty/59]	Maohine Learning lectures are offered by the Dynamical systems Faculty.
635	2231	53	[Ward/9]	{registered in/13}	[a Department of Dynamical Systems/59]	Ward registered in a Department of Dynamical Systems.
635	2455	53	[Such faculty/59]	{is located in/19}	[Washington DC/47]	Such faculty is located in Washington DC.
635	2173	53	[Elizabeth/21]	{is teaching/5}	[Machine Learning lectures/53]	Elizabeth is teaching Machine Learning lectures.
635	2102	53	[B. Ward/9]	{attends/6}	[such classes/53]	B. Ward attends such classes.
635	1498	53	[A fruit/75]	{is acquired by/2}	[him/9]	A fruit is acquired by him.
635	2373	53	[A fresh fruit/75]	{is produced by/20}	[Catherine Kant/41]	A fresh fruit is produced by Catherine Kant.
635	3744	53	[ML classes/53]	{require/26}	[a practical part/124]	ML classes require a practical part.
635	3719	53	[B. Ward/9]	{prepares for/25}	[such test/124]	B. Ward prepares for such test.
635	3093	53	[That boy/9]	{played with/1}	[a wolf/111]	That boy played with a wolf.
635	2757	53	[Cathy/41]	{plays with/1}	[that beast/111]	Cathy plays with that beast too.
635	1193	53	[That worker/41]	{acquires/2}	[the babls/129]	That worker acquires the babls.
636	2267	65	[Linda Scott/39]	{works in/21}	[the mechanical small company/65]	Linda Scott works in the mechanical small company.
636	2928	65	[She/39]	{played with/1}	[Mary/101]	She played with Mary.
636	3180	65	[Brown/10]	{plays with/1}	[a mustang/101]	Brown plays with a mustang too.
636	110	65	[Miss Brown/10]	{is on visit in/11}	[Sienna/45]	Miss Brown is on visit in Sienna.
636	2	65	[That urban center/45]	{is the home town of/3}	[Daniel/29]	That urban center is the home town of Daniel.
637	3467	107	[Tuna kibbles/116]	{are eaten by/8}	[Siena/107]	Tuna kibbles are eaten by Siena.
637	1846	107	[Some kibbles/116]	{are acquired by/2}	[Chris/8]	Some kibbles are acquired by Chris.
637	1664	107	[They/116]	{are bought by/2}	[Daniel/29]	They are bought by Daniel too.
637	348	107	[Such ill person/29]	{has lunch with/8}	[maccheroni/70]	Such ill person has lunch with maccheroni.
637	2672	107	[J. Wiliiams/34]	{uses to play with/1}	[Siena/107]	J. Wiliiams uses to play with Siena.
637	1294	107	[Luxury cars/85]	{are bought by/2}	[that specialist/34]	Luxury cars are bought by that specialist.
637	618	107	[Paris/40]	{drives/9}	[those meanss of transportation/85]	Paris drives those meanss of transportation.
637	2798	107	[Michael Turner/19]	{played with/1}	[Siena/107]	Michael Turner played with Siena.
637	2216	107	[Quantum Mechanics books/51]	{were written by/7}	[such professor/19]	Quantum Mechanics books were written by such professor.
637	3657	107	[Siena/107]	{tries to catch/0}	[some wood sticks/127]	Siena tries to catch some wood sticks.
637	3029	107	[Daniel/29]	{uses to play with/1}	[it/107]	Daniel uses to play with it.
637	2554	107	[The terrible backache/91]	{is what affects/18}	[him/29]	The terrible backache is what affects him.
637	2987	107	[C. White/8]	{plays with/1}	[Siena/107]	C. White plays with Siena.
637	2133	107	[He/8]	{attends/6}	[the Business lecture/55]	He attends the Business lecture.
637	69	107	[Such boy/8]	{is on visit in/11}	[DC/47]	Such boy is on visit in DC.
637	2861	107	[Miss Gray/40]	{played with/1}	[Siena/107]	Miss Gray played with Siena.
637	2387	107	[That worker/40]	{produces/20}	[the kibbles/116]	That worker produces the kibbles.
637	1274	107	[She/40]	{just got/2}	[them/116]	She just got them.
637	1820	107	[Prof. Turner/19]	{got/2}	[such food/116]	Prof. Turner got such food too.
637	1300	107	[J. Williams/34]	{just bought/2}	[kibbles/116]	J. Williams just bought kibbles too.
638	2250	59	[The department of dynamical systems/59]	{offers/22}	[the Business class/55]	The department of dynamical systems offers the Business class.
638	2166	59	[Professor Hall/16]	{presents/5}	[the Business lecture/55]	Professor Hall presents the Business lecture.
638	2455	59	[A Department of Dynamical Systems/59]	{has main seat in/19}	[Washington/47]	A Department of Dynamical Systems has main seat in Washington.
638	120	59	[Panda/81]	{is registered in/10}	[the city of US government seat/47]	Panda is registered in the city of US government seat.
638	2231	59	[B. Ward/9]	{just registered in/13}	[a Department of Dynamical Systems/59]	B. Ward just registered in a Department of Dynamical Systems.
639	186	68	[The new york pizza/68]	{is eaten by/8}	[lady Anderson/30]	The new york pizza is eaten by lady Anderson.
639	2821	68	[V. Anderson/30]	{plays with/1}	[the hound called Brian/102]	V. Anderson plays with the hound called Brian.
639	376	68	[The Neapolitan pizza/68]	{is eaten by/8}	[G. Hall/14]	The Neapolitan pizza is eaten by G. Hall.
639	1414	68	[Such food/68]	{is bought by/2}	[John Lee/38]	Such food is bought by John Lee.
639	2444	68	[Mustang/83]	{is developed by/20}	[that employee/38]	Mustang is developed by that employee.
639	1778	68	[Professor Harris/21]	{just bought/2}	[the pizza with cheese/68]	Professor Harris just bought the pizza with cheese.
639	3073	68	[Such teacher/21]	{uses to play with/1}	[Brian/102]	Such teacher uses to play with Brian.
639	1770	68	[She/21]	{just got/2}	[chewable toys/119]	She just got chewable toys.
639	1765	68	[Such lecturer/21]	{acquires/2}	[the tennis balls/129]	Such lecturer acquires the tennis balls too.
639	3595	68	[Those toys/129]	{are chased by/0}	[Bqian/102]	Those toys are chased by Bqian.
639	356	68	[Gary Washington/33]	{is eating/8}	[the pizza/68]	Gary Washington is eating the pizza.
639	1926	68	[Such doctor/33]	{just bought/2}	[chewable toys/119]	Such doctor just bought chewable toys.
639	466	68	[A pizza with cheese/68]	{is eaten by/8}	[Elizabeth Harris/21]	A pizza with cheese is eaten by Elizabeth Harris.
639	998	68	[That food/68]	{is boucht by/2}	[Anderson/30]	That food is boucht by Anderson.
639	1622	68	[It/68]	{is acquired by/2}	[George Hall/14]	It is acquired by George Hall too.
639	166	68	[John Lee/38]	{is eating/8}	[it/68]	John Lee is eating it.
639	2436	68	[Such aliment/68]	{is developed by/20}	[such worker/38]	Such aliment is developed by such worker.
639	1934	68	[Doc. Washington/33]	{got/2}	[it/68]	Doc. Washington got it.
639	2490	68	[The antipyretic drug/94]	{is prescribed by/15}	[him/33]	The antipyretic drug is prescribed by him.
639	2503	68	[Such medic/33]	{discovers/16}	[the nasty cough/88]	Such medic discovers the nasty cough.
639	1921	68	[That doctor/33]	{buys/2}	[the tennis balls/129]	That doctor buys the tennis balls.
639	1933	68	[Such specialist/33]	{acquires/2}	[the muscle car/83]	Such specialist acquires the muscle car too.
640	267	74	[T-bone steaks/74]	{are eaten by/8}	[Christine House/27]	T-bone steaks are eaten by Christine House.
640	844	74	[A muscle car/83]	{is driven by/9}	[that ill person/27]	A muscle car is driven by that ill person.
640	2418	74	[That vehicle/83]	{is developed by/20}	[Miss Perez/36]	That vehicle is developed by Miss Perez.
640	853	74	[Doctor Ross/32]	{is driving/9}	[the muscle car/83]	Doctor Ross is driving the muscle car.
640	1855	74	[Chris/8]	{buys/2}	[that means of transport/83]	Chris buys that means of transport.
640	1949	74	[Danny/17]	{just got/2}	[the beef steaks/74]	Danny just got the beef steaks too.
640	1961	74	[A food for pet/118]	{is bought by/2}	[him/17]	A food for pet is bought by him too.
640	1377	74	[Christine House/27]	{just bought/2}	[t-bone steaks/74]	Christine House just bought t-bone steaks too.
640	1455	74	[Kevin Ross/32]	{has got/2}	[such food/74]	Kevin Ross has got such food too.
640	2505	74	[The backache/91]	{is discovered by/16}	[that specialist/32]	The backache is discovered by that specialist.
640	3347	74	[Such medic/32]	{played with/1}	[some domestic felines/113]	Such medic played with some domestic felines.
640	497	74	[Such doctor/32]	{eats/8}	[beef steaks/74]	Such doctor eats beef steaks.
640	2497	74	[Some antimicrobial drugs/92]	{are prescribed by/15}	[that man/32]	Some antimicrobial drugs are prescribed by that man.
640	2470	74	[Miss House/27]	{assumes/23}	[them/92]	Miss House assumes them.
640	2520	74	[Those drugs/92]	{fight/17}	[the backache/91]	Those drugs fight the backache.
640	1845	74	[The beef steaks/74]	{are bought by/2}	[chris/8]	The beef steaks are bought by chris.
640	67	74	[Christopher White/8]	{is on visit in/11}	[New York/43]	Christopher White is on visit in New York.
640	2459	74	[An Economic School/62]	{has headquarter in/19}	[that urban center/43]	An Economic School has headquarter in that urban center.
640	2262	74	[An Economic and Finance Faculty/62]	{provides/22}	[some Design Patterns classes/56]	An Economic and Finance Faculty provides some Design Patterns classes.
640	367	74	[Some steaks/74]	{are paten by/8}	[chris/8]	Some steaks are paten by chris.
640	1843	74	[Such scholar/8]	{acquires/2}	[the tennis balls/129]	Such scholar acquires the tennis balls.
640	1453	74	[They/129]	{are acquired by/2}	[Kevin Ross/32]	They are acquired by Kevin Ross too.
640	2408	74	[Patsy/36]	{produces/20}	[beef steaks/74]	Patsy produces beef steaks.
640	700	74	[She/36]	{is driving/9}	[the muscle car/83]	She is driving the muscle car.
640	772	74	[Daniel Moore/17]	{drives/9}	[that means of transportation/83]	Daniel Moore drives that means of transportation too.
641	3709	3	[T. Williams/3]	{prepares for/25}	[the written part/121]	T. Williams prepares for the written part.
641	2697	3	[That student/3]	{plays with/1}	[Mary the female mustang/101]	That student plays with Mary the female mustang.
641	2970	3	[Chief Clark/37]	{uses to play with/1}	[it/101]	Chief Clark uses to play with it too.
641	1700	3	[The new york pizza/68]	{is bought by/2}	[such worker/37]	The new york pizza is bought by such worker.
641	1522	3	[A two-wheeled motor vehicle/80]	{is acqpired by/2}	[Tom Williams/3]	A two-wheeled motor vehicle is acqpired by Tom Williams too.
641	769	3	[It/80]	{is driven by/9}	[Washington/18]	It is driven by Washington.
641	1545	3	[Tol Williams/3]	{acquires/2}	[a food for pet/118]	Tol Williams acquires a food for pet.
641	760	3	[Such boy/3]	{is driving/9}	[a motorcycle/80]	Such boy is driving a motorcycle.
641	35	3	[That scholar/3]	{is a visiting student in/11}	[LA/44]	That scholar is a visiting student in LA.
641	16	3	[James/34]	{inhabits in/3}	[it/44]	James inhabits in it.
641	2462	3	[The Math School/61]	{is located in/19}	[such city/44]	The Math School is located in such city.
641	2238	3	[A School of Mathematics/61]	{provides/22}	[a Machine Learning course/52]	A School of Mathematics provides a Machine Learning course.
641	326	3	[The Neapolitan pizza/68]	{is eaten by/8}	[Tom Williams/3]	The Neapolitan pizza is eaten by Tom Williams.
641	2063	3	[That student/3]	{carefully looks at/4}	[Dynamical Systems book/48]	That student carefully looks at Dynamical Systems book.
641	1547	3	[That scholar/3]	{has got/2}	[the boomerang/125]	That scholar has got the boomerang.
641	1911	3	[Mr. Wolf/26]	{got/2}	[the boomerang/125]	Mr. Wolf got the boomerang too.
641	3369	3	[Such patient/26]	{uses to play with/1}	[the mustang/101]	Such patient uses to play with the mustang.
641	1544	3	[The pizza with cheese/68]	{is acquired by/2}	[Tom Williams/3]	The pizza with cheese is acquired by Tom Williams.
641	2105	3	[Such boy/3]	{follows/6}	[a Machine Learning class/52]	Such boy follows a Machine Learning class.
641	3743	3	[Such lecture/52]	{requires/26}	[the written test/121]	Such lecture requires the written test.
641	2194	3	[The Machine Learning class/52]	{is presented by/5}	[Washington/18]	The Machine Learning class is presented by Washington.
641	156	3	[That teacher/18]	{eajs/8}	[a pizza with cheese/68]	That teacher eajs a pizza with cheese.
642	164	73	[A t-bone steak/73]	{is eaten by/8}	[Washington/18]	A t-bone steak is eaten by Washington.
642	2201	73	[He/18]	{is the author of/7}	[a book of Probability Theory/50]	He is the author of a book of Probability Theory.
642	2018	73	[C. White/8]	{carefully looks at/4}	[that text/50]	C. White carefully looks at that text.
642	1853	73	[He/8]	{has got/2}	[the jaguar/86]	He has got the jaguar.
642	1489	73	[Linda Scott/39]	{got/2}	[such means of transport/86]	Linda Scott got such means of transport too.
642	1870	73	[Kim Cox/31]	{just got/2}	[a beef steak/73]	Kim Cox just got a beef steak too.
642	2719	73	[That woman/31]	{played with/1}	[Charlie/95]	That woman played with Charlie.
642	3412	73	[Mr. Reed/25]	{played with/1}	[that animal/95]	Mr. Reed played with that animal too.
642	244	73	[The beef steak/73]	{is eaten by/8}	[Doctor Cox/31]	The beef steak is eaten by Doctor Cox.
642	2514	73	[Such woman/31]	{discovered/16}	[nasty headaches/90]	Such woman discovered nasty headaches.
642	2522	73	[Antibacterials/92]	{fight/17}	[them/90]	Antibacterials fight them.
642	2485	73	[The antimicrobial drugs/92]	{are assumed by/23}	[Mr. Reed/25]	The antimicrobial drugs are assumed by Mr. Reed.
642	2488	73	[Such medicines/92]	{are prescribed by/15}	[Kimberly Cox/31]	Such medicines are prescribed by Kimberly Cox.
642	374	73	[Christopher White/8]	{is eating/8}	[a steak/73]	Christopher White is eating a steak.
642	1843	73	[Tennis balls/129]	{are bought by/2}	[such student/8]	Tennis balls are bought by such student.
642	1479	73	[Such toys/129]	{are bought by/2}	[Linda Scott/39]	Such toys are bought by Linda Scott too.
642	1482	73	[Such employee/39]	{buys/2}	[the kibbles/116]	Such employee buys the kibbles too.
642	2335	73	[That food/116]	{are producedkby/20}	[that worker/39]	That food are producedkby that worker.
642	1844	73	[Chris/8]	{buys/2}	[a t-bone steak/73]	Chris buys a t-bone steak.
642	67	73	[He/8]	{is on visit in/11}	[New York/43]	He is on visit in New York.
642	2459	73	[The Department of Economy/62]	{has main seat in/19}	[big apple/43]	The Department of Economy has main seat in big apple.
642	960	73	[Rob Reed/25]	{bjys/2}	[the steak/73]	Rob Reed bjys the steak.
642	234	73	[Such aliment/73]	{is eaten by/8}	[him/25]	Such aliment is eaten by him.
642	969	73	[That ill person/25]	{buys/2}	[the expensive car/86]	That ill person buys the expensive car.
642	1480	73	[Miss Scott/39]	{has got/2}	[a t-bone steak/73]	Miss Scott has got a t-bone steak too.
643	501	69	[Some new york pizzas/69]	{are eaten by/8}	[Kevin Ross/32]	Some new york pizzas are eaten by Kevin Ross.
643	1458	69	[Chewable toys/119]	{are acquired by/2}	[that specialist/32]	Chewable toys are acquired by that specialist.
643	1468	69	[That man/32]	{got/2}	[bmw/82]	That man got bmw too.
643	1473	69	[Linda/39]	{buys/2}	[some neapolitan pizzas/69]	Linda buys some neapolitan pizzas too.
643	2337	69	[That employee/39]	{develops/20}	[the footballs/128]	That employee develops the footballs.
643	191	69	[Some pizzas/69]	{are eaten by/8}	[Virginia/30]	Some pizzas are eaten by Virginia.
643	2475	69	[Such ill person/30]	{takes/23}	[an antipyretic/94]	Such ill person takes an antipyretic.
643	381	69	[Some Neapolitan pizzas/69]	{are eaten by/8}	[George Hall/14]	Some Neapolitan pizzas are eaten by George Hall.
643	3203	69	[Such boy/14]	{plays with/1}	[Erik the cat/103]	Such boy plays with Erik the cat.
643	2825	69	[Virginia/30]	{plays with/1}	[such pet/103]	Virginia plays with such pet too.
643	1941	69	[Some pizzas with cheese/69]	{are bought by/2}	[Daniel Moore/17]	Some pizzas with cheese are bought by Daniel Moore.
643	2160	69	[Danny/17]	{is teaching/5}	[the DP lectures/56]	Danny is teaching the DP lectures.
643	2204	69	[That lecturer/17]	{wrote/7}	[some Quantum Mechanics theory articles/51]	That lecturer wrote some Quantum Mechanics theory articles.
643	2223	69	[That teacher/17]	{is tenured at/12}	[the Department of Electronics/58]	That teacher is tenured at the Department of Electronics.
643	1952	69	[Chewable toys/119]	{are acquired by/2}	[that lecturer/17]	Chewable toys are acquired by that lecturer.
643	1447	69	[Kevin Ross/32]	{just bought/2}	[new york pizzas/69]	Kevin Ross just bought new york pizzas too.
643	854	69	[Bmw staticn wagon/82]	{is driven by/9}	[such doctor/32]	Bmw staticn wagon is driven by such doctor.
643	1624	69	[That means of transportation/82]	{is acquired by/2}	[George Hall/14]	That means of transportation is acquired by George Hall.
643	2327	69	[It/82]	{is developed by/20}	[Linda/39]	It is developed by Linda.
643	872	69	[Bmw/82]	{is driven by/9}	[her/39]	Bmw is driven by her.
643	211	69	[Daniel Moore/17]	{eats/8}	[the new york pizzas/69]	Daniel Moore eats the new york pizzas.
643	1945	69	[A ball/128]	{is acquired by/2}	[such teacher/17]	A ball is acquired by such teacher.
643	1962	69	[That lecturer/17]	{got/2}	[byw/82]	That lecturer got byw too.
643	123	69	[It/82]	{is registered in/10}	[Los Angeles/44]	It is registered in Los Angeles.
643	2338	69	[Miss Scott/39]	{produces/20}	[the Neapolitan pizzas/69]	Miss Scott produces the Neapolitan pizzas.
644	2508	88	[A nasty cough/88]	{is discovered by/16}	[Doctor Ross/32]	A nasty cough is discovered by Doctor Ross.
644	1453	88	[Such medic/32]	{got/2}	[the tennis balls/129]	Such medic got the tennis balls.
644	2572	88	[A nasty cough/88]	{is what affects/18}	[MissuCarter/23]	A nasty cough is what affects MissuCarter.
644	2523	88	[Some antimicrobial drugs/92]	{cure/17}	[that disease/88]	Some antimicrobial drugs cure that disease.
645	2268	64	[A frozen food preparation business/64]	{has hired/21}	[Patsy/36]	A frozen food preparation business has hired Patsy.
645	1014	64	[Patricia Perez/36]	{buys/2}	[some kibbles/116]	Patricia Perez buys some kibbles.
645	3223	64	[Miss Perez/36]	{played with/1}	[Charlie/95]	Miss Perez played with Charlie.
645	1009	64	[A balloon/128]	{is bought by/2}	[such employee/36]	A balloon is bought by such employee.
645	1633	64	[Donna/10]	{got/2}	[that toy/128]	Donna got that toy too.
645	2456	64	[The frozen food preparation business/64]	{is located in/19}	[Siena/45]	The frozen food preparation business is located in Siena.
645	110	64	[Donna Brown/10]	{is a visiting student in/11}	[Sienna/45]	Donna Brown is a visiting student in Sienna.
646	694	0	[James Johnson/0]	{is driving/9}	[a car/78]	James Johnson is driving a car.
646	1825	0	[Michael Turner/19]	{acquires/2}	[that means of transport/78]	Michael Turner acquires that means of transport.
646	1591	0	[It/78]	{is bought by/2}	[Miss Nancy/23]	It is bought by Miss Nancy too.
646	2582	0	[Kevin Ross/32]	{mares about/24}	[that ill person/23]	Kevin Ross mares about that ill person.
646	1576	0	[She/23]	{has got/2}	[a fresh fruit/75]	She has got a fresh fruit.
646	3721	0	[The written test/121]	{is prepared by/25}	[James Johnson/0]	The written test is prepared by James Johnson.
646	3743	0	[Such exam/121]	{is required in/26}	[a ML class/52]	Such exam is required in a ML class.
646	2631	0	[J. Johnson/0]	{uses to play with/1}	[the wolp/111]	J. Johnson uses to play with the wolp.
646	2925	0	[Miss Scott/39]	{uses to play with/1}	[such beast/111]	Miss Scott uses to play with such beast too.
646	1066	0	[The rabbit kibbles/116]	{are acquired by/2}	[James Johnson/0]	The rabbit kibbles are acquired by James Johnson.
646	1586	0	[Nancy Carter/23]	{just got/2}	[them/116]	Nancy Carter just got them too.
646	1063	0	[Big james/0]	{just got/2}	[balls/129]	Big james just got balls too.
646	2343	0	[Miss Scott/39]	{develops/20}	[them/129]	Miss Scott develops them.
646	1056	0	[James/0]	{buys/2}	[the fruit/75]	James buys the fruit.
646	55	0	[Such boy/0]	{is a visiting student in/11}	[big apple/43]	Such boy is a visiting student in big apple.
646	1071	0	[That scholar/0]	{acquires/2}	[the auto/78]	That scholar acquires the auto.
646	2078	0	[Such boy/0]	{carefully looks at/4}	[a Probability Theory book/50]	Such boy carefully looks at a Probability Theory book.
646	2217	0	[Prof. Turner/19]	{authors/7}	[the book of Probability Theory/50]	Prof. Turner authors the book of Probability Theory.
646	2150	0	[J. Johnson/0]	{attends/6}	[a Machine Learning class/52]	J. Johnson attends a Machine Learning class.
646	2258	0	[A Department of Physics/60]	{offers/22}	[it/52]	A Department of Physics offers it.
646	443	0	[Big James/0]	{has lunch with/8}	[the fruit/75]	Big James has lunch with the fruit.
646	2347	0	[Such aliment/75]	{is developed by/20}	[Linda Scott/39]	Such aliment is developed by Linda Scott.
647	3686	122	[Mr. Hall/14]	{prepares for/25}	[an oral test/122]	Mr. Hall prepares for an oral test.
647	1619	122	[He/14]	{buys/2}	[the jaguar/86]	He buys the jaguar.
647	3741	122	[An AI course/54]	{requires/26}	[an oral part/122]	An AI course requires an oral part.
647	2187	122	[Mary/20]	{is teaching/5}	[an Artificial Intelligence course/54]	Mary is teaching an Artificial Intelligence course.
648	3674	126	[Erik the cat/103]	{tries to catch/0}	[the wood stick/126]	Erik the cat tries to catch the wood stick.
648	3224	126	[Patricia Perez/36]	{played with/1}	[Erik/103]	Patricia Perez played with Erik.
648	3455	126	[Charles/4]	{plays with/1}	[it/103]	Charles plays with it too.
649	1601	14	[George Hall/14]	{has got/2}	[mustangs/84]	George Hall has got mustangs.
649	1939	14	[Some muscle cars/84]	{are acquired by/2}	[Daniel Moore/17]	Some muscle cars are acquired by Daniel Moore too.
649	3686	14	[George Hall/14]	{prepares for/25}	[the oral exam/122]	George Hall prepares for the oral exam.
649	1610	14	[That boy/14]	{buys/2}	[the t-bone steak/73]	That boy buys the t-bone steak.
649	1376	14	[Christy/27]	{has got/2}	[that aliment/73]	Christy has got that aliment too.
649	3284	14	[She/27]	{plays with/1}	[small felines/113]	She plays with small felines.
649	105	14	[G. Hall/14]	{is a visiting student in/11}	[DC/47]	G. Hall is a visiting student in DC.
649	2454	14	[The agricultural company/67]	{has main seat in/19}	[Washington/47]	The agricultural company has main seat in Washington.
649	2455	14	[A Department of Dynamical Systems/59]	{has main seat in/19}	[Washington DC/47]	A Department of Dynamical Systems has main seat in Washington DC too.
649	1612	14	[George Hall/14]	{acquires/2}	[kibbles/116]	George Hall acquires kibbles.
649	2413	14	[They/116]	{are produced by/20}	[Patricia Perez/36]	They are produced by Patricia Perez.
649	1012	14	[That worker/36]	{just got/2}	[a steak/73]	That worker just got a steak.
649	1014	14	[Such employee/36]	{buys/2}	[some tuna kibbles/116]	Such employee buys some tuna kibbles too.
649	1378	14	[Christie/27]	{just bought/2}	[them/116]	Christie just bought them too.
649	384	14	[Mr. Hall/14]	{is eating/8}	[a steak/73]	Mr. Hall is eating a steak.
649	1870	14	[It/73]	{is acquired by/2}	[kim cox/31]	It is acquired by kim cox.
649	274	14	[Christine House/27]	{has lunch with/8}	[that food/73]	Christine House has lunch with that food.
649	2025	14	[The Machine Learning books/49]	{are studied by/4}	[George Hall/14]	The Machine Learning books are studied by George Hall.
649	2084	14	[Such boy/14]	{attends/6}	[lectures of Design Patterns/56]	Such boy attends lectures of Design Patterns.
649	1607	14	[The tennis ball/128]	{is bought by/2}	[that student/14]	The tennis ball is bought by that student.
649	3200	14	[Such boy/14]	{played with/1}	[the domestic felines/113]	Such boy played with the domestic felines.
649	3263	14	[Daniel Moore/17]	{plays with/1}	[those animals/113]	Daniel Moore plays with those animals too.
649	615	14	[Muscle cars/84]	{are driven by/9}	[George Hall/14]	Muscle cars are driven by George Hall.
650	3421	110	[Robert Reed/25]	{played with/1}	[the panda/110]	Robert Reed played with the panda.
650	723	110	[Robert/25]	{drivef/9}	[mustangs/84]	Robert drivef mustangs.
650	951	110	[Mr. Reed/25]	{acquires/2}	[them/84]	Mr. Reed acquires them.
650	231	110	[Such ill person/25]	{has lunch with/8}	[the Neapolitan pizzas/69]	Such ill person has lunch with the Neapolitan pizzas.
650	1135	110	[Virginia/12]	{has got/2}	[them/69]	Virginia has got them.
650	3127	110	[Such girl/12]	{plays with/1}	[a panda/110]	Such girl plays with a panda.
650	2812	110	[Turner/19]	{uses to play with/1}	[that pet/110]	Turner uses to play with that pet too.
650	2184	110	[He/19]	{presents/5}	[the ML class/52]	He presents the ML class.
650	3551	110	[Some chewable toys/119]	{are eaten by/8}	[a panda/110]	Some chewable toys are eaten by a panda.
650	1276	110	[Paris/40]	{just bought/2}	[that food/119]	Paris just bought that food.
650	1926	110	[Doctor Gary Washington/33]	{has got/2}	[them/119]	Doctor Gary Washington has got them too.
650	2491	110	[Such medic/33]	{prescribes/15}	[antibacterials/92]	Such medic prescribes antibacterials.
650	2519	110	[The antimicrobial drugs/92]	{treat/17}	[the bad headache/89]	The antimicrobial drugs treat the bad headache.
650	3650	110	[Some balls/129]	{are chased by/0}	[the panda bear/110]	Some balls are chased by the panda bear.
650	1271	110	[Those toys/129]	{are acquired by/2}	[Miss Gray/40]	Those toys are acquired by Miss Gray.
650	1265	110	[She/40]	{acquires/2}	[some new york pizzas/69]	She acquires some new york pizzas too.
650	2395	110	[Balloons/129]	{are developed by/20}	[that worker/40]	Balloons are developed by that worker.
650	2390	110	[Some Neapolitan pizzas/69]	{are produced by/20}	[her/40]	Some Neapolitan pizzas are produced by her too.
650	2875	110	[Such worker/40]	{uses to play with/1}	[a panda/110]	Such worker uses to play with a panda.
650	3400	110	[Gary Washington/33]	{plays with/1}	[it/110]	Gary Washington plays with it too.
650	1913	110	[The muscle cars/84]	{are acquired by/2}	[such medic/33]	The muscle cars are acquired by such medic.
650	1921	110	[Such doctor/33]	{buys/2}	[balls/129]	Such doctor buys balls too.
650	1817	110	[Prof. Turner/19]	{buys/2}	[such toys/129]	Prof. Turner buys such toys too.
650	2224	110	[Michael Turner/19]	{is full professor at/12}	[a Department of Mathematics/61]	Michael Turner is full professor at a Department of Mathematics.
651	846	27	[Panda/81]	{is driven by/9}	[Miss House/27]	Panda is driven by Miss House.
651	873	27	[Linda Scott/39]	{is driving/9}	[that vehicle/81]	Linda Scott is driving that vehicle too.
651	2932	27	[Such employee/39]	{uses to play with/1}	[rob/104]	Such employee uses to play with rob.
651	1379	27	[Christy/27]	{buys/2}	[fbesh fruits/76]	Christy buys fbesh fruits.
651	1613	27	[Mr. Hall/14]	{has got/2}	[those aliments/76]	Mr. Hall has got those aliments too.
651	104	27	[Such boy/14]	{is on visit in/11}	[Siena/45]	Such boy is on visit in Siena.
651	1	27	[Such city/45]	{is the home town of/3}	[that student/14]	Such city is the home town of that student.
651	2457	27	[The industrial company/66]	{has main seat in/19}	[such urban center/45]	The industrial company has main seat in such urban center.
651	2559	27	[The terrible backache/91]	{is what affects/18}	[Miss House/27]	The terrible backache is what affects Miss House.
651	1381	27	[Such ill person/27]	{just bought/2}	[a desiccated food/120]	Such ill person just bought a desiccated food.
651	3289	27	[She/27]	{played with/1}	[Robert/104]	She played with Robert.
651	1375	27	[Such ill person/27]	{acquires/2}	[some balloons/129]	Such ill person acquires some balloons.
651	1869	27	[Kijberly Cox/31]	{got/2}	[them/129]	Kijberly Cox got them too.
651	2471	27	[Analgesics/93]	{are assumed by/23}	[Christine House/27]	Analgesics are assumed by Christine House.
651	2489	27	[They/93]	{are prescribed by/15}	[Doctor Cox/31]	They are prescribed by Doctor Cox.
651	269	27	[Christine House/27]	{eats/8}	[fresh fruits/76]	Christine House eats fresh fruits.
651	1327	27	[Prof. Garcia/20]	{just got/2}	[them/76]	Prof. Garcia just got them.
651	2953	27	[Such professor/20]	{plays with/1}	[Robert/104]	Such professor plays with Robert.
651	2189	27	[A machine learning course/52]	{is taught by/5}	[such teacher/20]	A machine learning course is taught by such teacher.
651	1332	27	[Panda/81]	{is acquired by/2}	[that professor/20]	Panda is acquired by that professor.
651	1384	27	[Christie/27]	{got/2}	[that means of transport/81]	Christie got that means of transport too.
651	2336	27	[Such vehicle/81]	{is produced by/20}	[Miss Scott/39]	Such vehicle is produced by Miss Scott.
651	1479	27	[Some balls/129]	{are bought by/2}	[such worker/39]	Some balls are bought by such worker.
651	1483	27	[Miss Scott/39]	{buys/2}	[fresh fruits/76]	Miss Scott buys fresh fruits too.
651	1488	27	[Panda/81]	{is acquired by/2}	[her/39]	Panda is acquired by her too.
652	2245	55	[A CS Department/57]	{offers/22}	[the Business course/55]	A CS Department offers the Business course.
652	2234	55	[Daniel House/15]	{is enrolled in/13}	[a school of cs/57]	Daniel House is enrolled in a school of cs.
652	2181	55	[A Business class/55]	{is taught by/5}	[Turner/19]	A Business class is taught by Turner.
652	1822	55	[That lecturer/19]	{just got/2}	[chewable toys/119]	That lecturer just got chewable toys.
652	2158	55	[Dan/15]	{follows/6}	[the Business lecture/55]	Dan follows the Business lecture.
652	3742	55	[The practical parts/123]	{are required in/26}	[it/55]	The practical parts are required in it.
652	3716	55	[Such exams/123]	{are prepared by/25}	[Daniel/15]	Such exams are prepared by Daniel.
652	907	55	[The muscle car/83]	{ii driven by/9}	[that boy/15]	The muscle car ii driven by that boy.
652	1179	55	[Such scholar/15]	{has got/2}	[that means of transport/83]	Such scholar has got that means of transport.
652	2056	55	[Some Quantum Mechanics books/51]	{are studied by/4}	[Daniel House/15]	Some Quantum Mechanics books are studied by Daniel House.
653	1092	11	[Kibbles/116]	{are acquired by/2}	[ben Cook/11]	Kibbles are acquired by ben Cook.
653	1664	11	[Dan/29]	{has got/2}	[them/116]	Dan has got them too.
653	1091	11	[T-bone steaks/74]	{are acquired by/2}	[Ben/11]	T-bone steaks are acquired by Ben too.
653	207	11	[Daniel/17]	{eats/8}	[those aliments/74]	Daniel eats those aliments.
653	810	11	[Benjamin fooke/11]	{drives/9}	[fiat panda/81]	Benjamin fooke drives fiat panda.
653	3707	11	[He/11]	{prepares for/25}	[the practical test/124]	He prepares for the practical test.
653	3744	11	[It/124]	{is required in/26}	[some ML lectures/53]	It is required in some ML lectures.
653	3009	11	[Ben/11]	{plays with/1}	[the wolf/111]	Ben plays with the wolf.
653	2673	11	[Dr. Williams/34]	{played with/1}	[the wolf/111]	Dr. Williams played with the wolf too.
653	3240	11	[Chief Phillips/35]	{played with/1}	[a wolf/111]	Chief Phillips played with a wolf too.
653	1443	11	[A boomerang/125]	{is bought by/2}	[such employee/35]	A boomerang is bought by such employee.
653	2274	11	[That toy/125]	{is produced by/20}	[him/35]	That toy is produced by him.
653	197	11	[Some steaks/74]	{are eaten by/8}	[Ben/11]	Some steaks are eaten by Ben.
653	1429	11	[Mr. Jeffrey Phillips/35]	{buys/2}	[them/74]	Mr. Jeffrey Phillips buys them.
653	277	11	[Such employee/35]	{is eating/8}	[those aliments/74]	Such employee is eating those aliments.
653	2283	11	[Some tuna kibbles/116]	{are developed by/20}	[such worker/35]	Some tuna kibbles are developed by such worker.
653	2278	11	[Such employee/35]	{devvlops/20}	[the t-bone steaks/74]	Such employee devvlops the t-bone steaks too.
653	1105	11	[Mr. Cooke/11]	{just got/2}	[a boomerang/125]	Mr. Cooke just got a boomerang.
653	45	11	[Ben Cook/11]	{is a visiting student in/11}	[Washington/47]	Ben Cook is a visiting student in Washington.
653	2455	11	[The Faculty of Dynamical Systems/59]	{has main seat in/19}	[that urban center/47]	The Faculty of Dynamical Systems has main seat in that urban center.
653	2454	11	[The big farm/67]	{is located in/19}	[Washington/47]	The big farm is located in Washington too.
653	120	11	[Fiat panda/81]	{is registered in/10}	[DC/47]	Fiat panda is registered in DC.
653	567	11	[Panda/81]	{is driven by/9}	[Dr. Williams/34]	Panda is driven by Dr. Williams.
653	2075	11	[Ben Cook/11]	{studies/4}	[Dynamical Systems book/48]	Ben Cook studies Dynamical Systems book.
653	2127	11	[Benjamin Cooke/11]	{folrows/6}	[Machine Learning lectures/53]	Benjamin Cooke folrows Machine Learning lectures.
654	2727	98	[Kimberly Cox/31]	{uses to play with/1}	[Mat/98]	Kimberly Cox uses to play with Mat.
654	3252	98	[Phillips/35]	{played with/1}	[such animal/98]	Phillips played with such animal too.
654	1436	98	[He/35]	{acquires/2}	[panda/81]	He acquires panda.
654	3273	98	[Danny/17]	{played with/1}	[dog mat/98]	Danny played with dog mat.
654	2601	98	[Daniel/15]	{played with/1}	[such beast/98]	Daniel played with such beast too.
654	1168	98	[That student/15]	{has got/2}	[a steak/73]	That student has got a steak.
654	119	98	[That scholar/15]	{is a visiting student in/11}	[Los Angeles/44]	That scholar is a visiting student in Los Angeles.
654	3063	98	[Miss Kant/28]	{played with/1}	[Mat/98]	Miss Kant played with Mat.
654	1245	98	[The balloons/129]	{are bought by/2}	[that ill person/28]	The balloons are bought by that ill person.
654	3480	98	[Dog mat/98]	{eats/8}	[the pet-food/118]	Dog mat eats the pet-food.
654	1883	98	[Doctor Cox/31]	{buys/2}	[a food for pet/118]	Doctor Cox buys a food for pet.
654	1869	98	[Tennis balls/129]	{are acquired by/2}	[Kimberly Cox/31]	Tennis balls are acquired by Kimberly Cox too.
654	2515	98	[A pain in the back/91]	{is discovered by/16}	[that specialist/31]	A pain in the back is discovered by that specialist.
654	1870	98	[That medic/31]	{just got/2}	[the steak/73]	That medic just got the steak.
654	3665	98	[Dog mat/98]	{chases/0}	[the balls/129]	Dog mat chases the balls.
655	2526	94	[The antipyretic drug/94]	{treats/17}	[a bad cold/87]	The antipyretic drug treats a bad cold.
655	2540	94	[A nasty flu/87]	{is what affects/18}	[lady Anderson/30]	A nasty flu is what affects lady Anderson.
655	2502	94	[Such disease/87]	{is discovered by/16}	[Gary Washington/33]	Such disease is discovered by Gary Washington.
655	363	94	[A fresh fruit/75]	{is eaten by/8}	[him/33]	A fresh fruit is eaten by him.
655	2475	94	[Anderson/30]	{assumes/23}	[an aspirin/94]	Anderson assumes an aspirin.
655	2819	94	[Such ill person/30]	{plays with/1}	[Siena/107]	Such ill person plays with Siena.
655	982	94	[That patient/30]	{buys/2}	[luxury cars/85]	That patient buys luxury cars.
655	193	94	[The fresh fruit/75]	{is eaten by/8}	[Anderson/30]	The fresh fruit is eaten by Anderson.
655	373	94	[That aliment/75]	{is eaten by/8}	[Chiis/8]	That aliment is eaten by Chiis too.
655	2490	94	[Doc. Washington/33]	{provides prescription of/15}	[the antipyretic prug/94]	Doc. Washington provides prescription of the antipyretic prug.
655	1927	94	[The dried food/120]	{is acquired by/2}	[that medic/33]	The dried food is acquired by that medic.
655	2426	94	[It/120]	{is developed by/20}	[J. Lee/38]	It is developed by J. Lee.
655	1417	94	[He/38]	{just bought/2}	[the boomerang/125]	He just bought the boomerang.
655	1781	94	[Elizabeth Harris/21]	{acquires/2}	[it/125]	Elizabeth Harris acquires it too.
656	2233	58	[Sarah Smith/7]	{just registered in/13}	[a Faculty of Electronics/58]	Sarah Smith just registered in a Faculty of Electronics.
656	73	58	[She/7]	{is a visiting student in/11}	[big apple/43]	She is a visiting student in big apple.
656	125	58	[Trucks/79]	{are registered in/10}	[that urban center/43]	Trucks are registered in that urban center.
656	2458	58	[A Department of Electronics/58]	{has headquarter in/19}	[it/43]	A Department of Electronics has headquarter in it.
656	2223	58	[Daniel Moore/17]	{is tenured at/12}	[the Electronics Faculty/58]	Daniel Moore is tenured at the Electronics Faculty.
656	3273	58	[Such professor/17]	{plays with/1}	[Mat/98]	Such professor plays with Mat.
656	1943	58	[That teacher/17]	{just bought/2}	[pasta/70]	That teacher just bought pasta.
656	1345	58	[Mr. Eric/24]	{buys/2}	[such food/70]	Mr. Eric buys such food too.
656	2481	58	[That patient/24]	{assumes/23}	[the antipyretic drug/94]	That patient assumes the antipyretic drug.
656	2242	58	[Some lectures of Design Patterns/56]	{are offered by/22}	[an Electronics Faculty/58]	Some lectures of Design Patterns are offered by an Electronics Faculty.
656	2119	58	[Miss Smith/7]	{attends/6}	[them/56]	Miss Smith attends them.
656	1790	58	[That scholar/7]	{just bought/2}	[cars/79]	That scholar just bought cars.
656	776	58	[Daniel/17]	{goes around with/9}	[those meanss of transport/79]	Daniel goes around with those meanss of transport.
656	1426	58	[Such meanss of transport/79]	{are bought by/2}	[chief Phillips/35]	Such meanss of transport are bought by chief Phillips.
657	3653	99	[Linzy/99]	{chases/0}	[the boomerang/125]	Linzy chases the boomerang.
657	1989	99	[Charles/4]	{acquires/2}	[a bodmerang/125]	Charles acquires a bodmerang.
657	2404	99	[Miss Perez/36]	{produces/20}	[that toy/125]	Miss Perez produces that toy.
657	3473	99	[The desiccated food/120]	{is eaten by/8}	[Linzy/99]	The desiccated food is eaten by Linzy.
657	1329	99	[The dried food/120]	{is bought by/2}	[Mary Garcia/20]	The dried food is bought by Mary Garcia.
657	1589	99	[Miss Caoter/23]	{acquires/2}	[it/120]	Miss Caoter acquires it too.
657	864	99	[That ill person/23]	{drives/9}	[fiat panda/81]	That ill person drives fiat panda.
657	483	99	[The fresh fruit/75]	{is eaten by/8}	[that patient/23]	The fresh fruit is eaten by that patient.
657	3227	99	[Patsy/36]	{plays with/1}	[Linzy/99]	Patsy plays with Linzy.
657	1020	99	[Panda/81]	{is bought by/2}	[Miss Perez/36]	Panda is bought by Miss Perez.
657	3458	99	[Charlie/4]	{uses to play with/1}	[Linda/99]	Charlie uses to play with Linda.
657	2090	99	[A Machine Learning course/52]	{is attended by/6}	[such boy/4]	A Machine Learning course is attended by such boy.
657	2723	99	[Doctor Cox/31]	{pxays with/1}	[Linzy/99]	Doctor Cox pxays with Linzy.
657	243	99	[That doctor/31]	{eats/8}	[the fresh fruit/75]	That doctor eats the fresh fruit.
657	2954	99	[Prof. Garcia/20]	{uses to play with/1}	[Linda/99]	Prof. Garcia uses to play with Linda.
657	17	99	[She/20]	{usually lives in/3}	[Los Angeles/44]	She usually lives in Los Angeles.
657	3332	99	[Miss Nancy/23]	{uses to play with/1}	[Linzy/99]	Miss Nancy uses to play with Linzy.
657	1576	99	[A fresh fruit/75]	{is bought by/2}	[that patient/23]	A fresh fruit is bought by that patient.
657	523	99	[Charles/4]	{eats/8}	[such food/75]	Charles eats such food.
657	828	99	[Panda/81]	{is driven by/9}	[such scholar/4]	Panda is driven by such scholar.
657	1982	99	[He/4]	{just got/2}	[fiat panda/81]	He just got fiat panda.
658	2683	34	[J. Williams/34]	{played with/1}	[Tommy/100]	J. Williams played with Tommy.
658	2914	34	[Miss Scott/5]	{played with/1}	[Tom the cat/100]	Miss Scott played with Tom the cat too.
658	3250	34	[Phillipt/35]	{uses to play with/1}	[it/100]	Phillipt uses to play with it too.
658	1292	34	[James Williams/34]	{has got/2}	[the burger/71]	James Williams has got the burger.
658	215	34	[That food/71]	{is eaten by/8}	[Daniel/17]	That food is eaten by Daniel.
658	1240	34	[Catherine Kant/28]	{justvgot/2}	[that aliment/71]	Catherine Kant justvgot that aliment.
658	1110	34	[That food/71]	{is acquirex by/2}	[Linda Scott/5]	That food is acquirex by Linda Scott too.
658	1422	34	[Such aliment/71]	{is acquired by/2}	[chief Phillips/35]	Such aliment is acquired by chief Phillips too.
658	2493	34	[An aspirin/94]	{is prescribed by/15}	[J. Williams/34]	An aspirin is prescribed by J. Williams.
658	564	34	[That specialist/34]	{is driving/9}	[luxury cars/85]	That specialist is driving luxury cars.
658	1112	34	[Linda Scott/5]	{buys/2}	[such meanss of transportation/85]	Linda Scott buys such meanss of transportation.
658	1294	34	[James/34]	{just bought/2}	[those meanss of transport/85]	James just bought those meanss of transport too.
658	1424	34	[Jaguars/85]	{are bought by/2}	[Mr. Jeffrey Phillips/35]	Jaguars are bought by Mr. Jeffrey Phillips too.
658	780	34	[They/85]	{are driven by/9}	[him/35]	They are driven by him.
658	1425	34	[Such worker/35]	{acquires/2}	[a ball/128]	Such worker acquires a ball.
658	1945	34	[It/128]	{is acquired by/2}	[Daniel/17]	It is acquired by Daniel too.
658	1311	34	[The food for pet/118]	{is bought by/2}	[James/34]	The food for pet is bought by James too.
658	3490	34	[It/118]	{iseeaten by/8}	[Tom/100]	It iseeaten by Tom.
658	1259	34	[Catherine Kant/28]	{acquires/2}	[the food for pet/118]	Catherine Kant acquires the food for pet.
658	1441	34	[Phillips/35]	{got/2}	[a pet-food/118]	Phillips got a pet-food too.
658	285	34	[That worker/35]	{is eating/8}	[a cheeseburger/71]	That worker is eating a cheeseburger.
658	2510	34	[Dr. Williams/34]	{fiscovers/16}	[a terrible backache/91]	Dr. Williams fiscovers a terrible backache.
658	2549	34	[Cathy/28]	{is affected by/18}	[a backache/91]	Cathy is affected by a backache.
658	3061	34	[That patient/28]	{plays with/1}	[Tom/100]	That patient plays with Tom.
658	3271	34	[Danny/17]	{played with/1}	[Tommy/100]	Danny played with Tommy too.
659	3512	102	[The hound called Brian/102]	{is eating/8}	[the rabbit kibbles/116]	The hound called Brian is eating the rabbit kibbles.
659	1612	102	[G. Hall/14]	{just got/2}	[that food/116]	G. Hall just got that food.
659	106	102	[Such student/14]	{is a visiting student in/11}	[Paris/46]	Such student is a visiting student in Paris.
659	122	102	[A car/78]	{has been licensed in/10}	[such city/46]	A car has been licensed in such city.
659	1435	102	[Mr. Jeffrey Phillips/35]	{has got/2}	[an auto/78]	Mr. Jeffrey Phillips has got an auto.
659	3346	102	[K. Ross/32]	{played with/1}	[Brian/102]	K. Ross played with Brian.
659	1448	102	[The burger/71]	{is acquired by/2}	[that man/32]	The burger is acquired by that man.
659	385	102	[It/71]	{is eaten by/8}	[George Hall/14]	It is eaten by George Hall.
659	3199	102	[Such boy/14]	{plays with/1}	[Brian/102]	Such boy plays with Brian.
659	3685	102	[A written test/121]	{is prepared by/25}	[such scholar/14]	A written test is prepared by such scholar.
659	3743	102	[The ML class/52]	{requires/26}	[that exam/121]	The ML class requires that exam.
659	3241	102	[Chief Phillips/35]	{played with/1}	[Brian/102]	Chief Phillips played with Brian.
659	2274	102	[He/35]	{produces/20}	[a boomerang/125]	He produces a boomerang.
659	1391	102	[Christy/27]	{got/2}	[it/125]	Christy got it.
659	2015	102	[Such toy/125]	{is bought by/2}	[Paris/22]	Such toy is bought by Paris too.
659	3593	102	[It/125]	{is chased by/0}	[Brian/102]	It is chased by Brian.
659	1443	102	[Mr. Jeffrey Phillips/35]	{got/2}	[a boomerang/125]	Mr. Jeffrey Phillips got a boomerang.
659	1469	102	[K. ross/32]	{has got/2}	[such toy/125]	K. ross has got such toy too.
659	856	102	[That doctor/32]	{goes around with/9}	[the car/78]	That doctor goes around with the car.
659	2506	102	[A headache/89]	{is discovered by/16}	[him/32]	A headache is discovered by him.
659	3283	102	[Miss House/27]	{played with/1}	[the hound called Brian/102]	Miss House played with the hound called Brian.
659	2563	102	[The headache/89]	{is what affects/18}	[such ill person/27]	The headache is what affects such ill person.
659	2842	102	[Paris/22]	{uses to play with/1}	[the hound called Brian/102]	Paris uses to play with the hound called Brian.
660	2485	92	[Antibacterials/92]	{are assumed by/23}	[Robert/25]	Antibacterials are assumed by Robert.
660	2521	92	[Such medicines/92]	{fight/17}	[a cold/87]	Such medicines fight a cold.
660	2497	92	[Such drugs/92]	{are prescribed by/15}	[Doctor Ross/32]	Such drugs are prescribed by Doctor Ross.
660	497	92	[The steaks/74]	{are eatenbby/8}	[that medic/32]	The steaks are eatenbby that medic.
660	853	92	[A muscle car/83]	{is driven by/9}	[him/32]	A muscle car is driven by him.
660	1451	92	[That doctor/32]	{buys/2}	[a tennis ball/128]	That doctor buys a tennis ball.
660	3341	92	[Such specialist/32]	{plays with/1}	[Rick/96]	Such specialist plays with Rick.
661	2223	58	[Danny/17]	{is full professor at/12}	[a Department of Electronics/58]	Danny is full professor at a Department of Electronics.
661	214	58	[A beef steak/73]	{is eaten by/8}	[such teacher/17]	A beef steak is eaten by such teacher.
661	2458	58	[A Department of Electronics/58]	{has headquarter in/19}	[big apple/43]	A Department of Electronics has headquarter in big apple.
661	73	58	[Sarah Smith/7]	{is on visit in/11}	[NY/43]	Sarah Smith is on visit in NY.
661	879	58	[She/7]	{is driving/9}	[luxury cars/85]	She is driving luxury cars.
661	3161	58	[Such student/7]	{plays with/1}	[erik the cat/103]	Such student plays with erik the cat.
661	3557	58	[It/103]	{is eating/8}	[rabbit kibbles/116]	It is eating rabbit kibbles.
661	2242	58	[The Electronics Faculty/58]	{offers/22}	[the DP lectures/56]	The Electronics Faculty offers the DP lectures.
661	2119	58	[Sarah/7]	{follows/6}	[them/56]	Sarah follows them.
661	2233	58	[She/7]	{registered in/13}	[the Electronics Faculty/58]	She registered in the Electronics Faculty.
661	2055	58	[That scholar/7]	{studies/4}	[the book of Dynamical Systems/48]	That scholar studies the book of Dynamical Systems.
662	3710	122	[The oral tesj/122]	{is prepared by/25}	[T. Williams/3]	The oral tesj is prepared by T. Williams.
662	2691	122	[That scholar/3]	{uses to play with/1}	[Gary/105]	That scholar uses to play with Gary.
662	1522	122	[He/3]	{buys/2}	[a motorcycle/80]	He buys a motorcycle.
662	3741	122	[The AI class/54]	{requires/26}	[an oral part/122]	The AI class requires an oral part.
662	2256	122	[A Physics Faculty/60]	{provides/22}	[the Artificial Intelligence course/54]	A Physics Faculty provides the Artificial Intelligence course.
663	1569	83	[Rick/6]	{got/2}	[the muscle car/83]	Rick got the muscle car.
663	1560	83	[The rabbit kibbnes/116]	{are bought by/2}	[that student/6]	The rabbit kibbnes are bought by that student too.
663	1959	83	[Daniel/17]	{has got/2}	[the muscle car/83]	Daniel has got the muscle car too.
663	3274	83	[Such teacher/17]	{plays with/1}	[the panda bear/110]	Such teacher plays with the panda bear.
663	3379	83	[Gregory Wolf/26]	{played with/1}	[that animal/110]	Gregory Wolf played with that animal too.
663	448	83	[Such patient/26]	{is eating/8}	[spaghetti/70]	Such patient is eating spaghetti.
663	2277	83	[Mr. Jeffrey Phillips/35]	{develops/20}	[that aliment/70]	Mr. Jeffrey Phillips develops that aliment.
663	637	83	[Doctor Gary Washington/33]	{drives/9}	[the muscle car/83]	Doctor Gary Washington drives the muscle car.
663	2288	83	[It/83]	{is developed by/20}	[chief phillips/35]	It is developed by chief phillips.
663	2283	83	[That employee/35]	{produces/20}	[tuna kibbles/116]	That employee produces tuna kibbles too.
663	1933	83	[Doctor Gary Washington/33]	{acquires/2}	[mustang/83]	Doctor Gary Washington acquires mustang.
663	1907	83	[That means of transport/83]	{is bought by/2}	[Gregory Wolf/26]	That means of transport is bought by Gregory Wolf too.
663	1439	83	[Such means of transportation/83]	{is bought by/2}	[Phillips/35]	Such means of transportation is bought by Phillips too.
663	1443	83	[A boomerang/125]	{is bought by/2}	[that employee/35]	A boomerang is bought by that employee too.
663	1423	83	[Maccheroni/70]	{is bought by/2}	[him/35]	Maccheroni is bought by him too.
663	1891	83	[Gregory Wolf/26]	{just got/2}	[that aliment/70]	Gregory Wolf just got that aliment too.
663	2548	83	[The bad headache/89]	{is what affects/18}	[that ill person/26]	The bad headache is what affects that ill person.
663	772	83	[Danny/17]	{is driving/9}	[mustang/83]	Danny is driving mustang.
663	2161	83	[Such professor/17]	{is teaching/5}	[a Business lecture/55]	Such professor is teaching a Business lecture.
663	2240	83	[A Department of Electronics/58]	{offers/22}	[that class/55]	A Department of Electronics offers that class.
663	628	83	[G. Wolf/26]	{is driving/9}	[mustang/83]	G. Wolf is driving mustang.
663	11	83	[Washington DC/47]	{is the home town of/3}	[such patient/26]	Washington DC is the home town of such patient.
663	2454	83	[The big farm/67]	{is located in/19}	[such city/47]	The big farm is located in such city.
663	727	83	[The muscle car/83]	{is driven by/9}	[Rick/6]	The muscle car is driven by Rick.
663	2069	83	[Such boy/6]	{reads/4}	[ML materials/49]	Such boy reads ML materials.
664	3219	111	[Patricia Perez/36]	{plays with/1}	[the wolf/111]	Patricia Perez plays with the wolf.
664	3135	111	[Eriz/24]	{plays with/1}	[it/111]	Eriz plays with it too.
664	738	111	[That ill person/24]	{goes around with/9}	[fiat panda/81]	That ill person goes around with fiat panda.
664	774	111	[Daniel/17]	{goes around with/9}	[such vehicle/81]	Daniel goes around with such vehicle too.
664	1958	111	[The caesar salad/77]	{is acquired by/2}	[that teacher/17]	The caesar salad is acquired by that teacher.
664	2904	111	[Linda/5]	{played with/1}	[the wolf/111]	Linda played with the wolf.
664	3345	111	[K. Ross/32]	{played with/1}	[it/111]	K. Ross played with it too.
664	855	111	[Fiat panda/81]	{is driven by/9}	[such specialist/32]	Fiat panda is driven by such specialist.
664	3555	111	[A food for pet/118]	{is eaten by/8}	[the wolf/111]	A food for pet is eaten by the wolf.
664	1363	111	[Eric Simmons/24]	{got/2}	[a pet-food/118]	Eric Simmons got a pet-food.
664	1961	111	[Daniel Moore/17]	{just got/2}	[it/118]	Daniel Moore just got it too.
664	3629	111	[A wolf/111]	{tries to catch/0}	[a wood stick/126]	A wolf tries to catch a wood stick.
664	3261	111	[Daniel Moore/17]	{played with/1}	[a wolf/111]	Daniel Moore played with a wolf.
664	2163	111	[The Machine Learning lectures/53]	{are presented by/5}	[that teacher/17]	The Machine Learning lectures are presented by that teacher.
664	2244	111	[Such courses/53]	{are offered by/22}	[the Electronics Faculty/58]	Such courses are offered by the Electronics Faculty.
665	2854	22	[Paris/22]	{played with/1}	[the panda bear/110]	Paris played with the panda bear.
665	3379	22	[G. Wolf/26]	{played with/1}	[it/110]	G. Wolf played with it too.
665	2644	22	[Big James/0]	{uses to play with/1}	[such animal/110]	Big James uses to play with such animal too.
665	3548	22	[It/110]	{has lunch with/8}	[a dried food/120]	It has lunch with a dried food.
665	1433	22	[Phillips/35]	{buys/2}	[the desiccated food/120]	Phillips buys the desiccated food.
665	150	22	[A caesar salad/77]	{is eaten by/8}	[Professor Gray/22]	A caesar salad is eaten by Professor Gray.
665	290	22	[That aliment/77]	{is eaten by/8}	[J. Williams/34]	That aliment is eaten by J. Williams too.
665	1074	22	[It/77]	{is acquired by/2}	[James Johnson/0]	It is acquired by James Johnson.
665	1071	22	[Such boy/0]	{buys/2}	[an auto/78]	Such boy buys an auto too.
665	1903	22	[That vehicle/78]	{is acquired by/2}	[Mr. Wolf/26]	That vehicle is acquired by Mr. Wolf too.
665	2178	22	[Machine Learning lectures/53]	{are taught/5}	[Paris Gray/22]	Machine Learning lectures are taught Paris Gray.
665	2197	22	[A Probability Theory book/50]	{was written by/7}	[her/22]	A Probability Theory book was written by her.
665	2078	22	[James/0]	{carefully looks at/4}	[the book of Probability Theory/50]	James carefully looks at the book of Probability Theory.
665	55	22	[That student/0]	{is on visit in/11}	[New York/43]	That student is on visit in New York.
665	3724	22	[Such boy/0]	{prepares for/25}	[the practical exams/123]	Such boy prepares for the practical exams.
665	2152	22	[The Machine Learning lectures/53]	{are followed by/6}	[big James/0]	The Machine Learning lectures are followed by big James.
665	2227	22	[Paris Grac/22]	{is full professor at/12}	[a Department of Physics/60]	Paris Grac is full professor at a Department of Physics.
665	2259	22	[Some ML lectures/53]	{are offered by/22}	[it/60]	Some ML lectures are offered by it.
665	2005	22	[The desiccated food/120]	{is acquired by/2}	[professor gray/22]	The desiccated food is acquired by professor gray.
665	1303	22	[Dr. Williams/34]	{got/2}	[it/120]	Dr. Williams got it too.
665	1069	22	[Big James/0]	{just got/2}	[such food/120]	Big James just got such food too.
665	440	22	[A caesar salad/77]	{is eaten by/8}	[that scholar/0]	A caesar salad is eaten by that scholar.
665	2015	22	[Paris/22]	{just bought/2}	[the boomerang/125]	Paris just bought the boomerang.
665	1443	22	[It/125]	{is bought by/2}	[chief Phillips/35]	It is bought by chief Phillips too.
665	2270	22	[The desiccated food/120]	{is produced by/20}	[such worker/35]	The desiccated food is produced by such worker.
666	37	43	[John/2]	{is a visiting student in/11}	[big apple/43]	John is a visiting student in big apple.
666	7	43	[Such urban center/43]	{is the home town of/3}	[Gary Washington/33]	Such urban center is the home town of Gary Washington.
666	6	43	[It/43]	{is the home town of/3}	[Anderson/30]	It is the home town of Anderson too.
666	2543	43	[A headache/89]	{is what affects/18}	[Virginia/30]	A headache is what affects Virginia.
666	188	43	[Pasta/70]	{is eaten by/8}	[that ill person/30]	Pasta is eaten by that ill person.
666	125	43	[Some cars/79]	{have been licensed in/10}	[big apple/43]	Some cars have been licensed in big apple.
666	623	43	[Miss Gray/40]	{drives/9}	[such meanss of transport/79]	Miss Gray drives such meanss of transport.
666	1920	43	[Doctor Gary Washington/33]	{just got/2}	[those vehicles/79]	Doctor Gary Washington just got those vehicles.
666	3386	43	[He/33]	{uses to play with/1}	[Sifna/107]	He uses to play with Sifna.
666	2492	43	[Analgesic drugs/93]	{are prescribed by/15}	[Gary Washington/33]	Analgesic drugs are prescribed by Gary Washington.
666	2458	43	[The Department of Electronics/58]	{has headquarter in/19}	[NY/43]	The Department of Electronics has headquarter in NY.
666	2241	43	[An AI course/54]	{is offered by/22}	[a Faculty of Electronicm/58]	An AI course is offered by a Faculty of Electronicm.
666	2223	43	[Daniel Moore/17]	{is full professor at/12}	[the Electronics Faculty/58]	Daniel Moore is full professor at the Electronics Faculty.
666	1961	43	[The pet-food/118]	{is acquixed by/2}	[Daniel/17]	The pet-food is acquixed by Daniel.
667	2881	18	[Gary Washington/18]	{plays with/1}	[a jaguar/108]	Gary Washington plays with a jaguar.
667	1722	18	[That professor/18]	{got/2}	[fiat panda/81]	That professor got fiat panda.
667	729	18	[That vehicle/81]	{is driven by/9}	[R. Allen/6]	That vehicle is driven by R. Allen.
667	639	18	[Doctor Gary Washington/33]	{is driving/9}	[it/81]	Doctor Gary Washington is driving it too.
667	1925	18	[Doc. oashington/33]	{got/2}	[fruits/76]	Doc. oashington got fruits.
667	1729	18	[Washington/18]	{got/2}	[a boomerang/125]	Washington got a boomerang too.
667	1287	18	[Such toy/125]	{is acquired by/2}	[Paris Gray/40]	Such toy is acquired by Paris Gray too.
667	159	18	[Washington/18]	{eats/8}	[fruits/76]	Washington eats fruits.
667	2200	18	[Quantum Mechanics books/51]	{were written by/7}	[that lecturer/18]	Quantum Mechanics books were written by that lecturer.
667	2068	18	[Quantum Mechanics theory articles/51]	{are studied by/4}	[R. Allen/6]	Quantum Mechanics theory articles are studied by R. Allen.
667	1727	18	[Professor Gary Washington/18]	{just bought/2}	[the pet-food/118]	Professor Gary Washington just bought the pet-food.
667	1571	18	[A food for pet/118]	{is bought by/2}	[R. Allen/6]	A food for pet is bought by R. Allen too.
667	2140	18	[He/6]	{follows/6}	[the Machine Learning course/52]	He follows the Machine Learning course.
667	26	18	[Such student/6]	{is on visit in/11}	[Sienna/45]	Such student is on visit in Sienna.
667	2456	18	[A frozen food company/64]	{has headquarter in/19}	[it/45]	A frozen food company has headquarter in it.
667	2228	18	[Gary Washington/18]	{is tenured at/12}	[a CS Department/57]	Gary Washington is tenured at a CS Department.
667	2248	18	[That department/57]	{offers/22}	[a Machine Learning class/52]	That department offers a Machine Learning class.
667	2194	18	[Washington/18]	{teaches/5}	[a ML class/52]	Washington teaches a ML class.
667	3743	18	[A written exam/121]	{is required in/26}	[it/52]	A written exam is required in it.
667	1717	18	[Fruits/76]	{are acquired by/2}	[Washilgton/18]	Fruits are acquired by Washilgton.
667	1275	18	[Miss Gray/40]	{got/2}	[such aliments/76]	Miss Gray got such aliments too.
667	1285	18	[That employee/40]	{got/2}	[the pet-food/118]	That employee got the pet-food too.
667	2860	18	[That worker/40]	{plays with/1}	[the jaguar/108]	That worker plays with the jaguar.
667	2377	18	[That employee/40]	{produces/20}	[the food for pet/118]	That employee produces the food for pet.
667	765	18	[Washington/18]	{is driving/9}	[panda/81]	Washington is driving panda.
668	2566	24	[Mister Simmons/24]	{is affected by/18}	[bad headaches/90]	Mister Simmons is affected by bad headaches.
668	2532	24	[The painkillers/93]	{treat/17}	[them/90]	The painkillers treat them.
668	2504	24	[Kevin Ross/32]	{discovered/16}	[some headaches/90]	Kevin Ross discovered some headaches.
668	3150	24	[Mr. Eric/24]	{played with/1}	[lady Beth/97]	Mr. Eric played with lady Beth.
668	1341	24	[Eric/24]	{got/2}	[mustangs/84]	Eric got mustangs.
668	408	24	[Spaghetti/70]	{is eaten by/8}	[such ill person/24]	Spaghetti is eaten by such ill person.
668	528	24	[That aliment/70]	{is eaten by/8}	[Paris/40]	That aliment is eaten by Paris too.
668	1347	24	[The tennis ball/128]	{is bought by/2}	[Mr. Eric/24]	The tennis ball is bought by Mr. Eric.
668	1997	24	[Paris Gray/22]	{acquires/2}	[it/128]	Paris Gray acquires it too.
668	931	24	[That toy/128]	{is acquired by/2}	[Benjamin Wolf/13]	That toy is acquired by Benjamin Wolf too.
668	2389	24	[Miss Gray/40]	{develops/20}	[it/128]	Miss Gray develops it.
668	1269	24	[Such toy/128]	{is bought by/2}	[that worker/40]	Such toy is bought by that worker.
668	1363	24	[Mister Simmons/24]	{acquires/2}	[the pet-food/118]	Mister Simmons acquires the pet-food too.
668	3485	24	[Beth/97]	{eats/8}	[it/118]	Beth eats it.
668	2013	24	[A pet-food/118]	{is acquired by/2}	[Professor Gray/22]	A pet-food is acquired by Professor Gray.
668	741	24	[Eric/24]	{drives/9}	[muscle cars/84]	Eric drives muscle cars.
668	124	24	[Those vehicles/84]	{are registered in/10}	[Sienna/45]	Those vehicles are registered in Sienna.
668	925	24	[Those meanss of transportation/84]	{are bought by/2}	[Mr. Wolf/13]	Those meanss of transportation are bought by Mr. Wolf.
668	1991	24	[Those meanss of transportation/84]	{are bought by/2}	[Paris/22]	Those meanss of transportation are bought by Paris too.
668	2176	24	[The Business class/55]	{is presented by/5}	[that professor/22]	The Business class is presented by that professor.
668	1345	24	[Eric/24]	{acquires/2}	[maccheroni/70]	Eric acquires maccheroni.
668	2483	24	[Some painkillers/93]	{are assumed by/23}	[that ill person/24]	Some painkillers are assumed by that ill person.
668	2498	24	[Doctor Ross/32]	{prescribes/15}	[such medicines/93]	Doctor Ross prescribes such medicines.
668	1445	24	[Mustangs/84]	{are acquired by/2}	[such specialist/32]	Mustangs are acquired by such specialist.
668	1451	24	[A ball/128]	{is acquired by/2}	[Kevin Ross/32]	A ball is acquired by Kevin Ross too.
669	1054	80	[J. Johnson/0]	{buys/2}	[a two-wheeled motor vehicle/80]	J. Johnson buys a two-wheeled motor vehicle.
669	2639	80	[Such boy/0]	{plays with/1}	[Linda/99]	Such boy plays with Linda.
669	2891	80	[Professor Gary Washington/18]	{plays with/1}	[such animal/99]	Professor Gary Washington plays with such animal too.
669	3395	80	[Gary Washington/33]	{uses to play with/1}	[it/99]	Gary Washington uses to play with it too.
669	3654	80	[The stick/126]	{is chased by/0}	[such pet/99]	The stick is chased by such pet.
669	877	80	[Linda/39]	{goes around with/9}	[a motorbike/80]	Linda goes around with a motorbike.
669	643	80	[Such vehicle/80]	{is driven by/9}	[Gary Washington/33]	Such vehicle is driven by Gary Washington too.
669	2490	80	[That specialist/33]	{prescribes/15}	[an aspirin/94]	That specialist prescribes an aspirin.
669	1916	80	[The burger/71]	{is bought by/2}	[such doctor/33]	The burger is bought by such doctor.
669	1474	80	[Linda Scott/39]	{acquires/2}	[such food/71]	Linda Scott acquires such food too.
669	2933	80	[Such worker/39]	{played fith/1}	[Linzy/99]	Such worker played fith Linzy.
669	769	80	[Professor Gary Washington/18]	{is driving/9}	[a motorbike/80]	Professor Gary Washington is driving a motorbike.
669	165	80	[He/18]	{is eating/8}	[a cheeseburger/71]	He is eating a cheeseburger.
669	1470	80	[The motorbike/80]	{is acquired by/2}	[Linda Scott/39]	The motorbike is acquired by Linda Scott.
669	2323	80	[The chewsble toys/119]	{are developed by/20}	[such employee/39]	The chewsble toys are developed by such employee.
669	1652	80	[Daniel/29]	{just bought/2}	[the two-wheeled motor vehicle/80]	Daniel just bought the two-wheeled motor vehicle.
669	2	80	[Siena/45]	{is the home town of/3}	[such ill person/29]	Siena is the home town of such ill person.
669	2558	80	[Such patient/29]	{got/18}	[the terrible headache/89]	Such patient got the terrible headache.
669	2524	80	[The antipyretic/94]	{cures/17}	[such disease/89]	The antipyretic cures such disease.
669	2501	80	[The bad headache/89]	{is discovered by/16}	[Doc. Washington/33]	The bad headache is discovered by Doc. Washington.
669	697	80	[J. Johnson/0]	{drives/9}	[the two-wheeled motor vehicle/80]	J. Johnson drives the two-wheeled motor vehicle.
669	2154	80	[Such boy/0]	{follows/6}	[the Design Patterns classes/56]	Such boy follows the Design Patterns classes.
669	2257	80	[A Physics Faculty/60]	{provides/22}	[course of Design Patterns/56]	A Physics Faculty provides course of Design Patterns.
669	1912	80	[A monorcycle/80]	{is acquired by/2}	[Gary Washington/33]	A monorcycle is acquired by Gary Washington.
669	922	80	[Daniel Moore/29]	{goes around with/9}	[such means of transportation/80]	Daniel Moore goes around with such means of transportation.
670	2511	89	[A headache/89]	{is discovered by/16}	[J. Williams/34]	A headache is discovered by J. Williams.
670	2674	89	[That specialist/34]	{played with/1}	[the hound called Brian/102]	That specialist played with the hound called Brian.
670	2538	89	[A headache/89]	{is what affects/18}	[Mr. Reed/25]	A headache is what affects Mr. Reed.
670	960	89	[The steak/73]	{is bought by/2}	[him/25]	The steak is bought by him.
670	724	89	[Such ill person/25]	{is driving/9}	[a two-wheeled motor vehicle/80]	Such ill person is driving a two-wheeled motor vehicle.
670	1470	89	[Miss Scott/39]	{has got/2}	[such means of transport/80]	Miss Scott has got such means of transport.
670	2337	89	[That employee/39]	{develops/20}	[a balloon/128]	That employee develops a balloon.
670	2524	89	[An antipyretic/94]	{treats/17}	[the headache/89]	An antipyretic treats the headache.
670	2484	89	[Robert/25]	{assumes/23}	[the antipyretic drug/94]	Robert assumes the antipyretic drug.
670	2493	89	[James Williams/34]	{prescribes/15}	[such medicine/94]	James Williams prescribes such medicine.
670	1295	89	[The footballs/128]	{is bought by/2}	[that specialist/34]	The footballs is bought by that specialist.
671	456	28	[The pizza with cheese/68]	{is eaten by/8}	[Miss Kant/28]	The pizza with cheese is eaten by Miss Kant.
671	2358	28	[Such food/68]	{is produced by/20}	[Catherine Kant/41]	Such food is produced by Catherine Kant.
671	2764	28	[That employee/41]	{played with/1}	[rob/104]	That employee played with rob.
671	3268	28	[Daniel/17]	{played with/1}	[Robert/104]	Daniel played with Robert too.
671	1956	28	[Fiat panda/81]	{is acquired by/2}	[him/17]	Fiat panda is acquired by him.
671	1250	28	[Cathy/28]	{buys/2}	[chewable toys/119]	Cathy buys chewable toys too.
671	21	28	[That ill person/28]	{lives in/3}	[Rome/42]	That ill person lives in Rome.
671	36	28	[Lee/2]	{is on visit in/11}	[it/42]	Lee is on visit in it.
671	549	28	[Fiat panda/81]	{is driven by/9}	[that scholar/2]	Fiat panda is driven by that scholar.
671	1261	28	[A bommerang/125]	{is bought by/2}	[Catherine Kamt/28]	A bommerang is bought by Catherine Kamt.
671	1209	28	[Cath/41]	{mas got/2}	[such toy/125]	Cath mas got such toy too.
671	2463	28	[The antipyretic drug/94]	{is assumed by/23}	[Cath/28]	The antipyretic drug is assumed by Cath.
671	2524	28	[That medicine/94]	{fights/17}	[the terrible headache/89]	That medicine fights the terrible headache.
671	2496	28	[Doctor Ross/32]	{provides prescription of/15}	[an antipyretic drug/94]	Doctor Ross provides prescription of an antipyretic drug.
671	2553	28	[Cath/28]	{got/18}	[a terrible headache/89]	Cath got a terrible headache.
671	2506	28	[K. Ross/32]	{discovered/16}	[a headache/89]	K. Ross discovered a headache.
671	1254	28	[Miss Kanm/28]	{got/2}	[fiat panda/81]	Miss Kanm got fiat panda.
671	855	28	[It/81]	{is driven by/9}	[Doctor Ross/32]	It is driven by Doctor Ross.
671	1258	28	[The new york pizza/68]	{is acquired by/2}	[Miss Kant/28]	The new york pizza is acquired by Miss Kant.
671	386	28	[Such food/68]	{is eaten by/8}	[Cathy/41]	Such food is eaten by Cathy.
671	3058	28	[Cath/28]	{played with/1}	[rob/104]	Cath played with rob.
671	3501	28	[It/104]	{is eating/8}	[chew tgys/119]	It is eating chew tgys.
671	3352	28	[K. Ross/32]	{plays with/1}	[that pet/104]	K. Ross plays with that pet.
671	837	28	[Cathy/28]	{goes around with/9}	[fiat panda/81]	Cathy goes around with fiat panda.
671	1748	28	[Xee/2]	{just got/2}	[it/81]	Xee just got it.
672	1376	73	[The beef steak/73]	{is bought by/2}	[Christie/27]	The beef steak is bought by Christie.
672	2561	73	[Such ill person/27]	{is affected by/18}	[headaches/90]	Such ill person is affected by headaches.
672	2522	73	[Antibiotics/92]	{treat/17}	[those diseases/90]	Antibiotics treat those diseases.
672	2494	73	[James/34]	{prescribes/15}	[the antimicrobial drugs/92]	James prescribes the antimicrobial drugs.
672	2470	73	[Those medicines/92]	{are assumed by/23}	[Christie/27]	Those medicines are assumed by Christie.
672	1636	73	[Donna/10]	{just bought/2}	[a steak/73]	Donna just bought a steak.
672	2000	73	[Paris/22]	{buys/2}	[it/73]	Paris buys it too.
672	2851	73	[She/22]	{uses to play with/1}	[Tommy/100]	She uses to play with Tommy.
672	2683	73	[Dr. Williams/34]	{uses to play with/1}	[it/100]	Dr. Williams uses to play with it too.
672	294	73	[A t-bone steak/73]	{is eaten by/8}	[him/34]	A t-bone steak is eaten by him.
672	1305	73	[A truck/78]	{is bought by/2}	[such doctor/34]	A truck is bought by such doctor.
672	1298	73	[A t-bone steak/73]	{is bought by/2}	[that specialist/34]	A t-bone steak is bought by that specialist too.
672	1688	73	[Chief Clark/37]	{got/2}	[it/73]	Chief Clark got it too.
672	1685	73	[The balloon/128]	{is bought by/2}	[that employee/37]	The balloon is bought by that employee too.
672	2311	73	[Such toy/128]	{is produced by/20}	[him/37]	Such toy is produced by him.
672	2319	73	[The auto/78]	{is produced by/20}	[that employee/37]	The auto is produced by that employee too.
672	2320	73	[That worker/37]	{develops/20}	[the beef steak/73]	That worker develops the beef steak too.
672	224	73	[Such employee/37]	{has lunch with/8}	[such aliment/73]	Such employee has lunch with such aliment.
672	1692	73	[He/37]	{has got/2}	[chew toys/119]	He has got chew toys.
672	1640	73	[Such food/119]	{are acquired by/2}	[Donna Brown/10]	Such food are acquired by Donna Brown too.
672	2004	73	[Paris Gray/22]	{buys/2}	[them/119]	Paris Gray buys them too.
672	3491	73	[Tom/100]	{eats/8}	[that food/119]	Tom eats that food.
672	154	73	[Paris Gray/22]	{has lunch with/8}	[the beef steak/73]	Paris Gray has lunch with the beef steak too.
672	2196	73	[Professor Gray/22]	{authors/7}	[some Quantum Mechanics books/51]	Professor Gray authors some Quantum Mechanics books.
672	2227	73	[She/22]	{is full professor at/12}	[the Faculty of Physics/60]	She is full professor at the Faculty of Physics.
673	41	44	[Mr. Lee/2]	{is on visit in/11}	[the most important californian city/44]	Mr. Lee is on visit in the most important californian city.
673	491	44	[Such student/2]	{is eating/8}	[the new york pizzas/69]	Such student is eating the new york pizzas.
673	2751	44	[Such scholar/2]	{plays with/1}	[lady Beth/97]	Such scholar plays with lady Beth.
673	16	44	[Los Angeles/44]	{is the home town of/3}	[James Williams/34]	Los Angeles is the home town of James Williams.
673	1302	44	[He/34]	{got/2}	[chewable toys/119]	He got chewable toys.
673	3486	44	[Beth/97]	{has lunch with/8}	[that food/119]	Beth has lunch with that food.
673	3276	44	[Daniel/17]	{uses to play with/1}	[that animal/97]	Daniel uses to play with that animal.
673	3609	44	[A wood stick/126]	{is chased by/0}	[such pet/97]	A wood stick is chased by such pet.
673	2462	44	[A Math School/61]	{has main seat in/19}	[los angeles/44]	A Math School has main seat in los angeles.
673	19	44	[La/44]	{is the home town of/3}	[Cathy/41]	La is the home town of Cathy.
673	789	44	[Cathering Kant/41]	{is driving/9}	[luxury cars/85]	Cathering Kant is driving luxury cars.
673	1346	44	[They/85]	{are bought by/2}	[Mister Simmons/24]	They are bought by Mister Simmons.
673	735	44	[Such vehicles/85]	{are driven by/9}	[such ill person/24]	Such vehicles are driven by such ill person.
673	2482	44	[Antibacterials/92]	{are assumed by/23}	[that patient/24]	Antibacterials are assumed by that patient.
674	377	74	[Some steaks/74]	{are eaten by/8}	[G. Hall/14]	Some steaks are eaten by G. Hall.
674	1481	74	[Such aliments/74]	{are acquired by/2}	[Linda Scott/39]	Such aliments are acquired by Linda Scott.
674	1819	74	[Mike Turner/19]	{just bought/2}	[them/74]	Mike Turner just bought them too.
674	2180	74	[Such professor/19]	{sresents/5}	[Design Patterns lessons/56]	Such professor sresents Design Patterns lessons.
674	595	74	[He/19]	{is driving/9}	[the auto/78]	He is driving the auto.
674	1833	74	[A boomerang/125]	{is bought by/2}	[such teacher/19]	A boomerang is bought by such teacher.
674	3618	74	[That toy/125]	{is chased by/0}	[Charlie/95]	That toy is chased by Charlie.
674	127	74	[Steaks/74]	{are eaten by/8}	[Linda Scott/39]	Steaks are eaten by Linda Scott.
674	2267	74	[That worker/39]	{has been hired in/21}	[a mechanical small ckmpany/65]	That worker has been hired in a mechanical small ckmpany.
674	2323	74	[Chewable tsys/119]	{are produced by/20}	[her/39]	Chewable tsys are produced by her.
674	187	74	[The beef steaks/74]	{are eaten by/8}	[Anderson/30]	The beef steaks are eaten by Anderson.
674	2824	74	[She/30]	{uses to play with/1}	[Charles/95]	She uses to play with Charles.
674	2677	74	[James Williams/34]	{plays with/1}	[such animal/95]	James Williams plays with such animal too.
674	2495	74	[Some analgesics/93]	{are prescribed by/15}	[him/34]	Some analgesics are prescribed by him.
674	2512	74	[The bad cold/87]	{is discovered by/16}	[that doctor/34]	The bad cold is discovered by that doctor.
674	137	74	[Turner/19]	{eats/8}	[the t-bone stevks/74]	Turner eats the t-bone stevks.
674	1611	74	[They/74]	{are bought by/2}	[George Hall/14]	They are bought by George Hall.
674	1625	74	[A boomerang/125]	{is bought by/2}	[such boy/14]	A boomerang is bought by such boy too.
674	2326	74	[It/125]	{is produced by/20}	[Linda Scott/39]	It is produced by Linda Scott.
674	987	74	[Anderson/30]	{acquires/2}	[some beef steaks/74]	Anderson acquires some beef steaks.
674	2330	74	[They/74]	{are produced by/20}	[Miss Scott/39]	They are produced by Miss Scott.
674	1484	74	[Such worker/39]	{just bought/2}	[the chewable toys/119]	Such worker just bought the chewable toys.
674	990	74	[That food/119]	{are acquired by/2}	[Virginia/30]	That food are acquired by Virginia too.
674	6	74	[Big apple/43]	{is the home town of/3}	[her/30]	Big apple is the home town of her.
674	892	74	[That patient/30]	{is driving/9}	[the auto/78]	That patient is driving the auto.
675	1359	24	[Esic/24]	{got/2}	[the jaguar/86]	Esic got the jaguar.
675	806	24	[Kim Cox/31]	{drives/9}	[that means of transport/86]	Kim Cox drives that means of transport.
675	815	24	[Ben/11]	{is driving/9}	[such vehicle/86]	Ben is driving such vehicle too.
675	878	24	[Linda/39]	{goes around with/9}	[a jaguar/86]	Linda goes around with a jaguar too.
675	581	24	[Such means of transport/86]	{qs driven by/9}	[Paris Gray/22]	Such means of transport qs driven by Paris Gray too.
675	1365	24	[Mister Simmons/24]	{buys/2}	[the boomerang/125]	Mister Simmons buys the boomerang.
675	3618	24	[Charlie/95]	{tries to catch/0}	[such toy/125]	Charlie tries to catch such toy.
675	2719	24	[Doctor Cox/31]	{plays with/1}	[Charles/95]	Doctor Cox plays with Charles.
675	2845	24	[Professor Gray/22]	{plays with/1}	[that animal/95]	Professor Gray plays with that animal too.
675	2929	24	[Linda/39]	{uses to play with/1}	[that pet/95]	Linda uses to play with that pet too.
675	410	24	[The caesar salad/77]	{is eaten by/8}	[Eric Simmons/24]	The caesar salad is eaten by Eric Simmons.
675	1880	24	[It/77]	{is acquired by/2}	[Kim Cox/31]	It is acquired by Kim Cox.
675	2482	24	[Eric/24]	{assumes/23}	[antimicrobial drugs/92]	Eric assumes antimicrobial drugs.
675	2488	24	[Antibacterials/92]	{are prescribed by/15}	[Kim Cox/31]	Antibacterials are prescribed by Kim Cox.
675	2519	24	[Those drugs/92]	{treat/17}	[the headache/89]	Those drugs treat the headache.
675	1363	24	[Eric Simmons/24]	{just bought/2}	[a food for pet/118]	Eric Simmons just bought a food for pet.
675	1883	24	[It/118]	{is acquired by/2}	[Doctor Cox/31]	It is acquired by Doctor Cox too.
675	15	24	[She/31]	{usually lives in/3}	[Paris/46]	She usually lives in Paris.
675	1879	24	[The jaguar/86]	{is bought by/2}	[her/31]	The jaguar is bought by her.
675	1099	24	[Ben/11]	{has got/2}	[such means of transportation/86]	Ben has got such means of transportation too.
675	1360	24	[The salad/77]	{is acquired by/2}	[Eric/24]	The salad is acquired by Eric too.
675	150	24	[Such food/77]	{is eaten by/8}	[Professor Gray/22]	Such food is eaten by Professor Gray.
675	2179	24	[Such teacher/22]	{teaches/5}	[the Machine Learning class/52]	Such teacher teaches the Machine Learning class.
675	2568	24	[The headache/89]	{is what affects/18}	[Mr. Eric/24]	The headache is what affects Mr. Eric.
675	3139	24	[That patient/24]	{uses to play with/1}	[Charlie/95]	That patient uses to play with Charlie.
676	2169	52	[A ML course/52]	{is presented by/5}	[Professor G. Hall/16]	A ML course is presented by Professor G. Hall.
676	3311	52	[He/16]	{plays with/1}	[Linda/99]	He plays with Linda.
676	3038	52	[Daniel Moore/29]	{plays with/1}	[such pet/99]	Daniel Moore plays with such pet too.
676	2723	52	[Kimberly Cox/31]	{uses to play witd/1}	[that animal/99]	Kimberly Cox uses to play witd that animal too.
676	2115	52	[Sarah Smith/7]	{atdends/6}	[the Machine Learning course/52]	Sarah Smith atdends the Machine Learning course.
676	259	52	[That student/7]	{eats/8}	[fresh fruits/76]	That student eats fresh fruits.
676	2248	52	[A School of CS/57]	{offers/22}	[the Machine Learning course/52]	A School of CS offers the Machine Learning course.
676	2453	52	[A CS Departmeqt/57]	{has headquarter in/19}	[Rome/42]	A CS Departmeqt has headquarter in Rome.
676	3743	52	[A ML course/52]	{requires/26}	[the written past/121]	A ML course requires the written past.
677	1471	84	[Mustangs/84]	{are acquired by/2}	[Miss Scott/39]	Mustangs are acquired by Miss Scott.
677	133	84	[The fresh fruit/75]	{is eaten by/8}	[her/39]	The fresh fruit is eaten by her.
677	1498	84	[The fruit/75]	{is bought by/2}	[B. Ward/9]	The fruit is bought by B. Ward.
677	1030	84	[Such food/75]	{is acquired by/2}	[Professor G. Hall/16]	Such food is acquired by Professor G. Hall too.
677	2167	84	[The AI class/54]	{is presented by/5}	[him/16]	The AI class is presented by him.
677	1445	84	[Kevin Ross/32]	{has got/2}	[the muscle cars/84]	Kevin Ross has got the muscle cars.
677	1453	84	[Some balls/129]	{are bought by/2}	[him/32]	Some balls are bought by him too.
677	3655	84	[The tennis balls/129]	{are chased by/0}	[Linda/99]	The tennis balls are chased by Linda.
677	3101	84	[Brian Ward/9]	{uses to play with/1}	[it/99]	Brian Ward uses to play with it.
677	867	84	[Nancy Carter/23]	{goes around with/9}	[mustangs/84]	Nancy Carter goes around with mustangs.
677	2344	84	[They/84]	{are produced by/20}	[Miss Scott/39]	They are produced by Miss Scott.
677	1479	84	[She/39]	{just bought/2}	[some balls/129]	She just bought some balls.
677	1029	84	[Professor Hall/16]	{just got/2}	[the muscle cars/84]	Professor Hall just got the muscle cars too.
677	2225	84	[That lecturer/16]	{is tenured at/12}	[an Economic School/62]	That lecturer is tenured at an Economic School.
677	651	84	[Little Brian/9]	{is driving/9}	[muscle cars/84]	Little Brian is driving muscle cars.
677	1510	84	[The chewable toys/119]	{are bought by/2}	[such boy/9]	The chewable toys are bought by such boy.
677	2323	84	[They/119]	{are produced by/20}	[Linda/39]	They are produced by Linda.
677	1042	84	[George Hall/16]	{has got/2}	[that food/119]	George Hall has got that food.
677	124	84	[Mustangs/84]	{are registered in/10}	[Siena/45]	Mustangs are registered in Siena.
677	876	84	[Those vehicles/84]	{are driven by/9}	[Miss Scott/39]	Those vehicles are driven by Miss Scott.
677	1472	84	[Linda/39]	{has got/2}	[the fruit/75]	Linda has got the fruit.
677	2933	84	[Such employee/39]	{played with/1}	[Linda/99]	Such employee played with Linda.
677	822	84	[Mustangs/84]	{are driven by/9}	[George Hall/16]	Mustangs are driven by George Hall.
677	1575	84	[Those vehicles/84]	{are bought by/2}	[Miss Nancy/23]	Those vehicles are bought by Miss Nancy.
677	1497	84	[Those meanss of transport/84]	{are acquired by/2}	[brian ward/9]	Those meanss of transport are acquired by brian ward too.
678	2475	94	[Lady Anderson/30]	{takas/23}	[the antipyretic/94]	Lady Anderson takas the antipyretic.
678	979	94	[Such patient/30]	{just bought/2}	[pizzas with cheese/69]	Such patient just bought pizzas with cheese.
678	261	94	[Sarah/7]	{has lunch with/8}	[them/69]	Sarah has lunch with them.
678	2490	94	[An antipyretic drug/94]	{is prescribed by/15}	[Gary Washington/33]	An antipyretic drug is prescribed by Gary Washington.
678	642	94	[Mustangs/84]	{are driven uy/9}	[that doctor/33]	Mustangs are driven uy that doctor.
678	1315	94	[Prof. Garcia/20]	{has got/2}	[those meanss of transportation/84]	Prof. Garcia has got those meanss of transportation.
678	2318	94	[Caesar Clark/37]	{develops/20}	[such meanss of transport/84]	Caesar Clark develops such meanss of transport.
678	2300	94	[Such worker/37]	{develops/20}	[the boomerang/125]	Such worker develops the boomerang too.
678	2528	94	[The antipyretic drug/94]	{fights/17}	[the cdugh/88]	The antipyretic drug fights the cdugh.
678	2503	94	[Gary Washington/33]	{discovers/16}	[the bad nasty cough/88]	Gary Washington discovers the bad nasty cough.
678	3400	94	[Such specialist/33]	{played with/1}	[the panda/110]	Such specialist played with the panda.
679	2239	61	[The school of mathematics/61]	{offers/22}	[the Machine Learning lectures/53]	The school of mathematics offers the Machine Learning lectures.
679	2082	61	[George Hall/14]	{follows/6}	[those classes/53]	George Hall follows those classes.
679	2188	61	[Prof. Garcia/20]	{presents/5}	[those lectures/53]	Prof. Garcia presents those lectures.
679	3744	61	[They/53]	{require/26}	[the practical part/124]	They require the practical part.
679	2462	61	[The Math School/61]	{is located in/19}	[Los Angeles/44]	The Math School is located in Los Angeles.
680	1379	27	[Christie/27]	{acquires/2}	[fresh fruits/76]	Christie acquires fresh fruits.
680	1873	27	[Doctor Cox/31]	{just got/2}	[that food/76]	Doctor Cox just got that food too.
680	2471	27	[Miss Houfe/27]	{takes/23}	[the analgesics/93]	Miss Houfe takes the analgesics.
680	2531	27	[Those drugs/93]	{treat/17}	[a fever/87]	Those drugs treat a fever.
680	843	27	[Christy/27]	{goes around with/9}	[jaguars/85]	Christy goes around with jaguars.
680	3296	27	[She/27]	{uses to play with/1}	[a domestic feline/112]	She uses to play with a domestic feline.
680	3443	27	[Ricky/6]	{uses to play with/1}	[such pet/112]	Ricky uses to play with such pet too.
680	1381	27	[Christie/27]	{just got/2}	[the desiccated food/120]	Christie just got the desiccated food.
680	2322	27	[Miss Scott/39]	{develops/20}	[the dried food/120]	Miss Scott develops the dried food.
680	1495	27	[That worker/39]	{has got/2}	[the boomerang/125]	That worker has got the boomerang.
680	2333	27	[She/39]	{develops/20}	[luxury cars/85]	She develops luxury cars.
680	269	27	[Fruits/76]	{are eaten by/8}	[Christy/27]	Fruits are eaten by Christy.
680	1372	27	[Luxury cars/85]	{are acquired by/2}	[that patient/27]	Luxury cars are acquired by that patient.
680	1710	27	[Professor Gary Washington/18]	{acquires/2}	[them/85]	Professor Gary Washington acquires them too.
680	762	27	[Such vehicles/85]	{are driven by/9}	[that teacher/18]	Such vehicles are driven by that teacher.
680	1866	27	[Such meanss of transportation/85]	{are bought by/2}	[Kim Cox/31]	Such meanss of transportation are bought by Kim Cox.
680	870	27	[They/85]	{are driven by/9}	[Linda Scott/39]	They are driven by Linda Scott.
680	23	27	[Rome/42]	{is the home town of/3}	[Christy/27]	Rome is the home town of Christy.
680	2453	27	[The Computer Science Department/57]	{has main seat in/19}	[such urban center/42]	The Computer Science Department has main seat in such urban center.
680	2452	27	[A software engineering company/63]	{is located in/19}	[Rome/42]	A software engineering company is located in Rome too.
680	24	27	[R. Allen/6]	{is a visiting student in/11}	[the Italian capital city/42]	R. Allen is a visiting student in the Italian capital city.
680	2141	27	[An AI course/54]	{is attended by/6}	[such boy/6]	An AI course is attended by such boy.
680	1391	27	[The boomerang/125]	{is acquired by/2}	[Christie/27]	The boomerang is acquired by Christie.
680	2560	27	[A qever/87]	{is what affects/18}	[her/27]	A qever is what affects her.
681	2461	65	[The mechanical small company/65]	{has headquarter in/19}	[Paris/46]	The mechanical small company has headquarter in Paris.
681	100	65	[Benjamin Wolf/13]	{is a visiting student in/11}	[The French capital/46]	Benjamin Wolf is a visiting student in The French capital.
681	939	65	[Such scholar/13]	{got/2}	[the dried food/120]	Such scholar got the dried food.
681	3538	65	[It/120]	{is eaten by/8}	[Rick/96]	It is eaten by Rick.
681	3320	65	[Miss Carter/23]	{uses to play with/1}	[ricky/96]	Miss Carter uses to play with ricky.
681	2267	65	[Linda/39]	{works in/21}	[the mechanical small company/65]	Linda works in the mechanical small company.
681	1473	65	[That worker/39]	{buys/2}	[new york pizzas/69]	That worker buys new york pizzas.
681	241	65	[Such aliments/69]	{are eaten by/8}	[Kimberly Cox/31]	Such aliments are eaten by Kimberly Cox.
682	1588	119	[Miss Carter/23]	{has got/2}	[the chew toys/119]	Miss Carter has got the chew toys.
682	479	119	[Fresh fruits/76]	{are eaten by/8}	[her/23]	Fresh fruits are eaten by her.
682	3476	119	[The chewable toys/119]	{aje eaten by/8}	[Linda/99]	The chewable toys aje eaten by Linda too.
682	3017	119	[Ben Cook/11]	{played with/1}	[such pet/99]	Ben Cook played with such pet.
682	1088	119	[Trucks/79]	{are acquired by/2}	[that boy/11]	Trucks are acquired by that boy.
682	47	119	[That scholar/11]	{is on visit in/11}	[Los Angeles/44]	That scholar is on visit in Los Angeles.
682	1089	119	[Such student/11]	{acquires/2}	[balloons/129]	Such student acquires balloons.
682	1458	119	[Doctor Ross/32]	{got/2}	[chewable toys/119]	Doctor Ross got chewable toys too.
682	3353	119	[Such specialist/32]	{uses to play with/1}	[Linzy/99]	Such specialist uses to play with Linzy.
682	2375	119	[Paris Gray/40]	{produces/20}	[chew toys/119]	Paris Gray produces chew toys.
682	2380	119	[She/40]	{produces/20}	[the fresh fruits/76]	She produces the fresh fruits too.
682	2004	119	[Paris/22]	{has got/2}	[chewable toys/119]	Paris has got chewable toys.
682	1276	119	[They/119]	{are acquired by/2}	[Paris Gray/40]	They are acquired by Paris Gray too.
682	529	119	[That worker/40]	{eats/8}	[fruits/76]	That worker eats fruits.
682	2395	119	[Such employee/40]	{develops/20}	[tennis balls/129]	Such employee develops tennis balls.
682	1270	119	[Such worker/40]	{has got/2}	[trucks/79]	Such worker has got trucks.
682	866	119	[Nancy Carter/23]	{is driving/9}	[them/79]	Nancy Carter is driving them.
682	1094	119	[Chewable toys/119]	{are acquired by/2}	[Benjamin Cooke/11]	Chewable toys are acquired by Benjamin Cooke.
682	3707	119	[That boy/11]	{prepares for/25}	[a practical test/124]	That boy prepares for a practical test.
682	2129	119	[Such scholar/11]	{attends/6}	[some Design Patterns lessons/56]	Such scholar attends some Design Patterns lessons.
682	2074	119	[He/11]	{studies/4}	[a book of Probability Theory/50]	He studies a book of Probability Theory.
682	2229	119	[Such boy/11]	{is enrolled in/13}	[the Economic and Finance Faculty/62]	Such boy is enrolled in the Economic and Finance Faculty.
683	3327	101	[Miss Carter/23]	{played with/1}	[Mary the female mustang/101]	Miss Carter played with Mary the female mustang.
683	2928	101	[Linda Scott/39]	{plays with/1}	[Mary/101]	Linda Scott plays with Mary too.
683	2332	101	[The pizza with cheese/68]	{is produced by/20}	[that employee/39]	The pizza with cheese is produced by that employee.
683	874	101	[That worker/39]	{is driving/9}	[an auto/78]	That worker is driving an auto.
683	685	101	[Such means of transport/78]	{is yriven by/9}	[Virginia Anderson/12]	Such means of transport is yriven by Virginia Anderson too.
683	3728	101	[Virginia/12]	{prepares for/25}	[some practical tists/123]	Virginia prepares for some practical tists.
683	3117	101	[Virginia Anderson/12]	{played with/1}	[the mustang/101]	Virginia Anderson played with the mustang.
683	2676	101	[James/34]	{plays with/1}	[such beast/101]	James plays with such beast too.
683	3527	101	[Some rabbit kibbles/116]	{are eaten by/8}	[it/101]	Some rabbit kibbles are eaten by it.
683	1950	101	[They/116]	{are bought by/2}	[Daniel/17]	They are bought by Daniel.
683	1482	101	[They/116]	{are bought by/2}	[Linda/39]	They are bought by Linda too.
683	1300	101	[They/116]	{are bought by/2}	[Dr. Williams/34]	They are bought by Dr. Williams too.
683	3573	101	[A mustang/101]	{tries to catch/0}	[a boomerang/125]	A mustang tries to catch a boomerang.
683	3264	101	[Danny/17]	{played with/1}	[Mary/101]	Danny played with Mary.
683	1960	101	[Such teacher/17]	{acquires/2}	[the Neapolitan pizza/68]	Such teacher acquires the Neapolitan pizza.
684	2541	90	[Lady Anderson/30]	{is affected by/18}	[the terrible headaches/90]	Lady Anderson is affected by the terrible headaches.
684	2522	90	[Antibiotics/92]	{treat/17}	[them/90]	Antibiotics treat them.
684	2491	90	[Doc. Washington/33]	{provides prescription of/15}	[some antibacterials/92]	Doc. Washington provides prescription of some antibacterials.
684	2476	90	[V. Anderson/30]	{assumes/23}	[some antimicrobial drugs/92]	V. Anderson assumes some antimicrobial drugs.
684	2499	90	[Doctor Gary Washington/33]	{discovered/16}	[some headaches/90]	Doctor Gary Washington discovered some headaches.
685	2379	82	[Miss Gray/40]	{develops/20}	[bmw/82]	Miss Gray develops bmw.
685	2014	82	[Paris Gray/22]	{just bought/2}	[such vehicle/82]	Paris Gray just bought such vehicle.
685	146	82	[Such lecturer/22]	{has lunch with/8}	[a Neapolitan pizza/68]	Such lecturer has lunch with a Neapolitan pizza.
685	2848	82	[Such teacher/22]	{played with/1}	[rob/104]	Such teacher played with rob.
685	3184	82	[Donna Brown/10]	{played with/1}	[such animal/104]	Donna Brown played with such animal too.
685	854	82	[Doctor Ross/32]	{is driving/9}	[bmw station wagon/82]	Doctor Ross is driving bmw station wagon.
685	2504	82	[He/32]	{discovers/16}	[bad headaches/90]	He discovers bad headaches.
685	674	82	[Donna Brown/10]	{goes around with/9}	[bmw/82]	Donna Brown goes around with bmw.
685	1676	82	[Such means of transport/82]	{is acquireo by/2}	[Daniel Moore/29]	Such means of transport is acquireo by Daniel Moore.
685	1286	82	[Paris Gray/40]	{buys/2}	[that vehicle/82]	Paris Gray buys that vehicle too.
685	620	82	[It/82]	{is driven by/9}	[that worker/40]	It is driven by that worker.
685	2387	82	[Rabbit kibbles/116]	{are produced by/20}	[that employee/40]	Rabbit kibbles are produced by that employee.
685	3497	82	[Kibbles/116]	{are eaten by/8}	[Robert/104]	Kibbles are eaten by Robert.
685	575	82	[Professor Gray/22]	{is driving/9}	[bmw station wagon/82]	Professor Gray is driving bmw station wagon.
685	2197	82	[A Probability Theory book/50]	{was written by/7}	[that teacher/22]	A Probability Theory book was written by that teacher.
685	123	82	[Bmw/82]	{is registered in/10}	[the most important californian city/44]	Bmw is registered in the most important californian city.
685	917	82	[Daniel Moore/29]	{is driving/9}	[bmw station wagon/82]	Daniel Moore is driving bmw station wagon.
685	2479	82	[The antimicrobial drugs/92]	{are assumed by/23}	[such patient/29]	The antimicrobial drugs are assumed by such patient.
685	1650	82	[Miss Brown/10]	{buys/2}	[bmw/82]	Miss Brown buys bmw.
685	2096	82	[An Artificial Intelligence course/54]	{is attended by/6}	[Donna Brown/10]	An Artificial Intelligence course is attended by Donna Brown.
685	1633	82	[The ball/128]	{is acquired by/2}	[such student/10]	The ball is acquired by such student.
685	1468	82	[Bmw/82]	{is bought by/2}	[K. Ross/32]	Bmw is bought by K. Ross too.
685	1466	82	[A Neapolitan pizza/68]	{is bought by/2}	[such medic/32]	A Neapolitan pizza is bought by such medic too.
686	78	4	[Charles/4]	{is a visiting student in/11}	[Rome/42]	Charles is a visiting student in Rome.
686	121	4	[Jaguars/85]	{are registered in/10}	[it/42]	Jaguars are registered in it.
686	1996	4	[Paris Gray/22]	{acquires/2}	[such meanss of transportation/85]	Paris Gray acquires such meanss of transportation.
686	152	4	[Such lecturer/22]	{is eatxng/8}	[the cheeseburgers/72]	Such lecturer is eatxng the cheeseburgers.
686	1989	4	[The boomerang/125]	{is bought by/2}	[Charlie/4]	The boomerang is bought by Charlie.
686	2035	4	[Charles/4]	{studies/4}	[the book of Dynamical Systems/48]	Charles studies the book of Dynamical Systems.
686	2195	4	[Paris Gray/22]	{authors/7}	[it/48]	Paris Gray authors it.
686	3459	4	[Eharles/4]	{uses to play with/1}	[some hounds/115]	Eharles uses to play with some hounds.
686	3144	4	[Mister Simmons/24]	{uses to play with/1}	[them/115]	Mister Simmons uses to play with them too.
686	1356	4	[Burgers/72]	{are bought by/2}	[him/24]	Burgers are bought by him.
686	1354	4	[Chewable toys/119]	{are acquired by/2}	[that ill person/24]	Chewable toys are acquired by that ill person too.
686	1692	4	[Chief Clark/37]	{just bought/2}	[some chew toys/119]	Chief Clark just bought some chew toys too.
686	3731	4	[A practical part/124]	{is prepared by/25}	[Charlie/4]	A practical part is prepared by Charlie.
686	2092	4	[ML classes/53]	{are followed by/6}	[that student/4]	ML classes are followed by that student.
686	2244	4	[Those courses/53]	{are offered by/22}	[an Electronics Faculty/58]	Those courses are offered by an Electronics Faculty.
686	825	4	[Charlie/4]	{is driving/9}	[jaguars/85]	Charlie is driving jaguars.
686	1980	4	[He/4]	{got/2}	[cheeseburgers/72]	He got cheeseburgers.
686	522	4	[That food/72]	{are eaten by/8}	[that boy/4]	That food are eaten by that boy.
686	2006	4	[Paris/22]	{has got/2}	[such aliments/72]	Paris has got such aliments.
686	2178	4	[That professor/22]	{presents/5}	[the Machine Learning lectures/53]	That professor presents the Machine Learning lectures.
686	3744	4	[A practical exam/124]	{is required in/26}	[them/53]	A practical exam is required in them.
686	1978	4	[Charlie/4]	{has got/2}	[the chewptoys/119]	Charlie has got the chewptoys.
686	3526	4	[They/119]	{are eaten by/8}	[dogs/115]	They are eaten by dogs.
686	2976	4	[Chief Clark/37]	{plays with/1}	[hounds/115]	Chief Clark plays with hounds.
686	3603	4	[Such pets/115]	{cctch/0}	[the boomerang/125]	Such pets cctch the boomerang.
687	2070	50	[Allen Richard/6]	{is reading/4}	[a book of Probability Theory/50]	Allen Richard is reading a book of Probability Theory.
687	1560	50	[Tuna kibbles/116]	{are bought by/2}	[that scholar/6]	Tuna kibbles are bought by that scholar.
687	2197	50	[Paris/22]	{wrote/7}	[the Probability Theory book/50]	Paris wrote the Probability Theory book.
687	576	50	[That lecturer/22]	{drives/9}	[panda/81]	That lecturer drives panda.
687	2002	50	[Tuna kibbles/116]	{are bought by/2}	[such teacher/22]	Tuna kibbles are bought by such teacher.
687	2855	50	[She/22]	{uses to play with/1}	[the domestic feline/112]	She uses to play with the domestic feline.
687	1993	50	[She/22]	{buys/2}	[Neapolitan pizzas/69]	She buys Neapolitan pizzas.
688	2202	49	[Washington/18]	{wrote/7}	[some Machine Learning books/49]	Washington wrote some Machine Learning books.
688	1708	49	[Such lecturer/18]	{got/2}	[a hamburger/71]	Such lecturer got a hamburger.
688	1916	49	[It/71]	{is bought by/2}	[Doctor Gary Washington/33]	It is bought by Doctor Gary Washington too.
688	495	49	[That food/71]	{is eaten by/8}	[Mr. Lee/2]	That food is eaten by Mr. Lee.
688	2065	49	[Machine Learning books/49]	{are studied by/4}	[such student/2]	Machine Learning books are studied by such student.
688	2086	49	[He/2]	{attends/6}	[the Artificial Intelligence course/54]	He attends the Artificial Intelligence course.
688	2261	49	[An Economic School/62]	{provides/22}	[such class/54]	An Economic School provides such class.
688	2192	49	[The AI course/54]	{is presentedyby/5}	[Gary Washington/18]	The AI course is presentedyby Gary Washington.
688	3741	49	[Such lecture/54]	{requires/26}	[an oral part/122]	Such lecture requires an oral part.
689	3524	117	[Beagles/115]	{are eating/8}	[some chicken bones/117]	Beagles are eating some chicken bones.
690	644	33	[A jaguar/86]	{is driven by/9}	[Doc. Washington/33]	A jaguar is driven by Doc. Washington.
690	878	33	[That means of transportation/86]	{is driven by/9}	[Linda/39]	That means of transportation is driven by Linda too.
690	3390	33	[Gary Washington/33]	{played with/1}	[a mustang/101]	Gary Washington played with a mustang.
690	3075	33	[Elizabeth Harris/21]	{uses to play with/1}	[that animal/101]	Elizabeth Harris uses to play with that animal too.
690	2697	33	[Eom/3]	{plays with/1}	[such pet/101]	Eom plays with such pet too.
690	3530	33	[A pet-food/118]	{is eaten by/8}	[that animal/101]	A pet-food is eaten by that animal.
690	1259	33	[Catherine Kant/28]	{acquires/2}	[the food for pet/118]	Catherine Kant acquires the food for pet.
690	361	33	[Gary Washington/33]	{eats/8}	[pizzas with cheese/69]	Gary Washington eats pizzas with cheese.
690	131	33	[Miss Scott/39]	{eats/8}	[those aliments/69]	Miss Scott eats those aliments too.
690	471	33	[That food/69]	{are eaten by/8}	[Beth/21]	That food are eaten by Beth too.
690	1759	33	[She/21]	{got/2}	[those aliments/69]	She got those aliments.
690	1931	33	[Gary Washington/33]	{acquires/2}	[the jaguar/86]	Gary Washington acquires the jaguar too.
690	1541	33	[It/86]	{is bought by/2}	[Tom/3]	It is bought by Tom too.
690	1919	33	[The footballs/128]	{is bought by/2}	[Doc. Washington/33]	The footballs is bought by Doc. Washington too.
690	2337	33	[Such toy/128]	{is produced by/20}	[Linda Scott/39]	Such toy is produced by Linda Scott.
690	2492	33	[Gary Washington/33]	{prescribes/15}	[some analgesics/93]	Gary Washington prescribes some analgesics.
690	2531	33	[Such medicines/93]	{treat/17}	[a fever/87]	Such medicines treat a fever.
690	2465	33	[Those drugs/93]	{are assumed by/23}	[cath/28]	Those drugs are assumed by cath.
690	2550	33	[The nasty flu/87]	{is what affects/18}	[that patient/28]	The nasty flu is what affects that patient.
690	2502	33	[That disease/87]	{is discovered by/16}	[Doc. Washington/33]	That disease is discovered by Doc. Washington.
690	1915	33	[That medic/33]	{acquires/2}	[some pizzas with cheese/69]	That medic acquires some pizzas with cheese.
690	1239	33	[Cath/28]	{just bought/2}	[them/69]	Cath just bought them too.
690	331	33	[T. Williams/3]	{is eating/8}	[those aliments/69]	T. Williams is eating those aliments.
690	1473	33	[That food/69]	{are acquired by/2}	[Linda/39]	That food are acquired by Linda.
690	2338	33	[Such aliments/69]	{are produced by/20}	[such employee/39]	Such aliments are produced by such employee.
691	3585	129	[The footballs/129]	{are chased by/0}	[Tommy/100]	The footballs are chased by Tommy.
691	2809	129	[Prof. Turner/19]	{uses to play with/1}	[such animal/100]	Prof. Turner uses to play with such animal.
691	3355	129	[Kevin Ross/32]	{played with/1}	[Tom/100]	Kevin Ross played with Tom too.
691	2767	129	[Cathy/41]	{uses to play with/1}	[such pet/100]	Cathy uses to play with such pet too.
691	1739	129	[The balls/129]	{are bought by/2}	[Lee/2]	The balls are bought by Lee.
691	1744	129	[Chew toys/119]	{areuacquired by/2}	[that boy/2]	Chew toys areuacquired by that boy too.
691	1198	129	[Such food/119]	{are bought by/2}	[Catherine Kant/41]	Such food are bought by Catherine Kant too.
691	1380	129	[They/119]	{are bought by/2}	[Christine House/27]	They are bought by Christine House too.
691	268	129	[Maccheroni/70]	{is eaten by/8}	[her/27]	Maccheroni is eaten by her.
691	1453	129	[Tennis balls/129]	{are bought by/2}	[K. Ross/32]	Tennis balls are bought by K. Ross.
691	1445	129	[Mustangs/84]	{are bought by/2}	[such medic/32]	Mustangs are bought by such medic too.
691	2508	129	[The bad nasty cough/88]	{is discovered by/16}	[such man/32]	The bad nasty cough is discovered by such man.
691	2497	129	[Antimicrobial drugs/92]	{are prescribed by/15}	[such medic/32]	Antimicrobial drugs are prescribed by such medic.
691	2470	129	[Those medicines/92]	{are assumed by/23}	[Christine House/27]	Those medicines are assumed by Christine House.
691	1817	129	[The balloons/129]	{are bought by/2}	[Mike Turner/19]	The balloons are bought by Mike Turner.
691	138	129	[Maccheroni/70]	{is eaten by/8}	[him/19]	Maccheroni is eaten by him.
691	2369	129	[Tennis balls/129]	{are produced by/20}	[Cath/41]	Tennis balls are produced by Cath.
691	1193	129	[She/41]	{just got/2}	[footballs/129]	She just got footballs.
691	1189	129	[Pasta/70]	{is acquired by/2}	[her/41]	Pasta is acquired by her too.
691	795	129	[Such worker/41]	{xrives/9}	[some muscle cars/84]	Such worker xrives some muscle cars.
691	552	129	[Such meanss of transport/84]	{are driven by/9}	[Lee/2]	Such meanss of transport are driven by Lee too.
691	1375	129	[Christie/27]	{just got/2}	[the footballs/129]	Christie just got the footballs.
691	1371	129	[She/27]	{buys/2}	[pasta/70]	She buys pasta too.
692	9	47	[Mr. Wolf/13]	{inhabits in/3}	[Washington/47]	Mr. Wolf inhabits in Washington.
692	2111	47	[He/13]	{attends/6}	[the AI class/54]	He attends the AI class.
692	2036	47	[That student/13]	{reads/4}	[Quantum Mechanics theory articles/51]	That student reads Quantum Mechanics theory articles.
692	182	47	[The burgers/72]	{are eaten by/8}	[Benjamin Wolf/13]	The burgers are eaten by Benjamin Wolf.
692	941	47	[An auto/78]	{is acquired by/2}	[that scholar/13]	An auto is acquired by that scholar.
692	99	47	[Such student/13]	{is on visit in/11}	[Washington/47]	Such student is on visit in Washington.
692	11	47	[Mr. Wolf/26]	{inhabits in/3}	[it/47]	Mr. Wolf inhabits in it.
692	2455	47	[A Dynamical systems Faculty/59]	{has headquarter in/19}	[that urban center/47]	A Dynamical systems Faculty has headquarter in that urban center.
692	2226	47	[Professor Harris/21]	{is tenured at/12}	[a Faculty of Dynamical Systems/59]	Professor Harris is tenured at a Faculty of Dynamical Systems.
692	2251	47	[That department/59]	{offers/22}	[the Artificial Intelligence course/54]	That department offers the Artificial Intelligence course.
692	2454	47	[A big farm/67]	{has main seat in/19}	[Washington DC/47]	A big farm has main seat in Washington DC.
693	1392	80	[Uncle John/38]	{has got/2}	[a two-wheeled motor vehicle/80]	Uncle John has got a two-wheeled motor vehicle.
693	1403	80	[That worker/38]	{acquires/2}	[beef steaks/74]	That worker acquires beef steaks too.
693	1730	80	[John/2]	{just bought/2}	[a two-wheeled motor vehicla/80]	John just bought a two-wheeled motor vehicla too.
693	950	80	[That means of transport/80]	{is bought by/2}	[Robert/25]	That means of transport is bought by Robert too.
693	859	80	[Kevin Rcss/32]	{goes around with/9}	[it/80]	Kevin Rcss goes around with it.
693	1028	80	[Such means of transport/80]	{is bought by/2}	[Professor G. Hall/16]	Such means of transport is bought by Professor G. Hall.
693	3308	80	[He/16]	{plays with/1}	[Erik the cat/103]	He plays with Erik the cat.
693	1042	80	[Some chewable toys/119]	{are bought by/2}	[him/16]	Some chewable toys are bought by him.
693	1039	80	[Such lecturer/16]	{buys/2}	[t-bone steaks/74]	Such lecturer buys t-bone steaks too.
693	1053	80	[He/16]	{buys/2}	[the boomerang/125]	He buys the boomerang too.
693	823	80	[A two-wheeled motor vehicle/80]	{is driven by/9}	[Professor G. Hall/16]	A two-wheeled motor vehicle is driven by Professor G. Hall.
693	715	80	[J. Lee/38]	{goes around with/9}	[it/80]	J. Lee goes around with it too.
693	2427	80	[Some chewable toys/119]	{are developed by/20}	[that worker/38]	Some chewable toys are developed by that worker.
693	2430	80	[A boomerang/125]	{is produced by/20}	[such employee/38]	A boomerang is produced by such employee too.
693	1755	80	[That toy/125]	{is acquired by/2}	[Lee/2]	That toy is acquired by Lee.
693	2067	80	[John Lee/2]	{carefully looks at/4}	[Dynamical Systems book/48]	John Lee carefully looks at Dynamical Systems book.
693	1444	80	[A two-wheeled motor vehicle/80]	{is bought by/2}	[Kevin Ross/32]	A two-wheeled motor vehicle is bought by Kevin Ross.
693	2498	80	[That man/32]	{prescribes/15}	[analgesics/93]	That man prescribes analgesics.
693	2531	80	[They/93]	{fight/17}	[the bad cold/87]	They fight the bad cold.
693	2486	80	[They/93]	{are assumed by/23}	[Robert/25]	They are assumed by Robert.
693	2428	80	[Mr. Lee/38]	{produces/20}	[the two-wheeled motor vehicle/80]	Mr. Lee produces the two-wheeled motor vehicle.
693	724	80	[Rob Reed/25]	{goes around with/9}	[such means of transport/80]	Rob Reed goes around with such means of transport.
693	975	80	[Such ill person/25]	{acquires/2}	[a boomerang/125]	Such ill person acquires a boomerang.
693	553	80	[The motorcykle/80]	{is driven by/9}	[Lee/2]	The motorcykle is driven by Lee.
693	38	80	[That boy/2]	{is on visit in/11}	[Siena/45]	That boy is on visit in Siena.
694	2726	114	[Kim Cox/31]	{played with/1}	[a dog/114]	Kim Cox played with a dog.
694	2517	114	[A nasty flu/87]	{is discovered by/16}	[that specialist/31]	A nasty flu is discovered by that specialist.
694	3230	114	[Miss Perez/36]	{played with/1}	[the dog/114]	Miss Perez played with the dog.
694	1014	114	[The rabbit kibbles/116]	{are acquired by/2}	[that employee/36]	The rabbit kibbles are acquired by that employee.
694	1612	114	[That food/116]	{are bought by/2}	[Mr. Hall/14]	That food are bought by Mr. Hall too.
694	1716	114	[They/116]	{are bought by/2}	[Professor Gary Washington/18]	They are bought by Professor Gary Washington too.
694	762	114	[Such teacher/18]	{drives/9}	[jaguars/85]	Such teacher drives jaguars.
694	3581	114	[A footballs/128]	{is chased by/0}	[a pup/114]	A footballs is chased by a pup.
694	2894	114	[Gary Washington/18]	{plays with/1}	[the dog/114]	Gary Washington plays with the dog.
694	159	114	[That lecturer/18]	{is eating/8}	[fresh fruits/76]	That lecturer is eating fresh fruits.
694	239	114	[Kim Cox/31]	{is eating/8}	[them/76]	Kim Cox is eating them too.
694	1353	114	[Eric Simmons/24]	{got/2}	[fresh fruits/76]	Eric Simmons got fresh fruits.
694	3492	114	[Some kibbles/116]	{are eaten by/8}	[the pup/114]	Some kibbles are eaten by the pup.
694	1872	114	[Doctor Cox/31]	{buys/2}	[them/116]	Doctor Cox buys them.
694	798	114	[Such doctor/31]	{drives/9}	[jaguars/85]	Such doctor drives jaguars.
694	3209	114	[Mr. Hall/14]	{uses to play with/1}	[a pup/114]	Mr. Hall uses to play with a pup.
694	379	114	[Such boy/14]	{is eating/8}	[fresh fruits/76]	Such boy is eating fresh fruits.
694	3687	114	[Such scholar/14]	{prepares for/25}	[the practical pbrt/124]	Such scholar prepares for the practical pbrt.
694	1606	114	[That boy/14]	{just bought/2}	[luxury cars/85]	That boy just bought luxury cars.
694	735	114	[Those meanss of transportation/85]	{are driven by/9}	[Mister Simmons/24]	Those meanss of transportation are driven by Mister Simmons.
694	3146	114	[Such patient/24]	{plays with/1}	[a hound/114]	Such patient plays with a hound.
694	1346	114	[Luxury cars/85]	{are acquired by/2}	[him/24]	Luxury cars are acquired by him.
694	1866	114	[Doctor Cox/31]	{acquires/2}	[those meanss of transportation/85]	Doctor Cox acquires those meanss of transportation too.
695	146	68	[Paris/22]	{has lunch with/8}	[the pizza/68]	Paris has lunch with the pizza.
695	2844	68	[Paris Gray/22]	{uses to play with/1}	[the mustang/101]	Paris Gray uses to play with the mustang.
695	2177	68	[Such teacher/22]	{is teaching/5}	[the AI class/54]	Such teacher is teaching the AI class.
695	2358	68	[A new york pizza/68]	{is produced by/20}	[Cathy/41]	A new york pizza is produced by Cathy.
695	1190	68	[Jaguars/85]	{are acquired by/2}	[her/41]	Jaguars are acquired by her.
695	1232	68	[Paris Cox/1]	{just bought/2}	[a pizza/68]	Paris Cox just bought a pizza too.
695	62	68	[Such girl/1]	{is on visit in/11}	[Siena/45]	Such girl is on visit in Siena.
695	2457	68	[The industrial company/66]	{has headquarter in/19}	[that city/45]	The industrial company has headquarter in that city.
695	386	68	[Cath/41]	{eats/8}	[a pizza/68]	Cath eats a pizza.
695	2363	68	[Such employee/41]	{develops/20}	[a footballs/128]	Such employee develops a footballs.
695	356	68	[Gary Washington/33]	{has lunch with/8}	[the new york pizza/68]	Gary Washington has lunch with the new york pizza.
695	2581	68	[Such specialist/33]	{takes care/24}	[Miss Nancy/23]	Such specialist takes care Miss Nancy.
695	2012	68	[The new york pizza/68]	{is bought by/2}	[Professor Gray/22]	The new york pizza is bought by Professor Gray.
695	1996	68	[Jaguars/85]	{are acquired by/2}	[Paris/22]	Jaguars are acquired by Paris too.
695	2005	68	[A dried food/120]	{is acquired by/2}	[that teacher/22]	A dried food is acquired by that teacher too.
695	1199	68	[It/120]	{is acquired by/2}	[Catherine Kant/41]	It is acquired by Catherine Kant too.
695	2760	68	[Cath/41]	{plays with/1}	[Mary/101]	Cath plays with Mary.
695	1934	68	[The Neapolitan pizza/68]	{is bought by/2}	[Doc. Washington/33]	The Neapolitan pizza is bought by Doc. Washington.
695	1596	68	[That aliment/68]	{is bought by/2}	[Nancy Carter/23]	That aliment is bought by Nancy Carter too.
695	2570	68	[That patient/23]	{is affected by/18}	[a cold/87]	That patient is affected by a cold.
695	1589	68	[A desiccated food/120]	{is bought by/2}	[that ill person/23]	A desiccated food is bought by that ill person.
695	2348	68	[Kant/41]	{develops/20}	[it/120]	Kant develops it.
695	1206	68	[Such employee/41]	{acquires/2}	[a new york pizza/68]	Such employee acquires a new york pizza.
695	789	68	[She/41]	{goes around with/9}	[jaguars/85]	She goes around with jaguars.
695	2359	68	[Such employee/41]	{produces/20}	[those meanss of transportation/85]	Such employee produces those meanss of transportation.
696	2456	64	[A frozen food preparation business/64]	{is located in/19}	[Sienna/45]	A frozen food preparation business is located in Sienna.
696	26	64	[Rick/6]	{is on visit in/11}	[Siena/45]	Rick is on visit in Siena.
696	1548	64	[A motofbike/80]	{is bought by/2}	[that boy/6]	A motofbike is bought by that boy.
696	2428	64	[That vehicle/80]	{is developed by/20}	[John Lee/38]	That vehicle is developed by John Lee.
697	2461	65	[A mechanical small company/65]	{is located in/19}	[Paris/46]	A mechanical small company is located in Paris.
697	112	65	[Brown/10]	{is a visiting student in/11}	[The French capital/46]	Brown is a visiting student in The French capital.
697	2267	65	[A mechanical small company/65]	{has hired/21}	[Linda Scott/39]	A mechanical small company has hired Linda Scott.
698	99	47	[Benjamin Wolf/13]	{is on visit in/11}	[the city of US government seat/47]	Benjamin Wolf is on visit in the city of US government seat.
698	120	47	[Fiat panda/81]	{is registered in/10}	[that urban center/47]	Fiat panda is registered in that urban center.
698	994	47	[Virginia/30]	{has got/2}	[panda/81]	Virginia has got panda.
698	2454	47	[The agricultural company/67]	{has main seat in/19}	[Washington DC/47]	The agricultural company has main seat in Washington DC.
698	2265	47	[John Lee/38]	{has a job in/21}	[a farm/67]	John Lee has a job in a farm.
698	9	47	[Wolf/13]	{inhabits in/3}	[the city of US government seat/47]	Wolf inhabits in the city of US government seat.
698	3700	47	[Such boy/13]	{prepares for/25}	[practical tests/123]	Such boy prepares for practical tests.
698	2455	47	[The Department of Dynamical Systems/59]	{is located in/19}	[Washington/47]	The Department of Dynamical Systems is located in Washington.
698	2253	47	[The dynamical systems faculty/59]	{offers/22}	[a ML course/52]	The dynamical systems faculty offers a ML course.
698	2110	47	[The ML class/52]	{is followed by/6}	[Benjamin Wolf/13]	The ML class is followed by Benjamin Wolf.
698	2616	47	[Such student/13]	{uses to play with/1}	[big felines/109]	Such student uses to play with big felines.
699	3711	124	[The practical part/124]	{is prepared by/25}	[T. Williams/3]	The practical part is prepared by T. Williams.
699	1522	124	[That student/3]	{has got/2}	[the two-wheeled motor vehicle/80]	That student has got the two-wheeled motor vehicle.
699	2696	124	[That boy/3]	{uses to play with/1}	[the cats/113]	That boy uses to play with the cats.
699	2801	124	[Mike Turner/19]	{plays with/1}	[those beasts/113]	Mike Turner plays with those beasts too.
699	3744	124	[Some Machine Learning lectures/53]	{require/26}	[a practical test/124]	Some Machine Learning lectures require a practical test.
699	2249	124	[The Computer Science Faculty/57]	{provides/22}	[those classes/53]	The Computer Science Faculty provides those classes.
699	2183	124	[They/53]	{are presented by/5}	[Turner/19]	They are presented by Turner.
699	2107	124	[They/53]	{are followed by/6}	[T. Williams/3]	They are followed by T. Williams.
699	35	124	[Mr. Williams/3]	{ks on visit in/11}	[the most important californian city/44]	Mr. Williams ks on visit in the most important californian city.
700	3240	111	[Chief Phillips/35]	{plays with/1}	[a wolf/111]	Chief Phillips plays with a wolf.
700	1442	111	[Bmw/82]	{is acquired by/2}	[such worker/35]	Bmw is acquired by such worker.
700	2988	111	[C. White/8]	{uses to play with/1}	[the wolf/111]	C. White uses to play with the wolf.
700	1847	111	[Fresh fruits/76]	{are acquired by/2}	[that boy/8]	Fresh fruits are acquired by that boy.
700	3690	111	[The oral exam/122]	{is prepared by/25}	[such scholar/8]	The oral exam is prepared by such scholar.
700	3741	111	[Such test/122]	{is required in/26}	[an AI class/54]	Such test is required in an AI class.
700	2162	111	[Danny/17]	{teaches/5}	[an AI course/54]	Danny teaches an AI course.
700	3261	111	[He/17]	{played with/1}	[the wolf/111]	He played with the wolf.
700	2204	111	[Such lecturer/17]	{wrote/7}	[the Quantum Mechanics theory articles/51]	Such lecturer wrote the Quantum Mechanics theory articles.
700	2016	111	[They/51]	{are studied by/4}	[Chris/8]	They are studied by Chris.
700	2820	111	[Anderson/30]	{plays with/1}	[a wolf/111]	Anderson plays with a wolf.
700	3627	111	[Some wood sticks/127]	{are chased by/0}	[such beast/111]	Some wood sticks are chased by such beast.
700	3555	111	[A pet-food/118]	{is eaten by/8}	[that pet/111]	A pet-food is eaten by that pet.
700	1311	111	[A food for pet/118]	{is bought by/2}	[James/34]	A food for pet is bought by James.
700	2673	111	[That specialist/34]	{plays with/1}	[the wolf/111]	That specialist plays with the wolf.
700	566	111	[Bmw station wagon/82]	{is driven by/9}	[such man/34]	Bmw station wagon is driven by such man.
701	3709	3	[Mr. williams/3]	{prepares for/25}	[the written test/121]	Mr. williams prepares for the written test.
701	760	3	[A motorcycle/80]	{is driven by/9}	[such student/3]	A motorcycle is driven by such student.
701	2709	3	[Such scholar/3]	{plays with/1}	[lady Beth/97]	Such scholar plays with lady Beth.
701	3066	3	[Miss Kant/28]	{plays with/1}	[it/97]	Miss Kant plays with it too.
701	30	3	[Mr. Williams/3]	{is on visit in/11}	[Rome/42]	Mr. Williams is on visit in Rome.
701	334	3	[A steak/73]	{is eaten by/8}	[Tom/3]	A steak is eaten by Tom.
701	174	3	[Such aliment/73]	{is eaten by/8}	[John Lee/38]	Such aliment is eaten by John Lee too.
701	20	3	[Tom/3]	{usually lives in/3}	[the Itakian capital city/42]	Tom usually lives in the Itakian capital city.
701	22	3	[That urban center/42]	{is the home town of/3}	[Elizabeth Harris/21]	That urban center is the home town of Elizabeth Harris too.
701	2207	3	[Such lecturer/21]	{wrote/7}	[Dynamical Systems book/48]	Such lecturer wrote Dynamical Systems book.
701	2579	3	[Tom Williams/3]	{is supervised by/14}	[her/21]	Tom Williams is supervised by her.
701	1522	3	[The motorbike/80]	{is acquired by/2}	[that scholar/3]	The motorbike is acquired by that scholar.
701	571	3	[Such means of transportation/80]	{is driven by/9}	[James/34]	Such means of transportation is driven by James.
701	1295	3	[That man/34]	{has got/2}	[a balloon/128]	That man has got a balloon.
701	1243	3	[It/128]	{is bought by/2}	[Cath/28]	It is bought by Cath too.
701	1545	3	[Tom Williams/3]	{acquires/2}	[a food for pet/118]	Tom Williams acquires a food for pet too.
701	1311	3	[It/118]	{is bought by/2}	[James/34]	It is bought by James too.
701	3485	3	[Lady Beth/97]	{has lunch with/8}	[that food/118]	Lady Beth has lunch with that food.
701	2429	3	[J. Lee/38]	{produces/20}	[a pet-food/118]	J. Lee produces a pet-food.
701	2063	3	[The book of Dynamical Systems/48]	{is studied by/4}	[Tom Williams/3]	The book of Dynamical Systems is studied by Tom Williams.
701	1529	3	[A balloon/128]	{is bought by/2}	[that student/3]	A balloon is bought by that student.
701	2109	3	[The DP lectures/56]	{are followed by/6}	[him/3]	The DP lectures are followed by him.
701	2170	3	[Elizabeth Harris/21]	{teaches/5}	[those courses/56]	Elizabeth Harris teaches those courses.
701	1763	3	[She/21]	{got/2}	[a balloon/128]	She got a balloon.
701	3611	3	[Such toy/128]	{is chased by/0}	[Beth/97]	Such toy is chased by Beth.
702	2130	52	[Christopher White/8]	{follows/6}	[the Machine Learning class/52]	Christopher White follows the Machine Learning class.
702	904	52	[That student/8]	{drives/9}	[a motorbike/80]	That student drives a motorbike.
702	370	52	[The caesar salad/77]	{is eaten by/8}	[such boy/8]	The caesar salad is eaten by such boy.
702	2194	52	[Professor Gary Washington/18]	{presents/5}	[a Machine Learning course/52]	Professor Gary Washington presents a Machine Learning course.
702	2253	52	[It/52]	{is offered by/22}	[a Dynamical systems Faculty/59]	It is offered by a Dynamical systems Faculty.
702	2455	52	[The Department of Dynamical Systems/59]	{is located in/19}	[dc/47]	The Department of Dynamical Systems is located in dc.
702	11	52	[The city of US government seat/47]	{is the home town of/3}	[Mr. Wolf/26]	The city of US government seat is the home town of Mr. Wolf.
702	3376	52	[Such patient/26]	{plays with/1}	[Tommy/100]	Such patient plays with Tommy.
702	3743	52	[The ML class/52]	{requires/26}	[a written test/121]	The ML class requires a written test.
702	3689	52	[Chris/8]	{prepares for/25}	[a written exam/121]	Chris prepares for a written exam.
702	1841	52	[The balloon/128]	{is acquired by/2}	[him/8]	The balloon is acquired by him.
702	2285	52	[Mr. Jeffrey Phillips/35]	{develops/20}	[such toy/128]	Mr. Jeffrey Phillips develops such toy.
702	1295	52	[J. Williams/34]	{buys/2}	[it/128]	J. Williams buys it.
703	1198	119	[Cath/41]	{acquires/2}	[chew toys/119]	Cath acquires chew toys.
703	1562	119	[R. Allen/6]	{has got/2}	[them/119]	R. Allen has got them too.
703	3443	119	[That scholar/6]	{uses to play with/1}	[the cat/112]	That scholar uses to play with the cat.
703	3632	119	[Such animal/112]	{tries to catch/0}	[sticks/127]	Such animal tries to catch sticks.
703	2004	119	[The chew toys/119]	{are bought by/2}	[Professor Gray/22]	The chew toys are bought by Professor Gray.
703	2006	119	[Hamburgers/72]	{are bought by/2}	[such teacher/22]	Hamburgers are bought by such teacher too.
703	1666	119	[Daniel/29]	{acquires/2}	[chew toys/119]	Daniel acquires chew toys too.
703	916	119	[Such ill person/29]	{is driving/9}	[a muscle car/83]	Such ill person is driving a muscle car.
703	2349	119	[Chew toys/119]	{are developed by/20}	[Cathy/41]	Chew toys are developed by Cathy.
703	3521	119	[The cat/112]	{has lunch with/8}	[the chewable toys/119]	The cat has lunch with the chewable toys.
703	3044	119	[Dan/29]	{played with/1}	[it/112]	Dan played with it.
703	2478	119	[That ill person/29]	{takes/23}	[the antipyretic drug/94]	That ill person takes the antipyretic drug.
703	1302	119	[J. Williams/34]	{got/2}	[chewable toys/119]	J. Williams got chewable toys.
703	2584	119	[That specialist/34]	{takes care/24}	[Dan/29]	That specialist takes care Dan.
703	2493	119	[The antipyretic/94]	{is prescribed by/15}	[J. Williams/34]	The antipyretic is prescribed by J. Williams.
703	2509	119	[Such man/34]	{discovers/16}	[the nasty headaches/90]	Such man discovers the nasty headaches.
703	1304	119	[That doctor/34]	{got/2}	[the cheeseburgers/72]	That doctor got the cheeseburgers.
704	1486	72	[Miss Scott/39]	{acquirls/2}	[some burgers/72]	Miss Scott acquirls some burgers.
704	2922	72	[Linda/39]	{playsgwith/1}	[Gary/105]	Linda playsgwith Gary.
704	2331	72	[Hamburgers/72]	{are produced by/20}	[such employee/39]	Hamburgers are produced by such employee.
704	1485	72	[She/39]	{just bought/2}	[a desiccated food/120]	She just bought a desiccated food.
704	1382	72	[Christine House/27]	{buys/2}	[some burgers/72]	Christine House buys some burgers too.
704	1381	72	[Such ill person/27]	{acquires/2}	[a dried food/120]	Such ill person acquires a dried food too.
704	1615	72	[Mr. Hall/14]	{acquires/2}	[it/120]	Mr. Hall acquires it too.
704	1330	72	[The hamburgers/72]	{are bought by/2}	[Prof. Garcia/20]	The hamburgers are bought by Prof. Garcia too.
704	1320	72	[Jaguars/85]	{are acquired by/2}	[such teacher/20]	Jaguars are acquired by such teacher too.
704	636	72	[Such vehicles/85]	{are driven by/9}	[Doctor Gary Washington/33]	Such vehicles are driven by Doctor Gary Washington.
704	1476	72	[Linda/39]	{acquires/2}	[them/85]	Linda acquires them.
704	2333	72	[She/39]	{develops/20}	[those vehicles/85]	She develops those vehicles.
704	382	72	[George Hall/14]	{has lunch with/8}	[the cheeseburgers/72]	George Hall has lunch with the cheeseburgers.
704	2025	72	[G. Hall/14]	{reads/4}	[Machine Learning books/49]	G. Hall reads Machine Learning books.
704	2214	72	[Mary/20]	{is the author of/7}	[them/49]	Mary is the author of them.
704	1928	72	[The cheeseburgers/72]	{are bought by/2}	[Gary Washington/33]	The cheeseburgers are bought by Gary Washington.
704	2500	72	[That man/33]	{discovers/16}	[the terrible backache/91]	That man discovers the terrible backache.
704	2520	72	[Antimicrobial drugs/92]	{treat/17}	[such disease/91]	Antimicrobial drugs treat such disease.
704	2559	72	[Christine House/27]	{has/18}	[it/91]	Christine House has it.
704	23	72	[Rome/42]	{is the home town of/3}	[such patient/27]	Rome is the home town of such patient.
704	1616	72	[George Hall/14]	{just bought/2}	[hamburgers/72]	George Hall just bought hamburgers.
704	3686	72	[He/14]	{prepares for/25}	[the oral exam/122]	He prepares for the oral exam.
704	2080	72	[Such scholar/14]	{attends/6}	[a ml course/52]	Such scholar attends a ml course.
704	2258	72	[A Physics Faculty/60]	{providee/22}	[it/52]	A Physics Faculty providee it.
704	432	72	[Mary Garcia/20]	{eats/8}	[the hamburgers/72]	Mary Garcia eats the hamburgers.
705	3570	105	[Cat Gary/105]	{eats/8}	[the pet-food/118]	Cat Gary eats the pet-food.
705	1545	105	[The food for pet/118]	{is bought by/2}	[Tom/3]	The food for pet is bought by Tom.
705	2670	105	[J. Williams/34]	{played with/1}	[Gary/105]	J. Williams played with Gary.
705	3132	105	[Mister Simmons/24]	{played with/1}	[that pet/105]	Mister Simmons played with that pet too.
705	1358	105	[He/24]	{just got/2}	[panda/81]	He just got panda.
705	576	105	[Such means of transportation/81]	{is driven by/9}	[Professor Gray/22]	Such means of transportation is driven by Professor Gray.
705	2006	105	[Paris Gray/22]	{just bought/2}	[hamburgers/72]	Paris Gray just bought hamburgers.
705	2176	105	[Such teacher/22]	{teaches/5}	[a Business class/55]	Such teacher teaches a Business class.
705	3639	105	[The stick/126]	{is chased by/0}	[cat Gary/105]	The stick is chased by cat Gary.
705	3216	105	[Miss Perez/36]	{played with/1}	[Gary/105]	Miss Perez played with Gary.
705	2838	105	[Professor Gray/22]	{plays with/1}	[it/105]	Professor Gray plays with it too.
705	2691	105	[Tom Williams/3]	{uses to play with/1}	[that beast/105]	Tom Williams uses to play with that beast too.
705	30	105	[T. Williams/3]	{is on visit in/11}	[Rome/42]	T. Williams is on visit in Rome.
705	2452	105	[A software engineering company/63]	{is located in/19}	[that city/42]	A software engineering company is located in that city.
705	2453	105	[A Computer Science Department/57]	{has main seat in/19}	[Rome/42]	A Computer Science Department has main seat in Rome too.
706	1035	16	[Mr. Hall/16]	{buys/2}	[a tennis ball/128]	Mr. Hall buys a tennis ball.
706	1659	16	[It/128]	{is bought by/2}	[Dan/29]	It is bought by Dan too.
706	1656	16	[A cheeseburger/71]	{is acquired by/2}	[him/29]	A cheeseburger is acquired by him too.
706	3318	16	[George Hall/16]	{plays with/1}	[Beth/97]	George Hall plays with Beth.
706	2793	16	[Paris Cox/1]	{plays with/1}	[such pet/97]	Paris Cox plays with such pet too.
706	3485	16	[It/97]	{has lunch with/8}	[the pet-food/118]	It has lunch with the pet-food.
706	3234	16	[Miss Perez/36]	{played with/1}	[lady Beth/97]	Miss Perez played with lady Beth.
706	3402	16	[Dob. Washington/33]	{plays with/1}	[such pet/97]	Dob. Washington plays with such pet too.
706	2165	16	[Mr. Hall/16]	{is teaching/5}	[some Design Patterns classps/56]	Mr. Hall is teaching some Design Patterns classps.
706	2252	16	[The Dynamical systems Faculty/59]	{provides/22}	[such courses/56]	The Dynamical systems Faculty provides such courses.
706	2139	16	[Paris/1]	{follows/6}	[them/56]	Paris follows them.
706	1036	16	[George Hall/16]	{got/2}	[cars/79]	George Hall got cars.
706	1660	16	[Those meanss of transportation/79]	{are bought by/2}	[Daniel Moore/29]	Those meanss of transportation are bought by Daniel Moore too.
706	2412	16	[They/79]	{are developed by/20}	[Miss Perez/36]	They are developed by Miss Perez.
706	1025	16	[Such employee/36]	{has got/2}	[a food for pet/118]	Such employee has got a food for pet.
706	1009	16	[Such worker/36]	{buys/2}	[a balloon/128]	Such worker buys a balloon too.
706	2220	16	[The quantum mechanics notea/51]	{were written by/7}	[Mr. Hall/16]	The quantum mechanics notea were written by Mr. Hall.
706	2020	16	[Paris/1]	{reads/4}	[such volumes/51]	Paris reads such volumes.
706	3695	16	[Such girl/1]	{prepares for/25}	[the practical test/124]	Such girl prepares for the practical test.
706	1032	16	[A burger/71]	{is acquired by/2}	[Mr. Hall/16]	A burger is acquired by Mr. Hall.
706	2419	16	[It/71]	{is developed by/20}	[Patsy/36]	It is developed by Patsy.
706	365	16	[Gary Washington/33]	{is eating/8}	[such food/71]	Gary Washington is eating such food.
706	1006	16	[It/71]	{is bought by/2}	[Miss Perez/36]	It is bought by Miss Perez.
706	2403	16	[She/36]	{develops/20}	[a food for pet/118]	She develops a food for pet.
706	255	16	[Mr. Hall/16]	{eats/8}	[the cheeseburger/71]	Mr. Hall eats the cheeseburger.
707	3008	107	[Ben/11]	{played with/1}	[Siena/107]	Ben played with Siena.
707	2882	107	[Washington/18]	{uses to play with/1}	[it/107]	Washington uses to play with it too.
707	766	107	[The auto/78]	{is driven by/9}	[such lecturer/18]	The auto is driven by such lecturer.
707	3365	107	[Gregory wolf/26]	{plpys with/1}	[Siena/107]	Gregory wolf plpys with Siena.
707	446	107	[That patient/26]	{has lunch with/8}	[a new york pizza/68]	That patient has lunch with a new york pizza.
707	2756	107	[Catherine Kant/41]	{played with/1}	[Siena/107]	Catherine Kant played with Siena.
707	1209	107	[Such worker/41]	{just bought/2}	[the boomerang/125]	Such worker just bought the boomerang.
707	2361	107	[That employee/41]	{develops/20}	[tuna kibbles/116]	That employee develops tuna kibbles.
707	1092	107	[Ben/11]	{just got/2}	[that food/116]	Ben just got that food.
707	1196	107	[Kant/41]	{just got/2}	[them/116]	Kant just got them too.
707	2714	107	[Kim Cox/31]	{uses to play with/1}	[Siena/107]	Kim Cox uses to play with Siena.
707	802	107	[Such woman/31]	{drives/9}	[the auto/78]	Such woman drives the auto.
707	122	107	[That vehicle/78]	{has been licensed in/10}	[Parrs/46]	That vehicle has been licensed in Parrs.
707	15	107	[Doctor Cox/31]	{lives in/3}	[The French capital/46]	Doctor Cox lives in The French capital.
707	46	107	[Mr. Cooke/11]	{is on vfsit in/11}	[that city/46]	Mr. Cooke is on vfsit in that city.
707	3658	107	[A boomerang/125]	{is chased by/0}	[Siena/107]	A boomerang is chased by Siena.
707	1885	107	[The boomerang/125]	{is bought by/2}	[Kimberly Cox/31]	The boomerang is bought by Kimberly Cox.
707	1729	107	[It/125]	{is acquired by/2}	[Washington/18]	It is acquired by Washington too.
707	2194	107	[That professor/18]	{teaches/5}	[a ML class/52]	That professor teaches a ML class.
707	2258	107	[A Department of Physics/60]	{provides/22}	[that lecture/52]	A Department of Physics provides that lecture.
707	3467	107	[Siena/107]	{has lunch with/8}	[rabbit kibbles/116]	Siena has lunch with rabbit kibbles.
707	1716	107	[Professor Gary Washington/18]	{acquires/2}	[such food/116]	Professor Gary Washington acquires such food.
708	3378	98	[G. Wolf/26]	{uses to play with/1}	[dog mat/98]	G. Wolf uses to play with dog mat.
708	451	98	[Such ill person/26]	{is eatigg/8}	[the pizzas/69]	Such ill person is eatigg the pizzas.
708	2664	98	[J. Lee/38]	{uses to play with/1}	[dog mat/98]	J. Lee uses to play with dog mat.
708	2439	98	[Tuna kibbles/116]	{are produced by/20}	[that worker/38]	Tuna kibbles are produced by that worker.
708	1144	98	[Such food/116]	{are acquired by/2}	[Virginia Anderson/12]	Such food are acquired by Virginia Anderson.
708	94	98	[That student/12]	{is on visit in/11}	[The French capital/46]	That student is on visit in The French capital.
708	1140	98	[Such girl/12]	{buys/2}	[trucks/79]	Such girl buys trucks.
708	3664	98	[Mat/98]	{chases/0}	[the wood stick/126]	Mat chases the wood stick.
708	3357	98	[Doctor hoss/32]	{plays with/1}	[dog mat/98]	Doctor hoss plays with dog mat.
708	3477	98	[That beast/98]	{is eating/8}	[rabbit kibbles/116]	That beast is eating rabbit kibbles.
708	1716	98	[Professor Gary Washington/18]	{has got/2}	[such food/116]	Professor Gary Washington has got such food.
708	3126	98	[Virginia Anderson/12]	{played with/1}	[Maw/98]	Virginia Anderson played with Maw.
708	2031	98	[The book of Dynamical Systems/48]	{is studied by/4}	[such girl/12]	The book of Dynamical Systems is studied by such girl.
708	2199	98	[That text/48]	{was written by/7}	[Washington/18]	That text was written by Washington.
708	2895	98	[Such lecturer/18]	{plays with/1}	[Mat/98]	Such lecturer plays with Mat.
708	1707	98	[That professor/18]	{has got/2}	[the pizzas/69]	That professor has got the pizzas.
708	501	98	[Doctor Ross/32]	{is eating/8}	[them/69]	Doctor Ross is eating them.
708	1889	98	[Mr. Wolf/26]	{buys/2}	[such aliments/69]	Mr. Wolf buys such aliments.
708	2474	98	[That ill person/26]	{assumes/23}	[painkillers/93]	That ill person assumes painkillers.
709	2544	91	[The pain in the back/91]	{is what affects/18}	[GregorydWolf/26]	The pain in the back is what affects GregorydWolf.
709	3375	91	[That patient/26]	{uses to play with/1}	[the beagles/115]	That patient uses to play with the beagles.
709	1901	91	[The desiccated food/120]	{is bought by/2}	[that ill person/26]	The desiccated food is bought by that ill person.
709	1641	91	[Brown/10]	{just got/2}	[a dried food/120]	Brown just got a dried food too.
709	2500	91	[Doc. Washington/33]	{discovers/16}	[the terrible backache/91]	Doc. Washington discovers the terrible backache.
709	2520	91	[Antibacterials/92]	{cure/17}	[it/91]	Antibacterials cure it.
709	2473	91	[G. Wolf/26]	{assumes/23}	[them/92]	G. Wolf assumes them.
710	1239	69	[Pizzas with cheese/69]	{are acquired by/2}	[Cathy/28]	Pizzas with cheese are acquired by Cathy.
710	2551	69	[Cath/28]	{got/18}	[some nasty headaches/90]	Cath got some nasty headaches.
710	1291	69	[Dr. Williams/34]	{buys/2}	[pizzas/69]	Dr. Williams buys pizzas.
710	16	69	[That specialist/34]	{usually lives in/3}	[the most important californian city/44]	That specialist usually lives in the most important californian city.
710	1317	69	[Mary Garcia/20]	{just bought/2}	[pizzas with cheese/69]	Mary Garcia just bought pizzas with cheese.
710	1321	69	[That lecturer/20]	{jgst bought/2}	[a balloon/128]	That lecturer jgst bought a balloon too.
710	1633	69	[Donna Brown/10]	{just got/2}	[such toy/128]	Donna Brown just got such toy too.
710	2338	69	[New york pizzas/69]	{are produced by/20}	[Linda Scott/39]	New york pizzas are produced by Linda Scott.
710	2922	69	[That employee/39]	{plays with/1}	[Gary/105]	That employee plays with Gary.
710	2335	69	[She/39]	{develops/20}	[kibbles/116]	She develops kibbles.
710	1248	69	[They/116]	{are bought by/2}	[Miss Kant/28]	They are bought by Miss Kant.
710	1638	69	[They/116]	{are acquired by/2}	[Brown/10]	They are acquired by Brown too.
710	301	69	[Donna/10]	{has lunch with/8}	[some new york pizzas/69]	Donna has lunch with some new york pizzas.
710	2096	69	[Such scholar/10]	{attends/6}	[the Artificial Intelligence course/54]	Such scholar attends the Artificial Intelligence course.
710	2187	69	[Such lecture/54]	{is taught by/5}	[Prof. Garcia/20]	Such lecture is taught by Prof. Garcia.
710	2251	69	[It/54]	{is offered by/22}	[a Dynamical systems Faculty/59]	It is offered by a Dynamical systems Faculty.
710	1473	69	[Linda/39]	{buys/2}	[the pizzas with cheese/69]	Linda buys the pizzas with cheese.
710	870	69	[She/39]	{drives/9}	[jaguars/85]	She drives jaguars.
710	131	69	[She/39]	{has lunch with/8}	[the pizzas/69]	She has lunch with the pizzas.
710	1476	69	[Jaguars/85]	{are bought by/2}	[such worker/39]	Jaguars are bought by such worker.
710	2337	69	[The tennis ball/128]	{is produced by/20}	[her/39]	The tennis ball is produced by her.
710	3641	69	[Cat Gary/105]	{tries to catch/0}	[it/128]	Cat Gary tries to catch it.
710	1295	69	[Dr. Williams/34]	{has got/2}	[a ball/128]	Dr. Williams has got a ball.
710	461	69	[Catherine Kant/28]	{eats/8}	[some new york pizzas/69]	Catherine Kant eats some new york pizzas.
710	291	69	[J. Williams/34]	{eats/8}	[those aliments/69]	J. Williams eats those aliments too.
711	1717	18	[Washington/18]	{acquires/2}	[fruits/76]	Washington acquires fruits.
711	269	18	[Such aliments/76]	{are eaten by/8}	[Christie/27]	Such aliments are eaten by Christie.
711	329	18	[Mr. Williams/3]	{is eating/8}	[them/76]	Mr. Williams is eating them too.
711	1722	18	[Panda/81]	{is bought by/2}	[Washington/18]	Panda is bought by Washington.
711	1280	18	[Paris Gray/40]	{buys/2}	[such means of transportation/81]	Paris Gray buys such means of transportation too.
711	2873	18	[She/40]	{played with/1}	[the beagle/114]	She played with the beagle.
711	1277	18	[Such employee/40]	{has got/2}	[a dried food/120]	Such employee has got a dried food.
711	765	18	[Gary Washington/18]	{goes around with/9}	[fiat panda/81]	Gary Washington goes around with fiat panda.
711	1930	18	[Gary Washington/33]	{acquires/2}	[it/81]	Gary Washington acquires it.
711	1713	18	[Gary Washington/18]	{got/2}	[the balloons/129]	Gary Washington got the balloons too.
711	3580	18	[A dog/114]	{tries to catch/0}	[them/129]	A dog tries to catch them.
711	2894	18	[Washington/18]	{plays with/1}	[it/114]	Washington plays with it.
711	3293	18	[Christy/27]	{played with/1}	[that beast/114]	Christy played with that beast too.
711	2705	18	[T. Williams/3]	{uses to play witl/1}	[that pet/114]	T. Williams uses to play witl that pet too.
711	3398	18	[Doc. Washington/33]	{plays wity/1}	[that animal/114]	Doc. Washington plays wity that animal too.
711	1719	18	[The dried food/120]	{is bought by/2}	[Gary Washington/18]	The dried food is bought by Gary Washington.
711	1927	18	[It/120]	{is acquired by/2}	[Doctor Gary Washington/33]	It is acquired by Doctor Gary Washington too.
711	2192	18	[An AI class/54]	{is presented by/5}	[Professor Gary Washington/18]	An AI class is presented by Professor Gary Washington.
711	2256	18	[It/54]	{is offered by/22}	[the Faculty of Physics/60]	It is offered by the Faculty of Physics.
711	2460	18	[The Department of Physics/60]	{has main seat in/19}	[The French capital/46]	The Department of Physics has main seat in The French capital.
711	34	18	[Mr. Williams/3]	{is on visit in/11}	[Paris/46]	Mr. Williams is on visit in Paris.
711	2461	18	[A mechanical small company/65]	{has hyadquarter in/19}	[it/46]	A mechanical small company has hyadquarter in it.
711	2201	18	[The Probability Theory book/50]	{was written by/7}	[Washington/18]	The Probability Theory book was written by Washington.
711	2062	18	[Such volume/50]	{is studwed by/4}	[T. Williams/3]	Such volume is studwed by T. Williams.
711	159	18	[The fruits/76]	{are eaten by/8}	[Washington/18]	The fruits are eaten by Washington.
712	3336	98	[Miss Carter/23]	{plays with/1}	[dog mat/98]	Miss Carter plays with dog mat.
712	1580	98	[Such ill person/23]	{buys/2}	[jaguars/85]	Such ill person buys jaguars.
712	483	98	[A fresh fruit/75]	{is eaten by/8}	[such patient/23]	A fresh fruit is eaten by such patient.
712	3663	98	[A boomerang/125]	{is chased by/0}	[Mut/98]	A boomerang is chased by Mut.
712	3021	98	[Ben/11]	{played with/1}	[dog mat/98]	Ben played with dog mat.
712	47	98	[Such scholar/11]	{is a visiting student in/11}	[Los Angeles/44]	Such scholar is a visiting student in Los Angeles.
712	2075	98	[Benjamin Cooke/11]	{is reading/4}	[Dynamical Systems book/48]	Benjamin Cooke is reading Dynamical Systems book.
712	3706	98	[That student/11]	{prepares for/25}	[an oral part/122]	That student prepares for an oral part.
712	1103	98	[A foou for pet/118]	{is acquired by/2}	[that boy/11]	A foou for pet is acquired by that boy.
712	2853	98	[Professor Gray/22]	{plams with/1}	[dog mat/98]	Professor Gray plams with dog mat.
712	2179	98	[A machine learning class/52]	{is presented by/5}	[her/22]	A machine learning class is presented by her.
712	2238	98	[A Department of Mathematics/61]	{provides/22}	[such lecture/52]	A Department of Mathematics provides such lecture.
712	2462	98	[The Math School/61]	{is located in/19}	[Los Angeles/44]	The Math School is located in Los Angeles.
712	19	98	[LA/44]	{is the home town of/3}	[Cathy/41]	LA is the home town of Cathy.
712	3399	98	[Doc. Washington/33]	{played with/1}	[dog mat/98]	Doc. Washington played with dog mat.
712	1935	98	[A food for pet/118]	{is bought by/2}	[that medic/33]	A food for pet is bought by that medic.
712	1597	98	[It/118]	{is acquired by/2}	[Nancy Carter/23]	It is acquired by Nancy Carter too.
712	3480	98	[It/118]	{is eaten by/8}	[dog mat/98]	It is eaten by dog mat.
712	1207	98	[Cathy/41]	{got/2}	[the pot-food/118]	Cathy got the pot-food.
712	2769	98	[Such worker/41]	{uses to play with/1}	[Mat/98]	Such worker uses to play with Mat.
712	2352	98	[A boomerang/125]	{is developed by/20}	[Cath/41]	A boomerang is developed by Cath.
712	2351	98	[A food for pet/118]	{is produced by/20}	[her/41]	A food for pet is produced by her too.
712	1209	98	[A boomerang/125]	{is bought by/2}	[such worker/41]	A boomerang is bought by such worker.
712	789	98	[Such employee/41]	{drives/9}	[jaguars/85]	Such employee drives jaguars.
713	1248	28	[Catherine kant/28]	{got/2}	[kibbles/116]	Catherine kant got kibbles.
713	1252	28	[Burgers/72]	{are bought by/2}	[that ill person/28]	Burgers are bought by that ill person too.
713	1642	28	[Donna Brown/10]	{just got/2}	[such food/72]	Donna Brown just got such food too.
713	3178	28	[She/10]	{played with/1}	[the hound called Brian/102]	She played with the hound called Brian.
713	1647	28	[The muscle car/83]	{is acquired by/2}	[her/10]	The muscle car is acquired by her.
713	2096	28	[The AI class/54]	{is attended by/6}	[such scholar/10]	The AI class is attended by such scholar.
713	1245	28	[Cath/28]	{got/2}	[some ballqons/129]	Cath got some ballqons.
713	2550	28	[Such ill person/28]	{is affected by/18}	[the nasty flu/87]	Such ill person is affected by the nasty flu.
713	2531	28	[The analgesics/93]	{treat/17}	[it/87]	The analgesics treat it.
713	2512	28	[Dr. Williams/34]	{discovered/16}	[that disease/87]	Dr. Williams discovered that disease.
713	2465	28	[Analgesics/93]	{are assumed by/23}	[Cath/28]	Analgesics are assumed by Cath.
713	21	28	[Rome/42]	{is the home town of/3}	[such patient/28]	Rome is the home town of such patient.
713	462	28	[Burgers/72]	{are eaten by/8}	[that ill person/28]	Burgers are eaten by that ill person.
713	835	28	[Such patient/28]	{goes around with/9}	[a muscle car/83]	Such patient goes around with a muscle car.
713	1829	28	[Mike Turner/19]	{just got/2}	[that means of transport/83]	Mike Turner just got that means of transport.
713	1257	28	[Cath/28]	{got/2}	[it/83]	Cath got it too.
713	673	28	[Miss Brown/10]	{drives/9}	[such means of transport/83]	Miss Brown drives such means of transport.
713	1283	28	[It/83]	{is bought by/2}	[Paris/40]	It is bought by Paris.
713	2863	28	[Miss Gray/40]	{uses to play with/1}	[the hound called Brian/102]	Miss Gray uses to play with the hound called Brian.
713	2674	28	[J. Williams/34]	{plays with/1}	[Brian/102]	J. Williams plays with Brian too.
713	3052	28	[Cath/28]	{uses to play with/1}	[such animal/102]	Cath uses to play with such animal too.
713	3595	28	[Balloons/129]	{are chased by/0}	[such beast/102]	Balloons are chased by such beast.
713	2395	28	[Such toys/129]	{are developed by/20}	[Paris/40]	Such toys are developed by Paris.
713	1817	28	[They/129]	{are bought by/2}	[Mike Turner/19]	They are bought by Mike Turner.
713	1824	28	[That teacher/19]	{just got/2}	[some hamburgers/72]	That teacher just got some hamburgers too.
714	1666	119	[Daniel/29]	{buys/2}	[chew toys/119]	Daniel buys chew toys.
714	922	119	[A motorbike/80]	{is driven by/9}	[such patient/29]	A motorbike is driven by such patient.
714	3043	119	[Such ill person/29]	{plays with/1}	[the panda bear/110]	Such ill person plays with the panda bear.
714	1640	119	[Donna Brown/10]	{just got/2}	[chew toys/119]	Donna Brown just got chew toys.
714	113	119	[That girl/10]	{is a visiting student in/11}	[Los Angeles/44]	That girl is a visiting student in Los Angeles.
714	18	119	[Such urban center/44]	{is the home town of/3}	[her/10]	Such urban center is the home town of her.
714	303	119	[Donna/10]	{has lunch with/8}	[the fruit/75]	Donna has lunch with the fruit.
714	2425	119	[That food/75]	{is developed by/20}	[Miss Perez/36]	That food is developed by Miss Perez.
714	1874	119	[Chew toys/119]	{are bought by/2}	[Doctor Cox/31]	Chew toys are bought by Doctor Cox.
714	2487	119	[An aspirin/94]	{is prescribed by/15}	[that doctor/31]	An aspirin is prescribed by that doctor.
714	2478	119	[That medicine/94]	{is assumed by/23}	[Dan/29]	That medicine is assumed by Dan.
714	2524	119	[Such drug/94]	{treats/17}	[a headache/89]	Such drug treats a headache.
714	1042	119	[George Hall/16]	{just bought/2}	[the chew toys/119]	George Hall just bought the chew toys.
714	2576	119	[Donna/10]	{is advised/14}	[such teacher/16]	Donna is advised such teacher.
714	1035	119	[The tennis ball/128]	{is bought by/2}	[such professor/16]	The tennis ball is bought by such professor.
714	1633	119	[Miss brown/10]	{buys/2}	[that toy/128]	Miss brown buys that toy too.
714	2415	119	[It/128]	{is produced by/20}	[Patricia Perez/36]	It is produced by Patricia Perez.
714	1016	119	[She/36]	{acquires/2}	[the chew toys/119]	She acquires the chew toys.
714	2402	119	[Such worker/36]	{develops/20}	[the two-wheeled motor vehicle/80]	Such worker develops the two-wheeled motor vehicle.
714	679	119	[Donna Brown/10]	{goes around with/9}	[it/80]	Donna Brown goes around with it.
714	3551	119	[Cheeable toys/119]	{are eaten by/8}	[a panda/110]	Cheeable toys are eaten by a panda.
714	3651	119	[That beast/110]	{chases/0}	[the ball/128]	That beast chases the ball.
714	1867	119	[Kim Cox/31]	{just got/2}	[the footballs/128]	Kim Cox just got the footballs.
714	2401	119	[Chew toys/119]	{are developed by/20}	[Patricia Perez/36]	Chew toys are developed by Patricia Perez.
714	1004	119	[A fresh fruid/75]	{is acquired by/2}	[her/36]	A fresh fruid is acquired by her.
715	106	46	[Mr. Hall/14]	{is a visiting student in/11}	[The French capital/46]	Mr. Hall is a visiting student in The French capital.
715	2461	46	[The mechanical small company/65]	{is located in/19}	[that city/46]	The mechanical small company is located in that city.
715	2267	46	[A mechanical workshop/65]	{has hired/21}	[Linda/39]	A mechanical workshop has hired Linda.
715	14	46	[Professor Gray/22]	{lives in/3}	[The French capital/46]	Professor Gray lives in The French capital.
715	2460	46	[A Physics Faculty/60]	{has main seat in/19}	[such urban center/46]	A Physics Faculty has main seat in such urban center.
715	2256	46	[An AI course/54]	{is offered by/22}	[a Department of Physics/60]	An AI course is offered by a Department of Physics.
715	122	46	[The truck/78]	{is registered in/10}	[Paris/46]	The truck is registered in Paris.
715	15	46	[Kimberly Cox/31]	{inhabits in/3}	[The French capital/46]	Kimberly Cox inhabits in The French capital.
716	2457	45	[The industrial company/66]	{is located in/19}	[Siena/45]	The industrial company is located in Siena.
716	80	45	[Charlie/4]	{is on visit in/11}	[Sienna/45]	Charlie is on visit in Sienna.
716	520	45	[He/4]	{is eating/8}	[the caesar salad/77]	He is eating the caesar salad.
716	124	45	[Muscle cars/84]	{have been licensed in/10}	[Siena/45]	Muscle cars have been licensed in Siena.
716	977	45	[Anderson/30]	{got/2}	[such meanss of transport/84]	Anderson got such meanss of transport.
716	990	45	[Chewable toys/119]	{are bought by/2}	[Virginia/30]	Chewable toys are bought by Virginia too.
716	3	45	[Siena/45]	{is the home town of/3}	[Charlie/4]	Siena is the home town of Charlie.
717	117	47	[Dan/15]	{is on visit in/11}	[DC/47]	Dan is on visit in DC.
717	1178	47	[He/15]	{just got/2}	[the caesar salad/77]	He just got the caesar salad.
717	11	47	[Washington/47]	{is the home town of/3}	[G. Wolf/26]	Washington is the home town of G. Wolf.
717	3370	47	[That ill person/26]	{played with/1}	[Charlie/95]	That ill person played with Charlie.
717	1909	47	[A pet-food/118]	{is acquired by/2}	[such patient/26]	A pet-food is acquired by such patient.
717	1831	47	[Turner/19]	{just bought/2}	[it/118]	Turner just bought it too.
717	2377	47	[Paris/40]	{produces/20}	[such food/118]	Paris produces such food.
717	120	47	[Fiat panda/81]	{has been licensed in/10}	[the city of US government seat/47]	Fiat panda has been licensed in the city of US government seat.
717	594	47	[Mike Turner/19]	{goes around with/9}	[panda/81]	Mike Turner goes around with panda.
717	2217	47	[A book of Probability Theory/50]	{was written by/7}	[Turner/19]	A book of Probability Theory was written by Turner.
717	1815	47	[Such lecturer/19]	{just got/2}	[the tennis ball/128]	Such lecturer just got the tennis ball.
717	2455	47	[The Department of Dynamical Systems/59]	{has main seat in/19}	[Washington/47]	The Department of Dynamical Systems has main seat in Washington.
717	2454	47	[The agricultural company/67]	{has headquarter in/19}	[Washington DC/47]	The agricultural company has headquarter in Washington DC too.
718	2457	45	[An industrial company/66]	{has main seat in/19}	[Sienna/45]	An industrial company has main seat in Sienna.
718	2266	45	[An industrial factory/66]	{has hired/21}	[chief Clark/37]	An industrial factory has hired chief Clark.
718	555	45	[Such worker/37]	{drives/9}	[jaguars/85]	Such worker drives jaguars.
718	38	45	[Mr. Lee/2]	{is a visiting student in/11}	[Siena/45]	Mr. Lee is a visiting student in Siena.
718	1734	45	[A burger/71]	{is bought by/2}	[such student/2]	A burger is bought by such student.
718	2742	45	[Such boy/2]	{plays with/1}	[the big felines/109]	Such boy plays with the big felines.
718	1737	45	[Such student/2]	{has got/2}	[the footballs/128]	Such student has got the footballs.
718	1373	45	[Christy/27]	{just bsught/2}	[such toy/128]	Christy just bsught such toy too.
719	2994	8	[Chris/8]	{plays with/1}	[the jaguars/109]	Chris plays with the jaguars.
719	3036	8	[Dan/29]	{played with/1}	[them/109]	Dan played with them too.
719	1850	8	[Christopher White/8]	{got/2}	[some cheeseburgers/72]	Christopher White got some cheeseburgers.
719	1824	8	[That food/72]	{are acquired by/2}	[Michael Turner/19]	That food are acquired by Michael Turner too.
719	1816	8	[Prof. Turner/19]	{got/2}	[trucks/79]	Prof. Turner got trucks too.
719	875	8	[Miss Scott/39]	{drives/9}	[those meanss of transport/79]	Miss Scott drives those meanss of transport.
719	2130	8	[The ML course/52]	{is followed by/6}	[chris/8]	The ML course is followed by chris.
719	2258	8	[It/52]	{is offered by/22}	[a Department of Physics/60]	It is offered by a Department of Physics.
719	2017	8	[C. White/8]	{is reading/4}	[ML materials/49]	C. White is reading ML materials.
719	2218	8	[Prof. Turner/19]	{authors/7}	[them/49]	Prof. Turner authors them.
719	2184	8	[Such teacher/19]	{is teaching/5}	[a Machine Learning course/52]	Such teacher is teaching a Machine Learning course.
719	2805	8	[Such professor/19]	{plays with/1}	[the jaguars/109]	Such professor plays with the jaguars.
719	3589	8	[A wood stick/126]	{is chased by/0}	[them/109]	A wood stick is chased by them.
719	1848	8	[Chewable toys/119]	{are acquired by/2}	[Christopher White/8]	Chewable toys are acquired by Christopher White.
719	66	8	[That scholar/8]	{is on visit in/11}	[Rore/42]	That scholar is on visit in Rore.
719	2452	8	[The software consulting company/63]	{has main seat in/19}	[that city/42]	The software consulting company has main seat in that city.
719	1842	8	[Cars/79]	{are acquired by/2}	[chris/8]	Cars are acquired by chris.
719	902	8	[That scholar/8]	{goes around with/9}	[such vehicles/79]	That scholar goes around with such vehicles.
719	569	8	[James/34]	{is driving/9}	[those meanss of transport/79]	James is driving those meanss of transport too.
719	1478	8	[The trucks/79]	{are bought by/2}	[Linda/39]	The trucks are bought by Linda.
719	596	8	[Mike Turner/19]	{goes around with/9}	[them/79]	Mike Turner goes around with them.
719	2334	8	[Those vehicles/79]	{are developed bh/20}	[Linda Scott/39]	Those vehicles are developed bh Linda Scott.
719	3692	8	[The practical exams/123]	{are prepared by/25}	[chris/8]	The practical exams are prepared by chris.
719	372	8	[That student/8]	{eats/8}	[the hamburgers/72]	That student eats the hamburgers.
720	3740	123	[Richard Allen/6]	{prepares for/25}	[practical exams/123]	Richard Allen prepares for practical exams.
720	1567	123	[The expensive car/86]	{is bought by/2}	[him/6]	The expensive car is bought by him.
720	1255	123	[Miss Kant/28]	{just got/2}	[that means of transport/86]	Miss Kant just got that means of transport too.
720	3742	123	[The Business class/55]	{requires/26}	[practical parts/123]	The Business class requires practical parts.
720	2240	123	[It/55]	{is offered by/22}	[the Electronics Faculty/58]	It is offered by the Electronics Faculty.
721	2266	66	[An industrial plant/66]	{has hired/21}	[Caesar/37]	An industrial plant has hired Caesar.
721	2457	66	[Such business/66]	{has headquarter in/19}	[Siena/45]	Such business has headquarter in Siena.
721	44	66	[Ben/11]	{is on visit in/11}	[Sienna/45]	Ben is on visit in Sienna.
721	1092	66	[Such student/11]	{acquires/2}	[some tuna kibbles/116]	Such student acquires some tuna kibbles.
722	1651	125	[The boomerang/125]	{is bought by/2}	[Brown/10]	The boomerang is bought by Brown.
722	673	125	[The muscle car/83]	{is driven by/9}	[that girl/10]	The muscle car is driven by that girl.
722	2098	125	[A Businmss course/55]	{is followed by/6}	[that student/10]	A Businmss course is followed by that student.
722	3193	125	[Miss Brown/10]	{plays with/1}	[cathy cat/106]	Miss Brown plays with cathy cat.
722	1630	125	[Donna Brown/10]	{buys/2}	[a burger/71]	Donna Brown buys a burger.
722	2430	125	[Uncle John/38]	{produces/20}	[a boomerang/125]	Uncle John produces a boomerang.
722	2426	125	[He/38]	{produces/20}	[the dried food/120]	He produces the dried food too.
722	1417	125	[The boomerang/125]	{is bought by/2}	[that worker/38]	The boomerang is bought by that worker.
722	1781	125	[Elizabeth Harris/21]	{buys/2}	[it/125]	Elizabeth Harris buys it too.
722	2208	125	[Such lecturer/21]	{is the author of/7}	[some Quantum Mechanics books/51]	Such lecturer is the author of some Quantum Mechanics books.
722	2040	125	[Brown/10]	{studies/4}	[them/51]	Brown studies them.
722	1391	125	[The boomerang/125]	{is bought by/2}	[Christie/27]	The boomerang is bought by Christie.
722	1313	125	[James/34]	{has got/2}	[such toy/125]	James has got such toy too.
722	3668	125	[It/125]	{is chased by/0}	[lady cath/106]	It is chased by lady cath.
722	3088	125	[Beth/21]	{played with/1}	[such pet/106]	Beth played with such pet.
722	1760	125	[A cheeseburger/71]	{is bought by/2}	[Elizabeth Harris/21]	A cheeseburger is bought by Elizabeth Harris.
722	2171	125	[The Business class/55]	{is presented by/5}	[such professor/21]	The Business class is presented by such professor.
722	2260	125	[Such course/55]	{is offered by/22}	[a Department of Economy/62]	Such course is offered by a Department of Economy.
723	2034	50	[The Probability Theory book/50]	{is studied by/4}	[Charles/4]	The Probability Theory book is studied by Charles.
723	3730	50	[Such scholar/4]	{prepares for/25}	[the oral exam/122]	Such scholar prepares for the oral exam.
723	3741	50	[It/122]	{is required in/26}	[the AI course/54]	It is required in the AI course.
723	2236	50	[The Department of Mathematics/61]	{psovides/22}	[the AI class/54]	The Department of Mathematics psovides the AI class.
723	2162	50	[Danny/17]	{teaches/5}	[an Artificial Intelligence course/54]	Danny teaches an Artificial Intelligence course.
723	2205	50	[A Probability Theory book/50]	{was written by/7}	[that teacher/17]	A Probability Theory book was written by that teacher.
723	774	50	[Such professor/17]	{drives/9}	[fiat panda/81]	Such professor drives fiat panda.
723	3271	50	[He/17]	{uses to play with/1}	[Tom the cat/100]	He uses to play with Tom the cat.
723	3460	50	[Charlie/4]	{played with/1}	[Tommy/100]	Charlie played with Tommy too.
723	1976	50	[Some tuna kibbles/116]	{are acquired by/2}	[that student/4]	Some tuna kibbles are acquired by that student.
724	1027	125	[Patricia Perez/36]	{just bought/2}	[the boomerang/125]	Patricia Perez just bought the boomerang.
724	3234	125	[She/36]	{played with/1}	[lady Beth/97]	She played with lady Beth.
724	2793	125	[Paris Cox/1]	{played with/1}	[such beast/97]	Paris Cox played with such beast too.
724	61	125	[That student/1]	{is a visiting student in/11}	[NY/43]	That student is a visiting student in NY.
724	7	125	[It/43]	{is the home town of/3}	[Gary Washington/33]	It is the home town of Gary Washington.
724	1365	125	[Eric Simmons/24]	{acquires/2}	[the boomerang/125]	Eric Simmons acquires the boomerang.
724	2566	125	[That patient/24]	{has/18}	[the headaches/90]	That patient has the headaches.
724	2532	125	[Analgesic drugs/93]	{treat/17}	[those diseases/90]	Analgesic drugs treat those diseases.
724	2483	125	[Some painkillers/93]	{are assumed by/23}	[Mr. Eric/24]	Some painkillers are assumed by Mr. Eric.
724	1345	125	[Mister Simmons/24]	{has got/2}	[maccheroni/70]	Mister Simmons has got maccheroni.
724	1729	125	[A boomerang/125]	{is acquired by/2}	[washington/18]	A boomerang is acquired by washington too.
724	1235	125	[Miss Cox/1]	{got/2}	[that toy/125]	Miss Cox got that toy too.
724	2020	125	[That scholar/1]	{reads/4}	[Quantum Mechanics notes/51]	That scholar reads Quantum Mechanics notes.
724	2200	125	[Washington/18]	{is the author of/7}	[them/51]	Washington is the author of them.
724	2404	125	[The boomerang/125]	{is developed by/20}	[Patsy/36]	The boomerang is developed by Patsy.
724	1937	125	[Doc. Washington/33]	{buys/2}	[it/125]	Doc. Washington buys it.
724	644	125	[That doctor/33]	{is driving/9}	[the expensive car/86]	That doctor is driving the expensive car.
724	2499	125	[Such specialist/33]	{discovered/16}	[headaches/90]	Such specialist discovered headaches.
724	1924	125	[Such doctor/33]	{has got/2}	[rabbit kibbles/116]	Such doctor has got rabbit kibbles.
724	358	125	[Such specialist/33]	{has lunch with/8}	[pasta/70]	Such specialist has lunch with pasta.
724	3608	125	[The boomerang/125]	{is chased by/0}	[Beth/97]	The boomerang is chased by Beth.
724	3482	125	[Lady Beth/97]	{eats/8}	[tuna kibbles/116]	Lady Beth eats tuna kibbles.
725	1917	33	[Maccheroni/70]	{is bought by/2}	[Doctor Gary Washington/33]	Maccheroni is bought by Doctor Gary Washington.
725	1631	33	[It/70]	{is actuired by/2}	[Donna/10]	It is actuired by Donna too.
725	2042	33	[A book of probability theory/50]	{is studieduby/4}	[that girl/10]	A book of probability theory is studieduby that girl.
725	3681	33	[She/10]	{prepares for/25}	[a written exam/121]	She prepares for a written exam.
725	3184	33	[She/10]	{uses to play with/1}	[Robert/104]	She uses to play with Robert.
725	1919	33	[Doc. Washington/33]	{just got/2}	[a footballs/128]	Doc. Washington just got a footballs.
725	1399	33	[Such toy/128]	{is acquired by/2}	[John Lee/38]	Such toy is acquired by John Lee too.
725	1035	33	[Professor Hall/16]	{has got/2}	[it/128]	Professor Hall has got it too.
725	642	33	[The musclercars/84]	{are driven by/9}	[Gary Washington/33]	The musclercars are driven by Gary Washington.
725	849	33	[Those meanss of transport/84]	{are driven by/9}	[Christy/27]	Those meanss of transport are driven by Christy too.
725	1389	33	[A food for pet/118]	{is acquired by/2}	[that ill person/27]	A food for pet is acquired by that ill person.
725	1415	33	[Uncle John/38]	{juot got/2}	[it/118]	Uncle John juot got it too.
725	1649	33	[Donna/10]	{got/2}	[that food/118]	Donna got that food too.
725	358	33	[Doc. Washington/33]	{eats/8}	[spaghetti/70]	Doc. Washington eats spaghetti.
725	2433	33	[That aliment/70]	{is produced by/20}	[John Lee/38]	That aliment is produced by John Lee.
725	2429	33	[The food for pet/118]	{is developed by/20}	[him/38]	The food for pet is developed by him too.
725	3500	33	[It/118]	{is eaten by/8}	[rob/104]	It is eaten by rob.
725	3289	33	[Christy/27]	{played with/1}	[Robert/104]	Christy played with Robert.
725	2490	33	[An antipyretic drug/94]	{is prescribed by/15}	[Gary Washington/33]	An antipyretic drug is prescribed by Gary Washington.
725	1935	33	[The food for pet/118]	{is bought by/2}	[Doc. Washington/33]	The food for pet is bought by Doc. Washington.
725	1051	33	[It/118]	{is acquired by/2}	[George Hall/16]	It is acquired by George Hall too.
725	3394	33	[Doc. Washington/33]	{played with/1}	[Robert/104]	Doc. Washington played with Robert.
725	3310	33	[George Hall/16]	{uses to play with/1}	[it/104]	George Hall uses to play with it too.
725	3601	33	[Such pet/104]	{tries to catch/0}	[a balloon/128]	Such pet tries to catch a balloon.
725	1633	33	[Miss Brown/10]	{got/2}	[a footballs/128]	Miss Brown got a footballs.
726	2226	59	[Elizabeth/21]	{is tenured at/12}	[the Faculty of Dynamical Systems/59]	Elizabeth is tenured at the Faculty of Dynamical Systems.
726	1763	59	[Beth/21]	{buys/2}	[a footballs/128]	Beth buys a footballs.
726	582	59	[Luxury cars/85]	{are driven by/9}	[such professor/21]	Luxury cars are driven by such professor.
726	2455	59	[A Department of Dynamical Systems/59]	{has main seat in/19}	[Washington DC/47]	A Department of Dynamical Systems has main seat in Washington DC.
726	93	59	[Miss Anderson/12]	{is a visiting student in/11}	[Washington/47]	Miss Anderson is a visiting student in Washington.
726	10	59	[Robert/25]	{inhabits in/3}	[that urban center/47]	Robert inhabits in that urban center.
726	3407	59	[Mr. Reed/25]	{plays with/1}	[Siena/107]	Mr. Reed plays with Siena.
726	3386	59	[Doctor Gary Washington/33]	{uses to play with/1}	[it/107]	Doctor Gary Washington uses to play with it too.
726	2250	59	[A Business class/55]	{is offered by/22}	[the Department of Dynamical Systems/59]	A Business class is offered by the Department of Dynamical Systems.
727	2858	96	[Paris/40]	{played with/1}	[ricky/96]	Paris played with ricky.
727	1285	96	[A pet-food/118]	{isibought by/2}	[that worker/40]	A pet-food isibought by that worker.
727	1129	96	[Linda/5]	{buys/2}	[it/118]	Linda buys it too.
727	3645	96	[Balls/129]	{are chased by/0}	[ricky/96]	Balls are chased by ricky.
727	1349	96	[Those toys/129]	{are acquired by/2}	[Mr. Eric/24]	Those toys are acquired by Mr. Eric.
727	1765	96	[Footballs/129]	{are bought by/2}	[Elizabeth Harris/21]	Footballs are bought by Elizabeth Harris too.
727	1271	96	[Those toys/129]	{are boughf by/2}	[Paris Gray/40]	Those toys are boughf by Paris Gray too.
727	1262	96	[That employee/40]	{just got/2}	[a two-wheeled motor vehicle/80]	That employee just got a two-wheeled motor vehicle too.
727	3068	96	[Beth/21]	{uses to play with/1}	[ricky/96]	Beth uses to play with ricky.
727	2209	96	[A Probability Theory book/50]	{was written by/7}	[such lecturer/21]	A Probability Theory book was written by such lecturer.
727	2711	96	[Kim Cox/31]	{uses to play with/1}	[Rick/96]	Kim Cox uses to play with Rick.
727	3131	96	[Mister Simmons/24]	{played with/1}	[it/96]	Mister Simmons played with it too.
727	408	96	[Spaghetti/70]	{is eaten by/8}	[that ill person/24]	Spaghetti is eaten by that ill person.
727	3540	96	[Ricky/96]	{has lunch with/8}	[the pet-food/118]	Ricky has lunch with the pet-food too.
727	1363	96	[A food for pet/118]	{is acquired by/2}	[Mister Simmons/24]	A food for pet is acquired by Mister Simmons.
727	2377	96	[Paris/40]	{produces/20}	[it/118]	Paris produces it.
727	1883	96	[Kimberly Cox/31]	{acquires/2}	[that food/118]	Kimberly Cox acquires that food.
727	2518	96	[The cough/88]	{is discovered by/16}	[that woman/31]	The cough is discovered by that woman.
727	2900	96	[Linda Scott/5]	{uses to play with/1}	[Rick/96]	Linda Scott uses to play with Rick.
727	2148	96	[A Business lecture/55]	{is followed by/6}	[her/5]	A Business lecture is followed by her.
727	2250	96	[Such course/55]	{is offered by/22}	[a Department of Dynamical Systems/59]	Such course is offered by a Department of Dynamical Systems.
727	3742	96	[Some practical exams/123]	{are required in/26}	[a Business lecture/55]	Some practical exams are required in a Business lecture.
727	3680	96	[Linda Scott/5]	{prepares for/25}	[such tests/123]	Linda Scott prepares for such tests.
728	2160	56	[Lectures of Design Patterns/56]	{are taught/5}	[Danny/17]	Lectures of Design Patterns are taught Danny.
728	1951	56	[The fruits/76]	{are bought by/2}	[that lecturer/17]	The fruits are bought by that lecturer.
728	179	56	[They/76]	{are eaten by/8}	[Mr. Wolf/13]	They are eaten by Mr. Wolf.
728	607	56	[A two-wheeled motor vehicle/80]	{is driven by/9}	[that scholar/13]	A two-wheeled motor vehicle is driven by that scholar.
728	2038	56	[That student/13]	{studies/4}	[a book of Probability Theory/50]	That student studies a book of Probability Theory.
728	2237	56	[The Math School/61]	{offers/22}	[course of Design Patterns/56]	The Math School offers course of Design Patterns.
728	2462	56	[That department/61]	{has headquarter in/19}	[Los Angeles/44]	That department has headquarter in Los Angeles.
728	2114	56	[Benjamin Wolf/13]	{follows/6}	[Design Patterns lessons/56]	Benjamin Wolf follows Design Patterns lessons.
728	101	56	[Mr. Wolf/13]	{is a visiting student in/11}	[the most important californian city/44]	Mr. Wolf is a visiting student in the most important californian city.
728	2606	56	[That scholar/13]	{played with/1}	[ricky/96]	That scholar played with ricky.
728	939	56	[That student/13]	{has got/2}	[a desiccated food/120]	That student has got a desiccated food.
729	417	12	[Some beef steaks/74]	{are eaten by/8}	[Anderson/12]	Some beef steaks are eaten by Anderson.
729	217	12	[Caesar/37]	{has lunch with/8}	[that food/74]	Caesar has lunch with that food too.
729	3126	12	[Anderson/12]	{uses to play with/1}	[dog mat/98]	Anderson uses to play with dog mat.
729	3315	12	[Mr. Hall/16]	{uses to play with/1}	[that animal/98]	Mr. Hall uses to play with that animal too.
729	2120	12	[Miss Anderson/12]	{attends/6}	[a ML class/52]	Miss Anderson attends a ML class.
729	2263	12	[The Economic and Finance Faculty/62]	{provides/22}	[that lecture/52]	The Economic and Finance Faculty provides that lecture.
729	2459	12	[A Department of Economy/62]	{has headquarter in/19}	[big apple/43]	A Department of Economy has headquarter in big apple.
729	1157	12	[Anderson/12]	{buys/2}	[a boomerang/125]	Anderson buys a boomerang.
729	1885	12	[Doctor Cox/31]	{acquires/2}	[it/125]	Doctor Cox acquires it too.
729	1884	12	[Bmw/82]	{is acquired by/2}	[her/31]	Bmw is acquired by her too.
729	1147	12	[A desiccated food/120]	{is acquired by/2}	[Anderson/12]	A desiccated food is acquired by Anderson too.
729	3478	12	[It/120]	{is eaten by/8}	[Mat/98]	It is eaten by Mat.
729	2030	12	[The book of Probability Theory/50]	{is studied by/4}	[Miss Anderson/12]	The book of Probability Theory is studied by Miss Anderson.
729	2221	12	[Professor G. Hall/16]	{authors/7}	[that volume/50]	Professor G. Hall authors that volume.
729	2169	12	[Such professor/16]	{is teaching/5}	[a ML class/52]	Such professor is teaching a ML class.
729	683	12	[Bmw/82]	{is driven by/9}	[Virginia/12]	Bmw is driven by Virginia.
729	1390	12	[Such means of transportation/82]	{is acquired by/2}	[miss house/27]	Such means of transportation is acquired by miss house.
729	845	12	[She/27]	{drives/9}	[that vehicle/82]	She drives that vehicle.
729	3728	12	[Miss Andeoson/12]	{prepares for/25}	[practical exams/123]	Miss Andeoson prepares for practical exams.
729	1143	12	[T-bone steaks/74]	{are acquired by/2}	[that student/12]	T-bone steaks are acquired by that student.
729	2304	12	[Those aliments/74]	{are developed by/20}	[Caesar Clark/37]	Those aliments are developed by Caesar Clark.
729	237	12	[Kim Cox/31]	{has lunch with/8}	[such food/74]	Kim Cox has lunch with such food.
729	1156	12	[Miss Anderson/12]	{acquires/2}	[bmw/82]	Miss Anderson acquires bmw.
729	1702	12	[Caesar/37]	{got/2}	[such means of transport/82]	Caesar got such means of transport too.
729	1703	12	[He/37]	{buys/2}	[the boomerang/125]	He buys the boomerang too.
730	72	42	[Miss Smith/7]	{is a visiting student in/11}	[the Italian capital city/42]	Miss Smith is a visiting student in the Italian capital city.
730	22	42	[Elizabeth/21]	{inhabits in/3}	[such urban center/42]	Elizabeth inhabits in such urban center.
730	590	42	[The jaguar/86]	{is driven by/9}	[Elizabeth Harris/21]	The jaguar is driven by Elizabeth Harris.
730	869	42	[Miss Nancy/23]	{drives/9}	[that means of transport/86]	Miss Nancy drives that means of transport too.
730	2391	42	[That means of transportation/86]	{is produced by/20}	[Paris Gray/40]	That means of transportation is produced by Paris Gray.
730	1879	42	[Doctor Cox/31]	{has got/2}	[it/86]	Doctor Cox has got it.
730	2453	42	[The CS Depmrtment/57]	{has main seat in/19}	[Roae/42]	The CS Depmrtment has main seat in Roae.
730	2247	42	[Some course of Design Patterns/56]	{are offered by/22}	[the School of CS/57]	Some course of Design Patterns are offered by the School of CS.
730	2119	42	[Those classes/56]	{are followed by/6}	[Sarah Smith/7]	Those classes are followed by Sarah Smith.
730	3161	42	[Such student/7]	{played with/1}	[Erik/103]	Such student played with Erik.
730	1798	42	[Hamburgers/72]	{are acquired by/2}	[that girl/7]	Hamburgers are acquired by that girl.
730	2452	42	[A software engineering firm/63]	{has main seat in/19}	[the Italian capital city/42]	A software engineering firm has main seat in the Italian capital city.
731	2195	48	[The book of Dynamical Systems/48]	{was written by/7}	[Professor Gray/22]	The book of Dynamical Systems was written by Professor Gray.
731	1990	48	[That lecturer/22]	{got/2}	[the two-wheeled motor vehicle/80]	That lecturer got the two-wheeled motor vehicle.
731	877	48	[Such means of transport/80]	{is driven by/9}	[Linda Scott/39]	Such means of transport is driven by Linda Scott.
731	1484	48	[That employee/39]	{got/2}	[the chew toys/119]	That employee got the chew toys.
731	3506	48	[Cath/106]	{has lunch with/8}	[them/119]	Cath has lunch with them.
731	2023	48	[Paris Cox/1]	{is reading/4}	[Dynamical Systems book/48]	Paris Cox is reading Dynamical Systems book.
732	2186	20	[Mary/20]	{teaches/5}	[a Business course/55]	Mary teaches a Business course.
732	2113	20	[Wolf/13]	{fohlows/6}	[it/55]	Wolf fohlows it.
732	3699	20	[The practical exam/124]	{is prepared by/25}	[such student/13]	The practical exam is prepared by such student.
732	1324	20	[The steak/73]	{is acquired by/2}	[Mary/20]	The steak is acquired by Mary.
732	364	20	[Doctor Gary Washington/33]	{eats/8}	[that aliment/73]	Doctor Gary Washington eats that aliment.
732	1246	20	[Cathy/28]	{has got/2}	[such food/73]	Cathy has got such food.
732	2214	20	[Mary/20]	{wrote/7}	[the ML books/49]	Mary wrote the ML books.
732	2037	20	[Such volumes/49]	{are studied by/4}	[Benjamin Wolf/13]	Such volumes are studied by Benjamin Wolf.
732	2961	20	[Prof. Garcia/20]	{plays with/1}	[Beth/97]	Prof. Garcia plays with Beth.
732	1321	20	[That professor/20]	{junt got/2}	[the tennis ball/128]	That professor junt got the tennis ball.
732	1399	20	[A balloon/128]	{is acquired by/2}	[John Lee/38]	A balloon is acquired by John Lee too.
732	716	20	[The expensive car/86]	{is driven by/9}	[such worker/38]	The expensive car is driven by such worker.
732	2450	20	[A t-bone steak/73]	{is produced by/20}	[such employee/38]	A t-bone steak is produced by such employee.
732	1404	20	[The kibbles/116]	{are acquired by/2}	[Mr. Lee/38]	The kibbles are acquired by Mr. Lee.
732	17	20	[Los Angeles/44]	{is the home town of/3}	[Mary Garcia/20]	Los Angeles is the home town of Mary Garcia.
732	671	20	[The jaguar/86]	{is driven by/9}	[such lecturer/20]	The jaguar is driven by such lecturer.
732	1333	20	[Such means of transportation/86]	{is bought by/2}	[that teacher/20]	Such means of transportation is bought by that teacher.
732	608	20	[Benjamin Wolf/13]	{drives/9}	[it/86]	Benjamin Wolf drives it.
732	936	20	[That student/13]	{buys/2}	[some tuna kibbles/116]	That student buys some tuna kibbles.
732	434	20	[Prof. Garcia/20]	{eats/8}	[the beef steah/73]	Prof. Garcia eats the beef steah.
732	1922	20	[Such food/73]	{is bought by/2}	[Doctor Gary Washington/33]	Such food is bought by Doctor Gary Washington.
732	1326	20	[Mary/20]	{got/2}	[rabbit kibbles/116]	Mary got rabbit kibbles too.
733	44	45	[Ben Cook/11]	{is on visit in/11}	[Siena/45]	Ben Cook is on visit in Siena.
733	2	45	[Daniel Moore/29]	{usually lives in/3}	[it/45]	Daniel Moore usually lives in it.
733	3028	45	[He/29]	{played with/1}	[the jaguar/108]	He played with the jaguar.
733	1666	45	[Such patient/29]	{has got/2}	[some chewable toys/119]	Such patient has got some chewable toys.
733	1658	45	[Such ill person/29]	{just bought/2}	[luxury cars/85]	Such ill person just bought luxury cars too.
733	708	45	[Those meanss of transport/85]	{are driven by/9}	[J. Lee/38]	Those meanss of transport are driven by J. Lee.
733	2456	45	[A frozen food firm/64]	{has headquarter in/19}	[Sienna/45]	A frozen food firm has headquarter in Sienna.
734	971	25	[Mustang/83]	{is acquired by/2}	[Mr. Reed/25]	Mustang is acquired by Mr. Reed.
734	700	25	[It/83]	{is driven by/9}	[Patricia Perez/36]	It is driven by Patricia Perez.
734	664	25	[It/83]	{is driven by/9}	[Prof. Garcia/20]	It is driven by Prof. Garcia too.
734	233	25	[The fruit/75]	{is eaten by/8}	[Rob Reed/25]	The fruit is eaten by Rob Reed.
734	3405	25	[Such ill person/25]	{plxys with/1}	[Gary/105]	Such ill person plxys with Gary.
734	2607	25	[Mr. Wolf/13]	{played with/1}	[that pet/105]	Mr. Wolf played with that pet too.
734	2038	25	[Such student/13]	{carefully looks at/4}	[the book of Probability Theory/50]	Such student carefully looks at the book of Probability Theory.
734	2213	25	[Prof. Garcia/20]	{authors/7}	[such volume/50]	Prof. Garcia authors such volume.
734	2486	25	[Painkillers/93]	{are assumed by/23}	[Rob Rned/25]	Painkillers are assumed by Rob Rned.
734	975	25	[The boomerang/125]	{is bought by/2}	[him/25]	The boomerang is bought by him.
734	2535	25	[The fever/87]	{is what affects/18}	[such ill person/25]	The fever is what affects such ill person.
734	962	25	[That patient/25]	{buys/2}	[rabbit kibbles/116]	That patient buys rabbit kibbles.
734	718	25	[Mustang/83]	{is driven by/9}	[such ill person/25]	Mustang is driven by such ill person.
734	1881	25	[Kimberly Cox/31]	{has got/2}	[it/83]	Kimberly Cox has got it.
734	15	25	[Paris/46]	{is the home town of/3}	[that woman/31]	Paris is the home town of that woman.
734	952	25	[Robert Reed/25]	{has got/2}	[a freso fruit/75]	Robert Reed has got a freso fruit.
734	433	25	[Mary Garcia/20]	{is eating/8}	[a fruit/75]	Mary Garcia is eating a fruit.
734	2425	25	[Miss Perez/36]	{develops/20}	[such aliment/75]	Miss Perez develops such aliment.
734	2404	25	[Such worker/36]	{develops/20}	[a boomerang/125]	Such worker develops a boomerang too.
735	3706	11	[Ben Cook/11]	{prepares for/25}	[the oral test/122]	Ben Cook prepares for the oral test.
735	3741	11	[That exam/122]	{is required in/26}	[an AI class/54]	That exam is required in an AI class.
735	1101	11	[Mr. Cooke/11]	{has got/2}	[mustanx/83]	Mr. Cooke has got mustanx.
735	2126	11	[That scholar/11]	{attends/6}	[the AI class/54]	That scholar attends the AI class.
735	2256	11	[A Department of Physics/60]	{provides/22}	[it/54]	A Department of Physics provides it.
735	43	11	[Ben/11]	{is a visiting student in/11}	[big apple/43]	Ben is a visiting student in big apple.
735	3005	11	[Such student/11]	{played with/1}	[ricky/96]	Such student played with ricky.
735	1083	11	[Pizzas with cheese/69]	{are acquired by/2}	[benjxmin cooke/11]	Pizzas with cheese are acquired by benjxmin cooke.
735	1095	11	[The desiccated food/120]	{is acquired by/2}	[that boy/11]	The desiccated food is acquired by that boy too.
735	991	11	[It/120]	{is acquired by/2}	[Virginia/30]	It is acquired by Virginia too.
735	2476	11	[Antibacterials/92]	{are assumed by/23}	[that patient/30]	Antibacterials are assumed by that patient.
735	983	11	[She/30]	{buys/2}	[the balloon/128]	She buys the balloon.
735	2073	11	[Ben Cook/11]	{carefully looks at/4}	[Machine Learning books/49]	Ben Cook carefully looks at Machine Learning books.
735	2218	11	[Mike Turner/19]	{is the author of/7}	[those volumes/49]	Mike Turner is the author of those volumes.
735	201	11	[Mr. Cooke/11]	{is eating/8}	[the new york pizzas/69]	Mr. Cooke is eating the new york pizzas.
735	1863	11	[They/69]	{are bought by/2}	[Doctor Cox/31]	They are bought by Doctor Cox.
735	2390	11	[Paris/40]	{develops/20}	[that food/69]	Paris develops that food.
735	1087	11	[Mr. Cooke/11]	{buys/2}	[a tennis ball/128]	Mr. Cooke buys a tennis ball.
735	1815	11	[Prof. Turner/19]	{just bought/2}	[it/128]	Prof. Turner just bought it too.
735	808	11	[Ben Cook/11]	{goes around with/9}	[the muscle car/83]	Ben Cook goes around with the muscle car.
735	1881	11	[It/83]	{is acquired by/2}	[Doctor Cox/31]	It is acquired by Doctor Cox.
736	3039	29	[Daniel Moore/29]	{plays with/1}	[the beagles/115]	Daniel Moore plays with the beagles.
736	3606	29	[The ball/128]	{is chased by/0}	[such pets/115]	The ball is chased by such pets.
736	1087	29	[Ben Cook/11]	{buys/2}	[such toy/128]	Ben Cook buys such toy.
736	3708	29	[Practical tests/123]	{are prepared by/25}	[such boy/11]	Practical tests are prepared by such boy.
736	347	29	[Daniel/29]	{is eating/8}	[steaks/74]	Daniel is eating steaks.
736	287	29	[Such food/74]	{are eaten by/8}	[j. williams/34]	Such food are eaten by j. williams too.
736	1481	29	[Linda Scott/39]	{just got/2}	[such aliments/74]	Linda Scott just got such aliments.
736	1487	29	[A car/78]	{is acquired by/2}	[her/39]	A car is acquired by her too.
736	2555	29	[Daniel/29]	{has/18}	[the fever/87]	Daniel has the fever.
736	2	29	[Dan/29]	{usually lives in/3}	[Sienna/45]	Dan usually lives in Sienna.
736	2457	29	[The industrial plant/66]	{is located in/19}	[it/45]	The industrial plant is located in it.
736	2480	29	[Dan/29]	{takes/23}	[the analgesics/93]	Dan takes the analgesics.
736	2495	29	[Such drugs/93]	{are prescribed by/15}	[James/34]	Such drugs are prescribed by James.
736	1311	29	[The pet-food/118]	{is acquired by/2}	[him/34]	The pet-food is acquired by him.
736	2682	29	[That specialist/34]	{played with/1}	[pups/115]	That specialist played with pups.
736	1305	29	[That man/34]	{just bought/2}	[a car/78]	That man just bought a car.
736	919	29	[That vehicle/78]	{is driven by/9}	[daniel moore/29]	That vehicle is driven by daniel moore.
736	1773	29	[Beth/21]	{buys/2}	[such means of transportation/78]	Beth buys such means of transportation.
736	1675	29	[The pet-food/118]	{is acquired by/2}	[Dan/29]	The pet-food is acquired by Dan too.
736	3525	29	[It/118]	{is eaten by/8}	[the beagles/115]	It is eaten by the beagles.
736	2584	29	[James Williams/34]	{takes care/24}	[Daniel Moore/29]	James Williams takes care Daniel Moore.
736	1299	29	[Beef steaks/74]	{are acquired by/2}	[James/34]	Beef steaks are acquired by James.
736	568	29	[That man/34]	{is driving/9}	[the truck/78]	That man is driving the truck.
736	2512	29	[J. Williams/34]	{discovered/16}	[a nasty flu/87]	J. Williams discovered a nasty flu.
736	2531	29	[Analgesic drugs/93]	{treat/17}	[it/87]	Analgesic drugs treat it.
737	3630	111	[Some footballs/129]	{are chased by/0}	[a wolf/111]	Some footballs are chased by a wolf.
737	1323	111	[Prof. Garcia/20]	{has got/2}	[them/129]	Prof. Garcia has got them.
737	985	111	[Virginia/30]	{just bought/2}	[those toys/129]	Virginia just bought those toys too.
737	6	111	[That ill person/30]	{lives in/3}	[New York/43]	That ill person lives in New York.
737	2778	111	[Paris Cox/1]	{played with/1}	[a wolf/111]	Paris Cox played with a wolf.
737	3554	111	[Some chicken bones/117]	{are eaten by/8}	[it/111]	Some chicken bones are eaten by it.
737	3219	111	[Patsy/36]	{uses to play with/1}	[a wolf/111]	Patsy uses to play with a wolf.
737	1022	111	[That worker/36]	{acquires/2}	[a caesar salad/77]	That worker acquires a caesar salad.
737	707	111	[The jaguar/86]	{is driven by/9}	[her/36]	The jaguar is driven by her.
737	2820	111	[Anderson/30]	{played with/1}	[a wolf/111]	Anderson played with a wolf.
737	995	111	[The expensive car/86]	{is acquired by/2}	[such patient/30]	The expensive car is acquired by such patient.
737	996	111	[A caesar salad/77]	{is acquired by/2}	[that ill person/30]	A caesar salad is acquired by that ill person too.
737	2420	111	[Patsy/36]	{produces/20}	[such food/77]	Patsy produces such food.
737	3345	111	[Doctor Ross/32]	{plays with/1}	[the wolf/111]	Doctor Ross plays with the wolf.
737	2946	111	[Mary Garcia/20]	{uses to play with/1}	[such pet/111]	Mary Garcia uses to play with such pet too.
737	2211	111	[Dynamical Systems book/48]	{was written by/7}	[that professor/20]	Dynamical Systems book was written by that professor.
737	2189	111	[A Machine Learning class/52]	{is presented by/5}	[that teacher/20]	A Machine Learning class is presented by that teacher.
737	2243	111	[A Faculty of Electronics/58]	{offers/22}	[the ML class/52]	A Faculty of Electronics offers the ML class.
737	2458	111	[A Department of Electronics/58]	{is located in/19}	[New York/43]	A Department of Electronics is located in New York.
738	838	78	[Cathy/28]	{is driving/9}	[the auto/78]	Cathy is driving the auto.
738	1252	78	[Such patient/28]	{got/2}	[the burgers/72]	Such patient got the burgers.
738	676	78	[Miss Brown/10]	{drives/9}	[the truck/78]	Miss Brown drives the truck.
738	1253	78	[Cathy/28]	{got/2}	[such means of transport/78]	Cathy got such means of transport.
738	3048	78	[That patient/28]	{uses to play with/1}	[zary/105]	That patient uses to play with zary.
738	2463	78	[That ill person/28]	{takes/23}	[an aspirin/94]	That ill person takes an aspirin.
738	874	78	[Linda/39]	{is driving/9}	[a truck/78]	Linda is driving a truck.
738	2345	78	[That worker/39]	{develops/20}	[such means of transport/78]	That worker develops such means of transport.
738	1487	78	[That employee/39]	{just bought/2}	[that vehicle/78]	That employee just bought that vehicle.
738	1486	78	[Cheeseburgers/72]	{are bought by/2}	[that worker/39]	Cheeseburgers are bought by that worker too.
738	292	78	[J. Williams/34]	{is eating/8}	[those aliments/72]	J. Williams is eating those aliments.
738	1304	78	[Such doctor/34]	{just bought/2}	[that food/72]	Such doctor just bought that food.
738	1721	78	[A truck/78]	{is acquired by/2}	[Professor Gary Washington/18]	A truck is acquired by Professor Gary Washington too.
738	766	78	[Such means of transportation/78]	{is driven by/9}	[him/18]	Such means of transportation is driven by him.
738	2228	78	[That teacher/18]	{is fulj professor at/12}	[a School of CS/57]	That teacher is fulj professor at a School of CS.
738	1718	78	[The chewable toys/119]	{are bought by/2}	[such lecturer/18]	The chewable toys are bought by such lecturer.
738	568	78	[James/34]	{drives/9}	[the truck/78]	James drives the truck.
738	1313	78	[The boomerang/125]	{is bought by/2}	[that specialist/34]	The boomerang is bought by that specialist.
738	2509	78	[That medic/34]	{discovers/16}	[some headaches/90]	That medic discovers some headaches.
738	2527	78	[The aspirin/94]	{fights/17}	[them/90]	The aspirin fights them.
738	1643	78	[Donna Brown/10]	{got/2}	[a tfuck/78]	Donna Brown got a tfuck.
738	2097	78	[ML lectures/53]	{are followed by/6}	[such student/10]	ML lectures are followed by such student.
738	3744	78	[Such courses/53]	{require/26}	[the practical exam/124]	Such courses require the practical exam.
738	3683	78	[Brown/10]	{prepares for/25}	[it/124]	Brown prepares for it.
738	1642	78	[Such girl/10]	{got/2}	[some hamburgers/72]	Such girl got some hamburgers.
739	1593	86	[Miss Nancy/23]	{just got/2}	[the jaguar/86]	Miss Nancy just got the jaguar.
739	479	86	[Fruits/76]	{are eaten by/8}	[Nancy Carter/23]	Fruits are eaten by Nancy Carter.
739	1067	86	[Big James/0]	{has got/2}	[those aliments/76]	Big James has got those aliments.
739	1931	86	[Doc. Washington/33]	{just bought/2}	[the jaguar/86]	Doc. Washington just bought the jaguar too.
739	3393	86	[Such specialist/33]	{played with/1}	[big felines/109]	Such specialist played with big felines.
739	671	86	[Prof. Garcia/20]	{goes around with/9}	[the expensive car/86]	Prof. Garcia goes around with the expensive car.
739	1333	86	[That lecturer/20]	{acquires/2}	[that means of transportation/86]	That lecturer acquires that means of transportation.
739	1329	86	[The dried food/120]	{is bought bx/2}	[her/20]	The dried food is bought bx her too.
739	2339	86	[Linda Scott/39]	{develops/20}	[a jaguar/86]	Linda Scott develops a jaguar.
739	2337	86	[A balloon/128]	{is developed by/20}	[that employee/39]	A balloon is developed by that employee too.
739	2322	86	[Such worker/39]	{produces/20}	[a desiccated food/120]	Such worker produces a desiccated food too.
739	869	86	[The waguar/86]	{is driven by/9}	[Nancy Carter/23]	The waguar is driven by Nancy Carter.
739	2466	86	[An antipyretic drug/94]	{is assumed by/23}	[that patient/23]	An antipyretic drug is assumed by that patient.
739	2527	86	[It/94]	{fights/17}	[some bad headaches/90]	It fights some bad headaches.
739	1489	86	[The expensive car/86]	{is bought by/2}	[Linda/39]	The expensive car is bought by Linda.
739	129	86	[That employee/39]	{has lunch with/8}	[the fresh fruits/76]	That employee has lunch with the fresh fruits.
739	878	86	[She/39]	{drives/9}	[a jaguar/86]	She drives a jaguar.
739	2931	86	[That worker/39]	{uses to play with/1}	[jaguars/109]	That worker uses to play with jaguars.
739	2952	86	[Mary/20]	{uses to play with/1}	[such pets/109]	Mary uses to play with such pets too.
739	3508	86	[Those animals/109]	{are eating/8}	[a desiccated food/120]	Those animals are eating a desiccated food.
739	1069	86	[J. Johnson/0]	{has got/2}	[it/120]	J. Johnson has got it.
739	698	86	[That student/0]	{is driving/9}	[the jaguar/86]	That student is driving the jaguar.
739	644	86	[Doctor Gary Washington/33]	{goes around with/9}	[such vehicle/86]	Doctor Gary Washington goes around with such vehicle too.
739	1919	86	[That specialist/33]	{has got/2}	[a balloon/128]	That specialist has got a balloon.
739	1581	86	[Nancy Carter/23]	{acquires/2}	[it/128]	Nancy Carter acquires it too.
740	2793	97	[Paris/1]	{played with/1}	[Beth/97]	Paris played with Beth.
740	313	97	[A fresh fruit/75]	{is eaten by/8}	[that student/1]	A fresh fruit is eaten by that student.
740	1229	97	[That girl/1]	{just got/2}	[a jaguar/86]	That girl just got a jaguar.
740	63	97	[Such student/1]	{is on visit in/11}	[Washington DC/47]	Such student is on visit in Washington DC.
740	3381	97	[G. wolf/26]	{played with/1}	[lady Beth/97]	G. wolf played with lady Beth.
740	3087	97	[Elizabeth Harris/21]	{uses to play with/1}	[that animal/97]	Elizabeth Harris uses to play with that animal too.
740	2688	97	[James/34]	{uses to play with/1}	[that pet/97]	James uses to play with that pet too.
740	2495	97	[That man/34]	{provides prescription of/15}	[some analgesrc drugs/93]	That man provides prescription of some analgesrc drugs.
740	2532	97	[Such medicines/93]	{treat/17}	[headaches/90]	Such medicines treat headaches.
740	3610	97	[Footballs/129]	{are chased by/0}	[lady Beth/97]	Footballs are chased by lady Beth.
740	1895	97	[Mr. Wolf/26]	{just bought/2}	[some balls/129]	Mr. Wolf just bought some balls.
740	453	97	[That patient/26]	{is eating/8}	[a fresh fruit/75]	That patient is eating a fresh fruit.
740	2347	97	[Miss Scott/39]	{develops/20}	[that aliment/75]	Miss Scott develops that aliment.
740	2343	97	[Linda/39]	{develops/20}	[balloons/129]	Linda develops balloons too.
740	3483	97	[A desiccated food/120]	{is eaten by/8}	[Beth/97]	A desiccated food is eaten by Beth.
740	2940	97	[Linda Scott/39]	{uses to play with/1}	[lady Beth/97]	Linda Scott uses to play with lady Beth.
740	2322	97	[Linda/39]	{produces/20}	[the desiccated food/120]	Linda produces the desiccated food.
740	1303	97	[It/120]	{is acquired by/2}	[Dr. Williams/34]	It is acquired by Dr. Williams.
740	572	97	[Such doctor/34]	{goes around with/9}	[the jaguar/86]	Such doctor goes around with the jaguar.
740	1489	97	[Linda/39]	{aiquires/2}	[such vehicle/86]	Linda aiquires such vehicle.
741	2383	40	[Paris Gray/40]	{develops/20}	[hamburgers/72]	Paris Gray develops hamburgers.
741	1280	40	[She/40]	{just bought/2}	[fiat panda/81]	She just bought fiat panda.
741	1904	40	[That means of transportation/81]	{is acquired by/2}	[G. Wolf/26]	That means of transportation is acquired by G. Wolf too.
741	2472	40	[He/26]	{takes/23}	[an aspirin/94]	He takes an aspirin.
741	2873	40	[Paris/40]	{uses to play with/1}	[the hound/114]	Paris uses to play with the hound.
741	3461	40	[Charles/4]	{played with/1}	[such pet/114]	Charles played with such pet too.
741	1978	40	[Such student/4]	{has got/2}	[some chnw toys/119]	Such student has got some chnw toys.
741	1276	40	[Paris Gray/40]	{just got/2}	[such food/119]	Paris Gray just got such food too.
741	2395	40	[She/40]	{develops/20}	[balloons/129]	She develops balloons.
741	1713	40	[They/129]	{are bought by/2}	[Gary Washington/18]	They are bought by Gary Washington.
741	2202	40	[Some ML materials/49]	{were written by/7}	[such lecturer/18]	Some ML materials were written by such lecturer.
741	2033	40	[Charles/4]	{carefully looks at/4}	[them/49]	Charles carefully looks at them.
741	3729	40	[Such scholar/4]	{prepares for/25}	[a written part/121]	Such scholar prepares for a written part.
741	532	40	[Some burgers/72]	{are eaten by/8}	[Paris Gray/40]	Some burgers are eaten by Paris Gray.
741	2375	40	[She/40]	{produces/20}	[chew toys/119]	She produces chew toys.
741	1458	40	[Doctor Ross/32]	{just got/2}	[such food/119]	Doctor Ross just got such food.
741	2508	40	[A nasty cough/88]	{is discovered by/16}	[that man/32]	A nasty cough is discovered by that man.
741	1278	40	[Miss Gray/40]	{got/2}	[cheeseburgers/72]	Miss Gray got cheeseburgers.
741	1902	40	[Such aliments/72]	{are bought by/2}	[Mr. Wolf/26]	Such aliments are bought by Mr. Wolf too.
741	1271	40	[The footballs/129]	{are acquired by/2}	[Paris/40]	The footballs are acquired by Paris too.
741	621	40	[That worker/40]	{drives/9}	[panda/81]	That worker drives panda.
741	1722	40	[Washington/18]	{has got/2}	[it/81]	Washington has got it.
741	1718	40	[He/18]	{acquires/2}	[some chewable toys/119]	He acquires some chewable toys too.
741	3496	40	[The beagle/114]	{has lunch with/8}	[that food/119]	The beagle has lunch with that food.
741	2388	40	[Panda/81]	{is developed by/20}	[Paris/40]	Panda is developed by Paris.
742	2265	67	[The agricultural company/67]	{has hired/21}	[J. Lee/38]	The agricultural company has hired J. Lee.
742	2454	67	[It/67]	{is located in/19}	[DC/47]	It is located in DC.
742	27	67	[Allen Richard/6]	{is a visiting student in/11}	[Washington DC/47]	Allen Richard is a visiting student in Washington DC.
742	10	67	[It/47]	{is the home town of/3}	[Robert/25]	It is the home town of Robert.
742	2455	67	[The Department of Dynamical Systems/59]	{is located in/19}	[it/47]	The Department of Dynamical Systems is located in it.
742	2252	67	[The Faculty of Dynamical Systems/59]	{offers/22}	[some Design Patterns classes/56]	The Faculty of Dynamical Systems offers some Design Patterns classes.
743	1782	7	[A motorcycle/80]	{is bought by/2}	[S. Smith/7]	A motorcycle is bought by S. Smith.
743	2376	7	[That vehicle/80]	{is produced by/20}	[Paris/40]	That vehicle is produced by Paris.
743	3152	7	[Sarah Smith/7]	{played with/1}	[Rick/96]	Sarah Smith played with Rick.
743	2837	7	[Professor Gray/22]	{played with/1}	[such beast/96]	Professor Gray played with such beast too.
743	2227	7	[That lecturer/22]	{is full professor at/12}	[the Department of Physics/60]	That lecturer is full professor at the Department of Physics.
743	2259	7	[Such faculty/60]	{offers/22}	[the Machine Learning lectures/53]	Such faculty offers the Machine Learning lectures.
743	2460	7	[The Physics Faculty/60]	{is located in/19}	[Paris/46]	The Physics Faculty is located in Paris.
743	886	7	[S. smith/7]	{is driving/9}	[the two-wheeled motor vehicle/80]	S. smith is driving the two-wheeled motor vehicle.
743	634	7	[Gregory Wolf/26]	{drives/9}	[such means of transport/80]	Gregory Wolf drives such means of transport too.
743	1444	7	[K. Ross/32]	{just got/2}	[that vehicle/80]	K. Ross just got that vehicle.
743	498	7	[Pasta/70]	{is eaten by/8}	[such doctor/32]	Pasta is eaten by such doctor.
743	258	7	[Such food/70]	{is eaten by/8}	[S. Smith/7]	Such food is eaten by S. Smith too.
743	528	7	[Such aliment/70]	{is eaten by/8}	[Miss Gray/40]	Such aliment is eaten by Miss Gray too.
743	1891	7	[Gregory Wolf/26]	{just got/2}	[that food/70]	Gregory Wolf just got that food.
743	1796	7	[Sarah/7]	{has got/2}	[some chew toys/119]	Sarah has got some chew toys too.
743	3541	7	[They/119]	{are eaten by/8}	[Rizk/96]	They are eaten by Rizk.
743	2004	7	[Professor Gray/22]	{acquires/2}	[such food/119]	Professor Gray acquires such food.
743	76	7	[Sarah/7]	{is on visit in/11}	[Paris/46]	Sarah is on visit in Paris.
743	14	7	[Paris/22]	{lives in/3}	[such city/46]	Paris lives in such city.
743	2461	7	[A mechanical workshop/65]	{has main seat in/19}	[such urban center/46]	A mechanical workshop has main seat in such urban center.
743	3735	7	[Sarah/7]	{prepares for/25}	[the practical test/124]	Sarah prepares for the practical test.
743	3744	7	[That exam/124]	{is uequired in/26}	[some ML lectures/53]	That exam is uequired in some ML lectures.
743	2178	7	[Paris Gray/22]	{presents/5}	[those classes/53]	Paris Gray presents those classes.
743	2197	7	[That lecturer/22]	{authors/7}	[the book of Probability Theory/50]	That lecturer authors the book of Probability Theory.
743	2054	7	[Such volume/50]	{is studied by/4}	[Miss Smith/7]	Such volume is studied by Miss Smith.
744	3622	127	[The big wild feline/108]	{chases/0}	[some wood sticks/127]	The big wild feline chases some wood sticks.
744	2839	127	[Paris/22]	{uses to play with/1}	[such pet/108]	Paris uses to play with such pet.
745	44	45	[Benjamin Cooke/11]	{is a visiting student in/11}	[Sienna/45]	Benjamin Cooke is a visiting student in Sienna.
745	811	45	[That student/11]	{goes around with/9}	[a car/78]	That student goes around with a car.
745	967	45	[Mr. Reed/25]	{acquires/2}	[a truck/78]	Mr. Reed acquires a truck.
745	1409	45	[That means of transport/78]	{is bought by/2}	[Mr. Lee/38]	That means of transport is bought by Mr. Lee too.
745	595	45	[Mike Turner/19]	{drives/9}	[that vehicle/78]	Mike Turner drives that vehicle.
745	2457	45	[An industrial plant/66]	{has headquarter in/19}	[Sienna/45]	An industrial plant has headquarter in Sienna.
746	2461	65	[The mechanical workshop/65]	{has main seat in/19}	[The French capital/46]	The mechanical workshop has main seat in The French capital.
746	82	65	[Charles/4]	{is on visit in/11}	[Paris/46]	Charles is on visit in Paris.
746	830	65	[Some trucks/79]	{are driven by/9}	[him/4]	Some trucks are driven by him.
746	2267	65	[Linda/39]	{has a job in/21}	[a mechanical workshop/65]	Linda has a job in a mechanical workshop.
746	2926	65	[She/39]	{plays with/1}	[the hound called brian/102]	She plays with the hound called brian.
746	1480	65	[Linda Scott/39]	{acquires/2}	[a steak/73]	Linda Scott acquires a steak.
746	2337	65	[The tennis ball/128]	{is produced by/20}	[that employee/39]	The tennis ball is produced by that employee.
746	1485	65	[A dried food/120]	{is bought by/2}	[such worker/39]	A dried food is bought by such worker.
747	863	82	[Bms/82]	{is driven by/9}	[miss nancy/23]	Bms is driven by miss nancy.
747	1156	82	[Bmw station wagon/82]	{is bought by/2}	[Virginia/12]	Bmw station wagon is bought by Virginia.
747	2121	82	[Such girl/12]	{follows/6}	[an AI course/54]	Such girl follows an AI course.
747	3741	82	[An oral test/122]	{is required in/26}	[it/54]	An oral test is required in it.
747	3726	82	[The oral exam/122]	{is prepared by/25}	[Virginia mnderson/12]	The oral exam is prepared by Virginia mnderson.
747	1780	82	[Beth/21]	{got/2}	[bmw/82]	Beth got bmw.
747	466	82	[The pizza with cheese/68]	{is eaten by/8}	[that teacher/21]	The pizza with cheese is eaten by that teacher.
747	2207	82	[She/21]	{is the author of/7}	[the book of Dynamical Systems/48]	She is the author of the book of Dynamical Systems.
747	2031	82	[Miss Anderson/12]	{reads/4}	[it/48]	Miss Anderson reads it.
747	3127	82	[Such scholar/12]	{plays with/1}	[the panda bear/110]	Such scholar plays with the panda bear.
747	1468	82	[Kevin Ross/32]	{buys/2}	[bmw station wagon/82]	Kevin Ross buys bmw station wagon.
747	2507	82	[That specialist/32]	{discovered/16}	[a flu/87]	That specialist discovered a flu.
747	1702	82	[Chief Clark/37]	{acquires/2}	[bmw station wagon/82]	Chief Clark acquires bmw station wagon.
747	2317	82	[The balloons/129]	{aoe produced by/20}	[Caesar Clark/37]	The balloons aoe produced by Caesar Clark.
747	2296	82	[The desiccated food/120]	{is developed by/20}	[that employee/37]	The desiccated food is developed by that employee too.
747	854	82	[Kevin Ross/32]	{goes around with/9}	[bmw station wagon/82]	Kevin Ross goes around with bmw station wagon.
747	2301	82	[Caesar Clark/37]	{develops/20}	[bmw/82]	Caesar Clark develops bmw.
747	216	82	[Chief Clark/37]	{has lunch with/8}	[the Neapolitan pizza/68]	Chief Clark has lunch with the Neapolitan pizza.
747	496	82	[Such aliment/68]	{is eaten by/8}	[Kevin Ross/32]	Such aliment is eaten by Kevin Ross too.
747	476	82	[Nancy Carter/23]	{has lunch with/8}	[such food/68]	Nancy Carter has lunch with such food too.
747	1596	82	[That aliment/68]	{is bought by/2}	[such patient/23]	That aliment is bought by such patient.
747	557	82	[Chief Clark/37]	{goes around with/9}	[bmw/82]	Chief Clark goes around with bmw.
747	683	82	[That vehicle/82]	{is driven by/9}	[Virginia/12]	That vehicle is driven by Virginia too.
747	2232	82	[Such scholar/12]	{is enrolled in/13}	[the Department of Mathematics/61]	Such scholar is enrolled in the Department of Mathematics.
747	2462	82	[That faculty/61]	{has headquarter in/19}	[LA/44]	That faculty has headquarter in LA.
748	3241	102	[Chief Phillips/35]	{uses to play with/1}	[Brian/102]	Chief Phillips uses to play with Brian.
748	277	102	[Some t-bone steaks/74]	{are eaten by/8}	[such employee/35]	Some t-bone steaks are eaten by such employee.
748	3052	102	[Miss Kant/28]	{played with/1}	[Brian/102]	Miss Kant played with Brian.
748	2549	102	[A terrible backache/91]	{is what affects/18}	[her/28]	A terrible backache is what affects her.
748	3178	102	[Miss Brown/10]	{played with/1}	[Brian/102]	Miss Brown played with Brian.
748	2096	102	[She/10]	{attends/6}	[the AI class/54]	She attends the AI class.
748	3515	102	[Brian/102]	{has lunch with/8}	[a food for pet/118]	Brian has lunch with a food for pet.
748	3593	102	[The hound called Brian/102]	{tries to catch/0}	[a boomerang/125]	The hound called Brian tries to catch a boomerang.
748	2884	102	[Washington/18]	{played with/1}	[Brian/102]	Washington played with Brian.
748	1710	102	[He/18]	{just got/2}	[jaguars/85]	He just got jaguars.
748	2674	102	[J. Williams/34]	{plays with/1}	[Brian/102]	J. Williams plays with Brian.
749	2510	91	[J. Williams/34]	{discovers/16}	[the terrible backache/91]	J. Williams discovers the terrible backache.
749	1295	91	[A tennis ball/128]	{is bought by/2}	[such doctor/34]	A tennis ball is bought by such doctor.
749	1243	91	[Catherine Kant/28]	{acquires/2}	[a ball/128]	Catherine Kant acquires a ball too.
749	1244	91	[The trucks/79]	{are acquired by/2}	[Cathy/28]	The trucks are acquired by Cathy too.
749	1062	91	[Big James/0]	{just bought/2}	[those meanss of transportation/79]	Big James just bought those meanss of transportation too.
749	2549	91	[Cath/28]	{is affected by/18}	[the painpin the back/91]	Cath is affected by the painpin the back.
749	3064	91	[Such ill person/28]	{played with/1}	[the panda bear/110]	Such ill person played with the panda bear.
749	2520	91	[The antibacterials/92]	{fight/17}	[the backache/91]	The antibacterials fight the backache.
749	2494	91	[Such drugs/92]	{are prescribed by/15}	[James/34]	Such drugs are prescribed by James.
750	3342	32	[Doctor Ross/32]	{uses to play with/1}	[cat Gary/105]	Doctor Ross uses to play with cat Gary.
750	2880	32	[Professor Gary Washington/18]	{played with/1}	[such beast/105]	Professor Gary Washington played with such beast too.
750	3132	32	[Eric/24]	{uses to play with/1}	[that animal/105]	Eric uses to play with that animal too.
750	3640	32	[It/105]	{chases/0}	[tennis balls/129]	It chases tennis balls.
750	2649	32	[Mr. Lee/38]	{uses to play with/1}	[cat Gary/105]	Mr. Lee uses to play with cat Gary.
750	1444	32	[Kevin Ross/32]	{got/2}	[the motorbike/80]	Kevin Ross got the motorbike.
750	2428	32	[Uncle John/38]	{produces/20}	[such means of transportation/80]	Uncle John produces such means of transportation.
750	1401	32	[The footballs/129]	{are acquired by/2}	[that worker/38]	The footballs are acquired by that worker.
750	1141	32	[Balls/129]	{are bought by/2}	[Anderson/12]	Balls are bought by Anderson too.
750	1349	32	[Eric Simmons/24]	{just bought/2}	[them/129]	Eric Simmons just bought them too.
750	1458	32	[Kevin Ross/32]	{buys/2}	[chew toys/119]	Kevin Ross buys chew toys too.
750	504	32	[That specialist/32]	{is eating/8}	[the t-bone steak/73]	That specialist is eating the t-bone steak.
750	2506	32	[That doctor/32]	{discovers/16}	[a terrible headache/89]	That doctor discovers a terrible headache.
750	2529	32	[Analgesic drugs/93]	{fight/17}	[it/89]	Analgesic drugs fight it.
750	2483	32	[Such medicines/93]	{are assumed by/23}	[Eric/24]	Such medicines are assumed by Eric.
750	2498	32	[Kevin Ross/32]	{provides prescription of/15}	[them/93]	Kevin Ross provides prescription of them.
750	1453	32	[Such medic/32]	{just bought/2}	[balloons/129]	Such medic just bought balloons.
750	1713	32	[Such toys/129]	{are bought by/2}	[Gary Washington/18]	Such toys are bought by Gary Washington too.
750	2193	32	[The ML lectures/53]	{are presented by/5}	[that teacher/18]	The ML lectures are presented by that teacher.
750	1454	32	[Doctor Ross/32]	{buys/2}	[the beef steak/73]	Doctor Ross buys the beef steak.
750	1142	32	[Such food/73]	{is acquired by/2}	[Virginia Anderson/12]	Such food is acquired by Virginia Anderson too.
750	2031	32	[She/12]	{reads/4}	[the book of Dynamical Systems/48]	She reads the book of Dynamical Systems.
750	2199	32	[Such text/48]	{was written by/7}	[Gary Washington/18]	Such text was written by Gary Washington.
750	859	32	[K. Ross/32]	{is driving/9}	[a two-wheeled motor vehicle/80]	K. Ross is driving a two-wheeled motor vehicle.
750	742	32	[Mr. Eric/24]	{drives/9}	[that means of transport/80]	Mr. Eric drives that means of transport too.
751	1687	37	[Dalls/129]	{are bought by/2}	[Caesar/37]	Dalls are bought by Caesar.
751	1219	37	[Paris Cox/1]	{acquires/2}	[them/129]	Paris Cox acquires them too.
751	556	37	[Chief Clark/37]	{drices/9}	[mustang/83]	Chief Clark drices mustang.
751	1777	37	[That vehicle/83]	{is bought by/2}	[Professor Harris/21]	That vehicle is bought by Professor Harris.
751	2226	37	[Elizabeth Harris/21]	{is full professor at/12}	[a Department of Dynamical Systems/59]	Elizabeth Harris is full professor at a Department of Dynamical Systems.
751	2303	37	[Caesar Clark/37]	{develops/20}	[spaghetti/70]	Caesar Clark develops spaghetti.
751	348	37	[It/70]	{is eaten by/8}	[Dan/29]	It is eaten by Dan.
751	1865	37	[That food/70]	{is acquired by/2}	[Kimberly Cox/31]	That food is acquired by Kimberly Cox.
751	2516	37	[The bad headache/89]	{is discovered by/16}	[that specialist/31]	The bad headache is discovered by that specialist.
751	2558	37	[A headache/89]	{is what affects/18}	[Dan/29]	A headache is what affects Dan.
751	2966	37	[Caesar Clark/37]	{ilayed with/1}	[Siena/107]	Caesar Clark ilayed with Siena.
751	1692	37	[Such worker/37]	{gog/2}	[chewable toys/119]	Such worker gog chewable toys.
751	1666	37	[Dan/29]	{acquires/2}	[that food/119]	Dan acquires that food too.
751	3029	37	[He/29]	{playgd with/1}	[Siena/107]	He playgd with Siena.
751	3660	37	[Some tennis balls/129]	{are chased by/0}	[that pet/107]	Some tennis balls are chased by that pet.
751	1765	37	[Such toys/129]	{are acquired by/2}	[Prbfessor Harris/21]	Such toys are acquired by Prbfessor Harris.
751	1699	37	[Mustang/83]	{is acquired by/2}	[Caesar/37]	Mustang is acquired by Caesar too.
751	745	37	[That means of transport/83]	{is driven by/9}	[paris/1]	That means of transport is driven by paris.
751	1224	37	[That girl/1]	{buys/2}	[chewable toys/119]	That girl buys chewable toys.
751	3695	37	[Paris/1]	{prepares for/25}	[a practical part/124]	Paris prepares for a practical part.
751	1683	37	[Spaghetti/70]	{is acquired by/2}	[chief Clark/37]	Spaghetti is acquired by chief Clark.
751	218	37	[Such food/70]	{is eaten by/8}	[him/37]	Such food is eaten by him.
751	2317	37	[Tennis balls/129]	{arejdeveloped by/20}	[that employee/37]	Tennis balls arejdeveloped by that employee.
751	1661	37	[Daniel/29]	{just bought/2}	[balls/129]	Daniel just bought balls.
751	1869	37	[They/129]	{are bought by/2}	[Kimberly Cox/31]	They are bought by Kimberly Cox too.
752	265	71	[The cheeseburger/71]	{is eaten by/8}	[Miss Smith/7]	The cheeseburger is eaten by Miss Smith.
752	1448	71	[Kevin Ross/32]	{has got/2}	[that aliment/71]	Kevin Ross has got that aliment.
752	3360	71	[Doctor Ross/32]	{played with/1}	[lady Beth/97]	Doctor Ross played with lady Beth.
752	855	71	[That doctor/32]	{drives/9}	[fiat panda/81]	That doctor drives fiat panda.
752	1488	71	[It/81]	{is boughtqby/2}	[Miss Scott/39]	It is boughtqby Miss Scott.
752	1482	71	[Linda Scott/39]	{got/2}	[tuna kibbles/116]	Linda Scott got tuna kibbles too.
752	954	71	[A hamburger/71]	{is acquired by/2}	[mr. reed/25]	A hamburger is acquired by mr. reed too.
752	720	71	[Panda/81]	{is driven by/9}	[that ill person/25]	Panda is driven by that ill person.
752	2008	71	[That means of transport/81]	{is bought by/2}	[Professor Gray/22]	That means of transport is bought by Professor Gray.
752	1997	71	[The ball/128]	{is bought by/2}	[Paris/22]	The ball is bought by Paris too.
752	576	71	[Fiat panda/81]	{is driven by/9}	[such teacher/22]	Fiat panda is driven by such teacher.
752	235	71	[A hamburger/71]	{is eaten by/8}	[Rob Reed/25]	A hamburger is eaten by Rob Reed.
752	135	71	[A burger/71]	{is eaten by/8}	[Linda Scott/39]	A burger is eaten by Linda Scott too.
752	1474	71	[Linda/39]	{just got/2}	[it/71]	Linda just got it.
752	1477	71	[The footballs/128]	{is bought by/2}	[her/39]	The footballs is bought by her too.
752	873	71	[Such worker/39]	{is driving/9}	[fiat panda/81]	Such worker is driving fiat panda.
752	1800	71	[That means of transportation/81]	{is acquired by/2}	[Sarah Smith/7]	That means of transportation is acquired by Sarah Smith.
752	2336	71	[That vehicle/81]	{is developed by/20}	[Miss Scott/39]	That vehicle is developed by Miss Scott.
752	1994	71	[Paris Gray/22]	{just got/2}	[a burger/71]	Paris Gray just got a burger.
752	2175	71	[That teacher/22]	{teaches/5}	[the design patterns lessons/56]	That teacher teaches the design patterns lessons.
752	2119	71	[Such lectures/56]	{are followed by/6}	[S. Smith/7]	Such lectures are followed by S. Smith.
752	2252	71	[A Faculty of Dynamical Systems/59]	{offers/22}	[them/56]	A Faculty of Dynamical Systems offers them.
752	1786	71	[A cheeseburger/71]	{is acquired by/2}	[Miss Smith/7]	A cheeseburger is acquired by Miss Smith.
752	3735	71	[The practical test/124]	{cs prepared by/25}	[her/7]	The practical test cs prepared by her.
752	77	71	[That student/7]	{is a visiting student in/11}	[the most important californian city/44]	That student is a visiting student in the most important californian city.
753	3554	117	[The chicken bones/117]	{are eaten by/8}	[a wolf/111]	The chicken bones are eaten by a wolf.
754	2260	62	[A School of Economics and Finance/62]	{provides/22}	[a Busxness course/55]	A School of Economics and Finance provides a Busxness course.
754	2459	62	[The Economic School/62]	{has headquarter in/19}	[New York/43]	The Economic School has headquarter in New York.
754	2229	62	[Benjamin Cooke/11]	{registered in/13}	[the Department of Economy/62]	Benjamin Cooke registered in the Department of Economy.
754	2225	62	[Professor G. Hall/16]	{is tenured at/12}	[such department/62]	Professor G. Hall is tenured at such department.
754	1033	62	[Maccheroni/70]	{is acquired by/2}	[that teacher/16]	Maccheroni is acquired by that teacher.
754	1047	62	[Such professor/16]	{buys/2}	[a jaguar/86]	Such professor buys a jaguar too.
754	3308	62	[He/16]	{uses to play with/1}	[Erik the cat/103]	He uses to play with Erik the cat.
755	2978	114	[Chief Clark/37]	{played with/1}	[a dog/114]	Chief Clark played with a dog.
755	2306	114	[He/37]	{produces/20}	[the pizza with cheese/68]	He produces the pizza with cheese.
755	3314	114	[Professor Hall/16]	{played with/1}	[the dog/114]	Professor Hall played with the dog.
755	3125	114	[Miss Anderson/12]	{uses to play with/1}	[that beast/114]	Miss Anderson uses to play with that beast too.
755	1157	114	[That student/12]	{just bought/2}	[a boomernng/125]	That student just bought a boomernng.
755	93	114	[Such scholar/12]	{is a visiting student in/11}	[Washington DC/47]	Such scholar is a visiting student in Washington DC.
755	2121	114	[She/12]	{attends/6}	[the Artificial Intelligence course/54]	She attends the Artificial Intelligence course.
755	1138	114	[Jaguars/85]	{are acquired by/2}	[her/12]	Jaguars are acquired by her.
755	3377	114	[Mr. Wolf/26]	{plays with/1}	[the pup/114]	Mr. Wolf plays with the pup.
755	3398	114	[Doc. Washington/33]	{played with/1}	[that pet/114]	Doc. Washington played with that pet too.
755	1924	114	[Rabbit kibbles/116]	{are bought by/2}	[that doctor/33]	Rabbit kibbles are bought by that doctor.
755	1918	114	[Jaguars/85]	{are bought by/2}	[that medic/33]	Jaguars are bought by that medic too.
755	816	114	[Mr. Hall/16]	{drives/9}	[those meanss of transportation/85]	Mr. Hall drives those meanss of transportation.
755	3578	114	[The boomerang/125]	{is chased by/0}	[the beagle/114]	The boomerang is chased by the beagle.
755	1703	114	[Caesar/37]	{acquires/2}	[a boomerang/125]	Caesar acquires a boomerang.
755	3492	114	[A pup/114]	{is eating/8}	[kibbles/116]	A pup is eating kibbles.
756	1476	39	[Luxury cars/85]	{are bought by/2}	[Linda/39]	Luxury cars are bought by Linda.
756	546	39	[Those vehicles/85]	{are driven by/9}	[Lee/2]	Those vehicles are driven by Lee.
756	2748	39	[Such boy/2]	{played with/1}	[Mat/98]	Such boy played with Mat.
756	3480	39	[It/98]	{is eating/8}	[the pet-food/118]	It is eating the pet-food.
756	3294	39	[Christine house/27]	{played with/1}	[Mat/98]	Christine house played with Mat.
756	1479	39	[Linda Scott/39]	{just bought/2}	[some footballs/129]	Linda Scott just bought some footballs.
756	1297	39	[Dr. Williams/34]	{buys/2}	[those toys/129]	Dr. Williams buys those toys too.
756	2510	39	[J. Williams/34]	{discovered/16}	[the pain in the back/91]	J. Williams discovered the pain in the back.
756	134	39	[The t-bone steak/73]	{is eaten by/8}	[Miss Scott/39]	The t-bone steak is eaten by Miss Scott.
756	2346	39	[That aliment/73]	{is produced by/20}	[Linda Scott/39]	That aliment is produced by Linda Scott.
756	1766	39	[It/73]	{is bought by/2}	[Elizabeth Harris/21]	It is bought by Elizabeth Harris.
756	2173	39	[She/21]	{teaches/5}	[some ML lectures/53]	She teaches some ML lectures.
756	2254	39	[The Dynamical systems Faculty/59]	{provides/22}	[the Machine Learning lectures/53]	The Dynamical systems Faculty provides the Machine Learning lectures.
756	2455	39	[That department/59]	{is located in/19}	[Washington DC/47]	That department is located in Washington DC.
756	2333	39	[Miss Scott/39]	{develops/20}	[luxury cars/85]	Miss Scott develops luxury cars.
756	2325	39	[The food for pet/118]	{is produced by/20}	[Linda/39]	The food for pet is produced by Linda too.
756	1493	39	[That employee/39]	{bvys/2}	[it/118]	That employee bvys it.
756	1779	39	[Such food/118]	{is bought by/2}	[Elizabeth Harris/21]	Such food is bought by Elizabeth Harris too.
756	3084	39	[Such lecturer/21]	{plays with/1}	[Mat/98]	Such lecturer plays with Mat.
756	2937	39	[Linda Seott/39]	{played with/1}	[it/98]	Linda Seott played with it too.
756	2267	39	[That worker/39]	{works in/21}	[a mechanical small company/65]	That worker works in a mechanical small company.
756	870	39	[Luxury cars/85]	{are driven by/9}	[that employee/39]	Luxury cars are driven by that employee.
756	2343	39	[Footballs/129]	{are produced by/20}	[that worker/39]	Footballs are produced by that worker.
756	1739	39	[Balloons/129]	{are acquired by/2}	[Mr. Lee/2]	Balloons are acquired by Mr. Lee.
756	1765	39	[Elizabeth/21]	{buys/2}	[balls/129]	Elizabeth buys balls too.
757	2040	10	[Donna Brown/10]	{carefully looks at/4}	[Quantum Mechanics notes/51]	Donna Brown carefully looks at Quantum Mechanics notes.
757	2200	10	[They/51]	{were written by/7}	[Washington/18]	They were written by Washington.
757	2099	10	[Donna Brown/10]	{attends/6}	[Design Patterns classes/56]	Donna Brown attends Design Patterns classes.
757	3682	10	[The oral exam/122]	{is prepared by/25}	[such student/10]	The oral exam is prepared by such student.
757	300	10	[A caesar salad/77]	{is eaten by/8}	[her/10]	A caesar salad is eaten by her.
757	500	10	[Kevin Ross/32]	{has lunch with/8}	[that aliment/77]	Kevin Ross has lunch with that aliment too.
757	1646	10	[It/77]	{is bought by/2}	[Donna Browo/10]	It is bought by Donna Browo.
757	2316	10	[The salad/77]	{is developed by/20}	[Caesar Clark/37]	The salad is developed by Caesar Clark.
757	1360	10	[Mister Simmons/24]	{just bought/2}	[it/77]	Mister Simmons just bought it.
757	1348	10	[The trucks/79]	{are bought by/2}	[such ill person/24]	The trucks are bought by such ill person too.
757	857	10	[Such vehicles/79]	{are driven by/9}	[Kevin Ross/32]	Such vehicles are driven by Kevin Ross.
757	3177	10	[Donna/10]	{played with/1}	[a wolf/111]	Donna played with a wolf.
757	3629	10	[The stick/126]	{is chased by/0}	[such pet/111]	The stick is chased by such pet.
757	110	10	[Donna Brown/10]	{is a visiting student in/11}	[Siena/45]	Donna Brown is a visiting student in Siena.
757	2457	10	[An industrial plant/66]	{has headquarter in/19}	[that city/45]	An industrial plant has headquarter in that city.
757	2266	10	[An industrial factory/66]	{has hired/21}	[Caesar Clark/37]	An industrial factory has hired Caesar Clark.
757	677	10	[Brown/10]	{is driving/9}	[cars/79]	Brown is driving cars.
757	1640	10	[The chewable toys/119]	{are acquired by/2}	[her/10]	The chewable toys are acquired by her.
757	1458	10	[Doctor Ross/32]	{buys/2}	[chew toys/119]	Doctor Ross buys chew toys too.
757	3556	10	[A wolf/111]	{eats/8}	[them/119]	A wolf eats them.
757	1692	10	[They/119]	{are bought by/2}	[chief Clark/37]	They are bought by chief Clark.
757	1354	10	[That food/119]	{are bought by/2}	[Eric/24]	That food are bought by Eric too.
757	1634	10	[Brown/10]	{buys/2}	[trucks/79]	Brown buys trucks too.
758	2458	58	[The Faculty of Electronics/58]	{has main seat in/19}	[big apple/43]	The Faculty of Electronics has main seat in big apple.
758	67	58	[Christopher White/8]	{is on visit in/11}	[NY/43]	Christopher White is on visit in NY.
758	5	58	[Such city/43]	{is the home town of/3}	[Mr. Eric/24]	Such city is the home town of Mr. Eric.
758	125	58	[The trucks/79]	{have been licensed in/10}	[that urban center/43]	The trucks have been licensed in that urban center.
758	713	58	[John Lee/38]	{goes around with/9}	[them/79]	John Lee goes around with them.
758	2240	58	[The Business course/55]	{is offered by/22}	[the Department of Electronics/58]	The Business course is offered by the Department of Electronics.
758	2223	58	[Daniel/17]	{is full professor at/12}	[a Faculty of Electronics/58]	Daniel is full professor at a Faculty of Electronics.
758	1950	58	[Kibbles/116]	{are acquired by/2}	[that teacher/17]	Kibbles are acquired by that teacher.
758	3512	58	[The hound called Brian/102]	{is eating/8}	[them/116]	The hound called Brian is eating them.
759	3013	11	[Ben Cook/11]	{played with/1}	[Charles/95]	Ben Cook played with Charles.
759	3412	11	[Rob Reed/25]	{uses to play with/1}	[such pet/95]	Rob Reed uses to play with such pet too.
759	957	11	[Such patient/25]	{has got/2}	[a footballs/128]	Such patient has got a footballs.
759	1399	11	[Uncle John/38]	{buys/2}	[such toy/128]	Uncle John buys such toy too.
759	710	11	[Bmw station wagon/82]	{is driven by/9}	[J. Lee/38]	Bmw station wagon is driven by J. Lee.
759	1092	11	[Mr. Cooke/11]	{acquires/2}	[some rabbit kibbles/116]	Mr. Cooke acquires some rabbit kibbles.
759	1456	11	[Kevin Ross/32]	{juut bought/2}	[them/116]	Kevin Ross juut bought them too.
759	2125	11	[The ML course/52]	{is attended by/6}	[ben Cook/11]	The ML course is attended by ben Cook.
759	2169	11	[Mr. Hall/16]	{teaches/5}	[it/52]	Mr. Hall teaches it.
759	3743	11	[Such course/52]	{requires/26}	[the written test/121]	Such course requires the written test.
759	3705	11	[Benjamin Cooke/11]	{prepares for/25}	[the written exam/121]	Benjamin Cooke prepares for the written exam.
759	1090	11	[That scholar/11]	{acquires/2}	[the t-bone steak/73]	That scholar acquires the t-bone steak.
759	2073	11	[Some ML books/49]	{are studied by/4}	[him/11]	Some ML books are studied by him.
759	2222	11	[Professor Hall/16]	{xuthors/7}	[them/49]	Professor Hall xuthors them.
759	254	11	[Such teacher/16]	{is eating/8}	[the t-bone steak/73]	Such teacher is eating the t-bone steak.
759	504	11	[That food/73]	{is eaten by/8}	[K. Ross/32]	That food is eaten by K. Ross too.
759	2496	11	[An aspirin/94]	{is prescribed by/15}	[that man/32]	An aspirin is prescribed by that man.
759	43	11	[Mr. Cooke/11]	{is a visiting student in/11}	[New York/43]	Mr. Cooke is a visiting student in New York.
759	204	11	[The beef steak/73]	{is eaten by/8}	[him/11]	The beef steak is eaten by him.
759	2229	11	[That boy/11]	{is signed to/13}	[the School of Economics and Finance/62]	That boy is signed to the School of Economics and Finance.
759	2459	11	[It/62]	{is located in/19}	[big apple/43]	It is located in big apple.
759	2263	11	[A ml course/52]	{is offered by/22}	[a Department of Economy/62]	A ml course is offered by a Department of Economy.
759	1087	11	[A balloon/128]	{is bought by/2}	[Mr. Cooke/11]	A balloon is bought by Mr. Cooke.
759	2441	11	[J. Lee/38]	{develops/20}	[it/128]	J. Lee develops it.
759	1104	11	[Bmw station wagon/82]	{is acquired by/2}	[Ben/11]	Bmw station wagon is acquired by Ben.
760	1926	119	[Hoctor Gary Washington/33]	{acquires/2}	[some chew toys/119]	Hoctor Gary Washington acquires some chew toys.
760	1588	119	[That food/119]	{are boughtkby/2}	[Nancy Carter/23]	That food are boughtkby Nancy Carter too.
760	1577	119	[New ysrk pizzas/69]	{are bought by/2}	[Miss Nancy/23]	New ysrk pizzas are bought by Miss Nancy too.
760	361	119	[They/69]	{are eaten by/8}	[Doc. Washington/33]	They are eaten by Doc. Washington.
760	2492	119	[The analgesic drugs/93]	{are prescribed by/15}	[such specialist/33]	The analgesic drugs are prescribed by such specialist.
760	2529	119	[Such medicines/93]	{cure/17}	[a headache/89]	Such medicines cure a headache.
760	1406	119	[John Lee/38]	{got/2}	[chewable toys/119]	John Lee got chewable toys.
760	2651	119	[Such worker/38]	{uses to play with/1}	[Siena/107]	Such worker uses to play with Siena.
760	1416	119	[He/38]	{buys/2}	[bmw/82]	He buys bmw.
760	4	119	[Such employee/38]	{inhabits in/3}	[ny/43]	Such employee inhabits in ny.
760	1401	119	[That worker/38]	{acquires/2}	[the balloons/129]	That worker acquires the balloons.
760	3471	119	[The chew toys/119]	{are eaten by/8}	[Siene/107]	The chew toys are eaten by Siene.
760	3428	119	[Allen Richard/6]	{uses to play with/1}	[it/107]	Allen Richard uses to play with it.
760	3660	119	[Balls/129]	{are chased by/0}	[such animal/107]	Balls are chased by such animal.
760	3323	119	[Nancy Carter/23]	{plays with/1}	[that pet/107]	Nancy Carter plays with that pet.
760	2581	119	[Doc. Washington/33]	{takes care/24}	[such ill person/23]	Doc. Washington takes care such ill person.
760	1562	119	[Allen Richard/6]	{has got/2}	[chewable toys/119]	Allen Richard has got chewable toys.
760	2142	119	[Such scholar/6]	{follows/6}	[Machine Learning lectures/53]	Such scholar follows Machine Learning lectures.
760	2178	119	[Paris/22]	{is teaching/5}	[such classes/53]	Paris is teaching such classes.
760	2427	119	[Mr. Lee/38]	{produces/20}	[chewable toys/119]	Mr. Lee produces chewable toys.
760	1395	119	[John Lee/38]	{just got/2}	[pizzas fith cheese/69]	John Lee just got pizzas fith cheese.
760	2004	119	[Professor Gray/22]	{has got/2}	[chewable toys/119]	Professor Gray has got chewable toys too.
760	2014	119	[Bmw/82]	{is acquired by/2}	[such lecturer/22]	Bmw is acquired by such lecturer too.
760	1936	119	[Doctor Gary Washington/33]	{just got/2}	[it/82]	Doctor Gary Washington just got it too.
760	1572	119	[R. Allen/6]	{just got/2}	[that means of transportation/82]	R. Allen just got that means of transportation too.
761	2203	48	[The book of Dynamgcal Systems/48]	{was written by/7}	[Danny/17]	The book of Dynamgcal Systems was written by Danny.
761	2031	48	[It/48]	{is studied by/4}	[Virginia Anderson/12]	It is studied by Virginia Anderson.
762	2204	17	[The Quantum Mechanics notes/51]	{were written by/7}	[Daniel Moore/17]	The Quantum Mechanics notes were written by Daniel Moore.
762	2064	17	[They/51]	{are studied by/4}	[John Lee/2]	They are studied by John Lee.
762	1955	17	[Daniel/17]	{got/2}	[a truck/78]	Daniel got a truck.
762	721	17	[That means of transport/78]	{is driven by/9}	[Robert/25]	That means of transport is driven by Robert.
762	640	17	[That vehicle/78]	{is driven by/9}	[Gary Washington/33]	That vehicle is driven by Gary Washington too.
762	793	17	[Kant/41]	{drives/9}	[it/78]	Kant drives it too.
762	967	17	[Such means of transport/78]	{is bought by/2}	[Rob Reed/25]	Such means of transport is bought by Rob Reed.
762	3262	17	[Daniel/17]	{played with/1}	[Brian/102]	Daniel played with Brian.
762	1952	17	[Danny/17]	{buys/2}	[the chewable toys/119]	Danny buys the chewable toys.
762	2349	17	[That food/119]	{are produced by/20}	[Cath/41]	That food are produced by Cath.
762	1926	17	[They/119]	{gre acquired by/2}	[Doctor Gary Washington/33]	They gre acquired by Doctor Gary Washington.
762	1198	17	[Cath/41]	{acquires/2}	[the chew toys/119]	Cath acquires the chew toys too.
762	213	17	[A fruit/75]	{is eaten by/8}	[Daniel/17]	A fruit is eaten by Daniel.
762	1732	17	[John/2]	{buys/2}	[that aliment/75]	John buys that aliment.
762	37	17	[He/2]	{is a visiting student in/11}	[NY/43]	He is a visiting student in NY.
762	2459	17	[The School of Economics and Finance/62]	{has main seat in/19}	[that urban center/43]	The School of Economics and Finance has main seat in that urban center.
762	2261	17	[An AI course/54]	{is offered by/22}	[the Economic and Finance Faculty/62]	An AI course is offered by the Economic and Finance Faculty.
762	1940	17	[A fresh fruit/75]	{is bought by/2}	[Daniel Moore/17]	A fresh fruit is bought by Daniel Moore.
762	1914	17	[Doctor Gary Washington/33]	{got/2}	[that food/75]	Doctor Gary Washington got that food too.
762	393	17	[Cathy/41]	{eats/8}	[it/75]	Cathy eats it.
762	1193	17	[She/41]	{buys/2}	[balls/129]	She buys balls.
762	2758	17	[She/41]	{plays with/1}	[Brian/102]	She plays with Brian.
762	1947	17	[The tennis balls/129]	{are acquired by/2}	[Danny/17]	The tennis balls are acquired by Danny.
762	1739	17	[Lee/2]	{acquires/2}	[such toys/129]	Lee acquires such toys too.
762	2369	17	[They/129]	{are developed by/20}	[Kant/41]	They are developed by Kant.
763	580	80	[A motorcycle/80]	{is driven by/9}	[Paris Gray/22]	A motorcycle is driven by Paris Gray.
763	154	80	[She/22]	{is eating/8}	[a beef steak/73]	She is eating a beef steak.
763	2376	80	[Paris/40]	{develops/20}	[a motorbike/80]	Paris develops a motorbike.
763	868	80	[Such means of transport/80]	{is driven by/9}	[Nancy Carter/23]	Such means of transport is driven by Nancy Carter.
763	1522	80	[It/80]	{is acquired by/2}	[Tom/3]	It is acquired by Tom.
763	1574	80	[Nancy Carter/23]	{got/2}	[that vehicle/80]	Nancy Carter got that vehicle too.
763	643	80	[Doctor Gary Washington/33]	{is driving/9}	[it/80]	Doctor Gary Washington is driving it.
763	1924	80	[Tuna kibbles/116]	{are bought by/2}	[that specialist/33]	Tuna kibbles are bought by that specialist.
763	2502	80	[Such man/33]	{discovered/16}	[the nasty flu/87]	Such man discovered the nasty flu.
763	1912	80	[That doctor/33]	{just bought/2}	[a motorcycle/80]	That doctor just bought a motorcycle.
763	625	80	[Paris/40]	{goes around with/9}	[such means of transportation/80]	Paris goes around with such means of transportation.
763	1262	80	[That vehicle/80]	{is bought by/2}	[her/40]	That vehicle is bought by her.
763	2869	80	[That employee/40]	{plays with/1}	[rob/104]	That employee plays with rob.
763	2378	80	[Paris/40]	{produces/20}	[a boomerang/125]	Paris produces a boomerang.
763	2015	80	[Professor Gray/22]	{acquirqs/2}	[such toy/125]	Professor Gray acquirqs such toy.
763	1937	80	[It/125]	{is acquired by/2}	[Gary Washington/33]	It is acquired by Gary Washington too.
763	1990	80	[The two-wheeled motor vehicle/80]	{is bought by/2}	[Professor Gray/22]	The two-wheeled motor vehicle is bought by Professor Gray too.
763	2178	80	[The Machine Learning lectures/53]	{are taught/5}	[her/22]	The Machine Learning lectures are taught her.
763	2249	80	[Such courses/53]	{are offered by/22}	[the School of CS/57]	Such courses are offered by the School of CS.
763	2107	80	[Such lectures/53]	{are followed by/6}	[Tom Williams/3]	Such lectures are followed by Tom Williams.
763	3744	80	[Those courses/53]	{require/26}	[a practical part/124]	Those courses require a practical part.
763	760	80	[T. Williams/3]	{goes around with/9}	[a two-wheeled motor vehicle/80]	T. Williams goes around with a two-wheeled motor vehicle.
763	2062	80	[The Probability Theory book/50]	{is studied by/4}	[him/3]	The Probability Theory book is studied by him.
763	2197	80	[Paris Gray/22]	{authors/7}	[such volume/50]	Paris Gray authors such volume.
763	2002	80	[Some kibbles/116]	{are bought by/2}	[such professor/22]	Some kibbles are bought by such professor.
764	739	24	[Eric Simmons/24]	{drives/9}	[a car/78]	Eric Simmons drives a car.
764	1227	24	[Paris/1]	{got/2}	[that means of transportation/78]	Paris got that means of transportation.
764	307	24	[Some t-bone steaks/74]	{are eaten by/8}	[Paris Cox/1]	Some t-bone steaks are eaten by Paris Cox.
764	2564	24	[A pain in the back/91]	{is what affects/18}	[Eric/24]	A pain in the back is what affects Eric.
764	3138	24	[Such ill person/24]	{played with/1}	[Mary the female mustang/101]	Such ill person played with Mary the female mustang.
764	3573	24	[It/101]	{tries to catch/0}	[a boomerang/125]	It tries to catch a boomerang.
764	5	24	[Mister Simmons/24]	{usually lives in/3}	[NY/43]	Mister Simmons usually lives in NY.
764	4	24	[J. Lee/38]	{lives in/3}	[such city/43]	J. Lee lives in such city too.
764	1415	24	[He/38]	{just got/2}	[a food for pet/118]	He just got a food for pet.
764	2013	24	[It/118]	{is bought by/2}	[Professor Gray/22]	It is bought by Professor Gray too.
764	2481	24	[An antipyretic/94]	{is assumed by/23}	[Mr. Eric/24]	An antipyretic is assumed by Mr. Eric.
764	2493	24	[It/94]	{is prescribed by/15}	[J. Williams/34]	It is prescribed by J. Williams.
764	1299	24	[That specialist/34]	{got/2}	[steaks/74]	That specialist got steaks.
764	407	24	[Such aliments/74]	{are eaten by/8}	[Mister Simmons/24]	Such aliments are eaten by Mister Simmons.
764	1351	24	[They/74]	{are acquired by/2}	[that patient/24]	They are acquired by that patient.
764	287	24	[They/74]	{are ezten by/8}	[James Williams/34]	They are ezten by James Williams.
764	1363	24	[Mr. Eric/24]	{just bought/2}	[the pet-food/118]	Mr. Eric just bought the pet-food.
764	1311	24	[James/34]	{just got/2}	[the food for pet/118]	James just got the food for pet too.
764	1233	24	[It/118]	{is acquired by/2}	[Paris/1]	It is acquired by Paris too.
764	1235	24	[A boomerang/125]	{isxacquired by/2}	[that girl/1]	A boomerang isxacquired by that girl too.
764	1365	24	[It/125]	{is bought by/2}	[Eric Simmons/24]	It is bought by Eric Simmons too.
764	2430	24	[J. Lee/38]	{develops/20}	[that toy/125]	J. Lee develops that toy.
764	1357	24	[A truck/78]	{is bought by/2}	[Eric/24]	A truck is bought by Eric.
764	568	24	[Such means of transportation/78]	{is driven by/9}	[James Williams/34]	Such means of transportation is driven by James Williams.
764	2510	24	[Such specialist/34]	{discovered/16}	[the backache/91]	Such specialist discovered the backache.
765	2569	91	[A pain in the back/91]	{is what affects/18}	[Nancy Carter/23]	A pain in the back is what affects Nancy Carter.
765	2505	91	[It/91]	{is discovered by/16}	[Kevin Ross/32]	It is discovered by Kevin Ross.
765	2520	91	[Some antibacterials/92]	{cure/17}	[such disease/91]	Some antibacterials cure such disease.
766	1817	19	[Turner/19]	{has got/2}	[the tennis balls/129]	Turner has got the tennis balls.
766	592	19	[A muscle car/83]	{is driven by/9}	[such lecturer/19]	A muscle car is driven by such lecturer.
766	1569	19	[Ricky/6]	{just bought/2}	[such means of transportation/83]	Ricky just bought such means of transportation.
766	1387	19	[Christy/27]	{buys/2}	[such vehicle/83]	Christy buys such vehicle too.
766	3278	19	[That patient/27]	{uses to play with/1}	[Rick/96]	That patient uses to play with Rick.
766	3538	19	[The desiccated food/120]	{is eaten by/8}	[it/96]	The desiccated food is eaten by it.
766	142	19	[Hamburgers/72]	{are eaten by/8}	[Turner/19]	Hamburgers are eaten by Turner too.
766	222	19	[They/72]	{are eaten by/8}	[Mat/37]	They are eaten by Mat too.
766	2317	19	[That employee/37]	{develops/20}	[some balls/129]	That employee develops some balls.
766	2183	19	[Some ml classes/53]	{are taught/5}	[Michael Turner/19]	Some ml classes are taught Michael Turner.
766	3744	19	[A practical exam/124]	{is required in/26}	[those lectures/53]	A practical exam is required in those lectures.
766	2264	19	[They/53]	{are offered by/22}	[the School of Economics and Finanhe/62]	They are offered by the School of Economics and Finanhe.
766	2459	19	[That department/62]	{is located in/19}	[New York/43]	That department is located in New York.
766	1823	19	[Turner/19]	{just bought/2}	[a dried food/120]	Turner just bought a dried food.
766	1927	19	[It/120]	{is acquired by/2}	[Gary Washington/33]	It is acquired by Gary Washington too.
766	1693	19	[Mat/37]	{buys/2}	[a dried food/120]	Mat buys a dried food too.
766	2963	19	[Such worker/37]	{uses so play with/1}	[Rick/96]	Such worker uses so play with Rick.
766	1699	19	[Mustang/83]	{is bought by/2}	[that employee/37]	Mustang is bought by that employee.
766	2795	19	[Michael Turner/19]	{played with/1}	[ricky/96]	Michael Turner played with ricky.
766	2216	19	[He/19]	{wrote/7}	[some Quantum Mechanics theory articles/51]	He wrote some Quantum Mechanics theory articles.
766	2068	19	[Allen Richard/6]	{studies/4}	[such books/51]	Allen Richard studies such books.
766	1829	19	[Michael Turner/19]	{has got/2}	[the muscle car/83]	Michael Turner has got the muscle car.
766	1824	19	[Such lecturer/19]	{just got/2}	[some cheeseburgers/72]	Such lecturer just got some cheeseburgers too.
766	1564	19	[They/72]	{are acquired by/2}	[Richard Allen/6]	They are acquired by Richard Allen too.
767	3336	23	[Nancy Carter/23]	{plays with/1}	[Mat/98]	Nancy Carter plays with Mat.
767	2769	23	[Cathy/41]	{plays with/1}	[it/98]	Cathy plays with it too.
767	3189	23	[Brown/10]	{uses to play with/1}	[Mat/98]	Brown uses to play with Mat too.
767	1578	23	[The burger/71]	{is acquired ly/2}	[Miss Carter/23]	The burger is acquired ly Miss Carter.
767	2573	23	[That patient/23]	{has/18}	[a bad headache/89]	That patient has a bad headache.
767	2511	23	[Dr. Williams/34]	{discovered/16}	[it/89]	Dr. Williams discovered it.
767	2524	23	[An antipyretic drug/94]	{treats/17}	[that disease/89]	An antipyretic drug treats that disease.
767	1599	23	[Nancy Carter/23]	{just bought/2}	[a boomerang/125]	Nancy Carter just bought a boomerang.
767	2015	23	[Such toy/125]	{is acquired by/2}	[Professor Gray/22]	Such toy is acquired by Professor Gray too.
767	1313	23	[It/125]	{is bought by/2}	[J. Williams/34]	It is bought by J. Williams too.
767	1209	23	[That toy/125]	{is acquired by/2}	[Cath/41]	That toy is acquired by Cath too.
767	1651	23	[Donna/10]	{just bought/2}	[it/125]	Donna just bought it too.
767	865	23	[Miss carter/23]	{drives/9}	[a car/78]	Miss carter drives a car.
767	1643	23	[Such means of transport/78]	{is bought by/2}	[Miss Brown/10]	Such means of transport is bought by Miss Brown.
767	1586	23	[Rabbit kibbles/116]	{are bought by/2}	[Nancy Carter/23]	Rabbit kibbles are bought by Nancy Carter too.
767	2466	23	[That ill person/23]	{assumes/23}	[an antipyretqc drug/94]	That ill person assumes an antipyretqc drug.
767	2493	23	[It/94]	{is prescribed by/15}	[Dr. Williams/34]	It is prescribed by Dr. Williams.
767	2685	23	[That specialist/34]	{plays with/1}	[Mat/98]	That specialist plays with Mat.
767	1591	23	[An auto/78]	{is acquired by/2}	[Nancy Carter/23]	An auto is acquired by Nancy Carter.
767	793	23	[Catherine Kant/41]	{is driving/9}	[that vehicle/78]	Catherine Kant is driving that vehicle.
767	1201	23	[She/41]	{has got/2}	[that means of transport/78]	She has got that means of transport.
767	485	23	[Miss Carter/23]	{is eating/8}	[the burger/71]	Miss Carter is eating the burger.
767	1188	23	[A hamburger/71]	{is bought by/2}	[Kant/41]	A hamburger is bought by Kant.
767	395	23	[That aliment/71]	{is eaten by/8}	[such worker/41]	That aliment is eaten by such worker.
767	2269	23	[The software consulting firm/63]	{has hired/21}	[such employee/41]	The software consulting firm has hired such employee.
768	2454	67	[A farm/67]	{is located in/19}	[Washington/47]	A farm is located in Washington.
768	39	67	[Mr. Lee/2]	{is a visiting student in/11}	[Washington DC/47]	Mr. Lee is a visiting student in Washington DC.
768	2265	67	[An agricultural company/67]	{has hired/21}	[John Lee/38]	An agricultural company has hired John Lee.
768	709	67	[He/38]	{is driving/9}	[the muscle car/83]	He is driving the muscle car.
769	3142	24	[Mr. Eric/24]	{plays with/1}	[rob/104]	Mr. Eric plays with rob.
769	736	24	[Such ill person/24]	{goes around with/9}	[a muscle car/83]	Such ill person goes around with a muscle car.
769	673	24	[That vehicle/83]	{is driven by/9}	[Miss Brown/10]	That vehicle is driven by Miss Brown too.
769	592	24	[Mike Turner/19]	{drives/9}	[it/83]	Mike Turner drives it too.
769	2215	24	[Dynamical Systems book/48]	{was written by/7}	[him/19]	Dynamical Systems book was written by him.
769	2043	24	[Such volume/48]	{is studied by/4}	[Donna/10]	Such volume is studied by Donna.
769	1354	24	[Some chewable toys/119]	{are acquired by/2}	[Eric/24]	Some chewable toys are acquired by Eric.
769	1350	24	[The t-bone steak/73]	{is acquired by/2}	[such patient/24]	The t-bone steak is acquired by such patient too.
769	1480	24	[Such aliment/73]	{is bought by/2}	[Linda/39]	Such aliment is bought by Linda too.
769	364	24	[That food/73]	{is eaten by/8}	[Doctor Gary Washington/33]	That food is eaten by Doctor Gary Washington.
769	1365	24	[Mister Simmons/24]	{has got/2}	[a boomerang/125]	Mister Simmons has got a boomerang.
769	1833	24	[Mike Turner/19]	{buys/2}	[it/125]	Mike Turner buys it too.
769	2577	24	[He/19]	{supervises/14}	[Brown/10]	He supervises Brown.
769	144	24	[The beef steak/73]	{is eaten by/8}	[him/19]	The beef steak is eaten by him.
769	2183	24	[Some ML lectures/53]	{are presented by/5}	[Mike Turner/19]	Some ML lectures are presented by Mike Turner.
769	414	24	[The t-bone steak/73]	{is eaten by/8}	[Mister Simmons/24]	The t-bone steak is eaten by Mister Simmons.
769	5	24	[Such ill person/24]	{usually lives in/3}	[big apple/43]	Such ill person usually lives in big apple.
769	2481	24	[He/24]	{takes/23}	[the aspirin/94]	He takes the aspirin.
769	2525	24	[It/94]	{cures/17}	[the pain in the back/91]	It cures the pain in the back.
769	2564	24	[Mister Simmons/24]	{got/18}	[the backache/91]	Mister Simmons got the backache.
769	2500	24	[Doc. Washington/33]	{discovers/16}	[it/91]	Doc. Washington discovers it.
769	1361	24	[A muscle car/83]	{is acquired by/2}	[Eric/24]	A muscle car is acquired by Eric.
769	637	24	[Gary Washington/33]	{is driving/9}	[such means of transport/83]	Gary Washington is driving such means of transport.
769	1647	24	[Miss Brown/10]	{just bought/2}	[that vehicle/83]	Miss Brown just bought that vehicle.
770	2105	52	[The ML class/52]	{is attended by/6}	[Tom Williams/3]	The ML class is attended by Tom Williams.
770	2179	52	[The Machine Learning class/52]	{is presented by/5}	[Paris Gray/22]	The Machine Learning class is presented by Paris Gray.
770	153	52	[A fruit/75]	{is eaten by/8}	[such lecturer/22]	A fruit is eaten by such lecturer.
770	2855	52	[She/22]	{played with/1}	[a domestic feline/112]	She played with a domestic feline.
770	3743	52	[The writtenxexam/121]	{is required in/26}	[the Mcchine Learning class/52]	The writtenxexam is required in the Mcchine Learning class.
770	3709	52	[The written part/121]	{is prepared by/25}	[T. Williams/3]	The written part is prepared by T. Williams.
770	2263	52	[A Department of Economy/62]	{offers/22}	[the Machine Learning class/52]	A Department of Economy offers the Machine Learning class.
771	3544	113	[Tiny bones/117]	{are eaten by/8}	[domestic felines/113]	Tiny bones are eaten by domestic felines.
771	3613	113	[Some small felines/113]	{catch/0}	[the boomerang/125]	Some small felines catch the boomerang.
771	1157	113	[Anderson/12]	{buys/2}	[that toy/125]	Anderson buys that toy.
771	3347	113	[Doctor Ross/32]	{uses to play with/1}	[the cats/113]	Doctor Ross uses to play with the cats.
771	502	113	[Burgers/72]	{are eaten by/8}	[him/32]	Burgers are eaten by him.
771	3221	113	[Patsy/36]	{uses to play with/1}	[some domestic felines/113]	Patsy uses to play with some domestic felines.
771	2422	113	[Mustangs/84]	{are developed by/20}	[her/36]	Mustangs are developed by her.
771	1029	113	[Those vehicles/84]	{are bought by/2}	[George Hall/16]	Those vehicles are bought by George Hall.
771	3410	113	[Robert Reed/25]	{played with/1}	[some small felines/113]	Robert Reed played with some small felines.
771	3305	113	[Professor Hall/16]	{plays with/1}	[cats/113]	Professor Hall plays with cats too.
771	2165	113	[Design Patterns lessons/56]	{are taught/5}	[him/16]	Design Patterns lessons are taught him.
771	2237	113	[DP lectures/56]	{are offered by/22}	[a Math School/61]	DP lectures are offered by a Math School.
771	3116	113	[Miss Anderson/12]	{played with/1}	[cats/113]	Miss Anderson played with cats.
771	95	113	[Anderson/12]	{is on visit in/11}	[LA/44]	Anderson is on visit in LA.
771	2029	113	[The ML materials/49]	{are studied by/4}	[that girl/12]	The ML materials are studied by that girl.
771	2222	113	[Those texts/49]	{were written by/7}	[Mr. Hall/16]	Those texts were written by Mr. Hall.
771	1044	113	[The burgers/72]	{are acquired by/2}	[such teacher/16]	The burgers are acquired by such teacher.
772	1269	40	[Paris/40]	{has gxt/2}	[a footballs/128]	Paris has gxt a footballs.
772	2386	40	[That employee/40]	{develops/20}	[some trucks/79]	That employee develops some trucks.
772	527	40	[Steaks/74]	{are eaten by/8}	[her/40]	Steaks are eaten by her.
772	1221	40	[Miss jox/1]	{got/2}	[that food/74]	Miss jox got that food.
772	157	40	[Washington/18]	{is eating/8}	[them/74]	Washington is eating them.
772	267	40	[Such aliments/74]	{are eaten by/8}	[Miss House/27]	Such aliments are eaten by Miss House too.
772	3280	40	[She/27]	{plays with/1}	[the big wild feline/108]	She plays with the big wild feline.
772	1285	40	[Paris/40]	{acquires/2}	[the pyt-food/118]	Paris acquires the pyt-food.
772	1727	40	[It/118]	{is acquired by/2}	[professor gary washington/18]	It is acquired by professor gary washington too.
772	1273	40	[Paris Gray/40]	{got/2}	[some steaks/74]	Paris Gray got some steaks too.
772	1270	40	[Trucks/79]	{are bought by/2}	[that worker/40]	Trucks are bought by that worker too.
772	1868	40	[Kim Cox/31]	{has got/2}	[such vehicles/79]	Kim Cox has got such vehicles too.
772	1883	40	[The food for pet/118]	{is bought by/2}	[Doctor Cox/31]	The food for pet is bought by Doctor Cox too.
772	2514	40	[She/31]	{discovers/16}	[some bad headaches/90]	She discovers some bad headaches.
772	2532	40	[Some painkillers/93]	{treat/17}	[those diseases/90]	Some painkillers treat those diseases.
772	2382	40	[Miss Gray/40]	{produces/20}	[t-bone steaks/74]	Miss Gray produces t-bone steaks.
772	1871	40	[Doctor Cox/31]	{buys/2}	[that food/74]	Doctor Cox buys that food.
772	2489	40	[Analgesic drugs/93]	{are prescribed by/15}	[such specialist/31]	Analgesic drugs are prescribed by such specialist.
772	2713	40	[She/31]	{uses to play with/1}	[the jaguar/108]	She uses to play with the jaguar.
772	2860	40	[Miss Gray/40]	{uses to play with/1}	[such animal/108]	Miss Gray uses to play with such animal too.
772	2881	40	[Washington/18]	{uses to play with/1}	[that pet/108]	Washington uses to play with that pet too.
772	2776	40	[Miss cox/1]	{played with/1}	[the big wild feline/108]	Miss cox played with the big wild feline too.
772	2022	40	[Paris Cox/1]	{is reading/4}	[the Probability Theory book/50]	Paris Cox is reading the Probability Theory book.
772	61	40	[That girl/1]	{is a visiting student in/11}	[NY/43]	That girl is a visiting student in NY.
772	2377	40	[A food for pet/118]	{is produced by/20}	[Paris/40]	A food for pet is produced by Paris.
773	1816	19	[Trucks/79]	{are boughh by/2}	[Turner/19]	Trucks are boughh by Turner.
773	920	19	[Those meanss of transport/79]	{are driven by/9}	[Daniel/29]	Those meanss of transport are driven by Daniel.
773	551	19	[Lee/2]	{goes around with/9}	[such meanss of transport/79]	Lee goes around with such meanss of transport too.
773	2085	19	[The ML course/52]	{is followed by/6}	[John/2]	The ML course is followed by John.
773	2801	19	[Michael Turner/19]	{plays with/1}	[domestic felines/113]	Michael Turner plays with domestic felines.
773	2717	19	[Doctor Cox/31]	{played with/1}	[them/113]	Doctor Cox played with them too.
773	1810	19	[Michael Turner/19]	{just got/2}	[the fresh fruit/75]	Michael Turner just got the fresh fruit.
773	1833	19	[Such professor/19]	{has got/2}	[a boomerang/125]	Such professor has got a boomerang too.
773	2224	19	[That lecturer/19]	{is full professor at/12}	[a Department of Mathematics/61]	That lecturer is full professor at a Department of Mathematics.
773	2238	19	[That faculty/61]	{offers/22}	[an oL class/52]	That faculty offers an oL class.
773	143	19	[Prof. Turner/19]	{has lunch with/8}	[a fruit/75]	Prof. Turner has lunch with a fruit.
773	2399	19	[Paris/40]	{produces/20}	[such aliment/75]	Paris produces such aliment.
773	493	19	[Mr. Lee/2]	{has lunch with/8}	[it/75]	Mr. Lee has lunch with it.
773	1744	19	[That scholar/2]	{buys/2}	[some chewable toys/119]	That scholar buys some chewable toys.
773	1732	19	[That boy/2]	{just got/2}	[a fresh fruit/75]	That boy just got a fresh fruit too.
773	2216	19	[Prof. Turner/19]	{is the author of/7}	[some Quantum Mechanics theory articles/51]	Prof. Turner is the author of some Quantum Mechanics theory articles.
773	1822	19	[That teacher/19]	{has got/2}	[chewable toys/119]	That teacher has got chewable toys.
773	1874	19	[Kimberly Cox/31]	{just got/2}	[that food/119]	Kimberly Cox just got that food too.
773	2184	19	[Mike Turner/19]	{teaches/5}	[the Machine Learning course/52]	Mike Turner teaches the Machine Learning course.
773	3743	19	[A written test/121]	{is required in/26}	[that lecture/52]	A written test is required in that lecture.
773	596	19	[Some trucks/79]	{are driven by/9}	[Mike Turner/19]	Some trucks are driven by Mike Turner.
774	2452	63	[A software engineering firm/63]	{has main seat in/19}	[Rome/42]	A software engineering firm has main seat in Rome.
774	114	63	[Daniel/15]	{is on visit in/11}	[the Italian capital city/42]	Daniel is on visit in the Italian capital city.
774	21	63	[Such urban center/42]	{is the home town of/3}	[Catherine Kant/28]	Such urban center is the home town of Catherine Kant.
774	2550	63	[The cold/87]	{is what affects/18}	[that ill person/28]	The cold is what affects that ill person.
774	1257	63	[She/28]	{oot/2}	[mustang/83]	She oot mustang.
774	2269	63	[Cathy/41]	{has been hired in/21}	[the software consulting company/63]	Cathy has been hired in the software consulting company.
774	2366	63	[A muscle car/83]	{is developed by/20}	[such employee/41]	A muscle car is developed by such employee.
774	2773	63	[That worker/41]	{uses to play with/1}	[lady cath/106]	That worker uses to play with lady cath.
774	1204	63	[Catherine Kant/41]	{got/2}	[a salad/77]	Catherine Kant got a salad.
775	2516	89	[The headache/89]	{is discovered by/16}	[Doctor Cox/31]	The headache is discovered by Doctor Cox.
775	1867	89	[The tennis ball/128]	{is bought by/2}	[her/31]	The tennis ball is bought by her.
775	240	89	[The salad/77]	{is eaten by/8}	[such woman/31]	The salad is eaten by such woman.
775	2487	89	[Such medic/31]	{prescribes/15}	[an antipyretic/94]	Such medic prescribes an antipyretic.
775	2573	89	[A headache/89]	{is what affects/18}	[Nancy Carter/23]	A headache is what affects Nancy Carter.
775	2524	89	[The aspirin/94]	{cures/17}	[it/89]	The aspirin cures it.
775	2466	89	[Miss Carter/23]	{takes/23}	[the antipyretic/94]	Miss Carter takes the antipyretic.
775	3320	89	[Such patient/23]	{plays with/1}	[Rick/96]	Such patient plays with Rick.
775	868	89	[She/23]	{goes around with/9}	[the two-wheeled motor vehicle/80]	She goes around with the two-wheeled motor vehicle.
775	1574	89	[Such ill person/23]	{just bought/2}	[that means of transport/80]	Such ill person just bought that means of transport.
776	2724	115	[Kimberly cox/31]	{played with/1}	[some hounds/115]	Kimberly cox played with some hounds.
776	2808	115	[Mike Turner/19]	{plays with/1}	[those beasts/115]	Mike Turner plays with those beasts too.
776	596	115	[The ckrs/79]	{are driven by/9}	[that lecturer/19]	The ckrs are driven by that lecturer.
776	1842	115	[Chris/8]	{has got/2}	[those vehicles/79]	Chris has got those vehicles.
776	2132	115	[The ML lectures/53]	{are followed by/6}	[such boy/8]	The ML lectures are followed by such boy.
776	3375	115	[Mr. Wolf/26]	{uses to play with/1}	[hounds/115]	Mr. Wolf uses to play with hounds.
776	1902	115	[The burgers/72]	{are bought by/2}	[that patient/26]	The burgers are bought by that patient.
776	2546	115	[G. Wolf/26]	{has/18}	[nasty headaches/90]	G. Wolf has nasty headaches.
776	2514	115	[Doctor Cox/31]	{discovers/16}	[those diseases/90]	Doctor Cox discovers those diseases.
776	1867	115	[She/31]	{got/2}	[a ball/128]	She got a ball.
776	3606	115	[Such toy/128]	{is chased by/0}	[dogs/115]	Such toy is chased by dogs.
776	1477	115	[Linda Scott/39]	{acquires/2}	[it/128]	Linda Scott acquires it.
776	1482	115	[She/39]	{acquires/2}	[some tuna kibbles/116]	She acquires some tuna kibbles too.
776	1820	115	[That food/116]	{are bought by/2}	[Michael Turner/19]	That food are bought by Michael Turner too.
776	142	115	[That teacher/19]	{has lunch with/8}	[hamburgers/72]	That teacher has lunch with hamburgers.
776	2997	115	[Chris/8]	{plays with/1}	[hounds/115]	Chris plays with hounds.
776	3522	115	[The tuna kibbles/116]	{are etten by/8}	[them/115]	The tuna kibbles are etten by them.
776	2934	115	[Linda/39]	{played with/1}	[some beagles/115]	Linda played with some beagles.
776	1478	115	[She/39]	{just got/2}	[trucks/79]	She just got trucks.
776	132	115	[That employee/39]	{has lunch with/8}	[the burgers/72]	That employee has lunch with the burgers.
776	1486	115	[Such worker/39]	{just got/2}	[them/72]	Such worker just got them.
776	452	115	[Mr. Wolf/26]	{has lunch with/8}	[such food/72]	Mr. Wolf has lunch with such food.
777	2726	31	[Doctor Cox/31]	{played with/1}	[a pup/114]	Doctor Cox played with a pup.
777	2810	31	[Turner/19]	{played with/1}	[such pet/114]	Turner played with such pet too.
777	3577	31	[The wood sticks/127]	{are chased by/0}	[that animal/114]	The wood sticks are chased by that animal.
777	3167	31	[Sarah Smith/7]	{plays with/1}	[it/114]	Sarah Smith plays with it.
777	2053	31	[Miss Smith/7]	{studies/4}	[machine learning books/49]	Miss Smith studies machine learning books.
777	804	31	[Doctor Cox/31]	{drives/9}	[mustangs/84]	Doctor Cox drives mustangs.
777	951	31	[Robert/25]	{has got/2}	[those meanss of transport/84]	Robert has got those meanss of transport.
777	1876	31	[Kimberly Cox/31]	{just got/2}	[burgers/72]	Kimberly Cox just got burgers too.
777	1875	31	[Such doctor/31]	{got/2}	[a dried food/120]	Such doctor got a dried food too.
777	2516	31	[Such woman/31]	{discovers/16}	[a terrible headache/89]	Such woman discovers a terrible headache.
777	2529	31	[The analgesics/93]	{fight/17}	[it/89]	The analgesics fight it.
777	2489	31	[Such drugs/93]	{are prescribed by/15}	[Doctor Cox/31]	Such drugs are prescribed by Doctor Cox.
777	15	31	[Paris/46]	{is the home town of/3}	[that woman/31]	Paris is the home town of that woman.
777	242	31	[Hamburgers/72]	{are eaten by/8}	[her/31]	Hamburgers are eaten by her.
777	1861	31	[Some muscle cars/84]	{are bought by/2}	[such specialist/31]	Some muscle cars are bought by such specialist.
778	2786	1	[Paris Cox/1]	{uses to play with/1}	[Linzy/99]	Paris Cox uses to play with Linzy.
778	2807	1	[Michael Turner/19]	{played with/1}	[that animal/99]	Michael Turner played with that animal too.
778	314	1	[A steak/73]	{is eaten by/8}	[Miss Cox/1]	A steak is eaten by Miss Cox.
778	354	1	[Daniel Moore/29]	{eats/8}	[such food/73]	Daniel Moore eats such food too.
778	1652	1	[He/29]	{got/2}	[a motorbike/80]	He got a motorbike.
778	1664	1	[Such ill person/29]	{got/2}	[kibbles/116]	Such ill person got kibbles too.
778	1677	1	[That patient/29]	{got/2}	[a boomerang/125]	That patient got a boomerang too.
778	64	1	[Miss Cox/1]	{is a visiting student in/11}	[The French capital/46]	Miss Cox is a visiting student in The French capital.
778	2461	1	[The mechanical workshop/65]	{has main seat in/19}	[that city/46]	The mechanical workshop has main seat in that city.
778	2460	1	[A Faculty of Physics/60]	{has headquarter in/19}	[The French capital/46]	A Faculty of Physics has headquarter in The French capital too.
778	2255	1	[The Physics Faculty/60]	{provides/22}	[the Business lecture/55]	The Physics Faculty provides the Business lecture.
778	2138	1	[A Business class/55]	{is attended by/6}	[Paris Cox/1]	A Business class is attended by Paris Cox.
778	3742	1	[It/55]	{requires/26}	[practical parts/123]	It requires practical parts.
778	2181	1	[Such course/55]	{is taught by/5}	[Prof. Turner/19]	Such course is taught by Prof. Turner.
778	2217	1	[The book of Probability Theory/50]	{was written by/7}	[that professor/19]	The book of Probability Theory was written by that professor.
778	1818	1	[A beef steak/73]	{is bought by/2}	[him/19]	A beef steak is bought by him.
778	1220	1	[Paris Cox/1]	{just bought/2}	[that food/73]	Paris Cox just bought that food too.
778	1194	1	[Such aliment/73]	{is bought by/2}	[Cathy/41]	Such aliment is bought by Cathy too.
778	2022	1	[Paris Cox/1]	{is reading/4}	[a Probability Theory book/50]	Paris Cox is reading a Probability Theory book.
778	1235	1	[That student/1]	{just bought/2}	[a boomerang/125]	That student just bought a boomerang.
778	1469	1	[It/125]	{is bought by/2}	[Kevin Ross/32]	It is bought by Kevin Ross too.
778	1209	1	[Catherine Kant/41]	{just got/2}	[it/125]	Catherine Kant just got it too.
778	2352	1	[She/41]	{produces/20}	[such toy/125]	She produces such toy.
778	1833	1	[It/125]	{is acquired by/2}	[Michael Turner/19]	It is acquired by Michael Turner.
778	1210	1	[Paris Cox/1]	{just got/2}	[a two-wheeled motor vehicle/80]	Paris Cox just got a two-wheeled motor vehicle too.
779	2134	56	[Christopher White/8]	{follows/6}	[the course of Design Patterns/56]	Christopher White follows the course of Design Patterns.
779	2992	56	[Such student/8]	{uses to play with/1}	[Charees/95]	Such student uses to play with Charees.
779	3563	56	[It/95]	{has lunch with/8}	[a dried food/120]	It has lunch with a dried food.
779	2845	56	[Professor Gray/22]	{uses to play with/1}	[Charles/95]	Professor Gray uses to play with Charles.
779	3618	56	[Charlie/95]	{chases/0}	[a boomerang/125]	Charlie chases a boomerang.
779	2175	56	[Paris/22]	{presents/5}	[lectures of Design Patterns/56]	Paris presents lectures of Design Patterns.
779	573	56	[Jaguars/85]	{are driven by/9}	[her/22]	Jaguars are driven by her.
779	147	56	[T-bone steaks/74]	{are eaten by/8}	[Professor Gray/22]	T-bone steaks are eaten by Professor Gray.
779	2005	56	[She/22]	{got/2}	[the dried food/120]	She got the dried food.
779	1996	56	[She/22]	{just bought/2}	[jaguars/85]	She just bought jaguars too.
779	2257	56	[The Faculty of Physics/60]	{offers/22}	[course of Design Patterns/56]	The Faculty of Physics offers course of Design Patterns.
779	2227	56	[Professor Gray/22]	{is tenured at/12}	[that department/60]	Professor Gray is tenured at that department.
780	2277	70	[Spaghetti/70]	{is developed by/20}	[Phillips/35]	Spaghetti is developed by Phillips.
780	3253	70	[That worker/35]	{uses zo play with/1}	[a panda bear/110]	That worker uses zo play with a panda bear.
780	1631	70	[Brown/10]	{just bought/2}	[spaghetti/70]	Brown just bought spaghetti.
780	1626	70	[Miss Brown/10]	{buys/2}	[the two-wheeled motor vehicle/80]	Miss Brown buys the two-wheeled motor vehicle too.
780	955	70	[Pasta/70]	{is acquired by/2}	[Rob Reed/25]	Pasta is acquired by Rob Reed too.
780	3421	70	[He/25]	{plays with/1}	[the panda bear/110]	He plays with the panda bear.
780	3648	70	[A boomerang/125]	{is chased by/0}	[that animal/110]	A boomerang is chased by that animal.
780	2274	70	[A boomerang/125]	{is developed by/20}	[Phillips/35]	A boomerang is developed by Phillips.
780	1943	70	[Maccheroni/70]	{is bought by/2}	[Daniel/17]	Maccheroni is bought by Daniel.
780	2203	70	[That lecturer/17]	{is the author of/7}	[the book of Dynamical Systems/48]	That lecturer is the author of the book of Dynamical Systems.
780	2043	70	[Miss Brown/10]	{is reading/4}	[that volume/48]	Miss Brown is reading that volume.
780	2096	70	[Honna Brown/10]	{follows/6}	[the AI class/54]	Honna Brown follows the AI class.
780	2246	70	[A Computer Science Faculty/57]	{provides/22}	[such lecture/54]	A Computer Science Faculty provides such lecture.
780	358	70	[Doctor Gary Washington/33]	{has lunch with/8}	[pasta/70]	Doctor Gary Washington has lunch with pasta.
780	1917	70	[Such aliment/70]	{is acquired by/2}	[that man/33]	Such aliment is acquired by that man.
780	3400	70	[He/33]	{plays with/1}	[the panda/110]	He plays with the panda.
780	3190	70	[Donna/10]	{played with/1}	[such pet/110]	Donna played with such pet too.
780	110	70	[Such scholar/10]	{is a visiting student in/11}	[Siena/45]	Such scholar is a visiting student in Siena.
780	2456	70	[A frozen food firm/64]	{is located in/19}	[Sienna/45]	A frozen food firm is located in Sienna.
780	228	70	[Rob Reed/25]	{has lunch with/8}	[spaghetti/70]	Rob Reed has lunch with spaghetti.
780	2534	70	[The pain in the back/91]	{is what affects/18}	[Mr. Reed/25]	The pain in the back is what affects Mr. Reed.
780	2500	70	[Gary Washington/33]	{discovers/16}	[such disease/91]	Gary Washington discovers such disease.
780	2520	70	[Fntimicrobial drugs/92]	{fight/17}	[it/91]	Fntimicrobial drugs fight it.
780	298	70	[Brown/10]	{is eating/8}	[spaghetti/70]	Brown is eating spaghetti.
780	3684	70	[That girl/10]	{prepares for/25}	[the practical exams/123]	That girl prepares for the practical exams.
781	2269	63	[A software consulting company/63]	{has hired/21}	[Catherine Kant/41]	A software consulting company has hired Catherine Kant.
781	2348	63	[That employee/41]	{develops/20}	[the desiccated food/120]	That employee develops the desiccated food.
781	2773	63	[That worker/41]	{played with/1}	[lady cath/106]	That worker played with lady cath.
781	2452	63	[A software engineering company/63]	{has headquarter in/19}	[Rome/42]	A software engineering company has headquarter in Rome.
782	1894	26	[Gregory Wolf/26]	{acquires/2}	[the trucks/79]	Gregory Wolf acquires the trucks.
782	641	26	[Such meanss of transportation/79]	{are driven by/9}	[Doctor Gary Washington/33]	Such meanss of transportation are driven by Doctor Gary Washington.
782	1764	26	[Professor Harris/21]	{buys/2}	[them/79]	Professor Harris buys them.
782	1790	26	[The cars/79]	{are bought by/2}	[S. Smith/7]	The cars are bought by S. Smith too.
782	1805	26	[The food for pet/118]	{is bought by/2}	[such student/7]	The food for pet is bought by such student too.
782	1909	26	[Gregory Wolf/26]	{just got/2}	[it/118]	Gregory Wolf just got it too.
782	1890	26	[That ill person/26]	{got/2}	[the burger/71]	That ill person got the burger too.
782	135	26	[Miss Scott/39]	{eats/8}	[such aliment/71]	Miss Scott eats such aliment.
782	3372	26	[Mr. Wolf/26]	{plays with/1}	[big felines/109]	Mr. Wolf plays with big felines.
782	3591	26	[Those pets/109]	{catch/0}	[the footballs/128]	Those pets catch the footballs.
782	1477	26	[The ball/128]	{is acquired by/2}	[Linda/39]	The ball is acquired by Linda.
782	2334	26	[Trucks/79]	{are developed by/20}	[that worker/39]	Trucks are developed by that worker.
782	125	26	[Those meanss of transportation/79]	{have been licensed in/10}	[NY/43]	Those meanss of transportation have been licensed in NY.
782	2472	26	[Mr. Wolf/26]	{assumes/23}	[the antipyretic drug/94]	Mr. Wolf assumes the antipyretic drug.
782	2545	26	[That ill person/26]	{has/18}	[the cold/87]	That ill person has the cold.
782	2502	26	[Such disease/87]	{is discovered by/16}	[Gary Washington/33]	Such disease is discovered by Gary Washington.
782	1919	26	[Such medic/33]	{just bought/2}	[the footballs/128]	Such medic just bought the footballs.
782	632	26	[Cars/79]	{are drivenhby/9}	[Gregory Wolf/26]	Cars are drivenhby Gregory Wolf.
782	875	26	[Linda Scott/39]	{is driving/9}	[such vehicles/79]	Linda Scott is driving such vehicles too.
782	2337	26	[The footballs/128]	{is produced by/20}	[such employee/39]	The footballs is produced by such employee.
782	1893	26	[It/128]	{is bought by/2}	[Gregory Wolf/26]	It is bought by Gregory Wolf.
782	1789	26	[Such toy/128]	{is bought by/2}	[Sarah/7]	Such toy is bought by Sarah too.
782	2233	26	[She/7]	{just registered in/13}	[the Faculty of Electronics/58]	She just registered in the Faculty of Electronics.
782	2241	26	[An AI class/54]	{is offered by/22}	[that department of the university/58]	An AI class is offered by that department of the university.
782	2458	26	[An Electronics Faculty/58]	{is locatpd in/19}	[big apple/43]	An Electronics Faculty is locatpd in big apple.
783	584	82	[Professor Harris/21]	{goes around with/9}	[bmw/82]	Professor Harris goes around with bmw.
783	3084	82	[She/21]	{uses to play with/1}	[dog mat/98]	She uses to play with dog mat.
783	1763	82	[That teacher/21]	{buys/2}	[the footballs/128]	That teacher buys the footballs.
783	2171	82	[A Business course/55]	{is presented by/5}	[that lecturer/21]	A Business course is presented by that lecturer.
783	2245	82	[The Computer Science Faculty/57]	{provides/22}	[such class/55]	The Computer Science Faculty provides such class.
783	1468	82	[K. Ross/32]	{just bought/2}	[bmw/82]	K. Ross just bought bmw.
783	504	82	[The t-bone steak/73]	{is eaten by/8}	[that doctor/32]	The t-bone steak is eaten by that doctor.
783	514	82	[Such food/73]	{is eaten by/8}	[Linda/5]	Such food is eaten by Linda too.
783	224	82	[Caesar Clark/37]	{eats/8}	[that aliment/73]	Caesar Clark eats that aliment too.
783	1693	82	[A desiccated food/120]	{is acquired by/2}	[such worker/37]	A desiccated food is acquired by such worker.
783	629	82	[Bmw station wagon/82]	{is driven by/9}	[G. Wolf/26]	Bmw station wagon is driven by G. Wolf.
783	1896	82	[The beef steak/73]	{is bought by/2}	[that patient/26]	The beef steak is bought by that patient.
783	1116	82	[Miss Scott/5]	{has got/2}	[it/73]	Miss Scott has got it too.
783	854	82	[Bmw station wagon/82]	{is driven by/9}	[Doctor Ross/32]	Bmw station wagon is driven by Doctor Ross.
783	2301	82	[It/82]	{is developed by/20}	[Caesar Clark/37]	It is developed by Caesar Clark.
783	557	82	[That means of transportation/82]	{is driven by/9}	[such worker/37]	That means of transportation is driven by such worker.
783	1702	82	[That vehicle/82]	{is acquired by/2}	[such employee/37]	That vehicle is acquired by such employee.
783	2979	82	[That worker/37]	{played with/1}	[Mat/98]	That worker played with Mat.
783	3666	82	[A tennis ball/128]	{is chased by/0}	[that animal/98]	A tennis ball is chased by that animal.
783	3378	82	[G. Wolf/26]	{played with/1}	[Mat/98]	G. Wolf played with Mat.
783	1910	82	[That ill person/26]	{buys/2}	[bmw/82]	That ill person buys bmw.
783	656	82	[Such vehicle/82]	{is driven by/9}	[Linda Scott/5]	Such vehicle is driven by Linda Scott.
783	3679	82	[A practical exam/124]	{is prepared by/25}	[that scholar/5]	A practical exam is prepared by that scholar.
783	123	82	[Bmw station wagon/82]	{has been licensed in/10}	[Los Angeles/44]	Bmw station wagon has been licensed in Los Angeles.
783	89	82	[Linda scott/5]	{is on visit in/11}	[LA/44]	Linda scott is on visit in LA.
784	742	80	[Eric Simmons/24]	{goes around hith/9}	[the two-wheeled motor vehicle/80]	Eric Simmons goes around hith the two-wheeled motor vehicle.
784	3145	80	[Erkc/24]	{uses to play with/1}	[Tom the cat/100]	Erkc uses to play with Tom the cat.
784	1362	80	[The pizza/68]	{is bought by/2}	[such patient/24]	The pizza is bought by such patient.
784	1986	80	[It/68]	{is bought by/2}	[Charlie/4]	It is bought by Charlie too.
784	1830	80	[Such food/68]	{is bought by/2}	[Mike Turner/19]	Such food is bought by Mike Turner too.
784	715	80	[Uncle John/38]	{goes around with/9}	[the two-wheeled motor vehicle/80]	Uncle John goes around with the two-wheeled motor vehicle.
784	2429	80	[Such worker/38]	{produces/20}	[the pet-food/118]	Such worker produces the pet-food.
784	1392	80	[The motorbike/80]	{is bought by/2}	[him/38]	The motorbike is bought by him.
784	1399	80	[A tennis ball/128]	{is acquired by/2}	[hr. Lee/38]	A tennis ball is acquired by hr. Lee too.
784	3586	80	[A footballs/128]	{is chased by/0}	[Tom the cat/100]	A footballs is chased by Tom the cat.
784	805	80	[The motorcycle/80]	{is driven by/9}	[Kimberly Cox/31]	The motorcycle is driven by Kimberly Cox.
784	1808	80	[Michael Turner/19]	{just got/2}	[that means of transportation/80]	Michael Turner just got that means of transportation.
784	2216	80	[Turner/19]	{authors/7}	[some Quantum Mechanics notes/51]	Turner authors some Quantum Mechanics notes.
784	2182	80	[The Artificial Intelligence course/54]	{is presented by/5}	[him/19]	The Artificial Intelligence course is presented by him.
784	2224	80	[That teacher/19]	{is tenured at/12}	[a Math School/61]	That teacher is tenured at a Math School.
784	598	80	[That lecturer/19]	{drives/9}	[the two-wheeled motor vehicle/80]	That lecturer drives the two-wheeled motor vehicle.
784	1340	80	[That means of transportation/80]	{is bought by/2}	[Mister Simmons/24]	That means of transportation is bought by Mister Simmons.
784	2481	80	[An antipyretic drug/94]	{is assumed by/23}	[such ill person/24]	An antipyretic drug is assumed by such ill person.
784	2527	80	[It/94]	{cures/17}	[some terrible headaches/90]	It cures some terrible headaches.
784	2566	80	[Mr. Eric/24]	{is affected by/18}	[them/90]	Mr. Eric is affected by them.
784	1860	80	[Doctor Cox/31]	{buys/2}	[the two-wheeled motor vehicle/80]	Doctor Cox buys the two-wheeled motor vehicle.
784	1882	80	[That doctor/31]	{acquires/2}	[the Neapolitan pizza/68]	That doctor acquires the Neapolitan pizza too.
784	1414	80	[John Lee/38]	{got/2}	[that aliment/68]	John Lee got that aliment too.
784	2428	80	[A motorbike/80]	{is developed by/20}	[that employee/38]	A motorbike is developed by that employee.
784	2436	80	[A Neapolitan pizza/68]	{is developed by/20}	[him/38]	A Neapolitan pizza is developed by him too.
785	2423	36	[Patsy/36]	{develops/20}	[the car/78]	Patsy develops the car.
785	3228	36	[Such worker/36]	{plays with/1}	[the hounds/115]	Such worker plays with the hounds.
785	2419	36	[She/36]	{develops/20}	[the hamburger/71]	She develops the hamburger.
785	2415	36	[The balloon/128]	{is produced by/20}	[her/36]	The balloon is produced by her too.
785	545	36	[Such worker/36]	{has lunch with/8}	[a burger/71]	Such worker has lunch with a burger.
785	245	36	[Kimberly Cox/31]	{has lunch with/8}	[it/71]	Kimberly Cox has lunch with it too.
785	2413	36	[Some rabbit kibbles/116]	{are produced by/20}	[Patsy/36]	Some rabbit kibbles are produced by Patsy.
785	1664	36	[They/116]	{are bought by/2}	[Daniel/29]	They are bought by Daniel.
785	1006	36	[Patricia Perez/36]	{just bought/2}	[a burger/71]	Patricia Perez just bought a burger too.
785	475	36	[That food/71]	{is eaten by/8}	[Beth/21]	That food is eaten by Beth.
785	1009	36	[The tennis ball/128]	{is acquired by/2}	[miss perez/36]	The tennis ball is acquired by miss perez.
785	1841	36	[Chris/8]	{just bought/2}	[it/128]	Chris just bought it too.
785	1659	36	[Dan/29]	{acquires/2}	[such toy/128]	Dan acquires such toy too.
785	3039	36	[Daniel/29]	{played with/1}	[the beagles/115]	Daniel played with the beagles.
785	1014	36	[Patsy/36]	{acquires/2}	[tuna kibbles/116]	Patsy acquires tuna kibbles.
785	2268	36	[She/36]	{has been hired in/21}	[a frozen food preparation business/64]	She has been hired in a frozen food preparation business.
785	703	36	[Such employee/36]	{goes around with/9}	[a truck/78]	Such employee goes around with a truck.
785	919	36	[Daniel/29]	{is driving/9}	[that means of transport/78]	Daniel is driving that means of transport too.
785	1669	36	[Such means of transportation/78]	{is acquired by/2}	[him/29]	Such means of transportation is acquired by him.
785	802	36	[Doctor Cox/31]	{is driving/9}	[that vehicle/78]	Doctor Cox is driving that vehicle.
785	2518	36	[That specialist/31]	{discovered/16}	[a bad nasty cough/88]	That specialist discovered a bad nasty cough.
785	1019	36	[The truck/78]	{is bought by/2}	[Patricia Perez/36]	The truck is bought by Patricia Perez.
786	978	75	[V. Anderson/30]	{just bought/2}	[a fresh fruit/75]	V. Anderson just bought a fresh fruit.
786	6	75	[New York/43]	{is the home town of/3}	[her/30]	New York is the home town of her.
786	2829	75	[Such ill person/30]	{plays with/1}	[some dogs/115]	Such ill person plays with some dogs.
786	323	75	[The fruit/75]	{is eaten by/8}	[Daniel/15]	The fruit is eaten by Daniel.
786	1175	75	[Such boy/15]	{just got/2}	[a truck/78]	Such boy just got a truck.
786	1825	75	[Prof. Turner/19]	{just bought/2}	[that means of transportation/78]	Prof. Turner just bought that means of transportation too.
786	2224	75	[That professor/19]	{is full professor at/12}	[a Math School/61]	That professor is full professor at a Math School.
786	2217	75	[A Probability Theory book/50]	{was written by/7}	[such lecturer/19]	A Probability Theory book was written by such lecturer.
786	143	75	[A fresh fruit/75]	{is eaten by/8}	[Prof. Turner/19]	A fresh fruit is eaten by Prof. Turner.
786	2183	75	[He/19]	{presents/5}	[the ML lectures/53]	He presents the ML lectures.
786	1817	75	[Balloons/129]	{are acquired by/2}	[that teacher/19]	Balloons are acquired by that teacher.
786	1446	75	[Kevin Ross/32]	{just got/2}	[a fresh fruit/75]	Kevin Ross just got a fresh fruit too.
786	133	75	[Linda Scott/39]	{has lunch with/8}	[such food/75]	Linda Scott has lunch with such food.
786	1484	75	[Chewable toys/119]	{are bought by/2}	[such worker/39]	Chewable toys are bought by such worker.
786	503	75	[Kevin Ross/32]	{has lunch with/8}	[a fruit/75]	Kevin Ross has lunch with a fruit.
786	1458	75	[Chew toys/119]	{are acquired by/2}	[that man/32]	Chew toys are acquired by that man.
786	2504	75	[Kevin Ross/32]	{discovers/16}	[some bad headaches/90]	Kevin Ross discovers some bad headaches.
786	1810	75	[Turner/19]	{got/2}	[the fruit/75]	Turner got the fruit.
786	595	75	[Such lecturer/19]	{rrives/9}	[a truck/78]	Such lecturer rrives a truck.
786	892	75	[Virginia/30]	{goes around with/9}	[a car/78]	Virginia goes around with a car too.
786	2541	75	[That patient/30]	{is affected by/18}	[the headaches/90]	That patient is affected by the headaches.
786	2476	75	[The antibacterials/92]	{are assumed by/23}	[such ill person/30]	The antibacterials are assumed by such ill person.
786	1160	75	[Daniel/15]	{just got/2}	[the fresh fruit/75]	Daniel just got the fresh fruit.
786	1167	75	[Such scholar/15]	{acquires/2}	[balloons/129]	Such scholar acquires balloons too.
786	1479	75	[Linda Scott/39]	{got/2}	[such toys/129]	Linda Scott got such toys too.
787	2529	89	[Analgesics/93]	{fight/17}	[a headache/89]	Analgesics fight a headache.
787	2468	89	[Nancy Carter/23]	{takes/23}	[such drugs/93]	Nancy Carter takes such drugs.
787	2516	89	[Kim Cox/31]	{discovers/16}	[the headache/89]	Kim Cox discovers the headache.
787	2728	89	[That specialist/31]	{played with/1}	[the panda/110]	That specialist played with the panda.
787	2573	89	[Nancy Carter/23]	{got/18}	[a headache/89]	Nancy Carter got a headache.
788	53	44	[Brian Ward/9]	{is on visit in/11}	[Los Angeles/44]	Brian Ward is on visit in Los Angeles.
788	19	44	[It/44]	{is the home town of/3}	[Catherine Kant/41]	It is the home town of Catherine Kant.
788	2354	44	[She/41]	{produces/20}	[fruits/76]	She produces fruits.
788	2761	44	[She/41]	{plays with/1}	[Charles/95]	She plays with Charles.
788	3370	44	[Mr. Wolf/26]	{plays with/1}	[it/95]	Mr. Wolf plays with it too.
788	16	44	[James/34]	{usually lives in/3}	[the most important californian city/44]	James usually lives in the most important californian city.
788	2462	44	[A School of Mathematics/61]	{is located in/19}	[that urban center/44]	A School of Mathematics is located in that urban center.
788	2235	44	[The Math School/61]	{offers/22}	[a Business course/55]	The Math School offers a Business course.
788	123	44	[Bmw station wagon/82]	{has been licensad in/10}	[Los Angeles/44]	Bmw station wagon has been licensad in Los Angeles.
788	1910	44	[Bmw/82]	{is acquired by/2}	[Gregory Wolf/26]	Bmw is acquired by Gregory Wolf.
788	1312	44	[It/82]	{is acquired by/2}	[James/34]	It is acquired by James too.
788	2510	44	[He/34]	{discovered/16}	[the pain in the back/91]	He discovered the pain in the back.
788	17	44	[Los Angeles/44]	{is the hohe town of/3}	[Mary/20]	Los Angeles is the hohe town of Mary.
788	2212	44	[Quantum Mechanics books/51]	{were written by/7}	[her/20]	Quantum Mechanics books were written by her.
788	2044	44	[Those volumes/51]	{are studied by/4}	[Brian Ward/9]	Those volumes are studied by Brian Ward.
789	2360	41	[Cathy/41]	{develops/20}	[cars/79]	Cathy develops cars.
789	848	41	[Miss House/27]	{is driving/9}	[them/79]	Miss House is driving them.
789	2372	41	[The beef steak/73]	{is developed by/20}	[Cath/41]	The beef steak is developed by Cath.
789	2759	41	[That employee/41]	{playp with/1}	[some domestic felines/113]	That employee playp with some domestic felines.
789	3158	41	[Sarah/7]	{played with/1}	[such animals/113]	Sarah played with such animals too.
789	3546	41	[They/113]	{eat/8}	[some chewable toys/119]	They eat some chewable toys.
789	1191	41	[A balloon/128]	{is bought by/2}	[Catherine Kant/41]	A balloon is bought by Catherine Kant.
789	1295	41	[James/34]	{has got/2}	[it/128]	James has got it too.
789	394	41	[Cathy/41]	{eats/8}	[a beef steak/73]	Cathy eats a beef steak.
789	274	41	[Such food/73]	{is eaten by/8}	[Miss House/27]	Such food is eaten by Miss House too.
789	164	41	[Professor Gary Washington/18]	{is eating/8}	[it/73]	Professor Gary Washington is eating it too.
789	264	41	[That aliment/73]	{is eaten by/8}	[Sarah Smith/7]	That aliment is eaten by Sarah Smith too.
789	2269	41	[Catherine Kant/41]	{works in/21}	[the software engineering firm/63]	Catherine Kant works in the software engineering firm.
789	2363	41	[The tennis bajl/128]	{is developed by/20}	[that worker/41]	The tennis bajl is developed by that worker.
789	1192	41	[Cars/79]	{are bought by/2}	[Catherine Kant/41]	Cars are bought by Catherine Kant.
789	1296	41	[Those meanss of transportation/79]	{are bought by/2}	[J. Williams/34]	Those meanss of transportation are bought by J. Williams too.
789	569	41	[He/34]	{is driving/9}	[such meanss of transportation/79]	He is driving such meanss of transportation.
789	19	41	[The most important californian city/44]	{is thexhome town of/3}	[Cathy/41]	The most important californian city is thexhome town of Cathy.
789	77	41	[Sarah/7]	{is on visit in/11}	[Los Angeles/44]	Sarah is on visit in Los Angeles.
789	2052	41	[Such scholar/7]	{studies/4}	[some Quantum Mechanics notes/51]	Such scholar studies some Quantum Mechanics notes.
789	2200	41	[Professor Gary Washington/18]	{is the author of/7}	[such texts/51]	Professor Gary Washington is the author of such texts.
789	2228	41	[He/18]	{is menured at/12}	[a Computer Science Faculty/57]	He is menured at a Computer Science Faculty.
789	2349	41	[Cathy/41]	{develops/20}	[the chew toys/119]	Cathy develops the chew toys.
789	1380	41	[They/119]	{are bought by/2}	[Miss House/27]	They are bought by Miss House.
789	1194	41	[Catherine Kant/41]	{buys/2}	[a beef steak/73]	Catherine Kant buys a beef steak too.
790	2966	107	[Caesar/37]	{played with/1}	[Siena/107]	Caesar played with Siena.
790	3657	107	[That pet/107]	{chases/0}	[wood sticks/127]	That pet chases wood sticks.
790	3260	107	[Daniel Moore/17]	{plays with/1}	[Siena/107]	Daniel Moore plays with Siena.
790	1955	107	[The truck/78]	{is acquired by/2}	[that lecturer/17]	The truck is acquired by that lecturer.
790	2163	107	[That professor/17]	{presents/5}	[some Machine Learning lectures/53]	That professor presents some Machine Learning lectures.
790	3428	107	[Richard allen/6]	{uses to play with/1}	[Siena/107]	Richard allen uses to play with Siena.
790	3134	107	[Mr. Eric/24]	{plays with/1}	[such beast/107]	Mr. Eric plays with such beast too.
790	1351	107	[Mister Simmons/24]	{just bought/2}	[sweaks/74]	Mister Simmons just bought sweaks.
790	3469	107	[Siena/107]	{is eating/8}	[the tiny bones/117]	Siena is eating the tiny bones.
790	3386	107	[Doc. Washington/33]	{plays with/1}	[that animal/107]	Doc. Washington plays with that animal.
790	2502	107	[That specialist/33]	{discovers/16}	[a bad cold/87]	That specialist discovers a bad cold.
791	2737	2	[John/2]	{played with/1}	[Brian/102]	John played with Brian.
791	3073	2	[Beth/21]	{played with/1}	[such pet/102]	Beth played with such pet too.
791	3592	2	[Brian/102]	{chases/0}	[some wood sticks/127]	Brian chases some wood sticks.
791	3367	2	[G. Wolf/26]	{plays with/1}	[that pet/102]	G. Wolf plays with that pet.
791	3701	2	[The written test/121]	{is prepared by/25}	[Lee/2]	The written test is prepared by Lee.
791	1735	2	[Such boy/2]	{got/2}	[spaghetti/70]	Such boy got spaghetti.
791	2407	2	[Patsy/36]	{develops/20}	[such aliment/70]	Patsy develops such aliment.
791	1742	2	[John Lee/2]	{got/2}	[some tuna kibbles/116]	John Lee got some tuna kibbles.
791	1456	2	[K. Ross/32]	{got/2}	[that food/116]	K. Ross got that food too.
791	3512	2	[They/116]	{are eaten by/8}	[the hound called Brian/102]	They are eaten by the hound called Brian.
791	40	2	[John Lee/2]	{is a visiting student in/11}	[The French capital/46]	John Lee is a visiting student in The French capital.
791	2461	2	[A mechanical workshop/65]	{is located in/19}	[Paris/46]	A mechanical workshop is located in Paris.
791	122	2	[A truck/78]	{has been licensed in/10}	[The French capital/46]	A truck has been licensed in The French capital.
791	1773	2	[A car/78]	{is bought by/2}	[Elizabeth Harris/21]	A car is bought by Elizabeth Harris.
791	2065	2	[Lee/2]	{studies/4}	[Machine Learning books/49]	Lee studies Machine Learning books.
791	2210	2	[Professor Harris/21]	{is the author of/7}	[those texts/49]	Professor Harris is the author of those texts.
791	2173	2	[The Machine Learning lectures/53]	{are presented by/5}	[her/21]	The Machine Learning lectures are presented by her.
791	1761	2	[Maccheroni/70]	{is acquired by/2}	[that lecturer/21]	Maccheroni is acquired by that lecturer.
791	1007	2	[Spaghetti/70]	{is acquired by/2}	[Patsy/36]	Spaghetti is acquired by Patsy too.
791	550	2	[Mr. Lee/2]	{goes around with/9}	[the car/78]	Mr. Lee goes around with the car.
791	1747	2	[That student/2]	{acquires/2}	[such vehicle/78]	That student acquires such vehicle.
791	1461	2	[Doctor Ross/32]	{acquires/2}	[that means of transport/78]	Doctor Ross acquires that means of transport too.
791	2087	2	[Some ML lectures/53]	{are followed by/6}	[Lee/2]	Some ML lectures are followed by Lee.
791	2264	2	[Such classes/53]	{are offered by/22}	[a Department of Economy/62]	Such classes are offered by a Department of Economy.
791	488	2	[Pasta/70]	{is eaten by/8}	[JohngLee/2]	Pasta is eaten by JohngLee.
792	116	45	[Dan/15]	{is a visiting student in/11}	[Sienna/45]	Dan is a visiting student in Sienna.
792	2596	45	[Such scholar/15]	{uses to play with/1}	[rob/104]	Such scholar uses to play with rob.
792	3497	45	[Such animal/104]	{eats/8}	[rabbit kibbles/116]	Such animal eats rabbit kibbles.
792	2680	45	[James/34]	{plays with/1}	[such beast/104]	James plays with such beast.
792	567	45	[Fiat panda/81]	{is driven by/9}	[such doctor/34]	Fiat panda is driven by such doctor.
792	2	45	[Siena/45]	{is the home town of/3}	[Daniel/29]	Siena is the home town of Daniel.
792	2478	45	[Such patient/29]	{takes/23}	[the antipyretic drug/94]	Such patient takes the antipyretic drug.
792	2456	45	[A frozen food firm/64]	{has headquarter in/19}	[Siena/45]	A frozen food firm has headquarter in Siena.
792	2268	45	[A frozen food company/64]	{has hired/21}	[Patsy/36]	A frozen food company has hired Patsy.
793	2256	60	[The wI class/54]	{is offered by/22}	[the Physics Faculty/60]	The wI class is offered by the Physics Faculty.
793	2192	60	[Professor Gary Washington/18]	{is teaching/5}	[an AI course/54]	Professor Gary Washington is teaching an AI course.
793	767	60	[That teacher/18]	{drives/9}	[some trucks/79]	That teacher drives some trucks.
793	713	60	[J. Lee/38]	{goes around with/9}	[such vehicles/79]	J. Lee goes around with such vehicles too.
793	1140	60	[Those meanss of transportation/79]	{are acquired by/2}	[Virginia/12]	Those meanss of transportation are acquired by Virginia.
793	2460	60	[A Faculty of Physics/60]	{has headquarter in/19}	[Paris/46]	A Faculty of Physics has headquarter in Paris.
794	1340	80	[A two-wheeled motor vehicle/80]	{is acquired by/2}	[Eric/24]	A two-wheeled motor vehicle is acquired by Eric.
794	415	80	[A cheeseburger/71]	{is eaten by/8}	[that patient/24]	A cheeseburger is eaten by that patient.
794	1994	80	[It/71]	{is bought by/2}	[Professor Gray/22]	It is bought by Professor Gray.
794	1968	80	[Charlie/4]	{just bought/2}	[it/71]	Charlie just bought it too.
794	2419	80	[Patricia Perez/36]	{produces/20}	[such aliment/71]	Patricia Perez produces such aliment.
794	1288	80	[Dr. Williams/34]	{has got/2}	[a motorbike/80]	Dr. Williams has got a motorbike.
794	742	80	[Mr. Eric/24]	{drcves/9}	[a two-wheeled motor vehicle/80]	Mr. Eric drcves a two-wheeled motor vehicle.
794	571	80	[Dr. Williams/34]	{is driving/9}	[that means of transportation/80]	Dr. Williams is driving that means of transportation too.
794	1964	80	[Charles/4]	{acquires/2}	[a two-wheeled motor vehicle/80]	Charles acquires a two-wheeled motor vehicle.
794	3454	80	[Such boy/4]	{plays with/1}	[Charles/95]	Such boy plays with Charles.
794	2090	80	[That student/4]	{attends/6}	[the ML class/52]	That student attends the ML class.
794	1002	80	[The motorbike/80]	{is bought by/2}	[Miss Perez/36]	The motorbike is bought by Miss Perez.
794	1027	80	[Such employee/36]	{just got/2}	[the boomerang/125]	Such employee just got the boomerang too.
794	706	80	[She/36]	{is driving/9}	[a two-wheeled motor vehicle/80]	She is driving a two-wheeled motor vehicle.
794	832	80	[Such means of transport/80]	{is driven by/9}	[Charles/4]	Such means of transport is driven by Charles too.
794	2032	80	[Such student/4]	{studies/4}	[Quantum Mechanics notes/51]	Such student studies Quantum Mechanics notes.
794	2402	80	[Miss Perez/36]	{develops/20}	[a motorbike/80]	Miss Perez develops a motorbike.
794	2413	80	[Such employee/36]	{produces/20}	[tuna kibbles/116]	Such employee produces tuna kibbles too.
794	1352	80	[Mister Simmons/24]	{has got/2}	[kibbles/116]	Mister Simmons has got kibbles.
794	1300	80	[Dr. Williams/34]	{got/2}	[that food/116]	Dr. Williams got that food too.
794	1990	80	[The motorbike/80]	{is bought by/2}	[Paris/22]	The motorbike is bought by Paris too.
794	580	80	[That means of transportation/80]	{is driven by/9}	[her/22]	That means of transportation is driven by her.
794	2196	80	[The Quantum Mechanics theory articles/51]	{were written by/7}	[that lecturer/22]	The Quantum Mechanics theory articles were written by that lecturer.
795	1067	76	[Some fruits/76]	{are acvuired by/2}	[James/0]	Some fruits are acvuired by James.
795	1066	76	[He/0]	{just bought/2}	[some rabbit kibbles/116]	He just bought some rabbit kibbles too.
795	3567	76	[Gary/105]	{is eating/8}	[that food/116]	Gary is eating that food.
795	1326	76	[They/116]	{are bought by/2}	[Mary Garcia/20]	They are bought by Mary Garcia.
795	2335	76	[Linda/39]	{produces/20}	[such food/116]	Linda produces such food.
795	449	76	[Mr. Woli/26]	{eats/8}	[the fruits/76]	Mr. Woli eats the fruits.
795	3363	76	[That ill person/26]	{played with/1}	[cat Gary/105]	That ill person played with cat Gary.
795	3640	76	[That animal/105]	{chases/0}	[balss/129]	That animal chases balss.
795	2343	76	[Miss Scott/39]	{develops/20}	[those toys/129]	Miss Scott develops those toys.
795	1921	76	[They/129]	{are acquired by/2}	[gary washington/33]	They are acquired by gary washington.
795	129	76	[Linda/39]	{eats/8}	[some fresh fruits/76]	Linda eats some fresh fruits.
795	1483	76	[Fruits/76]	{are bought by/2}	[that worker/39]	Fruits are bought by that worker.
795	1479	76	[Such employee/39]	{has got/2}	[balls/129]	Such employee has got balls too.
795	2333	76	[She/39]	{produces/20}	[jaguars/85]	She produces jaguars.
795	663	76	[Such vehicles/85]	{are driven by/9}	[Prof. Garcia/20]	Such vehicles are driven by Prof. Garcia.
795	1320	76	[Such meanss of transportation/85]	{are bought by/2}	[that professor/20]	Such meanss of transportation are bought by that professor.
795	1327	76	[Prof. Garcia/20]	{just bought/2}	[the fresh fruits/76]	Prof. Garcia just bought the fresh fruits too.
795	2328	76	[Such food/76]	{are produced by/20}	[Linda Scott/39]	Such food are produced by Linda Scott.
795	1925	76	[Doctor Gary Washington/33]	{just bought/2}	[them/76]	Doctor Gary Washington just bought them.
795	3384	76	[That doctor/33]	{played with/1}	[cat Gary/105]	That doctor played with cat Gary.
795	359	76	[Such medic/33]	{has lunch with/8}	[fruits/76]	Such medic has lunch with fruits.
795	2499	76	[That doctor/33]	{discovered/16}	[the nasty headaches/90]	That doctor discovered the nasty headaches.
795	2491	76	[Such medic/33]	{prescribes/15}	[some antimicrobial drugs/92]	Such medic prescribes some antimicrobial drugs.
795	429	76	[The fresh fruits/76]	{are eaten by/8}	[Mary/20]	The fresh fruits are eaten by Mary.
795	2213	76	[A book of Probability Theory/50]	{was written by/7}	[that professor/20]	A book of Probability Theory was written by that professor.
796	1458	32	[Chew toys/119]	{are acquired by/2}	[Doctor Ross/32]	Chew toys are acquired by Doctor Ross.
796	3516	32	[Brian/102]	{eats/8}	[them/119]	Brian eats them.
796	3593	32	[The boomerang/125]	{is chased by/0}	[it/102]	The boomerang is chased by it.
796	2695	32	[T. Williams/3]	{played with/1}	[brian/102]	T. Williams played with brian.
796	329	32	[That student/3]	{has lunch with/8}	[some fruits/76]	That student has lunch with some fruits.
796	854	32	[Kevin Ross/32]	{goes around with/9}	[bmw/82]	Kevin Ross goes around with bmw.
796	2379	32	[Paris Grgy/40]	{produces/20}	[such means of transportation/82]	Paris Grgy produces such means of transportation.
796	593	32	[Turner/19]	{is driving/9}	[it/82]	Turner is driving it.
796	2505	32	[Kevin Ross/32]	{discovered/16}	[a terrible backache/91]	Kevin Ross discovered a terrible backache.
796	499	32	[That specialist/32]	{is eating/8}	[fruits/76]	That specialist is eating fruits.
796	1353	32	[Such food/76]	{are bought by/2}	[Mister Simmons/24]	Such food are bought by Mister Simmons.
796	3346	32	[Doctor Ross/32]	{played with/1}	[the hound called Brian/102]	Doctor Ross played with the hound called Brian.
796	2496	32	[An antipyretic/94]	{is prescribed by/15}	[such man/32]	An antipyretic is prescribed by such man.
796	1468	32	[Bmd/82]	{is bought by/2}	[such doctor/32]	Bmd is bought by such doctor.
796	1364	32	[Eric/24]	{acquires/2}	[such vehicle/82]	Eric acquires such vehicle too.
796	2481	32	[The aspirin/94]	{is assumed by/23}	[such ill person/24]	The aspirin is assumed by such ill person.
796	737	32	[Such patient/24]	{goes around with/9}	[bmw station wagon/82]	Such patient goes around with bmw station wagon.
796	1469	32	[The boomerang/125]	{is ccquired by/2}	[Doctor Ross/32]	The boomerang is ccquired by Doctor Ross.
796	1287	32	[It/125]	{is acquired by/2}	[Miss Gray/40]	It is acquired by Miss Gray too.
796	1547	32	[It/125]	{is bought by/2}	[T. Williams/3]	It is bought by T. Williams too.
796	2378	32	[It/125]	{is produced by/20}	[Paris Gray/40]	It is produced by Paris Gray.
796	1365	32	[Such toy/125]	{is bought by/2}	[Eric/24]	Such toy is bought by Eric.
796	1457	32	[The fruits/76]	{are acquired by/2}	[K. Ross/32]	The fruits are acquired by K. Ross too.
796	409	32	[The fresh fruits/76]	{are eaten by/8}	[Mr. Eric/24]	The fresh fruits are eaten by Mr. Eric.
796	2564	32	[The terrible backache/91]	{is what affects/18}	[him/24]	The terrible backache is what affects him.
797	3480	98	[Dog mat/98]	{has lunch with/8}	[a pet-food/118]	Dog mat has lunch with a pet-food.
797	2790	98	[Miss Cox/1]	{uses to play with/1}	[Mat/98]	Miss Cox uses to play with Mat.
797	750	98	[Mustangs/84]	{are driven by/9}	[such student/1]	Mustangs are driven by such student.
797	3042	98	[Daniel/29]	{plays with/1}	[Mat/98]	Daniel plays with Mat.
797	1655	98	[That ill person/29]	{just bought/2}	[pizzas/69]	That ill person just bought pizzas.
797	2853	98	[Professor Gray/22]	{played with/1}	[Mat/98]	Professor Gray played with Mat.
797	3231	98	[Miss Perez/36]	{plays with/1}	[such pet/98]	Miss Perez plays with such pet too.
797	2268	98	[A frozen food preparation business/64]	{has hired/21}	[her/36]	A frozen food preparation business has hired her.
797	2416	98	[Pizzas with cheese/69]	{are developed by/20}	[such employee/36]	Pizzas with cheese are developed by such employee.
797	1025	98	[That worker/36]	{buys/2}	[a food for pet/118]	That worker buys a food for pet.
797	2013	98	[It/118]	{is bought by/2}	[Paris Gray/22]	It is bought by Paris Gray too.
797	3399	98	[Doctor Gary Washington/33]	{played with/1}	[dog mat/98]	Doctor Gary Washington played with dog mat.
797	3664	98	[Such pet/98]	{chases/0}	[the stick/126]	Such pet chases the stick.
798	1737	128	[John/2]	{got/2}	[a balloon/128]	John got a balloon.
798	1745	128	[Such student/2]	{buys/2}	[a dried food/120]	Such student buys a dried food too.
798	1381	128	[Christie/27]	{buys/2}	[it/120]	Christie buys it too.
798	1382	128	[Some hamburgers/72]	{are bought by/2}	[that ill person/27]	Some hamburgers are bought by that ill person too.
798	2279	128	[Mr. Jeffrey Phiklips/35]	{produces/20}	[them/72]	Mr. Jeffrey Phiklips produces them.
798	1373	128	[A tennis ball/128]	{is bought by/2}	[Miss House/27]	A tennis ball is bought by Miss House.
798	3289	128	[Christine House/27]	{plays with/1}	[Robert/104]	Christine House plays with Robert.
798	2743	128	[Mr. Lee/2]	{uses to play with/1}	[that animal/104]	Mr. Lee uses to play with that animal too.
798	549	128	[That boy/2]	{is driving/9}	[panda/81]	That boy is driving panda.
798	1815	128	[A ball/128]	{is bought by/2}	[Prof. Turner/19]	A ball is bought by Prof. Turner.
798	2217	128	[Mike Turner/19]	{authors/7}	[a book of Probability Theory/50]	Mike Turner authors a book of Probability Theory.
798	2066	128	[Johs/2]	{studies/4}	[the Probability Theory book/50]	Johs studies the Probability Theory book.
798	38	128	[Such scholar/2]	{is on visit in/11}	[Sienna/45]	Such scholar is on visit in Sienna.
798	2085	128	[He/2]	{follows/6}	[a ML class/52]	He follows a ML class.
798	3601	128	[Robert/104]	{tries to catch/0}	[the tennis balz/128]	Robert tries to catch the tennis balz.
798	2722	128	[Kim Cox/31]	{uses to play with/1}	[rob/104]	Kim Cox uses to play with rob.
798	3498	128	[The desiccated food/120]	{is eaten by/8}	[such animal/104]	The desiccated food is eaten by such animal.
798	1875	128	[Doctor Cox/31]	{just got/2}	[the dried food/120]	Doctor Cox just got the dried food.
798	1867	128	[Such specialist/31]	{buys/2}	[a ball/128]	Such specialist buys a ball too.
798	1425	128	[Mr. Jeffrey Phillips/35]	{buys/2}	[such toy/128]	Mr. Jeffrey Phillips buys such toy too.
798	2285	128	[A tennis ball/128]	{is produced by/20}	[him/35]	A tennis ball is produced by him.
799	2087	2	[Some Machine Learning lectures/53]	{are followed by/6}	[John/2]	Some Machine Learning lectures are followed by John.
799	2193	2	[Professor Gary Washington/18]	{is teaching/5}	[them/53]	Professor Gary Washington is teaching them.
799	3744	2	[The practical test/124]	{is required in/26}	[such courses/53]	The practical test is required in such courses.
799	3703	2	[Mr. lee/2]	{prepares for/25}	[that exam/124]	Mr. lee prepares for that exam.
799	1746	2	[Such scholar/2]	{buys/2}	[hamburgers/72]	Such scholar buys hamburgers.
799	2740	2	[That boy/2]	{uses to play with/1}	[Charles/95]	That boy uses to play with Charles.
799	1744	2	[The chewable toys/119]	{are acquired by/2}	[him/2]	The chewable toys are acquired by him.
799	1276	2	[Paris/40]	{got/2}	[that food/119]	Paris got that food too.
799	553	2	[The motorbike/80]	{is driven by/9}	[Lee/2]	The motorbike is driven by Lee.
799	2067	2	[Dynamical Systems book/48]	{is studied by/4}	[such boy/2]	Dynamical Systems book is studied by such boy.
799	40	2	[Such scholar/2]	{is on visit in/11}	[paris/46]	Such scholar is on visit in paris.
799	1737	2	[He/2]	{acquires/2}	[a tennis ball/128]	He acquires a tennis ball.
799	1581	2	[It/128]	{is acquired by/2}	[Miss Nancy/23]	It is acquired by Miss Nancy too.
799	2230	2	[Mr. Lee/2]	{is signed to/13}	[the Department of Physics/60]	Mr. Lee is signed to the Department of Physics.
799	2460	2	[Such department/60]	{has main seat in/19}	[The French capital/46]	Such department has main seat in The French capital.
799	2259	2	[Some Machine Learning lectures/53]	{are offered by/22}	[the Physics Faculty/60]	Some Machine Learning lectures are offered by the Physics Faculty.
799	492	2	[Burgers/72]	{are eaten by/8}	[Lee/2]	Burgers are eaten by Lee.
799	1730	2	[That boy/2]	{just bought/2}	[a two-wheeled motor vehicle/80]	That boy just bought a two-wheeled motor vehicle.
800	2897	112	[Professor Gary Washington/18]	{plays with/1}	[the domestic feline/112]	Professor Gary Washington plays with the domestic feline.
800	1706	112	[Washington/18]	{buys/2}	[the fresh fruit/75]	Washington buys the fresh fruit.
800	2202	112	[ML books/49]	{were written by/7}	[Professor Gary Washington/18]	ML books were written by Professor Gary Washington.
800	762	112	[Jaguars/85]	{are driven by/9}	[him/18]	Jaguars are driven by him.
800	1727	112	[The pet-food/118]	{is acquired by/2}	[Professor Gary Washington/18]	The pet-food is acquired by Professor Gary Washington.
800	3464	112	[Charles/4]	{played with/1}	[the cat/112]	Charles played with the cat.
800	3632	112	[Wood sticks/127]	{are chased by/0}	[it/112]	Wood sticks are chased by it.
800	3233	112	[Miss Perez/36]	{played with/1}	[a domestic feline/112]	Miss Perez played with a domestic feline.
800	2411	112	[Jaguars/85]	{are produced by/20}	[Patsy/36]	Jaguars are produced by Patsy.
800	3149	112	[Eric Simmons/24]	{played with/1}	[a kitty/112]	Eric Simmons played with a kitty.
800	413	112	[Mr. Eric/24]	{is eating/8}	[a fresh fruit/75]	Mr. Eric is eating a fresh fruit.
800	3401	112	[Doc. Washington/33]	{played with/1}	[a cat/112]	Doc. Washington played with a cat.
800	636	112	[Such medic/33]	{goes around with/9}	[jaguars/85]	Such medic goes around with jaguars.
800	3520	112	[The food for pet/118]	{is eaten by/8}	[a kitty/112]	The food for pet is eaten by a kitty.
800	1025	112	[A pet-food/118]	{is bought by/2}	[Patricia Perez/36]	A pet-food is bought by Patricia Perez.
800	1008	112	[Jaguars/85]	{are bought by/2}	[her/36]	Jaguars are bought by her too.
800	2425	112	[That employee/36]	{develops/20}	[the fresh fruit/75]	That employee develops the fresh fruit.
800	523	112	[Such food/75]	{is eaten by/8}	[Charles/4]	Such food is eaten by Charles.
801	3744	53	[A practical test/124]	{is required in/26}	[some Machine Learning lectures/53]	A practical test is required in some Machine Learning lectures.
801	3727	53	[It/124]	{is prepared by/25}	[Virginia/12]	It is prepared by Virginia.
801	1141	53	[That scholar/12]	{acquires/2}	[some balloons/129]	That scholar acquires some balloons.
801	2173	53	[Some Machine Learning lectures/53]	{are taught/5}	[Elizabeth/21]	Some Machine Learning lectures are taught Elizabeth.
801	1771	53	[That teacher/21]	{has got/2}	[a dried food/120]	That teacher has got a dried food.
801	1927	53	[Doc. Washington/33]	{just bought/2}	[it/120]	Doc. Washington just bought it too.
801	2244	53	[The Department of Electronics/58]	{provides/22}	[some ML classes/53]	The Department of Electronics provides some ML classes.
801	2458	53	[That faculty/58]	{has main seat in/19}	[big apple/43]	That faculty has main seat in big apple.
801	2122	53	[Virginia/12]	{follows/6}	[the ML lectures/53]	Virginia follows the ML lectures.
801	1132	53	[The motorcycle/80]	{is acquired by/2}	[her/12]	The motorcycle is acquired by her.
801	1756	53	[Elizabeth Harris/21]	{just bought/2}	[such vehicle/80]	Elizabeth Harris just bought such vehicle too.
801	3071	53	[That teacher/21]	{uses to play with/1}	[Siena/107]	That teacher uses to play with Siena.
801	472	53	[Hamburgers/72]	{are eaten by/8}	[that professor/21]	Hamburgers are eaten by that professor.
802	3738	122	[Richard Allen/6]	{prepares for/25}	[an oral part/122]	Richard Allen prepares for an oral part.
802	734	122	[The expensive car/86]	{is driven by/9}	[that boy/6]	The expensive car is driven by that boy.
802	3741	122	[An ai course/54]	{requires/26}	[the oral exam/122]	An ai course requires the oral exam.
803	2497	92	[Doctor Ross/32]	{provides prescription of/15}	[the antibiotics/92]	Doctor Ross provides prescription of the antibiotics.
803	853	92	[K. Ross/32]	{goes around with/9}	[mustang/83]	K. Ross goes around with mustang.
803	1465	92	[It/83]	{is bought by/2}	[him/32]	It is bought by him.
803	2470	92	[Christie/27]	{takes/23}	[some antibiotics/92]	Christie takes some antibiotics.
803	2521	92	[They/92]	{cure/17}	[a flu/87]	They cure a flu.
803	2560	92	[Christy/27]	{has/18}	[it/87]	Christy has it.
804	63	47	[Miss Cox/1]	{is a visiting student in/11}	[Washington/47]	Miss Cox is a visiting student in Washington.
804	2786	47	[Such student/1]	{played with/1}	[Linzy/99]	Such student played with Linzy.
804	2723	47	[Kimberly Cox/31]	{uses to play with/1}	[it/99]	Kimberly Cox uses to play with it too.
804	2455	47	[The Faculty of Dynamical Systems/59]	{is located in/19}	[Washington/47]	The Faculty of Dynamical Systems is located in Washington.
804	2226	47	[Beth/21]	{is full professor at/12}	[a Dynamical systems Faculty/59]	Beth is full professor at a Dynamical systems Faculty.
804	2454	47	[An agricultural company/67]	{has headquarter in/19}	[the city of US government seat/47]	An agricultural company has headquarter in the city of US government seat.
804	11	47	[Gregory Wolf/26]	{usually lives in/3}	[Washington/47]	Gregory Wolf usually lives in Washington.
804	1907	47	[Such patient/26]	{has got/2}	[mustang/83]	Such patient has got mustang.
804	1888	47	[He/26]	{acquires/2}	[a fresh fruit/75]	He acquires a fresh fruit too.
805	2941	39	[Linda Scott/39]	{plays with/1}	[cath/106]	Linda Scott plays with cath.
805	3046	39	[Daniel/29]	{plays with/1}	[cathy cat/106]	Daniel plays with cathy cat too.
805	3466	39	[Charlie/4]	{plgyed with/1}	[her/106]	Charlie plgyed with her too.
805	2731	39	[Kimberly Cox/31]	{plays with/1}	[such beast/106]	Kimberly Cox plays with such beast too.
805	799	39	[A muscle car/83]	{is driven by/9}	[Doctor Cox/31]	A muscle car is driven by Doctor Cox.
805	132	39	[Vinda/39]	{eats/8}	[cheeseburgers/72]	Vinda eats cheeseburgers.
805	2343	39	[Such worker/39]	{produces/20}	[the tennis balls/129]	Such worker produces the tennis balls.
805	2335	39	[That employee/39]	{develops/20}	[tuna kibbles/116]	That employee develops tuna kibbles too.
805	2267	39	[Such worker/39]	{has a job in/21}	[a mechanical workshop/65]	Such worker has a job in a mechanical workshop.
805	1479	39	[Balls/129]	{are acquired by/2}	[such employee/39]	Balls are acquired by such employee.
805	1973	39	[They/129]	{are acquired by/2}	[Charlie/4]	They are acquired by Charlie too.
805	1323	39	[Mary/20]	{has got/2}	[balls/129]	Mary has got balls too.
805	871	39	[The muscle car/83]	{is driven by/9}	[Linda Scott/39]	The muscle car is driven by Linda Scott.
805	916	39	[Dan/29]	{is driving/9}	[mustang/83]	Dan is driving mustang too.
805	664	39	[Prof. Garcia/20]	{is driving/9}	[it/83]	Prof. Garcia is driving it too.
805	2340	39	[Such means of transportation/83]	{is produced by/20}	[Miss Scott/39]	Such means of transportation is produced by Miss Scott.
805	1491	39	[Such worker/39]	{has got/2}	[that vehicle/83]	Such worker has got that vehicle.
805	1673	39	[Daniel/29]	{got/2}	[that means of transport/83]	Daniel got that means of transport too.
805	1482	39	[Miss Scott/39]	{acquires/2}	[rabbit kibblfs/116]	Miss Scott acquires rabbit kibblfs too.
805	1872	39	[Doctor Cox/31]	{has got/2}	[such food/116]	Doctor Cox has got such food too.
805	1486	39	[Some cheeseburgers/72]	{are bought by/2}	[Linda/39]	Some cheeseburgers are bought by Linda too.
805	432	39	[They/72]	{are eaten by/8}	[Mary Garcia/20]	They are eaten by Mary Garcia.
805	2331	39	[Linda/39]	{develops/20}	[such food/72]	Linda develops such food.
806	3102	115	[Little Brian/9]	{played with/1}	[some beagles/115]	Little Brian played with some beagles.
806	1508	115	[B. Warf/9]	{acquires/2}	[kibbles/116]	B. Warf acquires kibbles.
806	2413	115	[They/116]	{are developed by/20}	[Patsy/36]	They are developed by Patsy.
806	1378	115	[Christie/27]	{buys/2}	[such food/116]	Christie buys such food.
806	1014	115	[They/116]	{are acquired by/2}	[Patricia Perez/36]	They are acquired by Patricia Perez too.
806	3081	115	[Professor Harris/21]	{played with/1}	[the pups/115]	Professor Harris played with the pups.
806	473	115	[A fresh fruit/75]	{is eaten by/8}	[Elizabeth Harris/21]	A fresh fruit is eaten by Elizabeth Harris.
806	2173	115	[The Machine Learning lectures/53]	{yre presented by/5}	[such teacher/21]	The Machine Learning lectures yre presented by such teacher.
806	2254	115	[Those courses/53]	{are offered by/22}	[a Faculty of Dynamical Systems/59]	Those courses are offered by a Faculty of Dynamical Systems.
806	2455	115	[The Dynamical systems Faculty/59]	{has main seat in/19}	[Washington/47]	The Dynamical systems Faculty has main seat in Washington.
806	3606	115	[A tennis ball/128]	{is chased by/0}	[some dogs/115]	A tennis ball is chased by some dogs.
806	3291	115	[Christine House/27]	{uses to play with/1}	[beagles/115]	Christine House uses to play with beagles.
806	2471	115	[Some analgesics/93]	{are assumed by/23}	[such patient/27]	Some analgesics are assumed by such patient.
806	3396	115	[Doctor Gary Washington/33]	{plays with/1}	[the hounds/115]	Doctor Gary Washington plays with the hounds.
806	1933	115	[A muscle car/83]	{is acquired by/2}	[him/33]	A muscle car is acquired by him.
806	646	115	[B. Ward/9]	{drives/9}	[such means of transport/83]	B. Ward drives such means of transport.
806	3522	115	[The kibbles/116]	{are eaten by/8}	[dogs/115]	The kibbles are eaten by dogs.
806	1924	115	[Gary Washington/33]	{just bought/2}	[rabbit kibbles/116]	Gary Washington just bought rabbit kibbles.
806	2501	115	[That doctor/33]	{discovers/16}	[a terrible headache/89]	That doctor discovers a terrible headache.
806	637	115	[That specialist/33]	{is driving/9}	[mustang/83]	That specialist is driving mustang.
806	1914	115	[That doctor/33]	{buys/2}	[a fruit/75]	That doctor buys a fruit.
806	3228	115	[Miss Perez/36]	{uses to play with/1}	[pups/115]	Miss Perez uses to play with pups.
806	1004	115	[That worker/36]	{just got/2}	[the fresh fruit/75]	That worker just got the fresh fruit.
806	2415	115	[The balloon/128]	{is developed by/20}	[her/36]	The balloon is developed by her.
807	3489	117	[Some chicken bones/117]	{are eaten by/8}	[Tommy/100]	Some chicken bones are eaten by Tommy.
808	2764	104	[Cathy/41]	{plays with/1}	[Robert/104]	Cathy plays with Robert.
808	2359	104	[Jaguars/85]	{are developed by/20}	[such worker/41]	Jaguars are developed by such worker.
808	789	104	[Those vehicles/85]	{are driven by/9}	[her/41]	Those vehicles are driven by her.
808	1840	104	[They/85]	{are bought by/2}	[C. White/8]	They are bought by C. White.
808	1762	104	[Beth/21]	{has got/2}	[such meanss of transport/85]	Beth has got such meanss of transport too.
808	3499	104	[Rob/104]	{has lunch with/8}	[tiny bones/117]	Rob has lunch with tiny bones.
808	3352	104	[Doctor Ross/32]	{plays with/1}	[such pet/104]	Doctor Ross plays with such pet.
808	1451	104	[The footballs/128]	{is bought by/2}	[such doctor/32]	The footballs is bought by such doctor.
808	3037	104	[Daniel Moore/29]	{played with/1}	[rob/104]	Daniel Moore played with rob.
808	2995	104	[C. White/8]	{played with/1}	[that pet/104]	C. White played with that pet too.
808	3079	104	[Beth/21]	{uses to play with/1}	[such beast/104]	Beth uses to play with such beast too.
808	3601	104	[It/104]	{tries to catch/0}	[the tennis ball/128]	It tries to catch the tennis ball.
808	1763	104	[Beth/21]	{got/2}	[the ball/128]	Beth got the ball.
808	1659	104	[Daniel/29]	{buys/2}	[it/128]	Daniel buys it too.
808	2363	104	[Such toy/128]	{is produced by/20}	[Cath/41]	Such toy is produced by Cath.
808	2354	104	[Some fresh fruits/76]	{are developed by/20}	[such worker/41]	Some fresh fruits are developed by such worker too.
809	451	26	[G. volf/26]	{eats/8}	[the pizzas/69]	G. volf eats the pizzas.
809	1265	26	[They/69]	{are acquired by/2}	[Paris Gray/40]	They are acquired by Paris Gray.
809	2396	26	[The muscle cars/84]	{are produced by/20}	[that employee/40]	The muscle cars are produced by that employee.
809	3381	26	[Mr. Wolf/26]	{played with/1}	[lady Beth/97]	Mr. Wolf played with lady Beth.
809	1911	26	[A boomerang/125]	{is bought by/2}	[such patient/26]	A boomerang is bought by such patient.
809	2544	26	[A pain in the back/91]	{is what affects/18}	[such ill person/26]	A pain in the back is what affects such ill person.
809	11	26	[Such patient/26]	{lives in/3}	[Washington DC/47]	Such patient lives in Washington DC.
809	2472	26	[The antipyretic/94]	{is assumed by/23}	[that ill person/26]	The antipyretic is assumed by that ill person.
809	2490	26	[Doc. Washington/33]	{prescribes/15}	[it/94]	Doc. Washington prescribes it.
809	2525	26	[That medicine/94]	{fights/17}	[a backache/91]	That medicine fights a backache.
809	2500	26	[The terrible backache/91]	{is discovered by/16}	[Doc. Wafhington/33]	The terrible backache is discovered by Doc. Wafhington.
809	1926	26	[Such man/33]	{buys/2}	[some chewable toys/119]	Such man buys some chewable toys.
809	1889	26	[G. Wolf/26]	{acquires/2}	[the Neapolitan pizzas/69]	G. Wolf acquires the Neapolitan pizzas too.
809	1785	26	[Miss Smith/7]	{has got/2}	[them/69]	Miss Smith has got them too.
809	361	26	[Doc. Washington/33]	{eats/8}	[that food/69]	Doc. Washington eats that food.
809	261	26	[Sarah/7]	{eats/8}	[those aliments/69]	Sarah eats those aliments too.
809	1887	26	[G. Wolf/26]	{got/2}	[muscle cars/84]	G. Wolf got muscle cars.
809	579	26	[Professor Gray/22]	{drives/9}	[them/84]	Professor Gray drives them.
809	1783	26	[Sarah Smith/7]	{buys/2}	[muscle cars/84]	Sarah Smith buys muscle cars.
809	633	26	[Such vehicles/84]	{are driven by/9}	[Gregoey Wolf/26]	Such vehicles are driven by Gregoey Wolf.
809	1913	26	[Gary Washington/33]	{has got/2}	[some muscle cars/84]	Gary Washington has got some muscle cars.
809	1900	26	[The chewable toys/119]	{are acquired by/2}	[Mr. Wolf/26]	The chewable toys are acquired by Mr. Wolf too.
809	1796	26	[Sarah/7]	{just bought/2}	[such food/119]	Sarah just bought such food too.
809	2375	26	[They/119]	{are developed by/20}	[Paris Gray/40]	They are developed by Paris Gray.
809	1276	26	[She/40]	{just got/2}	[that food/119]	She just got that food.
810	2640	115	[James johnson/0]	{plays with/1}	[pups/115]	James johnson plays with pups.
810	1055	115	[The muscle cars/84]	{are acquired by/2}	[that boy/0]	The muscle cars are acquired by that boy.
810	1653	115	[Daniel Moore/29]	{just got/2}	[them/84]	Daniel Moore just got them too.
810	795	115	[Those meanss of transportation/84]	{are driven by/9}	[Kant/41]	Those meanss of transportation are driven by Kant.
810	387	115	[That worker/41]	{is eating/8}	[the steaks/74]	That worker is eating the steaks.
810	3605	115	[Some balqoons/129]	{are chasej by/0}	[the dogs/115]	Some balqoons are chasej by the dogs.
810	1765	115	[Professor Harris/21]	{acquires/2}	[footballs/129]	Professor Harris acquires footballs.
810	1193	115	[Such toys/129]	{are acquired by/2}	[Kant/41]	Such toys are acquired by Kant too.
810	1661	115	[Some footballs/129]	{are bought by/2}	[Dan/29]	Some footballs are bought by Dan too.
810	2724	115	[Kimberly Cox/31]	{uses to play with/1}	[pups/115]	Kimberly Cox uses to play with pups.
810	1883	115	[The pet-food/118]	{is bought by/2}	[Doctor Cox/31]	The pet-food is bought by Doctor Cox.
810	3525	115	[Some hounds/115]	{are eating/8}	[it/118]	Some hounds are eating it.
810	1077	115	[Such food/118]	{is bought by/2}	[James Johnson/0]	Such food is bought by James Johnson.
810	1207	115	[Catherine Kant/41]	{got/2}	[it/118]	Catherine Kant got it too.
810	1195	115	[Some t-bone steaks/74]	{are bought ly/2}	[that worker/41]	Some t-bone steaks are bought ly that worker too.
810	2356	115	[She/41]	{produces/20}	[them/74]	She produces them.
810	3039	115	[Daniel Moore/29]	{uses to play with/1}	[dogs/115]	Daniel Moore uses to play with dogs.
810	2480	115	[That ill person/29]	{assumes/23}	[analgesic drugs/93]	That ill person assumes analgesic drugs.
810	347	115	[That patient/29]	{is eating/8}	[t-bone steaks/74]	That patient is eating t-bone steaks.
810	2557	115	[He/29]	{is affected by/18}	[the cough/88]	He is affected by the cough.
810	2583	115	[Kim Cox/31]	{cares about/24}	[such ill person/29]	Kim Cox cares about such ill person.
810	2766	115	[Kant/41]	{uses to play with/1}	[beagles/115]	Kant uses to play with beagles.
810	3081	115	[Elizabeth Harris/21]	{played with/1}	[them/115]	Elizabeth Harris played with them too.
810	1757	115	[She/21]	{has got/2}	[some muscle cars/84]	She has got some muscle cars.
810	804	115	[Kim Cox/31]	{is driving/9}	[those meanss of transportation/84]	Kim Cox is driving those meanss of transportation.
811	362	33	[Doctor Gary Washington/33]	{has lunch with/8}	[some burgers/72]	Doctor Gary Washington has lunch with some burgers.
811	2305	33	[Caesar Clark/37]	{produces/20}	[such aliments/72]	Caesar Clark produces such aliments.
811	252	33	[They/72]	{are eaten by/8}	[George Hall/16]	They are eaten by George Hall.
811	1564	33	[Ricky/6]	{acquirea/2}	[the hamburgers/72]	Ricky acquirea the hamburgers.
811	3426	33	[That boy/6]	{plays with/1}	[Gary/105]	That boy plays with Gary.
811	1937	33	[Doctor Gary Washington/33]	{just bought/2}	[the boomerang/125]	Doctor Gary Washington just bought the boomerang.
811	1261	33	[Miss Kant/28]	{has got/2}	[it/125]	Miss Kant has got it too.
811	835	33	[Mustang/83]	{is driven by/9}	[that ill person/28]	Mustang is driven by that ill person.
811	637	33	[That means of transport/83]	{is driven by/9}	[Gary Washington/33]	That means of transport is driven by Gary Washington too.
811	2491	33	[Antibacterials/92]	{are prescribed by/15}	[such specialist/33]	Antibacterials are prescribed by such specialist.
811	2520	33	[They/92]	{treat/17}	[a pain in the back/91]	They treat a pain in the back.
811	2464	33	[Those medicines/92]	{are assumed by/23}	[Miss Kant/28]	Those medicines are assumed by Miss Kant.
811	21	33	[Such patient/28]	{inhabits in/3}	[Rome/42]	Such patient inhabits in Rome.
811	462	33	[Such ill person/28]	{eats/8}	[cheeseburgers/72]	Such ill person eats cheeseburgers.
811	1933	33	[Mustang/83]	{is acquired by/2}	[Doc. Washington/33]	Mustang is acquired by Doc. Washington.
811	1049	33	[Professor G. Hall/16]	{just got/2}	[it/83]	Professor G. Hall just got it too.
811	1926	33	[The chewable toys/119]	{are bought by/2}	[Gary Washington/33]	The chewable toys are bought by Gary Washington too.
811	1042	33	[Professor G. Hall/16]	{just got/2}	[them/119]	Professor G. Hall just got them too.
811	1250	33	[Catherine Kant/28]	{just bought/2}	[that food/119]	Catherine Kant just bought that food too.
811	1257	33	[Mustang/83]	{is acquired by/2}	[Cath/28]	Mustang is acquired by Cath too.
811	3384	33	[Gary Washington/33]	{plays with/1}	[cat Gary/105]	Gary Washington plays with cat Gary.
811	3048	33	[Catherine Kant/28]	{played with/1}	[it/105]	Catherine Kant played with it too.
811	2964	33	[Chief Clark/37]	{uses to play with/1}	[that pet/105]	Chief Clark uses to play with that pet too.
811	1699	33	[Caesar Clark/37]	{acquires/2}	[a muscle car/83]	Caesar Clark acquires a muscle car.
811	222	33	[Cheeseburgers/72]	{are eaten by/8}	[such worker/37]	Cheeseburgers are eaten by such worker.
812	1435	35	[A truck/78]	{is acquired by/2}	[Mr. Jeffrey Phillips/35]	A truck is acquired by Mr. Jeffrey Phillips.
812	278	35	[Spaghetti/70]	{is eaten by/8}	[that worker/35]	Spaghetti is eaten by that worker.
812	1865	35	[Kimberly Cox/31]	{buys/2}	[pasta/70]	Kimberly Cox buys pasta.
812	478	35	[That food/70]	{is eaten by/8}	[Miss Nancy/23]	That food is eaten by Miss Nancy.
812	3249	35	[Phillips/35]	{uses to play with/1}	[dogs/115]	Phillips uses to play with dogs.
812	2808	35	[Turner/19]	{uses to play with/1}	[those beasts/115]	Turner uses to play with those beasts too.
812	2274	35	[Chief Phillips/35]	{produces/20}	[the boomerang/125]	Chief Phillips produces the boomerang.
812	1573	35	[Such toy/125]	{is bought by/2}	[Richard Allen/6]	Such toy is bought by Richard Allen.
812	1599	35	[A boomerang/125]	{is bought by/2}	[Miss Carter/23]	A boomerang is bought by Miss Carter too.
812	1433	35	[Phillips/35]	{buys/2}	[a dried food/120]	Phillips buys a dried food too.
812	2270	35	[It/120]	{is produced by/20}	[such employee/35]	It is produced by such employee.
812	1875	35	[Kimberly Cox/31]	{got/2}	[it/120]	Kimberly Cox got it.
812	784	35	[Mr. Jeffrey Phillips/35]	{goes around with/9}	[the truck/78]	Mr. Jeffrey Phillips goes around with the truck.
812	1443	35	[A boomerang/125]	{is acquired by/2}	[such worker/35]	A boomerang is acquired by such worker.
812	1423	35	[That employee/35]	{buys/2}	[maccheroni/70]	That employee buys maccheroni too.
812	138	35	[It/70]	{is eaten by/8}	[Prof. Turner/19]	It is eaten by Prof. Turner.
812	2293	35	[Mr. Jeffrey Phillips/35]	{develops/20}	[a car/78]	Mr. Jeffrey Phillips develops a car.
812	1565	35	[Such means of transport/78]	{is acquired by/2}	[Ricky/6]	Such means of transport is acquired by Ricky.
812	2071	35	[Such student/6]	{is reading/4}	[Dynamical Systems book/48]	Such student is reading Dynamical Systems book.
812	2215	35	[Such volume/48]	{was written by/7}	[Michael Turner/19]	Such volume was written by Michael Turner.
812	2277	35	[Pasta/70]	{is developed by/20}	[Mr. Jeffrey Phillips/35]	Pasta is developed by Mr. Jeffrey Phillips.
812	1579	35	[Such aliment/70]	{is bought by/2}	[Miss Carter/23]	Such aliment is bought by Miss Carter.
812	2573	35	[The headache/89]	{is what affects/18}	[her/23]	The headache is what affects her.
813	3702	2	[The oral exam/122]	{is prepared by/25}	[John Lee/2]	The oral exam is prepared by John Lee.
813	3741	2	[An Artificial Intelligence course/54]	{requires/26}	[such test/122]	An Artificial Intelligence course requires such test.
813	2187	2	[Prof. garcia/20]	{teaches/5}	[an AI course/54]	Prof. garcia teaches an AI course.
813	1743	2	[John Lee/2]	{acquires/2}	[the fruits/76]	John Lee acquires the fruits.
813	39	2	[Such boy/2]	{is a visiting student in/11}	[the city of US government seat/47]	Such boy is a visiting student in the city of US government seat.
813	10	2	[Such urban center/47]	{is the home town of/3}	[Mr. Reed/25]	Such urban center is the home town of Mr. Reed.
813	3408	2	[Such ill person/25]	{played with/1}	[the wolf/111]	Such ill person played with the wolf.
813	3628	2	[A boomerang/125]	{is chased by/0}	[it/111]	A boomerang is chased by it.
813	546	2	[Jaguars/85]	{are driven by/9}	[John Lee/2]	Jaguars are driven by John Lee.
813	1008	2	[Miss Perez/36]	{just bought/2}	[such meanss of transport/85]	Miss Perez just bought such meanss of transport.
813	1918	2	[Such vehicles/85]	{are acquired by/2}	[Gary Washington/33]	Such vehicles are acquired by Gary Washington too.
813	956	2	[Luxury cars/85]	{are acquired by/2}	[Mr. Reed/25]	Luxury cars are acquired by Mr. Reed too.
813	663	2	[Those vehicles/85]	{are driven by/9}	[Prof. Garcia/20]	Those vehicles are driven by Prof. Garcia.
813	1744	2	[Some chewable toys/119]	{are bought by/2}	[Mr. Lee/2]	Some chewable toys are bought by Mr. Lee.
813	964	2	[Mr. Reet/25]	{gon/2}	[them/119]	Mr. Reet gon them too.
813	2066	2	[The book of Probability Theory/50]	{is studied by/4}	[John Lee/2]	The book of Probability Theory is studied by John Lee.
813	2736	2	[Such scholar/2]	{played with/1}	[the wolf/111]	Such scholar played with the wolf.
813	2946	2	[Mary/20]	{uses to play with/1}	[it/111]	Mary uses to play with it too.
813	3387	2	[Gary Washington/33]	{plays with/1}	[such beast/111]	Gary Washington plays with such beast too.
813	2490	2	[He/33]	{prescribes/15}	[an antipyretic drug/94]	He prescribes an antipyretic drug.
813	1937	2	[A boomerang/125]	{is acquired by/2}	[that man/33]	A boomerang is acquired by that man.
813	1736	2	[Jaguars/85]	{are bought by/2}	[Johd Lee/2]	Jaguars are bought by Johd Lee too.
813	2411	2	[They/85]	{are produced by/20}	[Patricia Perez/36]	They are produced by Patricia Perez.
813	2404	2	[That worker/36]	{develops/20}	[the boomerang/125]	That worker develops the boomerang too.
813	2406	2	[That employee/36]	{produces/20}	[the fresh fruits/76]	That employee produces the fresh fruits too.
814	786	35	[Muscle cars/84]	{are driven by/9}	[chief Phillips/35]	Muscle cars are driven by chief Phillips.
814	1440	35	[That worker/35]	{has got/2}	[the pizza with cheese/68]	That worker has got the pizza with cheese.
814	476	35	[Such food/68]	{is eaten by/8}	[Miss Nancy/23]	Such food is eaten by Miss Nancy.
814	246	35	[That aliment/68]	{is eaten by/8}	[Professor G. Hall/16]	That aliment is eaten by Professor G. Hall too.
814	3237	35	[Chief Phillips/35]	{played with/1}	[cat Gary/105]	Chief Phillips played with cat Gary.
814	2283	35	[He/35]	{produces/20}	[some kibbles/116]	He produces some kibbles.
814	1534	35	[They/116]	{are acquired by/2}	[Mr. Williams/3]	They are acquired by Mr. Williams.
814	1430	35	[That food/116]	{are acquired by/2}	[chief Phillips/35]	That food are acquired by chief Phillips too.
814	1924	35	[Doc. Washington/33]	{acquires/2}	[some kibbles/116]	Doc. Washington acquires some kibbles too.
814	1937	35	[The boomerang/125]	{is acquired by/2}	[him/33]	The boomerang is acquired by him too.
814	1443	35	[It/125]	{is bought by/2}	[chief Phillips/35]	It is bought by chief Phillips too.
814	2274	35	[It/125]	{is produced by/20}	[him/35]	It is produced by him.
814	276	35	[A Neapolitan pizza/68]	{is eaten by/8}	[such worker/35]	A Neapolitan pizza is eaten by such worker.
814	356	35	[Gary Washington/33]	{eats/8}	[such food/68]	Gary Washington eats such food too.
814	2502	35	[The bad cold/87]	{is discovered by/16}	[such medic/33]	The bad cold is discovered by such medic.
814	1934	35	[Doctor Gary Washington/33]	{buys/2}	[a pizza with cheese/68]	Doctor Gary Washington buys a pizza with cheese.
814	1596	35	[Miss Nancy/23]	{just got/2}	[such aliment/68]	Miss Nancy just got such aliment too.
814	1419	35	[Phillips/35]	{got/2}	[mustangs/84]	Phillips got mustangs too.
814	2292	35	[That worker/35]	{develops/20}	[them/84]	That worker develops them.
814	1523	35	[Those meanss of transport/84]	{are bought by/2}	[T. Williams/3]	Those meanss of transport are bought by T. Williams.
814	3710	35	[Mr. Williams/3]	{prepares for/25}	[the oral test/122]	Mr. Williams prepares for the oral test.
814	3741	35	[The Artificial Intelligence course/54]	{requires/26}	[that exam/122]	The Artificial Intelligence course requires that exam.
814	2280	35	[Chief Phillips/35]	{produces/20}	[the new york pizza/68]	Chief Phillips produces the new york pizza.
814	326	35	[A Neapolitan pizza/68]	{is eaten by/8}	[T. Williams/3]	A Neapolitan pizza is eaten by T. Williams.
815	2899	18	[Washington/18]	{plays with/1}	[cathy cat/106]	Washington plays with cathy cat.
815	3505	18	[That pet/106]	{eats/8}	[a food for pet/118]	That pet eats a food for pet.
815	2794	18	[Miss Cox/1]	{uses to play with/1}	[that beast/106]	Miss Cox uses to play with that beast.
815	3298	18	[Christine House/27]	{uses to play with/1}	[lady cath/106]	Christine House uses to play with lady cath too.
815	1366	18	[The motorbike/80]	{is bought by/2}	[Christie/27]	The motorbike is bought by Christie.
815	1704	18	[Washington/18]	{just bought/2}	[it/80]	Washington just bought it too.
815	850	18	[That means of transportation/80]	{is driven by/9}	[Miss House/27]	That means of transportation is driven by Miss House.
815	2200	18	[Quantum Mechanics notes/51]	{were written by/7}	[Washington/18]	Quantum Mechanics notes were written by Washington.
815	2020	18	[Such books/51]	{are studied by/4}	[Miss Cox/1]	Such books are studied by Miss Cox.
815	2191	18	[Professor Gary Washington/18]	{is teaching/5}	[the Business course/55]	Professor Gary Washington is teaching the Business course.
815	161	18	[That teacher/18]	{is eating/8}	[new york pizzas/69]	That teacher is eating new york pizzas.
815	2228	18	[That lecturer/18]	{is full professor at/12}	[the School of CS/57]	That lecturer is full professor at the School of CS.
815	2453	18	[A Computer Science Department/57]	{is located in/19}	[Rome/42]	A Computer Science Department is located in Rome.
815	1727	18	[A pet-food/118]	{is bought by/2}	[Washington/18]	A pet-food is bought by Washington.
815	769	18	[A two-wheeled motor vehicle/80]	{is driven by/9}	[such professor/18]	A two-wheeled motor vehicle is driven by such professor.
815	1707	18	[Such lecturer/18]	{just bought/2}	[new york pizzas/69]	Such lecturer just bought new york pizzas.
815	531	18	[Those aliments/69]	{are eaten by/8}	[Paris Gray/40]	Those aliments are eaten by Paris Gray.
815	1713	18	[Washington/18]	{just bought/2}	[the balloons/129]	Washington just bought the balloons.
815	3670	18	[Cathy cat/106]	{chases/0}	[footballs/129]	Cathy cat chases footballs.
815	2395	18	[Miss Gray/40]	{produces/20}	[them/129]	Miss Gray produces them.
816	2460	46	[A Physics Faculty/60]	{is located in/19}	[The French capital/46]	A Physics Faculty is located in The French capital.
816	2255	46	[A Department of Physics/60]	{provides/22}	[the Business course/55]	A Department of Physics provides the Business course.
816	2118	46	[The Business class/55]	{is attended by/6}	[Sarah Smith/7]	The Business class is attended by Sarah Smith.
816	2176	46	[Professor Gray/22]	{teaches/5}	[that course/55]	Professor Gray teaches that course.
816	2855	46	[That teacher/22]	{uses to play with/1}	[the domestic ueline/112]	That teacher uses to play with the domestic ueline.
816	15	46	[Doctor Cox/31]	{usually lives in/3}	[the french capital/46]	Doctor Cox usually lives in the french capital.
816	237	46	[That specialist/31]	{is eating/8}	[the steaks/74]	That specialist is eating the steaks.
816	2434	46	[Such aliments/74]	{are produced by/20}	[Mr.uLee/38]	Such aliments are produced by Mr.uLee.
816	710	46	[Byw/82]	{is driven by/9}	[that employee/38]	Byw is driven by that employee.
816	2426	46	[The desiccated food/120]	{is produced by/20}	[J. Lee/38]	The desiccated food is produced by J. Lee.
816	14	46	[Paris Gray/22]	{usually lives in/3}	[Paris/46]	Paris Gray usually lives in Paris.
816	76	46	[Sarah Smith/7]	{is a visiting student in/11}	[such urban center/46]	Sarah Smith is a visiting student in such urban center.
816	3735	46	[Such scholar/7]	{prepares for/25}	[a practical part/124]	Such scholar prepares for a practical part.
816	2461	46	[A mechanical small company/65]	{has main seat in/19}	[Paris/46]	A mechanical small company has main seat in Paris.
817	1556	79	[Ricky/6]	{just bought/2}	[some cars/79]	Ricky just bought some cars.
817	2144	79	[Such student/6]	{follows/6}	[some Design Patterns classes/56]	Such student follows some Design Patterns classes.
817	2175	79	[Such courses/56]	{are presented by/5}	[Paris Gray/22]	Such courses are presented by Paris Gray.
817	2262	79	[The Economic and yinance Faculty/62]	{provides/22}	[those classes/56]	The Economic and yinance Faculty provides those classes.
817	1868	79	[Kimberly Cox/31]	{has got/2}	[the cars/79]	Kimberly Cox has got the cars.
817	243	79	[Such medic/31]	{eats/8}	[the fresh fruit/75]	Such medic eats the fresh fruit.
817	893	79	[Virginia/30]	{goes around with/9}	[trucks/79]	Virginia goes around with trucks.
817	2543	79	[The bad headache/89]	{is what affects/18}	[her/30]	The bad headache is what affects her.
817	991	79	[A desiccated food/120]	{is bought by/2}	[that patient/30]	A desiccated food is bought by that patient.
817	1875	79	[It/120]	{is bought by/2}	[Kim Cox/31]	It is bought by Kim Cox too.
817	2488	79	[She/31]	{provides prescription of/15}	[antibacterials/92]	She provides prescription of antibacterials.
817	1426	79	[Mr. Jeffrey Phillips/35]	{just got/2}	[the cars/79]	Mr. Jeffrey Phillips just got the cars.
817	125	79	[Trucks/79]	{are registered in/10}	[New York/43]	Trucks are registered in New York.
817	25	79	[Allen Richard/6]	{is a visiting student in/11}	[such city/43]	Allen Richard is a visiting student in such city.
817	1557	79	[Tennis balls/129]	{are acquired by/2}	[that scholar/6]	Tennis balls are acquired by that scholar.
817	3610	79	[Lady Beth/97]	{chases/0}	[them/129]	Lady Beth chases them.
817	2835	79	[Lady Anderson/30]	{uses to play with/1}	[such beast/97]	Lady Anderson uses to play with such beast.
817	803	79	[The cyrs/79]	{are driven by/9}	[Kim Cox/31]	The cyrs are driven by Kim Cox.
817	2516	79	[The headache/89]	{is discovered by/16}	[that specialist/31]	The headache is discovered by that specialist.
817	2730	79	[She/31]	{uses to play with/1}	[Beth/97]	She uses to play with Beth.
817	3255	79	[Chief Phillips/35]	{uses to play with/1}	[it/97]	Chief Phillips uses to play with it too.
817	2295	79	[He/35]	{develops/20}	[a fresh fruit/75]	He develops a fresh fruit.
817	578	79	[Cars/79]	{are driven by/9}	[Paris Gray/22]	Cars are driven by Paris Gray.
817	2005	79	[A desiccated food/120]	{is bought by/2}	[her/22]	A desiccated food is bought by her.
817	984	79	[Lady Anderson/30]	{just bought/2}	[the cars/79]	Lady Anderson just bought the cars too.
818	2496	94	[Kevin Ross/32]	{provides prescription of/15}	[an antipyretic/94]	Kevin Ross provides prescription of an antipyretic.
818	2506	94	[Such specialist/32]	{discovered/16}	[a headache/89]	Such specialist discovered a headache.
818	2548	94	[Mr. Wolf/26]	{got/18}	[such disease/89]	Mr. Wolf got such disease.
818	3362	94	[He/26]	{uses to play with/1}	[Rick/96]	He uses to play with Rick.
818	2524	94	[The antipyretic/94]	{treats/17}	[the headache/89]	The antipyretic treats the headache.
818	2472	94	[G. Wolf/26]	{assumes/23}	[the antipyretic drug/94]	G. Wolf assumes the antipyretic drug.
818	630	94	[Fiat panda/81]	{is driven by/9}	[such ill person/26]	Fiat panda is driven by such ill person.
819	3119	103	[Virginia Anderson/12]	{played with/1}	[Erik/103]	Virginia Anderson played with Erik.
819	419	103	[The fresh fruits/76]	{are eaten by/8}	[her/12]	The fresh fruits are eaten by her.
819	683	103	[Such scholar/12]	{drives/9}	[bmw/82]	Such scholar drives bmw.
819	3329	103	[Nancy Carter/23]	{uses to play with/1}	[Erik the cat/103]	Nancy Carter uses to play with Erik the cat.
819	1588	103	[That ill person/23]	{acquires/2}	[the chewable toys/119]	That ill person acquires the chewable toys.
819	479	103	[That patient/23]	{eats/8}	[the fresh fruits/76]	That patient eats the fresh fruits.
819	219	103	[Such aliments/76]	{are eaten by/8}	[Caesar/37]	Such aliments are eaten by Caesar too.
819	2972	103	[He/37]	{plays with/1}	[Erik/103]	He plays with Erik.
819	1685	103	[The tennis ball/128]	{is acquired by/2}	[that worker/37]	The tennis ball is acquired by that worker.
819	2297	103	[Chewable toys/119]	{are produced by/20}	[Caesar/37]	Chewable toys are produced by Caesar.
819	1042	103	[George Hall/16]	{has got/2}	[them/119]	George Hall has got them.
819	2225	103	[That professor/16]	{is full professor at/12}	[the Economic and Finance Faculty/62]	That professor is full professor at the Economic and Finance Faculty.
819	3676	103	[A ball/128]	{is chased by/0}	[Erik/103]	A ball is chased by Erik.
819	1295	103	[Dr. Williams/34]	{has got/2}	[a balloon/128]	Dr. Williams has got a balloon.
819	2311	103	[Mat/37]	{produces/20}	[it/128]	Mat produces it.
819	1581	103	[Such toy/128]	{is bought by/2}	[Nancy Carter/23]	Such toy is bought by Nancy Carter.
819	2678	103	[James/34]	{played with/1}	[Erik/103]	James played with Erik.
819	3308	103	[George Hall/16]	{uses to play with/1}	[it/103]	George Hall uses to play with it too.
819	2221	103	[A book of Probability Theory/50]	{was uritten by/7}	[him/16]	A book of Probability Theory was uritten by him.
819	2030	103	[Such volume/50]	{is studied by/4}	[Virginia Anderson/12]	Such volume is studied by Virginia Anderson.
819	3561	103	[Erik the cat/103]	{eats/8}	[the chewahle toys/119]	Erik the cat eats the chewahle toys.
820	2573	89	[Miss Carter/23]	{hws/18}	[a hepdache/89]	Miss Carter hws a hepdache.
820	2516	89	[The bad headache/89]	{is discovered by/16}	[Doctor Cox/31]	The bad headache is discovered by Doctor Cox.
820	1874	89	[That medic/31]	{has got/2}	[the chewable toys/119]	That medic has got the chewable toys.
820	237	89	[Such specialist/31]	{has lunch with/8}	[the beef steaks/74]	Such specialist has lunch with the beef steaks.
820	1871	89	[That food/74]	{are acquired by/2}	[such medic/31]	That food are acquired by such medic.
820	802	89	[She/31]	{goes around with/9}	[a car/78]	She goes around with a car.
820	2519	89	[Antibacterials/92]	{fight/17}	[a terrible headache/89]	Antibacterials fight a terrible headache.
821	2831	114	[Anderson/30]	{plays with/1}	[the dqg/114]	Anderson plays with the dqg.
821	888	114	[Luxury cars/85]	{are driven by/9}	[V. Anderson/30]	Luxury cars are driven by V. Anderson.
821	1476	114	[They/85]	{are bought by/2}	[Linda/39]	They are bought by Linda.
821	3495	114	[The hound/114]	{has lunch with/8}	[the food for pet/118]	The hound has lunch with the food for pet.
821	1831	114	[A pet-food/118]	{is bought by/2}	[Turner/19]	A pet-food is bought by Turner.
821	3125	114	[Virginia Anderson/12]	{uses to play with/1}	[a dog/114]	Virginia Anderson uses to play with a dog.
821	418	114	[Such girl/12]	{is eating/8}	[spaghetti/70]	Such girl is eating spaghetti.
821	2232	114	[That student/12]	{is enrolled in/13}	[a School of Mathematics/61]	That student is enrolled in a School of Mathematics.
821	91	114	[That girl/12]	{is a visiting student in/11}	[New York/43]	That girl is a visiting student in New York.
821	3580	114	[A dog/114]	{tries to catch/0}	[the footballs/129]	A dog tries to catch the footballs.
821	2936	114	[Linda Scott/39]	{played with/1}	[that animal/114]	Linda Scott played with that animal.
821	2343	114	[Some footballs/129]	{are developed by/20}	[her/39]	Some footballs are developed by her.
821	2267	114	[That employee/39]	{has been hired in/21}	[the mechanical workshop/65]	That employee has been hired in the mechanical workshop.
821	2684	114	[James/34]	{plays with/1}	[a beagle/114]	James plays with a beagle.
821	1294	114	[Luxury cars/85]	{are acquired by/2}	[that specialist/34]	Luxury cars are acquired by that specialist.
821	1814	114	[Prof. Turner/19]	{has got/2}	[jaguars/85]	Prof. Turner has got jaguars too.
821	870	114	[Those meanss of transportation/85]	{are driven by/9}	[Linda/39]	Those meanss of transportation are driven by Linda.
821	2810	114	[Michael Turner/19]	{played with/1}	[a beagle/114]	Michael Turner played with a beagle.
822	1712	18	[The cars/79]	{are bought by/2}	[Professor Garg Washington/18]	The cars are bought by Professor Garg Washington.
822	614	18	[Such vehicles/79]	{are driven by/9}	[Gzorge Hall/14]	Such vehicles are driven by Gzorge Hall.
822	2282	18	[Mr. Jeffrey Phillips/35]	{develops/20}	[them/79]	Mr. Jeffrey Phillips develops them.
822	2192	18	[The Artificial Intelligence course/54]	{is taught by/5}	[Professor Gary Washington/18]	The Artificial Intelligence course is taught by Professor Gary Washington.
822	2261	18	[A Department of Economy/62]	{offers/22}	[it/54]	A Department of Economy offers it.
822	2459	18	[An Economic School/62]	{has headquarter in/19}	[big apple/43]	An Economic School has headquarter in big apple.
822	2897	18	[Washington/18]	{uses to play with/1}	[the domestic feline/112]	Washington uses to play with the domestic feline.
822	2834	18	[Anderson/30]	{plays with/1}	[such animal/112]	Anderson plays with such animal too.
822	157	18	[Professor Gary Washington/18]	{is eating/8}	[t-bone steaks/74]	Professor Gary Washington is eating t-bone steaks.
822	2202	18	[He/18]	{authors/7}	[Machine Learning books/49]	He authors Machine Learning books.
822	2025	18	[Those volumes/49]	{are studied by/4}	[George Hall/14]	Those volumes are studied by George Hall.
822	2081	18	[An ai class/54]	{is attended by/6}	[G. Hall/14]	An ai class is attended by G. Hall.
822	3741	18	[The oral test/122]	{is required in/26}	[that lecture/54]	The oral test is required in that lecture.
822	1719	18	[Professor Gary Washington/18]	{just got/2}	[a dried food/120]	Professor Gary Washington just got a dried food.
822	991	18	[Virginia/30]	{acquires/2}	[it/120]	Virginia acquires it too.
822	1459	18	[Such food/120]	{is acquired by/2}	[Doctor Ross/32]	Such food is acquired by Doctor Ross too.
822	1433	18	[The desiccated food/120]	{is acquired by/2}	[Phillips/35]	The desiccated food is acquired by Phillips too.
822	2270	18	[It/120]	{is developed by/20}	[that employee/35]	It is developed by that employee.
822	1713	18	[Gary Washington/18]	{just got/2}	[the balloons/129]	Gary Washington just got the balloons.
822	2291	18	[Phillips/35]	{develops/20}	[them/129]	Phillips develops them.
822	1427	18	[Mr. Jeffrey Phillips/35]	{buys/2}	[such toys/129]	Mr. Jeffrey Phillips buys such toys.
822	1715	18	[Pqofessor Gary Washington/18]	{buys/2}	[beef steaks/74]	Pqofessor Gary Washington buys beef steaks too.
822	767	18	[The cars/79]	{are driven by/9}	[such teacher/18]	The cars are driven by such teacher.
822	1452	18	[Such vehicles/79]	{are bought by/2}	[Doctor Ross/32]	Such vehicles are bought by Doctor Ross.
822	857	18	[Such medic/32]	{drives/9}	[them/79]	Such medic drives them.
823	2060	51	[Quantum Mechanics books/51]	{are studied by/4}	[Mr. Williams/3]	Quantum Mechanics books are studied by Mr. Williams.
823	329	51	[Such boy/3]	{has lunch with/8}	[the fruits/76]	Such boy has lunch with the fruits.
823	756	51	[Panda/81]	{is driven by/9}	[him/3]	Panda is driven by him.
823	2204	51	[The Quantum Mechanics theory articles/51]	{were written by/7}	[Daniel/17]	The Quantum Mechanics theory articles were written by Daniel.
823	1945	51	[That professor/17]	{has got/2}	[a teknis ball/128]	That professor has got a teknis ball.
823	3260	51	[He/17]	{plays with/1}	[Siena/107]	He plays with Siena.
823	2819	51	[Virginia/30]	{uses to play with/1}	[that animal/107]	Virginia uses to play with that animal too.
823	2539	51	[That patient/30]	{got/18}	[the terrible backache/91]	That patient got the terrible backache.
824	335	71	[A cheeseburger/71]	{is eaten by/8}	[Tom Williams/3]	A cheeseburger is eaten by Tom Williams.
824	2062	71	[That boy/3]	{is reading/4}	[the book of Probability Theory/50]	That boy is reading the book of Probability Theory.
824	2201	71	[Washington/18]	{wrote/7}	[that text/50]	Washington wrote that text.
824	395	71	[The burger/71]	{is eaten by/8}	[Kant/41]	The burger is eaten by Kant.
824	2765	71	[That worker/41]	{played with/1}	[Linda/99]	That worker played with Linda.
824	2370	71	[Mustangs/84]	{are produced by/20}	[Kant/41]	Mustangs are produced by Kant.
824	1864	71	[Kim Cox/31]	{buys/2}	[a hamburger/71]	Kim Cox buys a hamburger.
824	2723	71	[She/31]	{played with/1}	[Linzy/99]	She played with Linzy.
824	1861	71	[That doctor/31]	{just bought/2}	[the muscle cars/84]	That doctor just bought the muscle cars.
824	867	71	[Those vehicles/84]	{are driven by/9}	[Nancy Carter/23]	Those vehicles are driven by Nancy Carter.
824	124	71	[Such meanss of transportation/84]	{have been licensed in/10}	[Sienna/45]	Such meanss of transportation have been licensed in Sienna.
824	245	71	[Kimberly Cox/31]	{is eating/8}	[the cheeseburger/71]	Kimberly Cox is eating the cheeseburger.
824	2516	71	[Such doctor/31]	{discovered/16}	[a headache/89]	Such doctor discovered a headache.
824	2573	71	[Nancy Carter/23]	{has/18}	[that disease/89]	Nancy Carter has that disease.
824	2529	71	[The analgesic drugs/93]	{treat/17}	[it/89]	The analgesic drugs treat it.
824	165	71	[A burger/71]	{is eaten by/8}	[Washington/18]	A burger is eaten by Washington.
824	2192	71	[He/18]	{presents/5}	[an AI course/54]	He presents an AI course.
824	1711	71	[Such professor/18]	{just bought/2}	[the ball/128]	Such professor just bought the ball.
824	2363	71	[Cathy/41]	{develops/20}	[that toy/128]	Cathy develops that toy.
824	2349	71	[Some chewable toys/119]	{are developed by/20}	[her/41]	Some chewable toys are developed by her too.
824	1188	71	[A cheeseburger/71]	{is acquired by/2}	[such employee/41]	A cheeseburger is acquired by such employee.
824	2269	71	[Such worker/41]	{works in/21}	[the software engineering firm/63]	Such worker works in the software engineering firm.
824	1578	71	[Nancy Carter/23]	{has got/2}	[a burger/71]	Nancy Carter has got a burger.
824	1708	71	[Washington/18]	{buys/2}	[such food/71]	Washington buys such food too.
824	2891	71	[Such professor/18]	{played with/1}	[Linzy/99]	Such professor played with Linzy.
825	2267	65	[The mechanical small company/65]	{has hired/21}	[Linda Scott/39]	The mechanical small company has hired Linda Scott.
825	1488	65	[Such worker/39]	{acquires/2}	[fiat panda/81]	Such worker acquires fiat panda.
825	1592	65	[Miss Nancy/23]	{acquires/2}	[it/81]	Miss Nancy acquires it too.
825	3326	65	[That ill person/23]	{played with/1}	[some small felines/113]	That ill person played with some small felines.
825	2461	65	[The mechanical workshop/65]	{has main seat in/19}	[Paris/46]	The mechanical workshop has main seat in Paris.
826	75	47	[Sarah Smith/7]	{is a visiting student in/11}	[DC/47]	Sarah Smith is a visiting student in DC.
826	2454	47	[The big farm/67]	{is located in/19}	[such urban center/47]	The big farm is located in such urban center.
826	2265	47	[Uncle John/38]	{has a job in/21}	[a farm/67]	Uncle John has a job in a farm.
826	120	47	[Panda/81]	{is registered in/10}	[DC/47]	Panda is registered in DC.
826	1306	47	[Fiat panda/81]	{is acquired by/2}	[J. Williams/34]	Fiat panda is acquired by J. Williams.
826	10	47	[Robert Reed/25]	{inhabits in/3}	[Washington/47]	Robert Reed inhabits in Washington.
826	957	47	[Robert/25]	{buys/2}	[the ball/128]	Robert buys the ball.
826	970	47	[Such patient/25]	{acquires/2}	[the caesar salad/77]	Such patient acquires the caesar salad too.
826	260	47	[Miss Smith/7]	{has lunch with/8}	[such food/77]	Miss Smith has lunch with such food.
826	2455	47	[The Dynamical systems Faculty/59]	{has headquarter in/19}	[Washington DC/47]	The Dynamical systems Faculty has headquarter in Washington DC.
826	2254	47	[The Faculty of Dynamical Systems/59]	{provides/22}	[ML lectures/53]	The Faculty of Dynamical Systems provides ML lectures.
826	2178	47	[Those classes/53]	{are taught/5}	[Paris/22]	Those classes are taught Paris.
826	2117	47	[Sarah Smith/7]	{follows/6}	[such courses/53]	Sarah Smith follows such courses.
826	2055	47	[That girl/7]	{carefully looks at/4}	[the book of Dynamical Systems/48]	That girl carefully looks at the book of Dynamical Systems.
827	467	74	[The beef steaks/74]	{are eaten by/8}	[Elizabeth/21]	The beef steaks are eaten by Elizabeth.
827	3088	74	[Such teacher/21]	{uses to play with/1}	[lady cath/106]	Such teacher uses to play with lady cath.
827	2983	74	[Mat/37]	{played with/1}	[cathy cat/106]	Mat played with cathy cat too.
827	556	74	[Mustang/83]	{is driven by/9}	[him/37]	Mustang is driven by him.
827	1663	74	[The beef steaks/74]	{are acquired by/2}	[Dan/29]	The beef steaks are acquired by Dan.
827	2555	74	[The fever/87]	{is what affects/18}	[that ill person/29]	The fever is what affects that ill person.
827	2512	74	[James Williams/34]	{discovers/16}	[a flu/87]	James Williams discovers a flu.
827	1117	74	[The steaks/74]	{are acquired by/2}	[Linda/5]	The steaks are acquired by Linda.
827	1299	74	[Dr. Williams/34]	{has got/2}	[that food/74]	Dr. Williams has got that food too.
827	1297	74	[Tennis balls/129]	{are acquired by/2}	[that doctor/34]	Tennis balls are acquired by that doctor too.
827	1302	74	[Chewable toys/119]	{are bought by/2}	[such man/34]	Chewable toys are bought by such man too.
827	2297	74	[Caesar Clark/37]	{produces/20}	[that food/119]	Caesar Clark produces that food.
827	1692	74	[They/119]	{are bought by/2}	[such worker/37]	They are bought by such worker.
827	1689	74	[Such employee/37]	{acquires/2}	[the t-bone steaks/74]	Such employee acquires the t-bone steaks too.
827	1767	74	[Those aliments/74]	{are bought by/2}	[Beth/21]	Those aliments are bought by Beth too.
827	507	74	[Linda/5]	{eats/8}	[them/74]	Linda eats them.
827	1115	74	[She/5]	{just bought/2}	[the balls/129]	She just bought the balls.
827	2920	74	[Linda/5]	{uses to play with/1}	[cathy cat/106]	Linda uses to play with cathy cat.
827	3678	74	[Linda Scott/5]	{prepares for/25}	[the oral exam/122]	Linda Scott prepares for the oral exam.
827	3741	74	[The Artificial Intelligence course/54]	{requires/26}	[it/122]	The Artificial Intelligence course requires it.
827	2304	74	[Chijf Clark/37]	{develops/20}	[beef steaks/74]	Chijf Clark develops beef steaks.
827	347	74	[Such aliments/74]	{are eaten by/8}	[Daniel Moore/29]	Such aliments are eaten by Daniel Moore.
827	287	74	[James/34]	{is eating/8}	[them/74]	James is eating them too.
827	2495	74	[Analgesic drugs/93]	{are prescribed by/15}	[that medic/34]	Analgesic drugs are prescribed by that medic.
827	217	74	[Chief Clark/37]	{is eating/8}	[beef steaks/74]	Chief Clark is eating beef steaks.
828	316	68	[The new york pizza/68]	{is eaten by/8}	[Daniel House/15]	The new york pizza is eaten by Daniel House.
828	1165	68	[A ball/128]	{is acquired by/2}	[him/15]	A ball is acquired by him.
828	1778	68	[Elizabeth Harris/21]	{has got/2}	[the Neapolitan pizza/68]	Elizabeth Harris has got the Neapolitan pizza too.
828	586	68	[She/21]	{drives/9}	[the car/78]	She drives the car.
828	2173	68	[That professor/21]	{teaches/5}	[ML classes/53]	That professor teaches ML classes.
828	3080	68	[She/21]	{uses to play with/1}	[Linda/99]	She uses to play with Linda.
828	1773	68	[The truck/78]	{is acquired by/2}	[Beth/21]	The truck is acquired by Beth.
828	236	68	[Kimberly Cox/31]	{is eating/8}	[the pizza/68]	Kimberly Cox is eating the pizza.
828	2487	68	[Such woman/31]	{provides prescription of/15}	[an antipyretic/94]	Such woman provides prescription of an antipyretic.
828	1877	68	[An auto/78]	{is acquired by/2}	[such medic/31]	An auto is acquired by such medic.
828	526	68	[Miss Gray/40]	{is eating/8}	[the pizza with cheese/68]	Miss Gray is eating the pizza with cheese.
828	2377	68	[She/40]	{produces/20}	[the food for pet/118]	She produces the food for pet.
828	3475	68	[Linzy/99]	{has lunch with/8}	[it/118]	Linzy has lunch with it.
828	1779	68	[Elizabeth/21]	{acquires/2}	[the food for pet/118]	Elizabeth acquires the food for pet.
828	2209	68	[The book of Probability Theory/50]	{was written by/7}	[such lecturer/21]	The book of Probability Theory was written by such lecturer.
828	226	68	[A pizza/68]	{is eaten by/8}	[Rob Reed/25]	A pizza is eaten by Rob Reed.
828	10	68	[That patient/25]	{lives in/3}	[Washington/47]	That patient lives in Washington.
828	2454	68	[The agricultural company/67]	{is located in/19}	[such urban center/47]	The agricultural company is located in such urban center.
828	2384	68	[A pizza/68]	{is developed by/20}	[Paris Gray/40]	A pizza is developed by Paris Gray.
828	1284	68	[Such worker/40]	{just got/2}	[it/68]	Such worker just got it.
828	2389	68	[A balloon/128]	{is produced by/20}	[such employee/40]	A balloon is produced by such employee.
828	2870	68	[That worker/40]	{plays with/1}	[Linda/99]	That worker plays with Linda.
828	1279	68	[She/40]	{acquires/2}	[an auto/78]	She acquires an auto.
828	1285	68	[She/40]	{buys/2}	[a food for pet/118]	She buys a food for pet too.
828	972	68	[Rob Reed/25]	{got/2}	[the pizza with cheese/68]	Rob Reed got the pizza with cheese too.
829	3443	6	[Richard Allen/6]	{plays with/1}	[a kitty/112]	Richard Allen plays with a kitty.
829	3086	6	[Elizabeth Harris/21]	{played with/1}	[such pet/112]	Elizabeth Harris played with such pet too.
829	730	6	[A truik/78]	{is driven by/9}	[Richard Allen/6]	A truik is driven by Richard Allen.
829	2371	6	[It/78]	{is produced by/20}	[Kant/41]	It is produced by Kant.
829	2351	6	[A food for pet/118]	{is produced by/20}	[her/41]	A food for pet is produced by her too.
829	402	6	[Rick/6]	{eats/8}	[the cheeseburgers/72]	Rick eats the cheeseburgers.
829	452	6	[That food/72]	{are eaten by/8}	[Mr. Wolf/26]	That food are eaten by Mr. Wolf too.
829	1928	6	[Gary Washingtoz/33]	{acquires/2}	[them/72]	Gary Washingtoz acquires them.
829	392	6	[Cath/41]	{has lunch with/8}	[such food/72]	Cath has lunch with such food.
829	1200	6	[Such aliments/72]	{are bought by/2}	[her/41]	Such aliments are bought by her.
829	1565	6	[The auto/78]	{is bought by/2}	[R. Allen/6]	The auto is bought by R. Allen too.
829	1201	6	[Cathy/41]	{got/2}	[it/78]	Cathy got it too.
829	793	6	[Such employee/41]	{drives/9}	[such means of transportation/78]	Such employee drives such means of transportation.
829	19	6	[Cathy/41]	{lives in/3}	[LA/44]	Cathy lives in LA.
829	29	6	[Richard Allen/6]	{is a visiting student in/11}	[such urban center/44]	Richard Allen is a visiting student in such urban center.
829	2462	6	[The Department of Mathematics/61]	{has headquarter in/19}	[such city/44]	The Department of Mathematics has headquarter in such city.
829	2236	6	[A School of Mathematics/61]	{offers/22}	[an Artificial Intelligence course/54]	A School of Mathematics offers an Artificial Intelligence course.
829	2141	6	[The AI class/54]	{is followed by/6}	[Rzck/6]	The AI class is followed by Rzck.
829	2172	6	[It/54]	{is presented by/5}	[Beth/21]	It is presented by Beth.
829	2208	6	[Quantmm Mechanics notes/51]	{were written by/7}	[such lecturer/21]	Quantmm Mechanics notes were written by such lecturer.
829	1773	6	[The auto/78]	{is acquired by/2}	[such teacher/21]	The auto is acquired by such teacher.
829	1929	6	[Doc. Washington/33]	{has got/2}	[it/78]	Doc. Washington has got it too.
829	2068	6	[The Quantum Mechanics books/51]	{are studied by/4}	[R. Allen/6]	The Quantum Mechanics books are studied by R. Allen.
829	1555	6	[That boy/6]	{just bought/2}	[the footballs/128]	That boy just bought the footballs.
829	3739	6	[That scholar/6]	{prepares for/25}	[a practical part/124]	That scholar prepares for a practical part.
830	1375	129	[Some tennis balls/129]	{are bought by/2}	[Christie/27]	Some tennis balls are bought by Christie.
830	2561	129	[That patient/27]	{got/18}	[some terrible headaches/90]	That patient got some terrible headaches.
830	1999	129	[Paris Gray/22]	{has got/2}	[balls/129]	Paris Gray has got balls.
830	3635	129	[They/129]	{are chased by/0}	[a domestic feline/112]	They are chased by a domestic feline.
830	3401	129	[Doctor Gary Washington/33]	{plays with/1}	[it/112]	Doctor Gary Washington plays with it.
830	2981	129	[Chief Clark/37]	{uses to play with/1}	[such animal/112]	Chief Clark uses to play with such animal too.
830	3023	129	[Mr. Cooke/11]	{played with/1}	[such beast/112]	Mr. Cooke played with such beast too.
830	3296	129	[Christy/27]	{played with/1}	[that pet/112]	Christy played with that pet too.
830	2317	129	[Mat/37]	{develops/20}	[footballs/129]	Mat develops footballs.
830	225	129	[Caesar/37]	{eats/8}	[a cheeseburger/71]	Caesar eats a cheeseburger.
830	1682	129	[That food/71]	{is acquired by/2}	[that worker/37]	That food is acquired by that worker.
830	1089	129	[Ben/11]	{has got/2}	[balls/129]	Ben has got balls too.
830	1080	129	[A two-wheeled motor vehicle/80]	{is acquired by/2}	[such boy/11]	A two-wheeled motor vehicle is acquired by such boy too.
830	1687	129	[Chief Clark/37]	{has got/2}	[the balloons/129]	Chief Clark has got the balloons too.
830	2296	129	[That worker/37]	{develops/20}	[the dried food/120]	That worker develops the dried food.
830	1921	129	[Doctor Gary Washington/33]	{acquires/2}	[balloons/129]	Doctor Gary Washington acquires balloons.
831	3707	124	[Ben Cook/11]	{prepares for/25}	[the practical part/124]	Ben Cook prepares for the practical part.
831	3744	124	[That exam/124]	{is required in/26}	[ML classes/53]	That exam is required in ML classes.
832	2459	43	[The Economic and Finance Faculty/62]	{is located in/19}	[big apple/43]	The Economic and Finance Faculty is located in big apple.
832	2264	43	[An Economic School/62]	{offers/22}	[Machine Learning lectures/53]	An Economic School offers Machine Learning lectures.
832	2188	43	[Prof. Garcia/20]	{is teuching/5}	[ML lectures/53]	Prof. Garcia is teuching ML lectures.
832	2097	43	[Donna Brown/10]	{follows/6}	[such courses/53]	Donna Brown follows such courses.
832	3193	43	[That girl/10]	{uses to play with/1}	[lady cath/106]	That girl uses to play with lady cath.
832	125	43	[Trucks/79]	{have been licensed in/10}	[New York/43]	Trucks have been licensed in New York.
832	5	43	[Mister Simmons/24]	{inhabits in/3}	[that urban center/43]	Mister Simmons inhabits in that urban center.
832	1344	43	[A cheyseburger/71]	{is bought by/2}	[that patient/24]	A cheyseburger is bought by that patient.
832	1354	43	[The chew toys/119]	{are acquired by/2}	[him/24]	The chew toys are acquired by him too.
832	1874	43	[Kimberly Cox/31]	{just bought/2}	[them/119]	Kimberly Cox just bought them too.
832	2515	43	[A backache/91]	{is discovered by/16}	[that medic/31]	A backache is discovered by that medic.
832	4	43	[NY/43]	{is the home town of/3}	[John Lee/38]	NY is the home town of John Lee.
832	2438	43	[Such worker/38]	{develops/20}	[the trucks/79]	Such worker develops the trucks.
832	109	43	[Donna Brown/10]	{is a visiting student in/11}	[NY/43]	Donna Brown is a visiting student in NY.
833	2516	89	[The headache/89]	{is discovered by/16}	[Kimberly Cox/31]	The headache is discovered by Kimberly Cox.
833	2524	89	[An aspirin/94]	{cures/17}	[it/89]	An aspirin cures it.
833	2558	89	[The bad headache/89]	{is jhat affects/18}	[Daniel/29]	The bad headache is jhat affects Daniel.
833	2	89	[Siena/45]	{is the home town of/3}	[him/29]	Siena is the home town of him.
833	3043	89	[Such ill person/29]	{uses to play with/1}	[the panda bear/110]	Such ill person uses to play with the panda bear.
833	922	89	[Such patient/29]	{drives/9}	[the motorbike/80]	Such patient drives the motorbike.
833	1668	89	[Burgers/72]	{are acquired by/2}	[that ill person/29]	Burgers are acquired by that ill person.
834	240	77	[Kim Cox/31]	{is eating/8}	[the caesar salad/77]	Kim Cox is eating the caesar salad.
834	2712	77	[Doctor Cox/31]	{plays with/1}	[Gary/105]	Doctor Cox plays with Gary.
834	1860	77	[The motorcycle/80]	{is acquired by/2}	[her/31]	The motorcycle is acquired by her.
834	1678	77	[Caesar Clark/37]	{acquires/2}	[that vehicle/80]	Caesar Clark acquires that vehicle too.
834	1522	77	[Tom/3]	{buys/2}	[such means of transport/80]	Tom buys such means of transport too.
834	1542	77	[The caesar salad/77]	{is acquired by/2}	[that student/3]	The caesar salad is acquired by that student too.
834	1724	77	[Gary Washington/18]	{gwt/2}	[the salad/77]	Gary Washington gwt the salad too.
834	450	77	[Such food/77]	{is eaten by/8}	[G. Wolf/26]	Such food is eaten by G. Wolf.
834	2547	77	[He/26]	{has/18}	[a cough/88]	He has a cough.
834	2533	77	[Painkillers/93]	{cure/17}	[it/88]	Painkillers cure it.
834	2518	77	[Kim Cox/31]	{discovers/16}	[such disease/88]	Kim Cox discovers such disease.
834	1880	77	[Such specialist/31]	{ouys/2}	[the caesar salad/77]	Such specialist ouys the caesar salad.
834	1869	77	[Balloons/129]	{are bought by/2}	[such doctor/31]	Balloons are bought by such doctor too.
834	805	77	[That woman/31]	{goes around with/9}	[the mbtorcycle/80]	That woman goes around with the mbtorcycle.
834	1886	77	[Such means of transportation/80]	{is bought by/2}	[Mr. Wolf/26]	Such means of transportation is bought by Mr. Wolf.
834	634	77	[Such ill person/26]	{goes around with/9}	[a motorcycle/80]	Such ill person goes around with a motorcycle.
834	330	77	[Tog/3]	{eats/8}	[the caesar salad/77]	Tog eats the caesar salad.
834	160	77	[Gary Washington/18]	{is eating/8}	[such aliment/77]	Gary Washington is eating such aliment too.
834	2190	77	[That professor/18]	{is teaching/5}	[Design Patterns classes/56]	That professor is teaching Design Patterns classes.
834	2247	77	[Such courses/56]	{are offered by/22}	[the CS Department/57]	Such courses are offered by the CS Department.
834	2109	77	[T. Williams/3]	{attends/6}	[such lectures/56]	T. Williams attends such lectures.
834	1698	77	[Chief Clark/37]	{got/2}	[a salad/77]	Chief Clark got a salad.
834	1692	77	[He/37]	{acquires/2}	[chew toys/119]	He acquires chew toys too.
834	2297	77	[They/119]	{are developed by/20}	[him/37]	They are developed by him.
834	562	77	[The motorbike/80]	{is driven by/9}	[such employee/37]	The motorbike is driven by such employee.
835	2514	90	[Doctor Cox/31]	{discovered/16}	[headaches/90]	Doctor Cox discovered headaches.
835	2716	90	[She/31]	{plays with/1}	[crian/102]	She plays with crian.
835	1880	90	[A salad/77]	{ismacquired by/2}	[such specialist/31]	A salad ismacquired by such specialist.
835	2522	90	[Antimicrobial drugs/92]	{cure/17}	[some bad headaches/90]	Antimicrobial drugs cure some bad headaches.
835	2464	90	[Cathy/28]	{takes/23}	[antibacterials/92]	Cathy takes antibacterials.
835	836	90	[Such ill person/28]	{goes around with/9}	[bmw station wagon/82]	Such ill person goes around with bmw station wagon.
835	1832	90	[That means of transportation/82]	{is bought by/2}	[Prof. Turner/19]	That means of transportation is bought by Prof. Turner.
835	2551	90	[Catherine Kant/28]	{has/18}	[bad headaches/90]	Catherine Kant has bad headaches.
835	1259	90	[A food for pet/118]	{is wought by/2}	[such patient/28]	A food for pet is wought by such patient.
835	1243	90	[The ball/128]	{is bought by/2}	[such ill person/28]	The ball is bought by such ill person too.
835	1260	90	[She/28]	{acquires/2}	[bmw station wagon/82]	She acquires bmw station wagon too.
835	460	90	[That ill person/28]	{has lunch with/8}	[a caesar salad/77]	That ill person has lunch with a caesar salad.
836	675	10	[Donna Brown/10]	{drivet/9}	[panda/81]	Donna Brown drivet panda.
836	918	10	[Daniel Moore/29]	{goes around with/9}	[fiat panda/81]	Daniel Moore goes around with fiat panda too.
836	702	10	[Such means of transportation/81]	{is driven by/9}	[Patricia Perez/36]	Such means of transportation is driven by Patricia Perez too.
836	2410	10	[A new york pizza/68]	{is produced by/20}	[her/36]	A new york pizza is produced by her.
836	3231	10	[That employee/36]	{played with/1}	[Mat/98]	That employee played with Mat.
836	113	10	[Brown/10]	{is on visit in/11}	[Los Angeles/44]	Brown is on visit in Los Angeles.
836	18	10	[It/44]	{is the home town of/3}	[such student/10]	It is the home town of such student.
836	1648	10	[A new york pizza/68]	{is bought by/2}	[such girl/10]	A new york pizza is bought by such girl.
836	1830	10	[Prof. Turner/19]	{has got/2}	[such food/68]	Prof. Turner has got such food too.
836	594	10	[Fiat panda/81]	{is driven by/9}	[Mike Turner/19]	Fiat panda is driven by Mike Turner.
836	1878	10	[Doctor Cox/31]	{buys/2}	[it/81]	Doctor Cox buys it.
836	2518	10	[A covgh/88]	{is discovered by/16}	[such woman/31]	A covgh is discovered by such woman.
836	2041	10	[Donna Brown/10]	{reads/4}	[Machine Learning books/49]	Donna Brown reads Machine Learning books.
836	1644	10	[Such scholar/10]	{buys/2}	[panda/81]	Such scholar buys panda.
836	1020	10	[Miss perez/36]	{just got/2}	[it/81]	Miss perez just got it too.
836	801	10	[Kimberly Cox/31]	{goes around with/9}	[that means of transport/81]	Kimberly Cox goes around with that means of transport.
836	2414	10	[Fiat panda/81]	{is produced by/20}	[Patsy/36]	Fiat panda is produced by Patsy.
836	2400	10	[A dried food/120]	{is developed by/20}	[such worker/36]	A dried food is developed by such worker too.
836	3683	10	[Donna/10]	{prepares for/25}	[the practical exam/124]	Donna prepares for the practical exam.
836	3744	10	[It/124]	{is required in/26}	[ml classes/53]	It is required in ml classes.
836	2264	10	[Such courses/53]	{are offered by/22}	[the Economic School/62]	Such courses are offered by the Economic School.
836	1641	10	[A dried food/120]	{is acquired by/2}	[Miss Brown/10]	A dried food is acquired by Miss Brown.
836	2097	10	[That scholar/10]	{attends/6}	[ML lectures/53]	That scholar attends ML lectures.
836	2183	10	[ML classes/53]	{are taught/5}	[Michael Turner/19]	ML classes are taught Michael Turner.
836	1635	10	[Some balloons/129]	{are bought by/2}	[Donna Brown/10]	Some balloons are bought by Donna Brown.
837	996	30	[Lady Anderson/30]	{just bought/2}	[the caesar salad/77]	Lady Anderson just bought the caesar salad.
837	2539	30	[A terrible backache/91]	{is what affects/18}	[such ill person/30]	A terrible backache is what affects such ill person.
837	2520	30	[Antimicrobial drugs/92]	{fight/17}	[the pain in the back/91]	Antimicrobial drugs fight the pain in the back.
837	2497	30	[They/92]	{are prescribed by/15}	[Doctor Ross/32]	They are prescribed by Doctor Ross.
837	1001	30	[Lady Anderson/30]	{just bought/2}	[the boomerang/125]	Lady Anderson just bought the boomerang.
837	1729	30	[The boomerang/125]	{is bought by/2}	[Professor Gary Washington/18]	The boomerang is bought by Professor Gary Washington too.
837	2274	30	[Phillips/35]	{produces/20}	[that toy/125]	Phillips produces that toy.
837	1443	30	[Mr. Jeffrey Phillips/35]	{buys/2}	[it/125]	Mr. Jeffrey Phillips buys it.
837	2820	30	[V. Anderson/30]	{uses to play with/1}	[the wolf/111]	V. Anderson uses to play with the wolf.
837	2988	30	[Chris/8]	{uses to play with/1}	[such beast/111]	Chris uses to play with such beast too.
837	890	30	[Lady Anderson/30]	{is driving/9}	[bmw station wagon/82]	Lady Anderson is driving bmw station wagon.
837	782	30	[Phillips/35]	{is driving/9}	[that means of transportation/82]	Phillips is driving that means of transportation too.
837	854	30	[Kevin Ross/32]	{is driving/9}	[such vehicle/82]	Kevin Ross is driving such vehicle too.
837	1468	30	[Such means of transport/82]	{isgacquired by/2}	[him/32]	Such means of transport isgacquired by him.
837	500	30	[A salad/77]	{is eaten by/8}	[that man/32]	A salad is eaten by that man.
837	990	30	[V. Anderson/30]	{got/2}	[some chewable toys/119]	V. Anderson got some chewable toys.
837	1848	30	[C. White/8]	{jukt bought/2}	[them/119]	C. White jukt bought them too.
837	1718	30	[They/119]	{are acquired by/2}	[Washington/18]	They are acquired by Washington too.
837	190	30	[Virginia/30]	{is eating/8}	[a caesar salad/77]	Virginia is eating a caesar salad.
837	1724	30	[Gary Washington/18]	{has got/2}	[that aliment/77]	Gary Washington has got that aliment.
837	2476	30	[Some antimicrobial drugs/92]	{are assumed by/23}	[V. Anderson/30]	Some antimicrobial drugs are assumed by V. Anderson.
837	6	30	[She/30]	{usually lives in/3}	[big apple/43]	She usually lives in big apple.
837	67	30	[Chris/8]	{is on visit in/11}	[it/43]	Chris is on visit in it.
837	2458	30	[The Faculty of Electronics/58]	{is located in/19}	[such urban center/43]	The Faculty of Electronics is located in such urban center.
837	1000	30	[Lady Anderson/30]	{just got/2}	[bmw station wagon/82]	Lady Anderson just got bmw station wagon.
838	226	68	[Rob Reed/25]	{is eating/8}	[a pizza with cheese/68]	Rob Reed is eating a pizza with cheese.
838	717	68	[Such ill person/25]	{drives/9}	[luxury cars/85]	Such ill person drives luxury cars.
838	3417	68	[He/25]	{plays with/1}	[beagles/115]	He plays with beagles.
838	962	68	[Such patient/25]	{buys/2}	[kibbles/116]	Such patient buys kibbles.
838	959	68	[He/25]	{has got/2}	[footballs/129]	He has got footballs too.
838	126	68	[The Neapolitan pizza/68]	{is eaten by/8}	[Miss Scott/39]	The Neapolitan pizza is eaten by Miss Scott.
838	516	68	[Such food/68]	{is eaten by/8}	[Charles/4]	Such food is eaten by Charles too.
838	972	68	[That aliment/68]	{is acquired by/2}	[Robert Reed/25]	That aliment is acquired by Robert Reed.
838	1492	68	[Linda Scott/39]	{just got/2}	[such food/68]	Linda Scott just got such food too.
838	2333	68	[Such worker/39]	{produces/20}	[jaguars/85]	Such worker produces jaguars.
838	1336	68	[Prof. Garcia/20]	{acquires/2}	[the new york pizza/68]	Prof. Garcia acquires the new york pizza.
838	496	68	[It/68]	{is eaten by/8}	[Doctor Ross/32]	It is eaten by Doctor Ross.
838	2496	68	[Such specialist/32]	{provides prescription of/15}	[an aspirin/94]	Such specialist provides prescription of an aspirin.
838	2526	68	[Such drug/94]	{treats/17}	[a nasty flu/87]	Such drug treats a nasty flu.
838	2507	68	[K. Ross/32]	{discovers/16}	[a cold/87]	K. Ross discovers a cold.
838	1450	68	[Eevin Ross/32]	{just got/2}	[jaguars/85]	Eevin Ross just got jaguars.
838	2332	68	[The new york pizza/68]	{isjdeveloped by/20}	[Linda/39]	The new york pizza isjdeveloped by Linda.
838	870	68	[Luxury cars/85]	{are driven by/9}	[such employee/39]	Luxury cars are driven by such employee.
838	1466	68	[A Neapolitan pizza/68]	{is bought by/2}	[K. Ross/32]	A Neapolitan pizza is bought by K. Ross.
838	1453	68	[Tennis balls/129]	{are bought by/2}	[that man/32]	Tennis balls are bought by that man too.
838	426	68	[Prof. Garcia/20]	{has lunch with/8}	[a pizza with cheese/68]	Prof. Garcia has lunch with a pizza with cheese.
838	1986	68	[Charlie/4]	{just got/2}	[that aliment/68]	Charlie just got that aliment.
839	2054	50	[The Probability Theory book/50]	{is studied by/4}	[Miss Smith/7]	The Probability Theory book is studied by Miss Smith.
839	3157	50	[She/7]	{uses to play with/1}	[the hound called Brian/102]	She uses to play with the hound called Brian.
839	1789	50	[The footballs/128]	{is acquired by/2}	[her/7]	The footballs is acquired by her.
839	2197	50	[A Probability Theory book/50]	{was written by/7}	[Professor Gray/22]	A Probability Theory book was written by Professor Gray.
839	2000	50	[A beef steak/73]	{is acquired by/2}	[her/22]	A beef steak is acquired by her.
840	45	47	[Ben/11]	{is on visit in/11}	[Washington DC/47]	Ben is on visit in Washington DC.
840	11	47	[Such city/47]	{is the home town of/3}	[Gregory Wolf/26]	Such city is the home town of Gregory Wolf.
840	2454	47	[The farm/67]	{has main seat in/19}	[such urban center/47]	The farm has main seat in such urban center.
840	2265	47	[An agricultural company/67]	{has hired/21}	[J. Lee/38]	An agricultural company has hired J. Lee.
840	120	47	[Panda/81]	{is registered in/10}	[Washington DC/47]	Panda is registered in Washington DC.
840	2455	47	[A Fahulty of Dynamical Systems/59]	{is located in/19}	[DC/47]	A Fahulty of Dynamical Systems is located in DC.
841	620	82	[Paris Gray/40]	{is driving/9}	[bmw station wagon/82]	Paris Gray is driving bmw station wagon.
841	1000	82	[Anderson/30]	{buys/2}	[that means of transport/82]	Anderson buys that means of transport.
841	988	82	[Tuna kibbles/116]	{are acquired by/2}	[such patient/30]	Tuna kibbles are acquired by such patient too.
841	979	82	[Pizzas/69]	{are bought by/2}	[her/30]	Pizzas are bought by her too.
841	2835	82	[That ill person/30]	{uses to play with/1}	[Beth/97]	That ill person uses to play with Beth.
841	2814	82	[Turner/19]	{uses to play with/1}	[it/97]	Turner uses to play with it too.
841	1104	82	[Bmw/82]	{is bought by/2}	[ben Cook/11]	Bmw is bought by ben Cook.
841	2128	82	[He/11]	{follows/6}	[the Business class/55]	He follows the Business class.
841	2240	82	[The Faculty of Electronics/58]	{offers/22}	[it/55]	The Faculty of Electronics offers it.
841	593	82	[Bmw station wagon/82]	{is driven by/9}	[Turner/19]	Bmw station wagon is driven by Turner.
841	1832	82	[Michael Turner/19]	{buys/2}	[such vehicle/82]	Michael Turner buys such vehicle.
841	1820	82	[Mike Turner/19]	{just bought/2}	[some kibbles/116]	Mike Turner just bought some kibbles too.
841	1300	82	[James/34]	{lot/2}	[that food/116]	James lot that food too.
841	1274	82	[Miss Gray/40]	{just got/2}	[them/116]	Miss Gray just got them too.
841	2379	82	[She/40]	{develops/20}	[bmw/82]	She develops bmw.
841	890	82	[V. Anderson/30]	{goes around with/9}	[it/82]	V. Anderson goes around with it.
841	191	82	[Pizzas with cheese/69]	{are eaten by/8}	[her/30]	Pizzas with cheese are eaten by her.
841	2541	82	[That ill person/30]	{hat/18}	[bad headaches/90]	That ill person hat bad headaches.
841	2509	82	[Dr. Williams/34]	{discovered/16}	[them/90]	Dr. Williams discovered them.
841	1297	82	[Some balls/129]	{are bought by/2}	[such medic/34]	Some balls are bought by such medic.
841	1286	82	[Bmw station wagon/82]	{is bought by/2}	[Paris Gray/40]	Bmw station wagon is bought by Paris Gray too.
841	2877	82	[Paris/40]	{played with/1}	[Beth/97]	Paris played with Beth.
841	2387	82	[Some tuna kibbles/116]	{are produced by/20}	[that worker/40]	Some tuna kibbles are produced by that worker.
841	2390	82	[Such employee/40]	{develops/20}	[the Neapolitan pizzas/69]	Such employee develops the Neapolitan pizzas too.
841	1811	82	[Those aliments/69]	{are acquired by/2}	[Michael Turner/19]	Those aliments are acquired by Michael Turner.
842	3626	108	[A tennis ball/128]	{is chased by/0}	[the big wild feline/108]	A tennis ball is chased by the big wild feline.
842	2389	108	[A balloon/128]	{is developed by/20}	[Paris/40]	A balloon is developed by Paris.
842	528	108	[She/40]	{eats/8}	[maccheroni/70]	She eats maccheroni.
842	228	108	[Robert Reed/25]	{is eating/8}	[it/70]	Robert Reed is eating it too.
842	1761	108	[Such food/70]	{is acquired by/2}	[Elizabeth/21]	Such food is acquired by Elizabeth.
842	2629	108	[James Johnson/0]	{plays with/1}	[the big wild feline/108]	James Johnson plays with the big wild feline.
842	1062	108	[Such boy/0]	{just bought/2}	[cars/79]	Such boy just bought cars.
842	695	108	[Such meanss of transport/79]	{are driven by/9}	[him/0]	Such meanss of transport are driven by him.
842	2153	108	[He/0]	{attends/6}	[a Business class/55]	He attends a Business class.
842	56	108	[He/0]	{is on visit in/11}	[Siena/45]	He is on visit in Siena.
842	2671	108	[J. Williams/34]	{plays with/1}	[the jaguar/108]	J. Williams plays with the jaguar.
842	1295	108	[A tennis ball/128]	{is acquired by/2}	[that medic/34]	A tennis ball is acquired by that medic.
842	3532	108	[A jaguar/108]	{is eating/8}	[some rabbit kibbles/116]	A jaguar is eating some rabbit kibbles.
842	1274	108	[Paris Gray/40]	{just got/2}	[that food/116]	Paris Gray just got that food.
842	1768	108	[Elizabeth/21]	{got/2}	[them/116]	Elizabeth got them too.
842	3070	108	[She/21]	{uses to play with/1}	[a jaguar/108]	She uses to play with a jaguar.
842	2860	108	[Paris Gray/40]	{uses to play with/1}	[that pet/108]	Paris Gray uses to play with that pet too.
842	1270	108	[Some trucks/79]	{are bought by/2}	[that employee/40]	Some trucks are bought by that employee.
842	3406	108	[Robert/25]	{played with/1}	[the jaguar/108]	Robert played with the jaguar.
843	2243	58	[The Department of Electronics/58]	{vffers/22}	[the Machine Learning course/52]	The Department of Electronics vffers the Machine Learning course.
843	2223	58	[Danny/17]	{is tenured at/12}	[the Faculty of Electronics/58]	Danny is tenured at the Faculty of Electronics.
843	1961	58	[Daniel Moore/17]	{got/2}	[the food for pet/118]	Daniel Moore got the food for pet.
843	3262	58	[That lecturer/17]	{plays with/1}	[Brian/102]	That lecturer plays with Brian.
843	3157	58	[S. Smith/7]	{uses to play with/1}	[that beast/102]	S. Smith uses to play with that beast too.
843	2233	58	[That student/7]	{is enrolled in/13}	[a Department of Electronics/58]	That student is enrolled in a Department of Electronics.
843	2052	58	[The Quantum Mechanics theory articles/51]	{are studied by/4}	[such girl/7]	The Quantum Mechanics theory articles are studied by such girl.
843	2204	58	[Daniel Moore/17]	{is the author of/7}	[such volumes/51]	Daniel Moore is the author of such volumes.
843	2458	58	[The Electronics Faculty/58]	{has main seat in/19}	[big apple/43]	The Electronics Faculty has main seat in big apple.
843	4	58	[John Lee/38]	{inhabits in/3}	[New York/43]	John Lee inhabits in New York.
844	406	24	[Mister Simmons/24]	{has lunch with/8}	[a pizza with cheese/68]	Mister Simmons has lunch with a pizza with cheese.
844	1362	24	[Such aliment/68]	{is acquired by/2}	[that ill person/24]	Such aliment is acquired by that ill person.
844	1355	24	[He/24]	{buys/2}	[the desiccated food/120]	He buys the desiccated food too.
844	3145	24	[That ill person/24]	{played with/1}	[Tom the cat/100]	That ill person played with Tom the cat.
844	3582	24	[Tom/100]	{chases/0}	[sticks/127]	Tom chases sticks.
844	2704	24	[Tom Williams/3]	{played with/1}	[such beast/100]	Tom Williams played with such beast.
844	3229	24	[Patricia Perez/36]	{played with/1}	[Tommy/100]	Patricia Perez played with Tommy too.
844	2893	24	[Gary Washington/18]	{plays with/1}	[it/100]	Gary Washington plays with it too.
844	740	24	[Some cars/79]	{are driven by/9}	[Eric/24]	Some cars are driven by Eric.
844	2565	24	[Such ill person/24]	{got/18}	[the cold/87]	Such ill person got the cold.
844	2517	24	[Such disease/87]	{is discovered by/16}	[Doctor Cox/31]	Such disease is discovered by Doctor Cox.
844	15	24	[Kimberly Cox/31]	{inhabits in/3}	[The French capital/46]	Kimberly Cox inhabits in The French capital.
844	2725	24	[Such woman/31]	{played with/1}	[Tom/100]	Such woman played with Tom.
844	3488	24	[The desiccated food/120]	{is eaten by/8}	[that animal/100]	The desiccated food is eaten by that animal.
844	2482	24	[Eric Simmons/24]	{assumes/23}	[the antibacterials/92]	Eric Simmons assumes the antibacterials.
844	1348	24	[The trucks/79]	{are acquired by/2}	[him/24]	The trucks are acquired by him.
844	704	24	[Such meanss of transportation/79]	{are driven by/9}	[patsy/36]	Such meanss of transportation are driven by patsy.
845	1153	83	[Miss Anderson/12]	{got/2}	[mustang/83]	Miss Anderson got mustang.
845	2120	83	[The ML class/52]	{is attended by/6}	[Virginia/12]	The ML class is attended by Virginia.
845	1465	83	[The muscle car/83]	{is acquired by/2}	[K. Ross/32]	The muscle car is acquired by K. Ross.
845	1451	83	[Such doctor/32]	{acquires/2}	[a ball/128]	Such doctor acquires a ball too.
845	2288	83	[Mustang/83]	{is produced by/20}	[chief Phillips/35]	Mustang is produced by chief Phillips.
845	3253	83	[He/35]	{played with/1}	[a panda bear/110]	He played with a panda bear.
845	997	83	[A muscle car/83]	{is bought by/2}	[V. Anderson/30]	A muscle car is bought by V. Anderson.
845	979	83	[Such patient/30]	{got/2}	[pizzas with cheese/69]	Such patient got pizzas with cheese too.
845	1993	83	[That food/69]	{are bought by/2}	[Paris/22]	That food are bought by Paris too.
845	2011	83	[Such lecturer/22]	{just bought/2}	[the muscle car/83]	Such lecturer just bought the muscle car too.
845	2227	83	[That teacher/22]	{is full professor at/12}	[a Physics Faculty/60]	That teacher is full professor at a Physics Faculty.
845	2460	83	[Such faculty/60]	{is located in/19}	[Paris/46]	Such faculty is located in Paris.
845	853	83	[Mustang/83]	{is driven by/9}	[K.cRoss/32]	Mustang is driven by K.cRoss.
845	1458	83	[That doctor/32]	{has got/2}	[some chew toys/119]	That doctor has got some chew toys.
845	682	83	[A muscle car/83]	{is driven by/9}	[Miss Anderson/12]	A muscle car is driven by Miss Anderson.
845	1135	83	[Pizzas/69]	{are acquired by/2}	[Virginia/12]	Pizzas are acquired by Virginia.
845	2286	83	[Such food/69]	{are developed by/20}	[chief Phillips/35]	Such food are developed by chief Phillips.
845	781	83	[That employee/35]	{is driving/9}	[mustang/83]	That employee is driving mustang.
845	1432	83	[The chewable toys/119]	{are acquired by/2}	[such worker/35]	The chewable toys are acquired by such worker.
845	889	83	[Mustang/83]	{is driven by/9}	[Virginia/30]	Mustang is driven by Virginia.
845	2542	83	[Such patient/30]	{got/18}	[the nasty cough/88]	Such patient got the nasty cough.
845	191	83	[Such ill person/30]	{is eating/8}	[new york pizzas/69]	Such ill person is eating new york pizzas.
845	2475	83	[She/30]	{takes/23}	[an aspirin/94]	She takes an aspirin.
845	990	83	[That patient/30]	{buys/2}	[some chewable toys/119]	That patient buys some chewable toys.
845	574	83	[Professor Gray/22]	{goes around with/9}	[the muscle car/83]	Professor Gray goes around with the muscle car.
846	263	7	[Miss Smith/7]	{is eating/8}	[a fruit/75]	Miss Smith is eating a fruit.
846	74	7	[Such scholar/7]	{is on visit in/11}	[Siena/45]	Such scholar is on visit in Siena.
846	2	7	[Such city/45]	{is the home town of/3}	[Daniel/29]	Such city is the home town of Daniel.
846	1796	7	[Sarah/7]	{has got/2}	[the chew toys/119]	Sarah has got the chew toys.
846	1926	7	[Gary Washington/33]	{just bought/2}	[them/119]	Gary Washington just bought them too.
846	642	7	[That medic/33]	{is driving/9}	[musuangs/84]	That medic is driving musuangs.
846	3171	7	[Sarah/7]	{uses to play with/1}	[lady Beth/97]	Sarah uses to play with lady Beth.
846	3402	7	[Gary Washington/33]	{uses to play with/1}	[it/97]	Gary Washington uses to play with it too.
846	1937	7	[He/33]	{just got/2}	[a boomerang/125]	He just got a boomerang.
846	3734	7	[The oral test/122]	{is prepared by/25}	[Sarah/7]	The oral test is prepared by Sarah.
846	2116	7	[She/7]	{attends/6}	[an Artificial Intelligence course/54]	She attends an Artificial Intelligence course.
846	2167	7	[Mr. Hall/16]	{is teaching/5}	[it/54]	Mr. Hall is teaching it.
846	2256	7	[A Physics Faculfy/60]	{provides/22}	[that class/54]	A Physics Faculfy provides that class.
846	2052	7	[Sarah/7]	{reads/4}	[Quantum Mechanics books/51]	Sarah reads Quantum Mechanics books.
846	2220	7	[Professor G. Hall/16]	{is the author of/7}	[those texts/51]	Professor G. Hall is the author of those texts.
846	253	7	[The fresh fruit/75]	{is eaten by/8}	[him/16]	The fresh fruit is eaten by him.
846	2425	7	[That aliment/75]	{is produced by/20}	[Miss Perez/36]	That aliment is produced by Miss Perez.
846	705	7	[The muscle cars/84]	{are driven by/9}	[that worker/36]	The muscle cars are driven by that worker.
846	1784	7	[Miss Smith/7]	{buys/2}	[a fruit/75]	Miss Smith buys a fruit.
846	1914	7	[Doc. Washington/33]	{got/2}	[such food/75]	Doc. Washington got such food too.
846	1654	7	[It/75]	{is bought by/2}	[Daniel/29]	It is bought by Daniel too.
846	885	7	[Sarah/7]	{goes around with/9}	[mustangs/84]	Sarah goes around with mustangs.
846	1783	7	[Such meanss of transport/84]	{are acquired by/2}	[her/7]	Such meanss of transport are acquired by her.
846	1807	7	[She/7]	{acquires/2}	[a boomerang/125]	She acquires a boomerang too.
846	2404	7	[A boomerang/125]	{is developed by/20}	[Miss Perez/36]	A boomerang is developed by Miss Perez.
847	2760	41	[Cath/41]	{played with/1}	[Mary the female mustanb/101]	Cath played with Mary the female mustanb.
847	2634	41	[J. Johnson/0]	{played with/1}	[Mary/101]	J. Johnson played with Mary too.
847	1062	41	[Such student/0]	{buys/2}	[the cars/79]	Such student buys the cars.
847	848	41	[Miss House/27]	{drives/9}	[those vehicles/79]	Miss House drives those vehicles.
847	794	41	[Catherine Kant/41]	{drives/9}	[some cars/79]	Catherine Kant drives some cars too.
847	1296	41	[James Williams/34]	{just bought/2}	[those vehicles/79]	James Williams just bought those vehicles.
847	1209	41	[The boomerang/125]	{is bought by/2}	[Kant/41]	The boomerang is bought by Kant too.
847	1963	41	[It/125]	{is bought by/2}	[Danny/17]	It is bought by Danny too.
847	2367	41	[Cath/41]	{produces/20}	[the burger/71]	Cath produces the burger.
847	1942	41	[Daniel Moore/17]	{just got/2}	[that aliment/71]	Daniel Moore just got that aliment.
847	2205	41	[That lecturer/17]	{is the author of/7}	[a book of Probability Theory/50]	That lecturer is the author of a book of Probability Theory.
847	2161	41	[Such teacher/17]	{presents/5}	[the Business class/55]	Such teacher presents the Business class.
847	2260	41	[The Economic and Finance Faculty/62]	{offers/22}	[that lecture/55]	The Economic and Finance Faculty offers that lecture.
847	1207	41	[The food for pet/118]	{is bought by/2}	[Catherine Kant/41]	The food for pet is bought by Catherine Kant.
847	2269	41	[She/41]	{has a job in/21}	[the software engineering company/63]	She has a job in the software engineering company.
847	2452	41	[Such corporation/63]	{has main seat in/19}	[Rome/42]	Such corporation has main seat in Rome.
847	23	41	[Christie/27]	{lives in/3}	[the Italian capital city/42]	Christie lives in the Italian capital city.
847	1188	41	[Kant/41]	{just got/2}	[the cheeseburger/71]	Kant just got the cheeseburger.
847	275	41	[It/71]	{is haten by/8}	[Miss House/27]	It is haten by Miss House.
847	1292	41	[James/34]	{just bought/2}	[that aliment/71]	James just bought that aliment.
847	445	41	[That food/71]	{is eaten by/8}	[J. Jshnson/0]	That food is eaten by J. Jshnson.
847	1058	41	[It/71]	{is acquired by/2}	[that boy/0]	It is acquired by that boy.
847	2360	41	[The cara/79]	{are developed by/20}	[catherine kant/41]	The cara are developed by catherine kant.
847	569	41	[J. Williams/34]	{drives/9}	[those vehicles/79]	J. Williams drives those vehicles.
847	1946	41	[Danny/17]	{has got/2}	[those meanss of transportation/79]	Danny has got those meanss of transportation.
848	425	12	[Miss Anderson/12]	{has lunch with/8}	[the cheeseburger/71]	Miss Anderson has lunch with the cheeseburger.
848	2031	12	[The book of Dynamical Systems/48]	{is studied by/4}	[such scholar/12]	The book of Dynamical Systems is studied by such scholar.
848	2195	12	[Professor Gray/22]	{is the author of/7}	[that text/48]	Professor Gray is the author of that text.
848	577	12	[Such lecturer/22]	{is driving/9}	[the car/78]	Such lecturer is driving the car.
848	3130	12	[Miss anderson/12]	{plays with/1}	[lady cath/106]	Miss anderson plays with lady cath.
848	2121	12	[Anderson/12]	{attends/6}	[an AI course/54]	Anderson attends an AI course.
848	2236	12	[That class/54]	{is offered by/22}	[the Math School/61]	That class is offered by the Math School.
848	2232	12	[Virginia/12]	{is signed to/13}	[a Department of Mathematics/61]	Virginia is signed to a Department of Mathematics.
848	2462	12	[It/61]	{has headquarter in/19}	[the most important californian city/44]	It has headquarter in the most important californian city.
848	1146	12	[Virgnnia Anderson/12]	{acquires/2}	[the chewable toys/119]	Virgnnia Anderson acquires the chewable toys.
848	1380	12	[Such food/119]	{are bought by/2}	[Christine House/27]	Such food are bought by Christine House too.
848	1692	12	[Mat/37]	{just bought/2}	[them/119]	Mat just bought them too.
848	2315	12	[That worker/37]	{develops/20}	[the hamburger/71]	That worker develops the hamburger.
848	1136	12	[It/71]	{is bought by/2}	[Anderson/12]	It is bought by Anderson.
848	1916	12	[Gary Washington/33]	{just got/2}	[that aliment/71]	Gary Washington just got that aliment too.
848	3727	12	[Virginia Anderson/12]	{prepares for/25}	[the practical exam/124]	Virginia Anderson prepares for the practical exam.
848	1141	12	[Balls/129]	{are bought by/2}	[such scholar/12]	Balls are bought by such scholar.
848	685	12	[A truck/78]	{is driven by/9}	[her/12]	A truck is driven by her.
848	1383	12	[Christy/27]	{just got/2}	[such means of transportation/78]	Christy just got such means of transportation.
848	847	12	[Such ill person/27]	{drives/9}	[that vehicle/78]	Such ill person drives that vehicle.
848	95	12	[Virginia/12]	{is on visit in/11}	[LA/44]	Virginia is on visit in LA.
848	1149	12	[The truck/78]	{is bought by/2}	[that scholar/12]	The truck is bought by that scholar.
848	640	12	[A car/78]	{is driven by/9}	[Doc. Washington/33]	A car is driven by Doc. Washington.
849	3344	107	[Kevin Ross/32]	{uses to play with/1}	[Siena/107]	Kevin Ross uses to play with Siena.
849	857	107	[That medic/32]	{goes around with/9}	[cars/79]	That medic goes around with cars.
849	1530	107	[Tom/3]	{just bought/2}	[those meanss of transportation/79]	Tom just bought those meanss of transportation.
849	2061	107	[The ML materials/49]	{are studied by/4}	[that scholar/3]	The ML materials are studied by that scholar.
849	1537	107	[Such boy/3]	{got/2}	[the desiccated food/120]	Such boy got the desiccated food.
849	3407	107	[Robert Reed/25]	{uses to play with/1}	[Siena/107]	Robert Reed uses to play with Siena.
849	955	107	[Maccheroni/70]	{is acquired by/2}	[that ill person/25]	Maccheroni is acquired by that ill person.
849	965	107	[That patient/25]	{got/2}	[the dried food/120]	That patient got the dried food too.
849	3657	107	[Siena/107]	{tries to catch/0}	[sticks/127]	Siena tries to catch sticks.
849	3218	107	[Patricia Perez/36]	{played with/1}	[that pet/107]	Patricia Perez played with that pet.
849	1007	107	[Pasta/70]	{is bought by/2}	[that worker/36]	Pasta is bought by that worker.
849	1017	107	[The dried food/120]	{is acquired by/2}	[her/36]	The dried food is acquired by her too.
849	1043	107	[Mr. Hall/16]	{acquires/2}	[it/120]	Mr. Hall acquires it too.
849	2693	107	[Mr. Williams/3]	{played with/1}	[Siena/107]	Mr. Williams played with Siena.
849	3468	107	[Such pet/107]	{eats/8}	[the desiccated food/120]	Such pet eats the desiccated food.
849	3302	107	[Professor G. Hall/16]	{played with/1}	[Siena/107]	Professor G. Hall played with Siena.
850	2224	61	[MichaeliTurner/19]	{is full professor at/12}	[the School of Mathematics/61]	MichaeliTurner is full professor at the School of Mathematics.
850	2462	61	[That faculty/61]	{has main seat in/19}	[the most important californian city/44]	That faculty has main seat in the most important californian city.
850	83	61	[Charles/4]	{is on visit in/11}	[LA/44]	Charles is on visit in LA.
850	2094	61	[Some Design Patterns lessons/56]	{are followed by/6}	[him/4]	Some Design Patterns lessons are followed by him.
850	2237	61	[Such lectures/56]	{are offered by/22}	[the Department of Mathematics/61]	Such lectures are offered by the Department of Mathematics.
850	2180	61	[Mike Turner/19]	{presents/5}	[such courses/56]	Mike Turner presents such courses.
851	3062	114	[Cath/28]	{played with/1}	[the dog/114]	Cath played with the dog.
851	1250	114	[Chew toys/119]	{are bought by/2}	[Catherine Kant/28]	Chew toys are bought by Catherine Kant.
851	2789	114	[Miss Cox/1]	{uses to play with/1}	[the pup/114]	Miss Cox uses to play with the pup.
851	312	114	[Hamburgers/72]	{are eaten by/8}	[that student/1]	Hamburgers are eaten by that student.
851	3581	114	[A footballs/128]	{is chased by/0}	[a beagle/114]	A footballs is chased by a beagle.
851	1477	114	[The tennis ball/128]	{is acquired by/2}	[Miss Scott/39]	The tennis ball is acquired by Miss Scott.
851	1763	114	[Professor Harris/21]	{acquires/2}	[a ball/128]	Professor Harris acquires a ball too.
851	2337	114	[That toy/128]	{is developed by/20}	[Linda Scott/39]	That toy is developed by Linda Scott.
851	1470	114	[She/39]	{got/2}	[a motorcycle/80]	She got a motorcycle.
851	3356	114	[Doctor Ross/32]	{plays with/1}	[the dog/114]	Doctor Ross plays with the dog.
851	1444	114	[That medic/32]	{acquires/2}	[the two-wheeled motor vehicle/80]	That medic acquires the two-wheeled motor vehicle.
851	841	114	[Cathy/28]	{drives/9}	[it/80]	Cathy drives it.
851	589	114	[Elizabeth/21]	{goes around with/9}	[that means of transport/80]	Elizabeth goes around with that means of transport too.
851	3083	114	[She/21]	{plays with/1}	[the beagle/114]	She plays with the beagle.
851	2208	114	[That teacher/21]	{authors/7}	[Quantum Mechanics books/51]	That teacher authors Quantum Mechanics books.
851	1770	114	[Such professor/21]	{got/2}	[chew toys/119]	Such professor got chew toys.
851	472	114	[Some hamburgers/72]	{are eaten by/8}	[her/21]	Some hamburgers are eaten by her.
851	2170	114	[Design Patterns lessons/56]	{are taught/5}	[such teacher/21]	Design Patterns lessons are taught such teacher.
851	3496	114	[The beagle/114]	{is eating/8}	[the chew toys/119]	The beagle is eating the chew toys.
851	2936	114	[Linda/39]	{plays with/1}	[such pet/114]	Linda plays with such pet.
851	1486	114	[She/39]	{acquires/2}	[the burgers/72]	She acquires the burgers.
851	2331	114	[That worker/39]	{produces/20}	[them/72]	That worker produces them.
851	2267	114	[Such employee/39]	{has been hired in/21}	[the mechanical workshop/65]	Such employee has been hired in the mechanical workshop.
851	2461	114	[That corporation/65]	{has headquarter in/19}	[The French capital/46]	That corporation has headquarter in The French capital.
852	981	30	[Anderson/30]	{acqukres/2}	[maccheroni/70]	Anderson acqukres maccheroni.
852	1085	30	[That food/70]	{is acquired by/2}	[Benjamin Cooke/11]	That food is acquired by Benjamin Cooke too.
852	1397	30	[Maccheroni/70]	{is acquired by/2}	[Mr. Lee/38]	Maccheroni is acquired by Mr. Lee too.
852	2665	30	[That worker/38]	{plays with/1}	[the panda/110]	That worker plays with the panda.
852	3650	30	[Tennis balls/129]	{are chased by/0}	[it/110]	Tennis balls are chased by it.
852	2833	30	[Lady Anderson/30]	{played with/1}	[that pet/110]	Lady Anderson played with that pet.
852	2686	30	[James/34]	{played with/1}	[it/110]	James played with it too.
852	565	30	[The muscle car/83]	{is driven by/9}	[that medic/34]	The muscle car is driven by that medic.
852	2539	30	[Anderson/30]	{got/18}	[the terrible backache/91]	Anderson got the terrible backache.
852	2520	30	[Antimicrobial drugs/92]	{cure/17}	[it/91]	Antimicrobial drugs cure it.
852	2476	30	[Those medicines/92]	{are assumed by/23}	[V. Anderson/30]	Those medicines are assumed by V. Anderson.
852	2494	30	[They/92]	{are prescribed by/15}	[Jamgs/34]	They are prescribed by Jamgs.
852	288	30	[Pasta/70]	{is eaten by/8}	[him/34]	Pasta is eaten by him.
852	2433	30	[Mr. Lee/38]	{produces/20}	[that aliment/70]	Mr. Lee produces that aliment.
852	158	30	[Gary Washington/18]	{has lunch with/8}	[it/70]	Gary Washington has lunch with it.
852	991	30	[Virginia/30]	{has got/2}	[a dried food/120]	Virginia has got a dried food.
852	1303	30	[The desiccated food/120]	{is acquired by/2}	[James Williams/34]	The desiccated food is acquired by James Williams too.
852	6	30	[V. Anderson/30]	{inhabits in/3}	[big apple/43]	V. Anderson inhabits in big apple.
852	4	30	[John Lee/38]	{lives in/3}	[it/43]	John Lee lives in it too.
852	2426	30	[The desiccated food/120]	{is developed by/20}	[that worker/38]	The desiccated food is developed by that worker.
852	2265	30	[A farm/67]	{has hired/21}	[him/38]	A farm has hired him.
852	188	30	[Lady Anderson/30]	{eats/8}	[maccheroni/70]	Lady Anderson eats maccheroni.
852	198	30	[Ben Cook/11]	{is eating/8}	[such food/70]	Ben Cook is eating such food too.
852	2229	30	[He/11]	{is signed to/13}	[an Economic and Finance Faculty/62]	He is signed to an Economic and Finance Faculty.
852	3708	30	[He/11]	{prepares for/25}	[some practical exams/123]	He prepares for some practical exams.
853	2085	2	[Mr. Lee/2]	{attends/6}	[the ML class/52]	Mr. Lee attends the ML class.
853	553	2	[Such scholar/2]	{goes around with/9}	[a motorcycle/80]	Such scholar goes around with a motorcycle.
853	494	2	[A t-bone steak/73]	{is eaten by/8}	[that boy/2]	A t-bone steak is eaten by that boy.
853	434	2	[It/73]	{is eaten fy/8}	[Mary Garcia/20]	It is eaten fy Mary Garcia too.
853	1755	2	[The boomerang/125]	{is bought by/2}	[Lee/2]	The boomerang is bought by Lee.
853	1911	2	[Gregory Wolf/26]	{just bought/2}	[that toy/125]	Gregory Wolf just bought that toy too.
853	2474	2	[That ill person/26]	{assumes/23}	[analgesics/93]	That ill person assumes analgesics.
853	2530	2	[Such drugs/93]	{treat/17}	[a backache/91]	Such drugs treat a backache.
853	2544	2	[That disease/91]	{is what affects/18}	[Mr. Wolf/26]	That disease is what affects Mr. Wolf.
853	40	2	[John/2]	{is on visit in/11}	[The French capital/46]	John is on visit in The French capital.
853	2460	2	[The Physics Faculty/60]	{is located in/19}	[such city/46]	The Physics Faculty is located in such city.
853	2739	2	[John/2]	{played with/1}	[a mustang/101]	John played with a mustang.
853	1730	2	[A two-wheeled motor vehicle/80]	{is acquired by/2}	[such scholar/2]	A two-wheeled motor vehicle is acquired by such scholar.
853	1288	2	[James Williams/34]	{got/2}	[a motorcycle/80]	James Williams got a motorcycle too.
853	3701	2	[The written exam/121]	{is prepared by/25}	[Mr. Lee/2]	The written exam is prepared by Mr. Lee.
853	3743	2	[The ML clabs/52]	{requires/26}	[that test/121]	The ML clabs requires that test.
853	1740	2	[John/2]	{buys/2}	[a steak/73]	John buys a steak.
853	2067	2	[Dynamical Systems book/48]	{is studied by/4}	[that scholar/2]	Dynamical Systems book is studied by that scholar.
853	1742	2	[He/2]	{acquires/2}	[tuna kibbles/116]	He acquires tuna kibbles.
853	1404	2	[Rabbit kibbles/116]	{are bought by/2}	[Mr. Lee/38]	Rabbit kibbles are bought by Mr. Lee too.
853	2439	2	[Such employee/38]	{produces/20}	[such food/116]	Such employee produces such food.
853	2655	2	[Such worker/38]	{played with/1}	[the mustang/101]	Such worker played with the mustang.
853	2430	2	[A boomerang/125]	{is developed by/20}	[him/38]	A boomerang is developed by him.
853	2230	2	[A Physics Faculty/60]	{enrolls/13}	[John Lee/2]	A Physics Faculty enrolls John Lee.
854	2125	52	[A ML class/52]	{is attended by/6}	[ben Cook/11]	A ML class is attended by ben Cook.
854	2189	52	[Profp Garcia/20]	{teaches/5}	[that course/52]	Profp Garcia teaches that course.
854	1321	52	[A footballs/128]	{is bought by/2}	[that lecturer/20]	A footballs is bought by that lecturer.
854	2238	52	[The Department of Mathematics/61]	{provides/22}	[a Machine Learning class/52]	The Department of Mathematics provides a Machine Learning class.
854	2462	52	[The Math School/61]	{is located in/19}	[the most important californian city/44]	The Math School is located in the most important californian city.
854	19	52	[Catherine Kant/41]	{usually lives in/3}	[LA/44]	Catherine Kant usually lives in LA.
854	3743	52	[The ML course/52]	{requires/26}	[the written exam/121]	The ML course requires the written exam.
855	3448	108	[Charles/4]	{played with/1}	[the big wild feline/108]	Charles played with the big wild feline.
855	2839	108	[Professor Gray/22]	{played with/1}	[the jaguar/108]	Professor Gray played with the jaguar too.
855	2178	108	[ML classes/53]	{are taught/5}	[such professor/22]	ML classes are taught such professor.
855	2249	108	[A School of CS/57]	{offers/22}	[such lectures/53]	A School of CS offers such lectures.
855	3534	108	[The tiny bones/117]	{are eaten by/8}	[the jaguar/108]	The tiny bones are eaten by the jaguar.
855	3280	108	[Christie/27]	{plays with/1}	[the big wild feline/108]	Christie plays with the big wild feline.
855	1374	108	[Such ill person/27]	{justkgot/2}	[the trucks/79]	Such ill person justkgot the trucks.
855	713	108	[Those meanss of transport/79]	{are driven by/9}	[Mr. Lee/38]	Those meanss of transport are driven by Mr. Lee.
855	1972	108	[They/79]	{are bought by/2}	[Charlie/4]	They are bought by Charlie.
855	1920	108	[They/79]	{are acquired by/2}	[Doc. Washington/33]	They are acquired by Doc. Washington too.
855	2650	108	[J. Lee/38]	{played with/1}	[a jaguar/108]	J. Lee played with a jaguar.
855	3624	108	[The stick/126]	{is chased by/0}	[it/108]	The stick is chased by it.
855	3385	108	[Doc. Washington/33]	{uses to play with/1}	[a jaguar/108]	Doc. Washington uses to play with a jaguar.
856	1499	69	[Little Brian/9]	{just bought/2}	[Neapolitan pizzas/69]	Little Brian just bought Neapolitan pizzas.
856	2045	69	[That boy/9]	{studies/4}	[the Machine Leayning books/49]	That boy studies the Machine Leayning books.
856	3108	69	[That student/9]	{plays with/1}	[lady Beth/97]	That student plays with lady Beth.
856	51	69	[B. Ward/9]	{is a visiting student in/11}	[Washington DC/47]	B. Ward is a visiting student in Washington DC.
856	1504	69	[Such scholar/9]	{just bought/2}	[cars/79]	Such scholar just bought cars.
856	241	69	[Neapolitan pizzas/69]	{are eaten by/8}	[Kimberly Cox/31]	Neapolitan pizzas are eaten by Kimberly Cox.
856	1883	69	[Such woman/31]	{acquires/2}	[the pet-food/118]	Such woman acquires the pet-food.
856	1675	69	[Daniel/29]	{buys/2}	[it/118]	Daniel buys it too.
856	1677	69	[The boomerang/125]	{is bought by/2}	[such patient/29]	The boomerang is bought by such patient too.
856	1655	69	[Such ill person/29]	{acquires/2}	[pizzas with cheese/69]	Such ill person acquires pizzas with cheese too.
856	2554	69	[Such patient/29]	{is affected by/18}	[a backache/91]	Such patient is affected by a backache.
856	2520	69	[Some antibiotics/92]	{fight/17}	[a terrible backache/91]	Some antibiotics fight a terrible backache.
856	1993	69	[Pizzas with cheese/69]	{are acquired by/2}	[Professor Gray/22]	Pizzas with cheese are acquired by Professor Gray.
856	1998	69	[Such professor/22]	{just bought/2}	[some cars/79]	Such professor just bought some cars too.
856	2175	69	[Paris/22]	{is teaching/5}	[Design Patterns lessons/56]	Paris is teaching Design Patterns lessons.
856	351	69	[Neapolitan pizzas/69]	{are eaten by/8}	[Daniel/29]	Neapolitan pizzas are eaten by Daniel.
856	920	69	[Some cars/79]	{are driven vy/9}	[that patient/29]	Some cars are driven vy that patient.
856	2583	69	[Kim Cox/31]	{takes care/24}	[him/29]	Kim Cox takes care him.
856	3045	69	[That patient/29]	{uses to play with/1}	[Beth/97]	That patient uses to play with Beth.
856	341	69	[Little Brian/9]	{has lunch with/8}	[Neapolptan pizzas/69]	Little Brian has lunch with Neapolptan pizzas.
856	3718	69	[That scholar/9]	{prepares for/25}	[an oral test/122]	That scholar prepares for an oral test.
856	2231	69	[A Faculty of Dynamical Systems/59]	{enrolls/13}	[such boy/9]	A Faculty of Dynamical Systems enrolls such boy.
856	1519	69	[The pet-food/118]	{is acquired by/2}	[him/9]	The pet-food is acquired by him.
856	650	69	[Such boy/9]	{drives/9}	[cars/79]	Such boy drives cars.
856	2390	69	[Some new york pizzas/69]	{are developed by/20}	[Paris Gray/40]	Some new york pizzas are developed by Paris Gray.
857	2410	68	[Patricia Perez/36]	{develops/20}	[the pizza with cheese/68]	Patricia Perez develops the pizza with cheese.
857	1128	68	[Miss scott/5]	{has got/2}	[that aliment/68]	Miss scott has got that aliment.
857	1726	68	[It/68]	{is bought by/2}	[Professor Gary Washington/18]	It is bought by Professor Gary Washington too.
857	765	68	[That teacher/18]	{drives/9}	[panda/81]	That teacher drives panda.
857	2891	68	[That lecturer/18]	{played with/1}	[Linda/99]	That lecturer played with Linda.
857	226	68	[Mr. Reed/25]	{has lunch with/8}	[a new york pizza/68]	Mr. Reed has lunch with a new york pizza.
857	3416	68	[That ill person/25]	{plays with/1}	[Linda/99]	That ill person plays with Linda.
857	156	68	[A pizza with cheese/68]	{is eaten by/8}	[Professor Gary Washington/18]	A pizza with cheese is eaten by Professor Gary Washington.
857	1716	68	[Rabbit kibbles/116]	{are acquired by/2}	[him/18]	Rabbit kibbles are acquired by him.
857	1024	68	[Patsy/36]	{got/2}	[a Neapolitan pizza/68]	Patsy got a Neapolitan pizza too.
857	1011	68	[Such worker/36]	{got/2}	[tennis bslls/129]	Such worker got tennis bslls too.
857	536	68	[That employee/36]	{eats/8}	[a Neapolitan pizza/68]	That employee eats a Neapolitan pizza.
857	3227	68	[Patricia Perez/36]	{played with/1}	[Linzy/99]	Patricia Perez played with Linzy.
857	1020	68	[Panda/81]	{is acquired by/2}	[that employee/36]	Panda is acquired by that employee.
857	2414	68	[She/36]	{produces/20}	[such means of transportation/81]	She produces such means of transportation.
857	496	68	[The new york pizza/68]	{is eaten by/8}	[Kevin Ross/32]	The new york pizza is eaten by Kevin Ross.
857	2507	68	[Such medic/32]	{discovered/16}	[the bad cold/87]	Such medic discovered the bad cold.
857	2526	68	[An antipyretic drug/94]	{cures/17}	[such disease/87]	An antipyretic drug cures such disease.
857	2496	68	[Doctor Ross/32]	{provides prescription of/15}	[the aspirin/94]	Doctor Ross provides prescription of the aspirin.
857	2484	68	[Rob Reed/25]	{takes/23}	[that drug/94]	Rob Reed takes that drug.
857	972	68	[A Neapolitan pizza/68]	{is bought by/2}	[such patient/25]	A Neapolitan pizza is bought by such patient.
857	962	68	[The kibbles/116]	{are bought by/2}	[him/25]	The kibbles are bought by him too.
857	506	68	[A Neapolitan pizza/68]	{is eaten by/8}	[Miss Scott/5]	A Neapolitan pizza is eaten by Miss Scott.
857	2148	68	[Such student/5]	{follows/6}	[the Business class/55]	Such student follows the Business class.
857	1466	68	[A pizza with cherse/68]	{is acquired by/2}	[Kevin Ross/32]	A pizza with cherse is acquired by Kevin Ross.
858	2823	30	[Anderson/30]	{played with/1}	[Mary the female mustang/101]	Anderson played with Mary the female mustang.
858	2928	30	[Linda Scott/39]	{uses to play with/1}	[that pet/101]	Linda Scott uses to play with that pet too.
858	3573	30	[The boomerang/125]	{is chased by/0}	[it/101]	The boomerang is chased by it.
858	949	30	[Wolf/13]	{has got/2}	[the boomerang/125]	Wolf has got the boomerang.
858	1001	30	[It/125]	{is acquired by/2}	[V. Anderson/30]	It is acquired by V. Anderson too.
858	1885	30	[It/125]	{is bought by/2}	[Kimberly Cox/31]	It is bought by Kimberly Cox too.
858	242	30	[Kim Cox/31]	{is eating/8}	[hamburgers/72]	Kim Cox is eating hamburgers.
858	1044	30	[Professor G. Hall/16]	{has got/2}	[that food/72]	Professor G. Hall has got that food.
858	893	30	[Lady Anderson/30]	{is driving/9}	[trucks/79]	Lady Anderson is driving trucks.
858	984	30	[They/79]	{are acquired by/2}	[that ill person/30]	They are acquired by that ill person.
858	932	30	[Such meanss of transportation/79]	{are acquired by/2}	[Wolf/13]	Such meanss of transportation are acquired by Wolf too.
858	9	30	[He/13]	{lives in/3}	[Washington DC/47]	He lives in Washington DC.
858	2541	30	[Virginia/30]	{got/18}	[some terrible headaches/90]	Virginia got some terrible headaches.
858	2522	30	[Antimicrobial drugs/92]	{treat/17}	[such diseases/90]	Antimicrobial drugs treat such diseases.
858	990	30	[Anderson/30]	{just bought/2}	[the chewable toys/119]	Anderson just bought the chewable toys.
858	192	30	[That patient/30]	{has lunch with/8}	[burgers/72]	That patient has lunch with burgers.
858	2476	30	[Some antimicrobial drugs/92]	{are assumed by/23}	[that ill person/30]	Some antimicrobial drugs are assumed by that ill person.
858	2488	30	[Kimberly Cox/31]	{provides prescription of/15}	[those medicines/92]	Kimberly Cox provides prescription of those medicines.
858	992	30	[Hamburgers/72]	{are bought by/2}	[lady Anderson/30]	Hamburgers are bought by lady Anderson.
859	2259	60	[The ML lectures/53]	{are offered by/22}	[the Department of Physics/60]	The ML lectures are offered by the Department of Physics.
859	2132	60	[Christopher White/8]	{attends/6}	[such courses/53]	Christopher White attends such courses.
859	2998	60	[C. White/8]	{plays with/1}	[Tom the cat/100]	C. White plays with Tom the cat.
859	2227	60	[Paris/22]	{is tenured at/12}	[the Faculty of Physics/60]	Paris is tenured at the Faculty of Physics.
859	2460	60	[It/60]	{is located in/19}	[Paris/46]	It is located in Paris.
860	297	10	[Donna Brown/10]	{eats/8}	[some t-bone steaks/74]	Donna Brown eats some t-bone steaks.
860	2042	10	[A Probability Theory book/50]	{is studied by/4}	[her/10]	A Probability Theory book is studied by her.
860	2197	10	[Professor Gray/22]	{wrote/7}	[the book of Probability Theory/50]	Professor Gray wrote the book of Probability Theory.
860	110	10	[Doena Brown/10]	{is a visiting student in/11}	[Sienna/45]	Doena Brown is a visiting student in Sienna.
860	124	10	[Mustangs/84]	{are registered in/10}	[that city/45]	Mustangs are registered in that city.
860	2	10	[Dan/29]	{inhabits in/3}	[that urban center/45]	Dan inhabits in that urban center.
860	2457	10	[The industrial compagy/66]	{has headquarter in/19}	[that city/45]	The industrial compagy has headquarter in that city.
860	1627	10	[Mustangs/84]	{are acquired by/2}	[Donna Brown/10]	Mustangs are acquired by Donna Brown.
860	2098	10	[A Business class/55]	{is attended by/6}	[such student/10]	A Business class is attended by such student.
860	2245	10	[Such course/55]	{is offered by/22}	[a School of Computer Science/57]	Such course is offered by a School of Computer Science.
860	3180	10	[Donna/10]	{uses to play with/1}	[Mary the female mustang/101]	Donna uses to play with Mary the female mustang.
860	2718	10	[Kimberly Cox/31]	{plays with/1}	[it/101]	Kimberly Cox plays with it too.
860	1637	10	[The t-bone steaks/74]	{are bought by/2}	[Donna Brown/10]	The t-bone steaks are bought by Donna Brown.
860	1635	10	[Balls/129]	{are bought by/2}	[her/10]	Balls are bought by her too.
860	1479	10	[Linda/39]	{has got/2}	[those toys/129]	Linda has got those toys too.
860	1493	10	[She/39]	{just bought/2}	[a food for pet/118]	She just bought a food for pet too.
860	1649	10	[Miss Brown/10]	{got/2}	[it/118]	Miss Brown got it too.
860	3684	10	[She/10]	{prepares for/25}	[some practical exams/123]	She prepares for some practical exams.
860	3742	10	[A Business lecture/55]	{requires/26}	[some practical parts/123]	A Business lecture requires some practical parts.
860	678	10	[Brown/10]	{drives/9}	[some muscle cars/84]	Brown drives some muscle cars.
860	2344	10	[Those vehicles/84]	{are developed by/20}	[Linda Scott/39]	Those vehicles are developed by Linda Scott.
861	779	86	[Daniel/17]	{drives/9}	[the expensive car/86]	Daniel drives the expensive car.
861	1463	86	[That means of transportation/86]	{is bought by/2}	[Doctor Ross/32]	That means of transportation is bought by Doctor Ross.
861	3342	86	[He/32]	{played with/1}	[Gary/105]	He played with Gary.
861	3279	86	[Christy/27]	{played with/1}	[such pet/105]	Christy played with such pet too.
861	2775	86	[Paris Cox/1]	{played with/1}	[that animal/105]	Paris Cox played with that animal too.
861	1219	86	[Balls/129]	{are acquired by/2}	[such student/1]	Balls are acquired by such student.
861	878	86	[The expensive car/86]	{is driven by/9}	[Linda Scott/39]	The expensive car is driven by Linda Scott.
861	130	86	[She/39]	{is eating/8}	[the salad/77]	She is eating the salad.
861	1386	86	[Such aliment/77]	{is bought by/2}	[Miss House/27]	Such aliment is bought by Miss House.
861	1389	86	[That ill person/27]	{just bought/2}	[the food for pet/118]	That ill person just bought the food for pet too.
861	2559	86	[She/27]	{has/18}	[the pain in the back/91]	She has the pain in the back.
861	1957	86	[A jaguar/86]	{is bought by/2}	[Danny/17]	A jaguar is bought by Danny.
861	2223	86	[Such lecturer/17]	{is full professor at/12}	[the Department of Electronics/58]	Such lecturer is full professor at the Department of Electronics.
861	2243	86	[Such department of the university/58]	{offers/22}	[the ML class/52]	Such department of the university offers the ML class.
861	1385	86	[The jaguar/86]	{is acquired by/2}	[Christine House/27]	The jaguar is acquired by Christine House.
861	2470	86	[The antibacterials/92]	{are assumed by/23}	[her/27]	The antibacterials are assumed by her.
861	2339	86	[A jaguar/86]	{is developed by/20}	[Linda/39]	A jaguar is developed by Linda.
861	1479	86	[That employee/39]	{acquires/2}	[some balloons/129]	That employee acquires some balloons.
861	2325	86	[A food for pet/118]	{is developed by/20}	[her/39]	A food for pet is developed by her.
861	2343	86	[Balloons/129]	{are developed by/20}	[that employee/39]	Balloons are developed by that employee too.
861	2922	86	[Linda/39]	{playz with/1}	[Gary/105]	Linda playz with Gary.
861	752	86	[Paris/1]	{is driving/9}	[the jaguar/86]	Paris is driving the jaguar.
861	310	86	[The salad/77]	{is eaten by/8}	[Paris Cox/1]	The salad is eaten by Paris Cox.
861	2023	86	[The book of Dynamical Systems/48]	{is studied by/4}	[such girl/1]	The book of Dynamical Systems is studied by such girl.
861	1489	86	[The expensive car/86]	{is acquired by/2}	[Linda/39]	The expensive car is acquired by Linda.
862	2622	98	[Benjamin Wolf/13]	{plaes with/1}	[Mat/98]	Benjamin Wolf plaes with Mat.
862	3399	98	[Doc. Washington/33]	{played with/1}	[such beast/98]	Doc. Washington played with such beast too.
862	639	98	[That specialist/33]	{drives/9}	[panda/81]	That specialist drives panda.
862	2874	98	[Miss Gray/40]	{played with/1}	[Mat/98]	Miss Gray played with Mat.
862	3336	98	[Nancy Carter/23]	{uses to play with/1}	[such beast/98]	Nancy Carter uses to play with such beast too.
862	1577	98	[Pizzas with cheese/69]	{are acquired by/2}	[her/23]	Pizzas with cheese are acquired by her.
862	3479	98	[Bones/117]	{are eaten by/8}	[dog mat/98]	Bones are eaten by dog mat.
862	3664	98	[Such animal/98]	{tries to catch/0}	[the stick/126]	Such animal tries to catch the stick.
862	2853	98	[Paris Gray/22]	{plays with/1}	[dog mat/98]	Paris Gray plays with dog mat.
862	2195	98	[Dynamical Systems book/48]	{was written by/7}	[that lecturer/22]	Dynamical Systems book was written by that lecturer.
862	2039	98	[Benjamin Wolf/13]	{reads/4}	[the book of Dynamical Systems/48]	Benjamin Wolf reads the book of Dynamical Systems.
862	97	98	[That student/13]	{is on visit in/11}	[NY/43]	That student is on visit in NY.
862	942	98	[Such scholar/13]	{buys/2}	[panda/81]	Such scholar buys panda.
863	1748	81	[Fiat panda/81]	{is bought by/2}	[John Lee/2]	Fiat panda is bought by John Lee.
863	558	81	[Caesar/37]	{is driving/9}	[it/81]	Caesar is driving it.
863	2982	81	[He/37]	{uses to play with/1}	[lady Beth/97]	He uses to play with lady Beth.
863	720	81	[Robert Reed/25]	{goes around with/9}	[panda/81]	Robert Reed goes around with panda.
863	1332	81	[Such means of transport/81]	{is acquired by/2}	[Mary Garcia/20]	Such means of transport is acquired by Mary Garcia.
863	1339	81	[She/20]	{acquires/2}	[a boomerang/125]	She acquires a boomerang too.
863	2188	81	[Some ML lectures/53]	{are presented by/5}	[such professor/20]	Some ML lectures are presented by such professor.
863	2254	81	[The Faculty of Dynamical Systems/59]	{offers/22}	[the ML classes/53]	The Faculty of Dynamical Systems offers the ML classes.
863	666	81	[Panda/81]	{is driven by/9}	[Mary Garcia/20]	Panda is driven by Mary Garcia.
863	1462	81	[Doctor Ross/32]	{got/2}	[it/81]	Doctor Ross got it.
863	1446	81	[A fresh fruit/75]	{is acquired by/2}	[that specialist/32]	A fresh fruit is acquired by that specialist too.
863	968	81	[Robert/25]	{just got/2}	[fiat panda/81]	Robert just got fiat panda too.
863	1696	81	[Mat/37]	{just bought/2}	[that means of transportation/81]	Mat just bought that means of transportation too.
863	2310	81	[It/81]	{is developed by/20}	[that employee/37]	It is developed by that employee.
863	2299	81	[He/37]	{develops/20}	[the pet-food/118]	He develops the pet-food too.
863	1753	81	[It/118]	{is boumht by/2}	[John/2]	It is boumht by John.
863	973	81	[Such food/118]	{is acquired by/2}	[Rob Reed/25]	Such food is acquired by Rob Reed too.
863	2535	81	[He/25]	{got/18}	[the flu/87]	He got the flu.
863	549	81	[Panda/81]	{is driven by/9}	[John Lee/2]	Panda is driven by John Lee.
863	3703	81	[Such scholar/2]	{prepares for/25}	[the practical exam/124]	Such scholar prepares for the practical exam.
863	120	81	[Panda/81]	{has been licensed in/10}	[Washington/47]	Panda has been licensed in Washington.
863	855	81	[Kevin Ross/32]	{goes around with/9}	[fiat panda/81]	Kevin Ross goes around with fiat panda.
863	2496	81	[An aspirin/94]	{is prescribed by/15}	[K. Ross/32]	An aspirin is prescribed by K. Ross.
863	1467	81	[A food fur pet/118]	{is bought by/2}	[such doctor/32]	A food fur pet is bought by such doctor.
863	1701	81	[Chief Clark/37]	{buys/2}	[it/118]	Chief Clark buys it too.
864	3575	101	[A mustang/101]	{chases/0}	[tennis balls/129]	A mustang chases tennis balls.
864	1297	101	[They/129]	{are acquired by/2}	[James Williams/34]	They are acquired by James Williams.
864	1310	101	[Such specialist/34]	{acquires/2}	[a pizza with cheese/68]	Such specialist acquires a pizza with cheese too.
864	476	101	[Such food/68]	{is eaten by/8}	[Nancy Carter/23]	Such food is eaten by Nancy Carter.
864	2468	101	[Miss Carter/23]	{tukes/23}	[analgesic drugs/93]	Miss Carter tukes analgesic drugs.
864	3327	101	[She/23]	{played with/1}	[Mary/101]	She played with Mary.
864	2571	101	[That ill person/23]	{has/18}	[terrible headaches/90]	That ill person has terrible headaches.
864	2907	101	[Linda/5]	{uses to pkay with/1}	[Mary the female mustang/101]	Linda uses to pkay with Mary the female mustang.
864	1107	101	[Such girl/5]	{acquires/2}	[mustangs/84]	Such girl acquires mustangs.
864	2802	101	[Michael Turner/19]	{plays with/1}	[the mustang/101]	Michael Turner plays with the mustang.
864	2181	101	[The Business class/55]	{is presented by/5}	[him/19]	The Business class is presented by him.
864	2235	101	[The Department of Mathematics/61]	{provides/22}	[the Business lecture/55]	The Department of Mathematics provides the Business lecture.
864	3527	101	[Tuna kibbles/116]	{are eaten by/8}	[a mustang/101]	Tuna kibbles are eaten by a mustang.
864	2655	101	[Mr. Lee/38]	{plays with/1}	[it/101]	Mr. Lee plays with it.
864	2676	101	[Dr. Williams/34]	{uses to play with/1}	[that pet/101]	Dr. Williams uses to play with that pet too.
864	570	101	[That man/34]	{drives/9}	[mustangs/84]	That man drives mustangs.
865	2460	46	[The Department of Physics/60]	{has headquarter in/19}	[The French capital/46]	The Department of Physics has headquarter in The French capital.
865	2255	46	[The Business lecture/55]	{is offered by/22}	[the Physics Faculty/60]	The Business lecture is offered by the Physics Faculty.
865	2161	46	[Daniel Moore/17]	{teaches/5}	[the Business course/55]	Daniel Moore teaches the Business course.
865	64	46	[Paris Cox/1]	{is a visiting student in/11}	[The French capital/46]	Paris Cox is a visiting student in The French capital.
865	1224	46	[The chew toys/119]	{are acquired by/2}	[her/1]	The chew toys are acquired by her.
865	1217	46	[Paris/1]	{has got/2}	[the footballs/128]	Paris has got the footballs too.
865	3616	46	[Small felines/113]	{catch/0}	[it/128]	Small felines catch it.
865	122	46	[A truck/78]	{has been licensed in/10}	[Paris/46]	A truck has been licensed in Paris.
865	874	46	[Linda/39]	{drives/9}	[a car/78]	Linda drives a car.
865	1472	46	[That worker/39]	{just bought/2}	[the fresh fruit/75]	That worker just bought the fresh fruit.
865	1368	46	[Miss House/27]	{buys/2}	[the fruit/75]	Miss House buys the fruit too.
865	503	46	[Kevin Ross/32]	{has lunch with/8}	[that food/75]	Kevin Ross has lunch with that food.
865	2461	46	[The mechanical small company/65]	{has main seat in/19}	[Paris/46]	The mechanical small company has main seat in Paris.
866	3519	112	[The kitty/112]	{has lunch with/8}	[chicken bones/117]	The kitty has lunch with chicken bones.
866	3635	112	[Such pet/112]	{chases/0}	[some tennis balls/129]	Such pet chases some tennis balls.
866	959	112	[Balls/129]	{are bought by/2}	[Robert Reed/25]	Balls are bought by Robert Reed.
866	723	112	[Mustangs/84]	{are driven by/9}	[that patient/25]	Mustangs are driven by that patient.
866	2645	112	[J. Johnson/0]	{uses to play with/1}	[a domestic feline/112]	J. Johnson uses to play with a domestic feline.
866	3721	112	[The written part/121]	{is prepared by/25}	[such student/0]	The written part is prepared by such student.
866	696	112	[Some muscle cars/84]	{are driven by/9}	[that boy/0]	Some muscle cars are driven by that boy.
866	2152	112	[He/0]	{attends/6}	[some ML lectures/53]	He attends some ML lectures.
866	2193	112	[Such classes/53]	{are taught/5}	[Gary Washington/18]	Such classes are taught Gary Washington.
866	3233	112	[Patsy/36]	{plays with/1}	[a cat/112]	Patsy plays with a cat.
866	2410	112	[A Neapolitan pizza/68]	{is produced by/20}	[that worker/36]	A Neapolitan pizza is produced by that worker.
866	1011	112	[She/36]	{acquires/2}	[some footballs/129]	She acquires some footballs.
866	2422	112	[Such employee/36]	{produccs/20}	[mustangs/84]	Such employee produccs mustangs.
866	2897	112	[Professor Gary Washiagton/18]	{plays with/1}	[the cat/112]	Professor Gary Washiagton plays with the cat.
866	1713	112	[Tennis balls/129]	{are acquired by/2}	[that lecturer/18]	Tennis balls are acquired by that lecturer.
866	3359	112	[Kevin Ross/32]	{uses to play with/1}	[a cat/112]	Kevin Ross uses to play with a cat.
866	496	112	[A pizza with cheese/68]	{is eaten by/8}	[k. ross/32]	A pizza with cheese is eaten by k. ross.
866	1445	112	[That doctor/32]	{buys/2}	[mustangs/84]	That doctor buys mustangs.
866	3422	112	[Mr. Reed/25]	{uses to play with/1}	[the cat/112]	Mr. Reed uses to play with the cat.
866	2536	112	[Robert/25]	{got/18}	[bad headaches/90]	Robert got bad headaches.
867	2560	87	[Christy/27]	{is affected by/18}	[the cold/87]	Christy is affected by the cold.
867	3280	87	[She/27]	{uses to play with/1}	[the big wild feline/108]	She uses to play with the big wild feline.
867	3070	87	[Beth/21]	{plays with/1}	[such animal/108]	Beth plays with such animal too.
867	3534	87	[Some chicken bones/117]	{are eaten by/8}	[the big wild feline/108]	Some chicken bones are eaten by the big wild feline.
867	2531	87	[The painkillers/93]	{treat/17}	[the cold/87]	The painkillers treat the cold.
867	2517	87	[Kim Cox/31]	{discovered/16}	[a flu/87]	Kim Cox discovered a flu.
867	805	87	[The motorbike/80]	{is driven by/9}	[such medic/31]	The motorbike is driven by such medic.
868	2456	64	[The frozen food company/64]	{has main zeat in/19}	[Sienna/45]	The frozen food company has main zeat in Sienna.
868	80	64	[Charles/4]	{is a visiting student in/11}	[Siena/45]	Charles is a visiting student in Siena.
868	1974	64	[The steak/73]	{is acquired by/2}	[such boy/4]	The steak is acquired by such boy.
868	2320	64	[It/73]	{is produced by/20}	[chief Clark/37]	It is produced by chief Clark.
868	1701	64	[Such worker/37]	{just bought/2}	[a pet-food/118]	Such worker just bought a pet-food.
869	3	45	[Charlie/4]	{usually lives in/3}	[Siena/45]	Charlie usually lives in Siena.
869	519	45	[That student/4]	{eats/8}	[fruits/76]	That student eats fruits.
869	1457	45	[They/76]	{are bought by/2}	[K. Ross/32]	They are bought by K. Ross.
869	1275	45	[Paris gray/40]	{just got/2}	[those aliments/76]	Paris gray just got those aliments too.
869	80	45	[Charles/4]	{is a visiting student in/11}	[Sienna/45]	Charles is a visiting student in Sienna.
869	825	45	[Jaguars/85]	{are driven by/9}	[that boy/4]	Jaguars are driven by that boy.
869	2457	45	[An industrial plant/66]	{has headquarter in/19}	[Siena/45]	An industrial plant has headquarter in Siena.
869	2	45	[Sienna/45]	{is the home town of/3}	[Dan/29]	Sienna is the home town of Dan.
869	3028	45	[Daniel/29]	{uses to plfy with/1}	[a jaguar/108]	Daniel uses to plfy with a jaguar.
869	3259	45	[Daniel/17]	{played with/1}	[such pet/108]	Daniel played with such pet too.
869	3625	45	[Such beast/108]	{chases/0}	[footballs/129]	Such beast chases footballs.
869	2860	45	[Paris/40]	{plays with/1}	[such pet/108]	Paris plays with such pet.
870	6	43	[V. Anderson/30]	{inhabits in/3}	[New York/43]	V. Anderson inhabits in New York.
870	990	43	[That patient/30]	{has got/2}	[chew toys/119]	That patient has got chew toys.
870	3546	43	[Small felinex/113]	{are eating/8}	[some chewable toys/119]	Small felinex are eating some chewable toys.
870	3615	43	[The balls/129]	{are chased by/0}	[some cats/113]	The balls are chased by some cats.
870	933	43	[Some balloons/129]	{are acquired by/2}	[Mr. Wolf/13]	Some balloons are acquired by Mr. Wolf.
870	2458	43	[A Faculty of Electronics/58]	{is located in/19}	[big apple/43]	A Faculty of Electronics is located in big apple.
870	4	43	[Mr. Lee/38]	{inhabits in/3}	[NY/43]	Mr. Lee inhabits in NY.
870	2445	43	[The burger/71]	{cs produced by/20}	[him/38]	The burger cs produced by him.
870	1994	43	[Paris Gray/22]	{just got/2}	[it/71]	Paris Gray just got it.
870	2014	43	[That teacher/22]	{just got/2}	[bmw station wagon/82]	That teacher just got bmw station wagon too.
870	97	43	[Wolf/13]	{is a visiting student in/11}	[NY/43]	Wolf is a visiting student in NY.
870	948	43	[Such scholar/13]	{has got/2}	[bmw station wagon/82]	Such scholar has got bmw station wagon.
870	3697	43	[That student/13]	{prepares for/25}	[the written part/121]	That student prepares for the written part.
870	3743	43	[A Machine Learning course/52]	{requires/26}	[that test/121]	A Machine Learning course requires that test.
870	7	43	[Big apple/43]	{is the home town of/3}	[Doc. Washington/33]	Big apple is the home town of Doc. Washington.
870	2492	43	[That man/33]	{provides prescription of/15}	[painkillers/93]	That man provides prescription of painkillers.
870	638	43	[He/33]	{goes around with/9}	[bmw/82]	He goes around with bmw.
870	1926	43	[Such doctor/33]	{has got/2}	[chewable toys/119]	Such doctor has got chewable toys.
870	2427	43	[Such food/119]	{are developed by/20}	[Mr. Lee/38]	Such food are developed by Mr. Lee.
871	2116	54	[The AI course/54]	{is attended by/6}	[Sarah Smith/7]	The AI course is attended by Sarah Smith.
871	2182	54	[Such lecture/54]	{is presented by/5}	[Prof. Turner/19]	Such lecture is presented by Prof. Turner.
871	2236	54	[It/54]	{is offered by/22}	[a School of Mathematics/61]	It is offered by a School of Mathematics.
871	3741	54	[An oral test/122]	{is required in/26}	[an Artificial Intelligence course/54]	An oral test is required in an Artificial Intelligence course.
872	3002	8	[Chris/8]	{played with/1}	[the kitty/112]	Chris played with the kitty.
872	2981	8	[Caesar/37]	{uses to play with/1}	[such pet/112]	Caesar uses to play with such pet too.
872	1683	8	[Maccheroni/70]	{is bought by/2}	[him/37]	Maccheroni is bought by him.
872	902	8	[C. White/8]	{drives/9}	[the trucks/79]	C. White drives the trucks.
872	3691	8	[That student/8]	{prepares for/25}	[the practical exam/124]	That student prepares for the practical exam.
872	3744	8	[That test/124]	{is required in/26}	[ML lectures/53]	That test is required in ML lectures.
872	68	8	[Chris/8]	{is on visit in/11}	[Siena/45]	Chris is on visit in Siena.
872	2	8	[Dan/29]	{usually lives in/3}	[that urban center/45]	Dan usually lives in that urban center.
872	1839	8	[Chris/8]	{got/2}	[pasta/70]	Chris got pasta.
872	1995	8	[It/70]	{is bought by/2}	[Paris Gray/22]	It is bought by Paris Gray too.
872	148	8	[It/70]	{is eaten by/8}	[such lecturer/22]	It is eaten by such lecturer.
872	1846	8	[Chris/8]	{just got/2}	[kibbpes/116]	Chris just got kibbpes.
872	2016	8	[That scholar/8]	{reads/4}	[Quantum Mechanics books/51]	That scholar reads Quantum Mechanics books.
872	1841	8	[The balloon/128]	{is bought by/2}	[him/8]	The balloon is bought by him.
872	2311	8	[Caesar/37]	{produces/20}	[it/128]	Caesar produces it.
872	1997	8	[Paris/22]	{got/2}	[such toy/128]	Paris got such toy.
872	2002	8	[The kibbles/116]	{are acquired by/2}	[such professor/22]	The kibbles are acquired by such professor too.
872	1300	8	[James/34]	{got/2}	[that food/116]	James got that food too.
872	2132	8	[C. White/8]	{follows/6}	[ML lectures/53]	C. White follows ML lectures.
872	2259	8	[A Faculty of Physics/60]	{offers/22}	[such classes/53]	A Faculty of Physics offers such classes.
872	2227	8	[Paris/22]	{is tenured at/12}	[it/60]	Paris is tenured at it.
872	1842	8	[Some trucks/79]	{are acquired by/2}	[chris/8]	Some trucks are acquired by chris.
872	578	8	[Paris/22]	{goes around with/9}	[them/79]	Paris goes around with them.
872	1686	8	[Those meanss of transportation/79]	{are bought by/2}	[Caesar Clark/37]	Those meanss of transportation are bought by Caesar Clark.
872	368	8	[Christopher White/8]	{has lunch with/8}	[pasta/70]	Christopher White has lunch with pasta.
873	1262	40	[Paris Gray/40]	{got/2}	[a motorcycle/80]	Paris Gray got a motorcycle.
873	616	40	[Mr. Hall/14]	{zoes around with/9}	[such means of transport/80]	Mr. Hall zoes around with such means of transport.
873	778	40	[Dbniel/17]	{goes around with/9}	[that vehicle/80]	Dbniel goes around with that vehicle too.
873	1652	40	[That means of transportation/80]	{is bought by/2}	[Daniel/29]	That means of transportation is bought by Daniel.
873	1675	40	[That ill person/29]	{god/2}	[a pet-food/118]	That ill person god a pet-food too.
873	2383	40	[Burgers/72]	{are developed by/20}	[Paris/40]	Burgers are developed by Paris.
873	502	40	[K. Ross/32]	{eats/8}	[them/72]	K. Ross eats them.
873	2870	40	[Paris Gray/40]	{played with/1}	[Linda/99]	Paris Gray played with Linda.
873	3652	40	[It/99]	{chases/0}	[some wood sticks/127]	It chases some wood sticks.
873	2376	40	[The motorcycle/80]	{is produced by/20}	[garis/40]	The motorcycle is produced by garis.
873	922	40	[Such means of transportation/80]	{is driven by/9}	[Daniel/29]	Such means of transportation is driven by Daniel.
873	1938	40	[The motorcycle/80]	{is bought by/2}	[Daniel Moore/17]	The motorcycle is bought by Daniel Moore.
873	1444	40	[The motorbike/80]	{is bought by/2}	[Doctor Ross/32]	The motorbike is bought by Doctor Ross too.
873	532	40	[Paris Gray/40]	{has lunch with/8}	[burgers/72]	Paris Gray has lunch with burgers.
873	1285	40	[She/40]	{just got/2}	[a pet-food/118]	She just got a pet-food.
873	2377	40	[Such employee/40]	{produces/20}	[it/118]	Such employee produces it.
873	1467	40	[Kevin Ross/32]	{iot/2}	[that food/118]	Kevin Ross iot that food.
873	1623	40	[George Hall/14]	{just got/2}	[the food for pet/118]	George Hall just got the food for pet too.
873	625	40	[The motorbike/80]	{is driven by/9}	[Miss Gray/40]	The motorbike is driven by Miss Gray.
873	1278	40	[Some hamburgers/72]	{are bought by/2}	[her/40]	Some hamburgers are bought by her.
873	1616	40	[They/72]	{are acquired by/2}	[Gaorge Hall/14]	They are acquired by Gaorge Hall too.
873	1668	40	[That food/72]	{are acquired by/2}	[Dan/29]	That food are acquired by Dan too.
873	1460	40	[They/72]	{are acquired by/2}	[k. ross/32]	They are acquired by k. ross too.
873	3353	40	[Such specialist/32]	{plays with/1}	[Linda/99]	Such specialist plays with Linda.
874	1583	129	[Nancy Carter/23]	{got/2}	[the balls/129]	Nancy Carter got the balls.
874	3331	129	[She/23]	{uses to play with/1}	[Robert/104]	She uses to play with Robert.
874	1582	129	[Such ill person/23]	{just got/2}	[trucks/79]	Such ill person just got trucks.
874	2572	129	[That patient/23]	{has/18}	[a cough/88]	That patient has a cough.
874	2582	129	[K. Ross/32]	{cares about/24}	[Miss Carter/23]	K. Ross cares about Miss Carter.
874	1219	129	[Some balls/129]	{are bought by/2}	[Paris/1]	Some balls are bought by Paris.
874	315	129	[The cheeseburger/71]	{iq eaten by/8}	[that student/1]	The cheeseburger iq eaten by that student.
874	485	129	[Miss Carter/23]	{has lunch with/8}	[that food/71]	Miss Carter has lunch with that food too.
874	1323	129	[Mary Garcia/20]	{has got/2}	[some balloons/129]	Mary Garcia has got some balloons.
874	1329	129	[The desiccated food/120]	{is bought by/2}	[her/20]	The desiccated food is bought by her too.
874	1401	129	[J. Lee/38]	{has got/2}	[balls/129]	J. Lee has got balls too.
874	2447	129	[They/129]	{are developed by/20}	[such worker/38]	They are developed by such worker.
874	3600	129	[They/129]	{are chased by/0}	[rob/104]	They are chased by rob.
874	3498	129	[A desiccated food/120]	{is eaten by/8}	[that beast/104]	A desiccated food is eaten by that beast.
874	2953	129	[Mary Garcia/20]	{plays with/1}	[rob/104]	Mary Garcia plays with rob.
874	17	129	[LA/44]	{is the home town of/3}	[her/20]	LA is the home town of her.
874	435	129	[That teacher/20]	{is eating/8}	[a burger/71]	That teacher is eating a burger.
874	1453	129	[K. Ross/32]	{has got/2}	[some balls/129]	K. Ross has got some balls.
874	2496	129	[That doctor/32]	{provides prescription of/15}	[the antipyretic drug/94]	That doctor provides prescription of the antipyretic drug.
875	1361	83	[Mr. Eric/24]	{has got/2}	[mustang/83]	Mr. Eric has got mustang.
875	1365	83	[He/24]	{buys/2}	[the boomerang/125]	He buys the boomerang too.
875	592	83	[Mike Turner/19]	{drives/9}	[a muscle car/83]	Mike Turner drives a muscle car.
875	2802	83	[Prof. Turner/19]	{plays with/1}	[the mustang/101]	Prof. Turner plays with the mustang.
875	1831	83	[That teacher/19]	{buys/2}	[a food for pet/118]	That teacher buys a food for pet.
875	1857	83	[Chris/8]	{got/2}	[a pet-food/118]	Chris got a pet-food too.
875	1439	83	[Mr. Jeffrey Phillips/35]	{acquires/2}	[the mtscle car/83]	Mr. Jeffrey Phillips acquires the mtscle car too.
875	2286	83	[Such worker/35]	{develops/20}	[some new york pizzas/69]	Such worker develops some new york pizzas.
875	501	83	[Those aliments/69]	{are eaten by/8}	[Doctor Ross/32]	Those aliments are eaten by Doctor Ross.
875	1855	83	[A muscle car/83]	{is acquired by/2}	[Chris/8]	A muscle car is acquired by Chris.
875	898	83	[Such scholar/8]	{is driving/9}	[that vehicle/83]	Such scholar is driving that vehicle.
875	68	83	[Such boy/8]	{is on visit in/11}	[Siena/45]	Such boy is on visit in Siena.
875	2288	83	[Mr. Jejfrey Phillips/35]	{produces/20}	[the muscle car/83]	Mr. Jejfrey Phillips produces the muscle car.
875	2273	83	[A food for pet/118]	{is produced by/20}	[that worker/35]	A food for pet is produced by that worker too.
875	736	83	[The muscle car/83]	{is driven by/9}	[Mister Simmons/24]	The muscle car is driven by Mister Simmons.
875	781	83	[Such means of transport/83]	{is driven by/9}	[Mr. Jeffrey Phillips/35]	Such means of transport is driven by Mr. Jeffrey Phillips too.
875	1441	83	[Such worker/35]	{acquires/2}	[a pet-food/118]	Such worker acquires a pet-food.
875	1363	83	[Mister Simmons/24]	{uas got/2}	[it/118]	Mister Simmons uas got it too.
875	411	83	[The Neapolitan pizzas/69]	{are eaten by/8}	[him/24]	The Neapolitan pizzas are eaten by him.
875	1829	83	[Turner/19]	{got/2}	[mustang/83]	Turner got mustang.
875	1465	83	[The muscle car/83]	{is bought by/2}	[Doctor Ross/32]	The muscle car is bought by Doctor Ross too.
875	3348	83	[Such specialist/32]	{played with/1}	[Mary the female mustang/101]	Such specialist played with Mary the female mustang.
875	3573	83	[That animal/101]	{chases/0}	[a boomerang/125]	That animal chases a boomerang.
875	2274	83	[Mr. Jeffrey Phillips/35]	{produces/20}	[the boomerang/125]	Mr. Jeffrey Phillips produces the boomerang.
875	853	83	[Mustang/83]	{is driven by/9}	[K. Ross/32]	Mustang is driven by K. Ross.
876	25	43	[Rick/6]	{is on visit in/11}	[big apple/43]	Rick is on visit in big apple.
876	1560	43	[The tuna kibbles/116]	{are bought by/2}	[such boy/6]	The tuna kibbles are bought by such boy.
876	2459	43	[An Economic and Finance Faculty/62]	{has headquarter in/19}	[NY/43]	An Economic and Finance Faculty has headquarter in NY.
876	2263	43	[A ML course/52]	{is offered by/22}	[a Department of Economy/62]	A ML course is offered by a Department of Economy.
876	4	43	[New York/43]	{is the home town of/3}	[J. Lee/38]	New York is the home town of J. Lee.
876	2653	43	[He/38]	{plays with/1}	[Brian/102]	He plays with Brian.
876	3594	43	[The wood stick/126]	{is chased by/0}	[it/102]	The wood stick is chased by it.
876	6	43	[Lady Anderson/30]	{inhabits in/3}	[NY/43]	Lady Anderson inhabits in NY.
876	989	43	[She/30]	{just bought/2}	[fruits/76]	She just bought fruits.
876	125	43	[Some trucks/79]	{have been licensed in/10}	[NY/43]	Some trucks have been licensed in NY.
876	7	43	[It/43]	{is the home town of/3}	[Gary Washington/33]	It is the home town of Gary Washington.
876	2503	43	[The cough/88]	{is discovered by/16}	[such man/33]	The cough is discovered by such man.
876	2533	43	[Some analgesic drugs/93]	{cure/17}	[such disease/88]	Some analgesic drugs cure such disease.
876	2542	43	[Anderson/30]	{got/18}	[it/88]	Anderson got it.
876	988	43	[She/30]	{just got/2}	[the kibbles/116]	She just got the kibbles.
877	1454	73	[The t-cone steak/73]	{is acquired by/2}	[K. Ross/32]	The t-cone steak is acquired by K. Ross.
877	3354	73	[Such doctor/32]	{played with/1}	[pups/115]	Such doctor played with pups.
877	3018	73	[Mr. Cooke/11]	{played with/1}	[those pets/115]	Mr. Cooke played with those pets too.
877	812	73	[Some cars/79]	{are driven by/9}	[him/11]	Some cars are driven by him.
877	2075	73	[Such boy/11]	{studies/4}	[Dynamical Systems book/48]	Such boy studies Dynamical Systems book.
877	1376	73	[A steak/73]	{is acquired by/2}	[Christine House/27]	A steak is acquired by Christine House.
877	2562	73	[Such ill person/27]	{is affected by/18}	[a bad nasty cough/88]	Such ill person is affected by a bad nasty cough.
877	154	73	[The steak/73]	{is eaten by/8}	[Paris Gray/22]	The steak is eaten by Paris Gray.
877	1998	73	[Some cars/79]	{are bought by/2}	[her/22]	Some cars are bought by her.
877	544	73	[Patricia Perez/36]	{has lunch with/8}	[the t-bone steak/73]	Patricia Perez has lunch with the t-bone steak.
877	1010	73	[Such worker/36]	{just bought/2}	[cars/79]	Such worker just bought cars.
877	2000	73	[Paris Gray/22]	{got/2}	[the beef steak/73]	Paris Gray got the beef steak too.
877	14	73	[That lecturer/22]	{lives in/3}	[The French capital/46]	That lecturer lives in The French capital.
877	504	73	[Doctor Ross/32]	{has lunch with/8}	[the steak/73]	Doctor Ross has lunch with the steak.
877	1459	73	[That doctor/32]	{just bought/2}	[a dried food/120]	That doctor just bought a dried food.
877	1012	73	[The steak/73]	{is bought by/2}	[Miss Perez/36]	The steak is bought by Miss Perez too.
877	1017	73	[She/36]	{just got/2}	[a desiccated food/120]	She just got a desiccated food too.
877	2005	73	[It/120]	{is acquired by/2}	[Paris/22]	It is acquired by Paris too.
877	204	73	[Mr. Cooke/11]	{eats/8}	[the beef steak/73]	Mr. Cooke eats the beef steak.
877	1105	73	[Such boy/11]	{just got/2}	[the boomerang/125]	Such boy just got the boomerang.
877	274	73	[A steak/73]	{is eaten by/8}	[Christie/27]	A steak is eaten by Christie.
877	1391	73	[A boomerang/125]	{is bought by/2}	[that ill person/27]	A boomerang is bought by that ill person.
877	1374	73	[That patient/27]	{just got/2}	[the pars/79]	That patient just got the pars too.
877	1090	73	[A steak/73]	{is acquired by/2}	[ben Cook/11]	A steak is acquired by ben Cook too.
877	2128	73	[A Business class/55]	{is followed by/6}	[that boy/11]	A Business class is followed by that boy.
878	2197	50	[Paris/22]	{authors/7}	[the book of Probability Theory/50]	Paris authors the book of Probability Theory.
878	2857	50	[That teacher/22]	{played with/1}	[cathy cat/106]	That teacher played with cathy cat.
878	146	50	[Paris/22]	{eats/8}	[a pizza with cheese/68]	Paris eats a pizza with cheese.
878	576	50	[She/22]	{drives/9}	[fiat panda/81]	She drives fiat panda.
878	1800	50	[Miss Smith/7]	{got/2}	[such vehicle/81]	Miss Smith got such vehicle.
878	2054	50	[That girl/7]	{reads/4}	[a book of Probability Theory/50]	That girl reads a book of Probability Theory.
878	2115	50	[She/7]	{follows/6}	[the Machine Learning course/52]	She follows the Machine Learning course.
878	2253	50	[A Faculty of Dynamical Systems/59]	{provides/22}	[it/52]	A Faculty of Dynamical Systems provides it.
878	2455	50	[The Department of Dynamical Systems/59]	{has main seat in/19}	[DC/47]	The Department of Dynamical Systems has main seat in DC.
878	11	50	[The city of US government seat/47]	{is the home town of/3}	[Gregory Wolf/26]	The city of US government seat is the home town of Gregory Wolf.
879	2461	65	[The mechanical small company/65]	{has main seat in/19}	[Paris/46]	The mechanical small company has main seat in Paris.
879	2267	65	[Miss Scott/39]	{has been hired in/21}	[a mechanical workshop/65]	Miss Scott has been hired in a mechanical workshop.
879	1471	65	[She/39]	{just got/2}	[mustangs/84]	She just got mustangs.
879	1653	65	[Dan/29]	{acquires/2}	[those meanss of transportation/84]	Dan acquires those meanss of transportation too.
879	804	65	[Kim Cox/31]	{drives/9}	[them/84]	Kim Cox drives them.
879	1863	65	[Pizzas with cheese/69]	{are acquired by/2}	[that doctor/31]	Pizzas with cheese are acquired by that doctor.
880	2469	94	[An antipyretic drug/94]	{is assumed by/23}	[Christie/27]	An antipyretic drug is assumed by Christie.
880	2527	94	[It/94]	{cures/17}	[headaches/90]	It cures headaches.
880	2514	94	[Kimberly Cox/31]	{discovers/16}	[them/90]	Kimberly Cox discovers them.
880	2561	94	[Cnristy/27]	{is affected by/18}	[those diseases/90]	Cnristy is affected by those diseases.
880	2487	94	[The antipyretic/94]	{is prescribed by/15}	[Kim Cox/31]	The antipyretic is prescribed by Kim Cox.
880	2718	94	[That woman/31]	{uses to play with/1}	[Mary the female mustang/101]	That woman uses to play with Mary the female mustang.
880	2781	94	[Paris/1]	{plays with/1}	[that animal/101]	Paris plays with that animal too.
881	1345	70	[Mister Simmons/24]	{has got/2}	[spaghetti/70]	Mister Simmons has got spaghetti.
881	1346	70	[Such patient/24]	{just bought/2}	[jaguars/85]	Such patient just bought jaguars too.
881	178	70	[Spaghetti/70]	{is eaten by/8}	[Benjamin Wolf/13]	Spaghetti is eaten by Benjamin Wolf.
881	2609	70	[Such student/13]	{plays with/1}	[Siena/107]	Such student plays with Siena.
881	3467	70	[Such pet/107]	{is eating/8}	[the kibbles/116]	Such pet is eating the kibbles.
881	2407	70	[Miss Perez/36]	{produces/20}	[pasta/70]	Miss Perez produces pasta.
881	2404	70	[Such employee/36]	{produces/20}	[a boomerang/125]	Such employee produces a boomerang too.
881	3218	70	[Patricia Perez/36]	{played with/1}	[Siena/107]	Patricia Perez played with Siena.
881	1027	70	[That employee/36]	{just bought/2}	[a boomerang/125]	That employee just bought a boomerang.
881	238	70	[Kimberly Cox/31]	{is eating/8}	[maccheroni/70]	Kimberly Cox is eating maccheroni.
881	1872	70	[The rabbit kibbles/116]	{are bought by/2}	[that doctor/31]	The rabbit kibbles are bought by that doctor.
881	1995	70	[Paris/22]	{buys/2}	[pasta/70]	Paris buys pasta too.
881	2840	70	[Such lecturer/22]	{played with/1}	[Siena/107]	Such lecturer played with Siena.
881	148	70	[Such teacher/22]	{is eating/8}	[spaghetti/70]	Such teacher is eating spaghetti.
881	538	70	[Patsy/36]	{has lunch with/8}	[that food/70]	Patsy has lunch with that food too.
881	1008	70	[Such worker/36]	{has got/2}	[luxury cars/85]	Such worker has got luxury cars.
881	121	70	[Such vehicles/85]	{have been licensed in/10}	[Rome/42]	Such vehicles have been licensed in Rome.
881	408	70	[Eric/24]	{is eating/8}	[pasta/70]	Eric is eating pasta.
881	1352	70	[Tuna kibbles/116]	{are acquired by/2}	[him/24]	Tuna kibbles are acquired by him.
881	1007	70	[Pasta/70]	{is bought by/2}	[Patsy/36]	Pasta is bought by Patsy too.
881	1014	70	[She/36]	{got/2}	[tuna kibbles/116]	She got tuna kibbles too.
881	2413	70	[Patsy/36]	{produces/20}	[them/116]	Patsy produces them.
881	2002	70	[They/116]	{are bought by/2}	[Professor Gray/22]	They are bought by Professor Gray.
881	2195	70	[Such teacher/22]	{is the author of/7}	[the book of Dynamical Systems/48]	Such teacher is the author of the book of Dynamical Systems.
881	1865	70	[Spaghetti/70]	{is acquired by/2}	[Kim Cox/31]	Spaghetti is acquired by Kim Cox.
882	2129	56	[The Design Patterns lessons/56]	{are followed by/6}	[Mr. Cooke/11]	The Design Patterns lessons are followed by Mr. Cooke.
882	811	56	[That scholar/11]	{drives/9}	[an auto/78]	That scholar drives an auto.
882	196	56	[Mr. Cooke/11]	{is eating/8}	[a Neapolitan pizza/68]	Mr. Cooke is eating a Neapolitan pizza.
882	1934	56	[That aliment/68]	{is bought by/2}	[Gary Washington/33]	That aliment is bought by Gary Washington.
882	2165	56	[Professor G. Hall/16]	{teaches/5}	[DP lectures/56]	Professor G. Hall teaches DP lectures.
882	2257	56	[The Physics Faculty/60]	{provides/22}	[such classes/56]	The Physics Faculty provides such classes.
882	2460	56	[Such department of the university/60]	{has headquarter in/19}	[The French capital/46]	Such department of the university has headquarter in The French capital.
882	46	56	[Ben cook/11]	{is on visit in/11}	[Paris/46]	Ben cook is on visit in Paris.
883	2977	100	[Caesar/37]	{played with/1}	[Tom/100]	Caesar played with Tom.
883	3082	100	[Professor Harris/21]	{plays with/1}	[that pet/100]	Professor Harris plays with that pet too.
883	3334	100	[Miss Carter/23]	{plays with/1}	[it/100]	Miss Carter plays with it too.
883	2704	100	[Tom Williams/3]	{uses to play with/1}	[such beast/100]	Tom Williams uses to play with such beast too.
883	1536	100	[Tom/3]	{just bought/2}	[chewable toys/119]	Tom just bought chewable toys.
883	2683	100	[James/34]	{played with/1}	[Tom/100]	James played with Tom.
883	571	100	[The two-wheeled motor vehicle/80]	{is driven by/9}	[that medic/34]	The two-wheeled motor vehicle is driven by that medic.
883	1756	100	[It/80]	{is bought by/2}	[Elizabeth Harris/21]	It is bought by Elizabeth Harris.
883	1678	100	[That means of transportation/80]	{id bought by/2}	[Mat/37]	That means of transportation id bought by Mat too.
883	3586	100	[Tom/100]	{tries to catch/0}	[the tennis ball/128]	Tom tries to catch the tennis ball.
883	3491	100	[The chew toys/119]	{are eaten by/8}	[Tom the cat/100]	The chew toys are eaten by Tom the cat.
883	1692	100	[Caesar/37]	{has got/2}	[that food/119]	Caesar has got that food.
884	2496	94	[Kevin Ross/32]	{provides prescription of/15}	[the antipyretic/94]	Kevin Ross provides prescription of the antipyretic.
884	3347	94	[That man/32]	{played with/1}	[small felines/113]	That man played with small felines.
884	3305	94	[Mr. Hall/16]	{plays with/1}	[such animals/113]	Mr. Hall plays with such animals too.
884	2466	94	[An antipyretic/94]	{is assumed by/23}	[Miss Nancy/23]	An antipyretic is assumed by Miss Nancy.
884	2572	94	[That ill person/23]	{is affected by/18}	[the bad nasty cough/88]	That ill person is affected by the bad nasty cough.
884	2508	94	[K. Ross/32]	{discovered/16}	[a nasty cough/88]	K. Ross discovered a nasty cough.
884	501	94	[Some pizzas/69]	{are eaten by/8}	[him/32]	Some pizzas are eaten by him.
884	201	94	[They/69]	{are eaten by/8}	[Benjamin Cooke/11]	They are eaten by Benjamin Cooke too.
884	2528	94	[The qntipyretic drug/94]	{cures/17}	[the nasty cough/88]	The qntipyretic drug cures the nasty cough.
885	528	70	[Paris/40]	{has lunch with/8}	[spaghetti/70]	Paris has lunch with spaghetti.
885	1287	70	[A boomerang/125]	{is acquired by/2}	[her/40]	A boomerang is acquired by her.
885	1277	70	[The dried food/120]	{is bought by/2}	[such employee/40]	The dried food is bought by such employee too.
885	2392	70	[She/40]	{develops/20}	[mustang/83]	She develops mustang.
885	478	70	[Spaghetti/70]	{is eaten by/8}	[Miss Nancy/23]	Spaghetti is eaten by Miss Nancy.
885	3321	70	[Such patient/23]	{uses to play with/1}	[cat Gary/105]	Such patient uses to play with cat Gary.
885	1599	70	[She/23]	{acquires/2}	[the boomerang/125]	She acquires the boomerang.
885	2468	70	[Some analgesics/93]	{are assumed by/23}	[her/23]	Some analgesics are assumed by her.
885	1735	70	[Spaghetti/70]	{is bought by/2}	[Mr. Lee/2]	Spaghetti is bought by Mr. Lee.
885	148	70	[Aaris Gray/22]	{eats/8}	[it/70]	Aaris Gray eats it.
885	1995	70	[That aliment/70]	{is acquired by/2}	[her/22]	That aliment is acquired by her.
885	488	70	[That food/70]	{is eaten by/8}	[Mr. Lee/2]	That food is eaten by Mr. Lee.
885	1917	70	[Doc. Washington/33]	{acquires/2}	[it/70]	Doc. Washington acquires it.
885	1937	70	[That doctor/33]	{just got/2}	[a boomerang/125]	That doctor just got a boomerang too.
885	2502	70	[Such man/33]	{discovered/16}	[the flu/87]	Such man discovered the flu.
885	637	70	[Mustang/83]	{is driven by/9}	[that specialist/33]	Mustang is driven by that specialist.
885	2492	70	[That medic/33]	{provides prescription of/15}	[painkillers/93]	That medic provides prescription of painkillers.
885	1267	70	[Miss Gray/40]	{got/2}	[pasta/70]	Miss Gray got pasta.
885	2378	70	[Paris/40]	{develops/20}	[a boomerang/125]	Paris develops a boomerang.
885	1283	70	[Mustang/83]	{is bought by/2}	[her/40]	Mustang is bought by her.
885	574	70	[A muscce car/83]	{is driven by/9}	[Paris/22]	A muscce car is driven by Paris.
885	14	70	[Paris/46]	{is the home town of/3}	[her/22]	Paris is the home town of her.
885	358	70	[Spaghetti/70]	{is eaten by/8}	[Doctor Gary Washington/33]	Spaghetti is eaten by Doctor Gary Washington.
885	3384	70	[That specialist/33]	{uses to play with/1}	[Gary/105]	That specialist uses to play with Gary.
885	3638	70	[That pet/105]	{chases/0}	[the boomerang/125]	That pet chases the boomerang.
886	3020	11	[Mr. Cooke/11]	{uses to play with/1}	[a dog/114]	Mr. Cooke uses to play with a dog.
886	2684	11	[Dr. Williams/34]	{uses to play with/1}	[the pup/114]	Dr. Williams uses to play with the pup too.
886	3272	11	[Daniel/17]	{uses to play with/1}	[such animal/114]	Daniel uses to play with such animal too.
886	2129	11	[The course of Design Patterns/56]	{are followed by/6}	[ben Cook/11]	The course of Design Patterns are followed by ben Cook.
886	2242	11	[They/56]	{are offered by/22}	[the Department of Electronics/58]	They are offered by the Department of Electronics.
886	2160	11	[They/56]	{are taught/5}	[Daniel Moore/17]	They are taught Daniel Moore.
886	1947	11	[Tennis balls/129]	{are acquired by/2}	[such professor/17]	Tennis balls are acquired by such professor.
886	1583	11	[Nancy Carter/23]	{just got/2}	[the balls/129]	Nancy Carter just got the balls too.
886	808	11	[Ben/11]	{is driving/9}	[the muscle car/83]	Ben is driving the muscle car.
886	205	11	[The cheeseburger/71]	{is eaten by/8}	[Benjamin Cooke/11]	The cheeseburger is eaten by Benjamin Cooke.
886	3705	11	[Such boy/11]	{prepares for/25}	[a written exam/121]	Such boy prepares for a written exam.
886	2075	11	[Ben/11]	{is reading/4}	[the book of Dynamical Systems/48]	Ben is reading the book of Dynamical Systems.
886	44	11	[Ben Cook/11]	{is a visiting student in/11}	[Sienna/45]	Ben Cook is a visiting student in Sienna.
886	2456	11	[The frozen food company/64]	{is located in/19}	[Siena/45]	The frozen food company is located in Siena.
886	1094	11	[Some chewable toys/119]	{are bought by/2}	[Mr. Cooke/11]	Some chewable toys are bought by Mr. Cooke.
886	3496	11	[Such food/119]	{are eaten by/8}	[the dog/114]	Such food are eaten by the dog.
886	1952	11	[Some chewable toys/119]	{are acquired by/2}	[Daniel Moore/17]	Some chewable toys are acquired by Daniel Moore.
886	1101	11	[Mustang/83]	{is bought by/2}	[Mr. Cooke/11]	Mustang is bought by Mr. Cooke too.
886	1084	11	[That scholar/11]	{acquires/2}	[a burger/71]	That scholar acquires a burger too.
886	1089	11	[Some balloons/129]	{are bought by/2}	[ben Cook/11]	Some balloons are bought by ben Cook too.
886	2447	11	[Those toys/129]	{are developed by/20}	[J. Lee/38]	Those toys are developed by J. Lee.
886	2427	11	[Chewable toys/119]	{are developed by/20}	[that worker/38]	Chewable toys are developed by that worker too.
886	1413	11	[Such employee/38]	{just got/2}	[mustang/83]	Such employee just got mustang.
887	712	38	[A truck/78]	{is driven by/9}	[John Lee/38]	A truck is driven by John Lee.
887	1539	38	[It/78]	{is bought by/2}	[Tom Williams/3]	It is bought by Tom Williams.
887	1527	38	[Such scholar/3]	{acquires/2}	[pasta/70]	Such scholar acquires pasta too.
887	2651	38	[Mr. Lee/38]	{uses to play with/1}	[Siena/107]	Mr. Lee uses to play with Siena.
887	2441	38	[He/38]	{produces/20}	[the ball/128]	He produces the ball.
887	1893	38	[Such toy/128]	{is bought by/2}	[Gregory Wolf/26]	Such toy is bought by Gregory Wolf.
887	1945	38	[Danny/17]	{just got/2}	[it/128]	Danny just got it too.
887	4	38	[John Lee/38]	{lives in/3}	[big apple/43]	John Lee lives in big apple.
887	31	38	[Tom Williams/3]	{is on visit in/11}	[that city/43]	Tom Williams is on visit in that city.
887	2105	38	[A ML course/52]	{is followed by/6}	[him/3]	A ML course is followed by him.
887	2265	38	[A big farm/67]	{has hired/21}	[John Lee/38]	A big farm has hired John Lee.
887	1415	38	[A pet-food/118]	{is bought by/2}	[that employee/38]	A pet-food is bought by that employee.
887	1545	38	[T. Williams/3]	{just got/2}	[it/118]	T. Williams just got it too.
887	1397	38	[John Lee/38]	{acquires/2}	[spaghetti/70]	John Lee acquires spaghetti too.
887	2429	38	[That employee/38]	{develops/20}	[the pet-food/118]	That employee develops the pet-food.
887	2449	38	[That worker/38]	{produces/20}	[the car/78]	That worker produces the car too.
887	1409	38	[Such employee/38]	{got/2}	[it/78]	Such employee got it.
887	168	38	[Maccheroni/70]	{is eaten by/8}	[him/38]	Maccheroni is eaten by him.
887	1917	38	[Doc. Washington/33]	{got/2}	[that aliment/70]	Doc. Washington got that aliment.
887	1929	38	[The car/78]	{is bought by/2}	[him/33]	The car is bought by him too.
887	2433	38	[Maccheroni/70]	{is produced by/20}	[uncle John/38]	Maccheroni is produced by uncle John.
887	1399	38	[That worker/38]	{acquires/2}	[the footballs/128]	That worker acquires the footballs.
887	1529	38	[T. Williams/3]	{got/2}	[it/128]	T. Williams got it too.
887	1919	38	[Gary Washington/33]	{just got/2}	[such toy/128]	Gary Washington just got such toy too.
887	3661	38	[Siena/107]	{chases/0}	[the footballs/128]	Siena chases the footballs.
888	3182	103	[Miss Brown/10]	{plays with/1}	[Erik/103]	Miss Brown plays with Erik.
888	113	103	[Such student/10]	{is on visit in/11}	[the most important californian city/44]	Such student is on visit in the most important californian city.
888	19	103	[Cathy/41]	{inhabits in/3}	[LA/44]	Cathy inhabits in LA.
888	17	103	[It/44]	{is the home town of/3}	[Mary Garcia/20]	It is the home town of Mary Garcia too.
888	3558	103	[Erik the cat/103]	{is eating/8}	[the dried food/120]	Erik the cat is eating the dried food.
888	1901	103	[G. Wolf/26]	{just got/2}	[the desiccated food/120]	G. Wolf just got the desiccated food.
888	3676	103	[Erik/103]	{tries to catch/0}	[a balloon/128]	Erik tries to catch a balloon.
888	1893	103	[G. Wolf/26]	{acquires/2}	[a tennis ball/128]	G. Wolf acquires a tennis ball.
888	1633	103	[Miss Brown/10]	{has got/2}	[it/128]	Miss Brown has got it too.
888	2720	103	[Kim Cox/31]	{plays with/1}	[Erik the cat/103]	Kim Cox plays with Erik the cat.
888	800	103	[That medic/31]	{goes around with/9}	[bmw/82]	That medic goes around with bmw.
888	3371	103	[Gregory Wolf/26]	{played with/1}	[Erik the cat/103]	Gregory Wolf played with Erik the cat.
888	455	103	[The burger/71]	{is eaten by/8}	[such ill person/26]	The burger is eaten by such ill person.
888	2474	103	[Analgesic drugs/93]	{are assumed by/23}	[him/26]	Analgesic drugs are assumed by him.
888	1890	103	[A cheeseburger/71]	{is bought by/2}	[that ill person/26]	A cheeseburger is bought by that ill person.
888	2547	103	[The bad nasty cough/88]	{is what affects/18}	[him/26]	The bad nasty cough is what affects him.
888	2951	103	[Mary/20]	{plays with/1}	[Erik/103]	Mary plays with Erik.
888	2762	103	[Cath/41]	{plays with/1}	[that animal/103]	Cath plays with that animal too.
889	2155	15	[Daniel House/15]	{attends/6}	[the Machine Learning class/52]	Daniel House attends the Machine Learning class.
889	2243	15	[An Electronics Faculty/58]	{provides/22}	[that lecture/52]	An Electronics Faculty provides that lecture.
889	2223	15	[Danny/17]	{is full professor at/12}	[the Department of Electronics/58]	Danny is full professor at the Department of Electronics.
889	3277	15	[Such teacher/17]	{plays with/1}	[lady cath/106]	Such teacher plays with lady cath.
889	1172	15	[Dan/15]	{has got/2}	[chew toys/119]	Dan has got chew toys.
889	2427	15	[Mr. Lee/38]	{produces/20}	[chewable toys/119]	Mr. Lee produces chewable toys.
889	1900	15	[G. Wolf/26]	{acquires/2}	[such food/119]	G. Wolf acquires such food.
889	1910	15	[Bmw/82]	{is bought by/2}	[him/26]	Bmw is bought by him too.
889	450	15	[Such patient/26]	{has lunch with/8}	[the salad/77]	Such patient has lunch with the salad.
889	1165	15	[A ball/128]	{is acquired by/2}	[daniel house/15]	A ball is acquired by daniel house.
889	2441	15	[It/128]	{is developed by/20}	[J. Lee/38]	It is developed by J. Lee.
889	1945	15	[Daniel Moore/17]	{just bought/2}	[the balloon/128]	Daniel Moore just bought the balloon.
889	1893	15	[It/128]	{is bought by/2}	[Mr. Wolf/26]	It is bought by Mr. Wolf too.
889	629	15	[Bmw/82]	{is driven by/9}	[him/26]	Bmw is driven by him.
889	908	15	[Dan/15]	{is driving/9}	[such vehicle/82]	Dan is driving such vehicle too.
889	2431	15	[Uncle John/38]	{produces/20}	[it/82]	Uncle John produces it.
889	1468	15	[That means of transport/82]	{is bought by/2}	[Kevin Ross/32]	That means of transport is bought by Kevin Ross.
889	115	15	[Dan/15]	{is on visit in/11}	[big apple/43]	Dan is on visit in big apple.
889	2058	15	[That student/15]	{studies/4}	[a Probability Theory book/50]	That student studies a Probability Theory book.
889	2205	15	[Such volume/50]	{was written by/7}	[Danny/17]	Such volume was written by Danny.
889	2164	15	[Such teacher/17]	{is teaching/5}	[the Machine Learning course/52]	Such teacher is teaching the Machine Learning course.
889	3743	15	[Such class/52]	{requires/26}	[the written exam/121]	Such class requires the written exam.
889	3713	15	[Daniel House/15]	{prepares for/25}	[a written test/121]	Daniel House prepares for a written test.
889	1182	15	[That boy/15]	{just bought/2}	[bmw/82]	That boy just bought bmw.
889	1962	15	[Such means of transportation/82]	{is bought by/2}	[Danny/17]	Such means of transportation is bought by Danny too.
890	480	77	[The caesar salad/77]	{is eaten by/8}	[Miss Nancy/23]	The caesar salad is eaten by Miss Nancy.
890	1580	77	[Jaguars/85]	{are bought by/2}	[her/23]	Jaguars are bought by her.
890	1944	77	[Daniel/17]	{just bought/2}	[such meanss of transport/85]	Daniel just bought such meanss of transport too.
890	2204	77	[The Quantum Mechanics books/51]	{were written by/7}	[such professor/17]	The Quantum Mechanics books were written by such professor.
890	1802	77	[A salad/77]	{is acquired by/2}	[S. Smith/7]	A salad is acquired by S. Smith.
890	3736	77	[Practical parts/123]	{are prepared by/25}	[her/7]	Practical parts are prepared by her.
890	3167	77	[Such student/7]	{uses to play with/1}	[the hound/114]	Such student uses to play with the hound.
890	260	77	[The caesar salad/77]	{is eaten by/8}	[her/7]	The caesar salad is eaten by her.
890	1796	77	[Chewable toys/119]	{are bought by/2}	[Miss Smith/7]	Chewable toys are bought by Miss Smith.
890	1789	77	[The ball/128]	{is bought by/2}	[her/7]	The ball is bought by her too.
890	1490	77	[A caesar salad/77]	{is bought by/2}	[Miss Scott/39]	A caesar salad is bought by Miss Scott too.
890	1594	77	[It/77]	{is acquired by/2}	[Nancy Carter/23]	It is acquired by Nancy Carter too.
890	1588	77	[Some chew toys/119]	{are bought by/2}	[that ill person/23]	Some chew toys are bought by that ill person too.
890	1458	77	[K. Ross/32]	{got/2}	[them/119]	K. Ross got them too.
890	3496	77	[They/119]	{are eaten by/8}	[the pup/114]	They are eaten by the pup.
890	3581	77	[A ball/128]	{is chased by/0}	[that animal/114]	A ball is chased by that animal.
890	210	77	[Daniel moore/17]	{has lunch with/8}	[the salad/77]	Daniel moore has lunch with the salad.
890	1945	77	[The footballs/128]	{is acquired by/2}	[that teacher/17]	The footballs is acquired by that teacher.
890	2223	77	[Such lecturer/17]	{is full professor at/12}	[a Department of Electronics/58]	Such lecturer is full professor at a Department of Electronics.
890	130	77	[Linda Scott/39]	{is eating/8}	[a caesar salad/77]	Linda Scott is eating a caesar salad.
890	2342	77	[That employee/39]	{develops/20}	[that aliment/77]	That employee develops that aliment.
890	1484	77	[Such worker/39]	{just got/2}	[the chew toys/119]	Such worker just got the chew toys.
890	1464	77	[K. Ross/32]	{buys/2}	[a caesar salad/77]	K. Ross buys a caesar salad too.
890	2506	77	[He/32]	{discovers/16}	[the bad headacte/89]	He discovers the bad headacte.
890	2529	77	[The analgesic drugs/93]	{cure/17}	[such disease/89]	The analgesic drugs cure such disease.
891	1627	10	[Mustangs/84]	{are bought by/2}	[Miss Brown/10]	Mustangs are bought by Miss Brown.
891	1629	10	[Neapolitan pizzas/69]	{are bought by/2}	[such scholar/10]	Neapolitan pizzas are bought by such scholar too.
891	2098	10	[That girl/10]	{follows/6}	[the Business course/55]	That girl follows the Business course.
891	2171	10	[Beth/21]	{is teaching/5}	[such lecture/55]	Beth is teaching such lecture.
891	3076	10	[Professor Harris/21]	{played with/1}	[Charlie/95]	Professor Harris played with Charlie.
891	1759	10	[The pizzas with cheese/69]	{are acquired by/2}	[such lecturer/21]	The pizzas with cheese are acquired by such lecturer.
891	2312	10	[They/69]	{are prozuced by/20}	[Mat/37]	They are prozuced by Mat.
891	1633	10	[Miss Brown/10]	{just bought/2}	[the tennis ball/128]	Miss Brown just bought the tennis ball.
891	1685	10	[Chief Clark/37]	{acquires/2}	[that toy/128]	Chief Clark acquires that toy too.
891	1295	10	[It/128]	{is acquired by/2}	[James Williams/34]	It is acquired by James Williams too.
891	2311	10	[Caesar Clark/37]	{develops/20}	[it/128]	Caesar Clark develops it.
891	1893	10	[Such toy/128]	{is acquired by/2}	[Mr. Wolf/26]	Such toy is acquired by Mr. Wolf.
891	112	10	[Donna/10]	{is on visit in/11}	[Paris/46]	Donna is on visit in Paris.
891	2461	10	[A mechanical small company/65]	{is located in/19}	[that city/46]	A mechanical small company is located in that city.
891	301	10	[Donna Brown/10]	{is eating/8}	[some pizzas/69]	Donna Brown is eating some pizzas.
891	2042	10	[A book of Probability Theory/50]	{is studied by/4}	[her/10]	A book of Probability Theory is studied by her.
891	2209	10	[That text/50]	{was written by/7}	[Beth/21]	That text was written by Beth.
891	2226	10	[That teacher/21]	{is tenured at/12}	[a Faculty of Dynamical Systems/59]	That teacher is tenured at a Faculty of Dynamical Systems.
891	2250	10	[The Business lecture/55]	{is offered by/22}	[it/59]	The Business lecture is offered by it.
891	3682	10	[Brown/10]	{prepares for/25}	[the oral test/122]	Brown prepares for the oral test.
891	1640	10	[Some chew toys/119]	{are bought by/2}	[that scholar/10]	Some chew toys are bought by that scholar.
891	1692	10	[They/119]	{are acquired by/2}	[Caesar Clark/37]	They are acquired by Caesar Clark too.
891	2971	10	[Such employee/37]	{uses to play with/1}	[Charles/95]	Such employee uses to play with Charles.
891	1681	10	[He/37]	{just bought/2}	[pizzas with cheese/69]	He just bought pizzas with cheese.
891	561	10	[That worker/37]	{goes around with/9}	[mustangs/84]	That worker goes around with mustangs.
892	1267	40	[Spaghetti/70]	{is bought by/2}	[Paris Gray/40]	Spaghetti is bought by Paris Gray.
892	378	40	[G. Hall/14]	{is eating/8}	[that aliment/70]	G. Hall is eating that aliment.
892	408	40	[Eric/24]	{is eating/8}	[it/70]	Eric is eating it too.
892	358	40	[Doc. Washington/33]	{is eating/8}	[spaghetti/70]	Doc. Washington is eating spaghetti too.
892	1274	40	[Paris Gray/40]	{just got/2}	[rabbit kibbles/116]	Paris Gray just got rabbit kibbles.
892	3472	40	[That food/116]	{are eaten by/8}	[Linzy/99]	That food are eaten by Linzy.
892	624	40	[Miss Gray/40]	{drives/9}	[muscle cars/84]	Miss Gray drives muscle cars.
892	615	40	[Those vehicles/84]	{are driven by/9}	[Mr. Hall/14]	Those vehicles are driven by Mr. Hall too.
892	2024	40	[G. Hall/14]	{studies/4}	[Quantum Mechanics theory articles/51]	G. Hall studies Quantum Mechanics theory articles.
892	1269	40	[Paris/40]	{buys/2}	[a footballs/128]	Paris buys a footballs.
892	1263	40	[The muscle cars/84]	{are bought by/2}	[her/40]	The muscle cars are bought by her too.
892	2387	40	[That employee/40]	{produces/20}	[the kibbles/116]	That employee produces the kibbles.
892	1040	40	[Professor Hall/16]	{just got/2}	[them/116]	Professor Hall just got them.
892	1924	40	[Gary Washington/33]	{just bought/2}	[such food/116]	Gary Washington just bought such food too.
892	1917	40	[He/33]	{just got/2}	[pasta/70]	He just got pasta too.
892	7	40	[Such specialist/33]	{usually lives in/3}	[NY/43]	Such specialist usually lives in NY.
892	2389	40	[Paris/40]	{develops/20}	[a tennis ball/128]	Paris develops a tennis ball.
892	528	40	[She/40]	{eats/8}	[spaghetti/70]	She eats spaghetti.
892	1345	40	[Eric Simmons/24]	{got/2}	[it/70]	Eric Simmons got it.
892	2381	40	[Pasta/70]	{is produced by/20}	[Miss Gray/40]	Pasta is produced by Miss Gray.
892	248	40	[Such food/70]	{is eaten by/8}	[Mr. Hall/16]	Such food is eaten by Mr. Hall.
892	2870	40	[Paris Gray/40]	{plays with/1}	[Linzq/99]	Paris Gray plays with Linzq.
892	2396	40	[Mustangs/84]	{are produced by/20}	[that employee/40]	Mustangs are produced by that employee.
892	1601	40	[Those meanss of transport/84]	{are bought by/2}	[G. Hall/14]	Those meanss of transport are bought by G. Hall.
892	2083	40	[That student/14]	{follows/6}	[a Business course/55]	That student follows a Business course.
893	836	28	[Miss Kant/28]	{is driving/9}	[bmw/82]	Miss Kant is driving bmw.
893	593	28	[Turner/19]	{goes around with/9}	[that means of transportation/82]	Turner goes around with that means of transportation too.
893	2798	28	[He/19]	{plays with/1}	[Siena/107]	He plays with Siena.
893	2777	28	[Miss Cox/1]	{plays with/1}	[such beast/107]	Miss Cox plays with such beast too.
893	312	28	[Burgers/72]	{are eaten by/8}	[such student/1]	Burgers are eaten by such student.
893	21	28	[The Italian capital city/42]	{is the home town of/3}	[Miss Kant/28]	The Italian capital city is the home town of Miss Kant.
893	2452	28	[The software engineering company/63]	{has main seat in/19}	[such urban center/42]	The software engineering company has main seat in such urban center.
893	2453	28	[A CS Department/57]	{has headquarter in/19}	[the Italian capital city/42]	A CS Department has headquarter in the Italian capital city too.
893	2245	28	[The Business class/55]	{is offered by/22}	[a Computer Science Faculty/57]	The Business class is offered by a Computer Science Faculty.
893	1252	28	[Cheeseburgers/72]	{are bought by/2}	[Cath/28]	Cheeseburgers are bought by Cath.
893	1824	28	[Prof. turner/19]	{acquires/2}	[them/72]	Prof. turner acquires them too.
893	1226	28	[Miss Cox/1]	{has got/2}	[that food/72]	Miss Cox has got that food too.
893	1251	28	[Cathy/28]	{buys/2}	[a dried food/120]	Cathy buys a dried food too.
893	1693	28	[It/120]	{is acquired by/2}	[mat/37]	It is acquired by mat too.
893	2464	28	[Catl/28]	{assumes/23}	[the antimicrobial drugs/92]	Catl assumes the antimicrobial drugs.
893	3050	28	[That ill person/28]	{plays with/1}	[Siena/107]	That ill person plays with Siena.
893	3658	28	[It/107]	{tries to catch/0}	[the boomerang/125]	It tries to catch the boomerang.
893	1937	28	[Doc. Washington/33]	{acquires/2}	[a boomerang/125]	Doc. Washington acquires a boomerang.
893	1261	28	[Cathy/28]	{got/2}	[that toy/125]	Cathy got that toy too.
893	2553	28	[A bad headache/89]	{is what affects/18}	[such ill person/28]	A bad headache is what affects such ill person.
893	2519	28	[Some antibiotics/92]	{fight/17}	[that disease/89]	Some antibiotics fight that disease.
893	2491	28	[Doc. Washington/33]	{provides prescription of/15}	[such drugs/92]	Doc. Washington provides prescription of such drugs.
893	2501	28	[Such man/33]	{discovers/16}	[a headache/89]	Such man discovers a headache.
893	462	28	[Catherine kant/28]	{eats/8}	[the burgers/72]	Catherine kant eats the burgers.
893	1260	28	[Cath/28]	{buys/2}	[bmw station wagon/82]	Cath buys bmw station wagon.
894	1694	72	[Mat/37]	{just got/2}	[burgers/72]	Mat just got burgers.
894	1701	72	[The food for pet/118]	{is acquired by/2}	[such employee/37]	The food for pet is acquired by such employee too.
894	2971	72	[Such worker/37]	{flays with/1}	[Charles/95]	Such worker flays with Charles.
894	1684	72	[Jaguars/85]	{are acquired by/2}	[him/37]	Jaguars are acquired by him.
894	2317	72	[That worker/37]	{produces/20}	[balloons/129]	That worker produces balloons.
894	382	72	[G. Hall/14]	{is eating/8}	[chyeseburgers/72]	G. Hall is eating chyeseburgers.
894	609	72	[Mr. Hall/14]	{is driving/9}	[jaguars/85]	Mr. Hall is driving jaguars.
894	1866	72	[Kim Cox/31]	{just got/2}	[those meanss of transport/85]	Kim Cox just got those meanss of transport.
894	982	72	[Virginia/30]	{got/2}	[such meanss of transport/85]	Virginia got such meanss of transport too.
894	1772	72	[Beth/21]	{got/2}	[the burgers/72]	Beth got the burgers too.
894	2208	72	[That lecturer/21]	{is the author of/7}	[the Quantum Mechanics notes/51]	That lecturer is the author of the Quantum Mechanics notes.
894	2024	72	[Mr. Hall/14]	{is reading/4}	[them/51]	Mr. Hall is reading them.
894	1623	72	[A food for pet/118]	{is acquired by/2}	[that student/14]	A food for pet is acquired by that student.
894	999	72	[Lady Anderson/30]	{just got/2}	[it/118]	Lady Anderson just got it too.
894	222	72	[The hamburgers/72]	{are eaten by/8}	[Mat/37]	The hamburgers are eaten by Mat.
894	192	72	[Those aliments/72]	{are eaten by/8}	[Anderson/30]	Those aliments are eaten by Anderson too.
894	2824	72	[She/30]	{played with/1}	[Charlie/95]	She played with Charlie.
894	3565	72	[That beast/95]	{is eating/8}	[the pet-food/118]	That beast is eating the pet-food.
894	1779	72	[The food for pet/118]	{is bought by/2}	[Professor Harris/21]	The food for pet is bought by Professor Harris.
894	2299	72	[Caesar Clark/37]	{develops/20}	[it/118]	Caesar Clark develops it.
894	1876	72	[Some cheeseburgers/72]	{are bought by/2}	[Kim Cox/31]	Some cheeseburgers are bought by Kim Cox.
894	242	72	[Such food/72]	{are eaten by/8}	[such woman/31]	Such food are eaten by such woman.
894	1883	72	[The food for pet/118]	{is bought by/2}	[that medic/31]	The food for pet is bought by that medic.
894	798	72	[Luxury cars/85]	{are driven by/9}	[such woman/31]	Luxury cars are driven by such woman.
894	2517	72	[She/31]	{discovered/16}	[a nasty flu/87]	She discovered a nasty flu.
895	2308	79	[Mat/37]	{develops/20}	[the cars/79]	Mat develops the cars.
895	2297	79	[The chewable toys/119]	{are produced by/20}	[that worker/37]	The chewable toys are produced by that worker too.
895	1972	79	[Charlie/4]	{just got/2}	[some cars/79]	Charlie just got some cars.
895	3731	79	[He/4]	{prepares for/25}	[the practical test/124]	He prepares for the practical test.
895	3744	79	[That exam/124]	{is requirnd in/26}	[the ML classes/53]	That exam is requirnd in the ML classes.
895	2188	79	[Those courses/53]	{are taught/5}	[Prof. Garcia/20]	Those courses are taught Prof. Garcia.
895	1244	79	[Catherine Kant/28]	{got/2}	[trucks/79]	Catherine Kant got trucks.
895	3051	79	[She/28]	{plays with/1}	[a wolf/111]	She plays with a wolf.
895	2715	79	[Doctor Cox/31]	{uses to play with/1}	[that animal/111]	Doctor Cox uses to play with that animal too.
895	1686	79	[Cars/79]	{are bought by/2}	[chief Clark/37]	Cars are bought by chief Clark.
895	224	79	[The steak/73]	{is eaten by/8}	[that employee/37]	The steak is eaten by that employee.
895	434	79	[It/73]	{is eaten by/8}	[Mary/20]	It is eaten by Mary too.
895	524	79	[Charles/4]	{is eating/8}	[that aliment/73]	Charles is eating that aliment too.
895	1688	79	[Such food/73]	{is acquired by/2}	[chief Clark/37]	Such food is acquired by chief Clark.
895	830	79	[Charlie/4]	{goes around with/9}	[some trucks/79]	Charlie goes around with some trucks.
895	82	79	[That boy/4]	{is on visit in/11}	[The French capital/46]	That boy is on visit in The French capital.
895	2461	79	[The mechanical workshop/65]	{has main seat in/19}	[that city/46]	The mechanical workshop has main seat in that city.
895	668	79	[Mary Garcia/20]	{goes around with/9}	[the cars/79]	Mary Garcia goes around with the cars.
895	839	79	[Cath/28]	{drives/9}	[the trucks/79]	Cath drives the trucks too.
895	464	79	[A beef steak/73]	{is eaten by/8}	[that patient/28]	A beef steak is eaten by that patient.
895	1245	79	[She/28]	{buys/2}	[some balls/129]	She buys some balls.
895	803	79	[Kimberly Cox/31]	{goes around with/9}	[some cars/79]	Kimberly Cox goes around with some cars.
895	2516	79	[A bad headache/89]	{is discovered by/16}	[her/31]	A bad headache is discovered by her.
895	1322	79	[The trucks/79]	{are tcquired by/2}	[Prof. Garcia/20]	The trucks are tcquired by Prof. Garcia.
895	2211	79	[Mary/20]	{is the author of/7}	[the book of Dynamical Systems/48]	Mary is the author of the book of Dynamical Systems.
896	635	26	[Gregory Wolf/26]	{drives/9}	[a jaguar/86]	Gregory Wolf drives a jaguar.
896	563	26	[Chief Clark/37]	{goes around with/9}	[such means of transport/86]	Chief Clark goes around with such means of transport too.
896	3378	26	[G. Wolf/26]	{played with/1}	[dog mat/98]	G. Wolf played with dog mat.
896	3663	26	[Such beast/98]	{ories to catch/0}	[the boomerang/125]	Such beast ories to catch the boomerang.
896	1755	26	[John/2]	{has got/2}	[a boomerang/125]	John has got a boomerang.
896	1937	26	[That toy/125]	{is bought by/2}	[Doc. Washington/33]	That toy is bought by Doc. Washington too.
896	2300	26	[Mat/37]	{produces/20}	[it/125]	Mat produces it.
896	2548	26	[G. Wolf/26]	{got/18}	[a headache/89]	G. Wolf got a headache.
896	2519	26	[Some antimicrobial drugs/92]	{treat/17}	[such disease/89]	Some antimicrobial drugs treat such disease.
896	2501	26	[Doc. Washington/33]	{discovers/16}	[it/89]	Doc. Washington discovers it.
896	1891	26	[Mr. Wolf/26]	{just bought/2}	[pasta/70]	Mr. Wolf just bought pasta.
896	158	26	[Such aliment/70]	{is eaten by/8}	[Professor Gary Washington/18]	Such aliment is eaten by Professor Gary Washington.
896	1909	26	[Mr. Wolf/26]	{acquires/2}	[a pet-food/118]	Mr. Wolf acquires a pet-food.
896	1701	26	[Chief Clark/37]	{just got/2}	[it/118]	Chief Clark just got it too.
896	2473	26	[G. Wolf/26]	{assumes/23}	[some antibiotics/92]	G. Wolf assumes some antibiotics.
896	2491	26	[Doctor gary washington/33]	{prescribes/15}	[them/92]	Doctor gary washington prescribes them.
896	1905	26	[Gregory wolf/26]	{just bought/2}	[the jaguar/86]	Gregory wolf just bought the jaguar.
896	2313	26	[Caesar Clark/37]	{produces/20}	[such means of transportation/86]	Caesar Clark produces such means of transportation.
896	644	26	[That vehicle/86]	{is driven by/9}	[Gary Washington/33]	That vehicle is driven by Gary Washington.
896	11	26	[G. Wolf/26]	{lives in/3}	[Washington/47]	G. Wolf lives in Washington.
896	1911	26	[He/26]	{has got/2}	[the boomerang/125]	He has got the boomerang.
896	1729	26	[Professor Gary Washington/18]	{got/2}	[such toy/125]	Professor Gary Washington got such toy too.
896	1703	26	[It/125]	{is bought by/2}	[Caesar/37]	It is bought by Caesar too.
896	448	26	[Maccheroni/70]	{is eaten by/8}	[Gregory Wolf/26]	Maccheroni is eaten by Gregory Wolf.
896	1735	26	[John Lee/2]	{got/2}	[that aliment/70]	John Lee got that aliment.
897	74	45	[S. Smith/7]	{is on visit in/11}	[Sienna/45]	S. Smith is on visit in Sienna.
897	1801	45	[A jaguar/86]	{is acquired by/2}	[her/7]	A jaguar is acquired by her.
897	2	45	[Daniel Moore/29]	{usually lives in/3}	[Sienna/45]	Daniel Moore usually lives in Sienna.
897	2456	45	[A frozen food preparation business/64]	{has main seat in/19}	[it/45]	A frozen food preparation business has main seat in it.
897	2268	45	[A frozen food company/64]	{has hired/21}	[Patsy/36]	A frozen food company has hired Patsy.
898	2131	54	[Christopher White/8]	{attends/6}	[the Artificial Intelligence course/54]	Christopher White attends the Artificial Intelligence course.
898	2992	54	[That student/8]	{plays with/1}	[Charlie/95]	That student plays with Charlie.
898	3621	54	[Charles/95]	{tries to catch/0}	[a ball/128]	Charles tries to catch a ball.
898	1425	54	[Mr. Jeffrey Phillips/35]	{got/2}	[the balloon/128]	Mr. Jeffrey Phillips got the balloon.
898	2261	54	[The Economic and Finance Faculty/62]	{offers/22}	[an AI class/54]	The Economic and Finance Faculty offers an AI class.
898	2459	54	[A School of Economics and Finance/62]	{has headquarter in/19}	[big apple/43]	A School of Economics and Finance has headquarter in big apple.
898	7	54	[New York/43]	{is the home town of/3}	[Doc. Washington/33]	New York is the home town of Doc. Washington.
898	2177	54	[The AI course/54]	{is taught by/5}	[Paris/22]	The AI course is taught by Paris.
898	3741	54	[The oral part/122]	{is required in/26}	[such class/54]	The oral part is required in such class.
898	3690	54	[Christopher White/8]	{prepares for/25}	[the oral exam/122]	Christopher White prepares for the oral exam.
898	1837	54	[That student/8]	{acquires/2}	[some new york pizzas/69]	That student acquires some new york pizzas.
898	67	54	[That scholar/8]	{is on visit in/11}	[Nv/43]	That scholar is on visit in Nv.
898	1853	54	[Such student/8]	{has got/2}	[the jaguar/86]	Such student has got the jaguar.
899	3381	97	[G. Wolf/26]	{played with/1}	[Beth/97]	G. Wolf played with Beth.
899	449	97	[That patient/26]	{is eating/8}	[fruits/76]	That patient is eating fruits.
899	3484	97	[Some chicken bones/117]	{are eaten by/8}	[lady Beth/97]	Some chicken bones are eaten by lady Beth too.
899	2877	97	[Paris/40]	{uses to play with/1}	[it/97]	Paris uses to play with it.
899	3465	97	[Charlie/4]	{plays with/1}	[such beast/97]	Charlie plays with such beast too.
899	1989	97	[Such student/4]	{acquires/2}	[a boomeramg/125]	Such student acquires a boomeramg.
899	3318	97	[George Hall/16]	{played with/1}	[Beth/97]	George Hall played with Beth.
899	1049	97	[A muscle car/83]	{is acquired by/2}	[him/16]	A muscle car is acquired by him.
899	2221	97	[A book of Probability Theory/50]	{was written by/7}	[that teacher/16]	A book of Probability Theory was written by that teacher.
899	2225	97	[That professor/16]	{is tinured at/12}	[an Economic School/62]	That professor is tinured at an Economic School.
899	2688	97	[James/34]	{plays with/1}	[lady Beth/97]	James plays with lady Beth.
899	3608	97	[A boomerang/125]	{is chased by/0}	[such beast/97]	A boomerang is chased by such beast.
899	1287	97	[Paris/40]	{got/2}	[the boomerang/125]	Paris got the boomerang.
900	16	44	[Dr. williams/34]	{inhabits in/3}	[the most important californian city/44]	Dr. williams inhabits in the most important californian city.
900	41	44	[John/2]	{is a visiting student in/11}	[that urban center/44]	John is a visiting student in that urban center.
900	19	44	[Catherine Kant/41]	{inhabits in/3}	[it/44]	Catherine Kant inhabits in it.
900	790	44	[That worker/41]	{goes around with/9}	[mustang/83]	That worker goes around with mustang.
900	2352	44	[The boomerang/125]	{is produced by/20}	[that employee/41]	The boomerang is produced by that employee.
900	1199	44	[A dried food/120]	{is acquired by/2}	[her/41]	A dried food is acquired by her.
900	1303	44	[James/34]	{has got/2}	[it/120]	James has got it too.
900	17	44	[LA/44]	{is the home town of/3}	[Prof. Garcia/20]	LA is the home town of Prof. Garcia.
900	2462	44	[A Math School/61]	{is located in/19}	[it/44]	A Math School is located in it.
900	2238	44	[A ML course/52]	{is offered by/22}	[the School of Mathematics/61]	A ML course is offered by the School of Mathematics.
900	2189	44	[The Machine Learning class/52]	{is presented by/5}	[Prof. Garcia/20]	The Machine Learning class is presented by Prof. Garcia.
900	2085	44	[John Lee/2]	{follows/6}	[that course/52]	John Lee follows that course.
900	3743	44	[Such lecture/52]	{requires/26}	[a written test/121]	Such lecture requires a written test.
901	2267	65	[A mechanical workshop/65]	{has hired/21}	[Linda Scott/39]	A mechanical workshop has hired Linda Scott.
901	1492	65	[That worker/39]	{got/2}	[a Neapolitan pizza/68]	That worker got a Neapolitan pizza.
901	2927	65	[Such employee/39]	{played with/1}	[cats/113]	Such employee played with cats.
901	3158	65	[S. smith/7]	{played with/1}	[domestic felines/113]	S. smith played with domestic felines too.
901	2233	65	[A Department of Electronics/58]	{enrolls/13}	[that scholar/7]	A Department of Electronics enrolls that scholar.
901	2461	65	[The mechanical small company/65]	{has headquarter in/19}	[The French capital/46]	The mechanical small company has headquarter in The French capital.
901	14	65	[Professor Gray/22]	{usually lives in/3}	[Paris/46]	Professor Gray usually lives in Paris.
902	2581	33	[Gary Washijgton/33]	{takes care/24}	[Miss Nancy/23]	Gary Washijgton takes care Miss Nancy.
902	1590	33	[Some hamburgers/72]	{are bought by/2}	[that ill person/23]	Some hamburgers are bought by that ill person.
902	3336	33	[Such patient/23]	{uses to play with/1}	[dog mat/98]	Such patient uses to play with dog mat.
902	3399	33	[Gary Washington/33]	{uses to play with/1}	[such beast/98]	Gary Washington uses to play with such beast too.
902	2895	33	[Washington/18]	{played with/1}	[it/98]	Washington played with it too.
902	644	33	[The jaguar/86]	{is driven by/9}	[Gary Washington/33]	The jaguar is driven by Gary Washington.
902	905	33	[Such means of transport/86]	{is driven by/9}	[C. White/8]	Such means of transport is driven by C. White too.
902	372	33	[Burgers/72]	{are eaten by/8}	[him/8]	Burgers are eaten by him.
902	2279	33	[That food/72]	{are developed by/20}	[chief Phillips/35]	That food are developed by chief Phillips.
902	1434	33	[Those aliments/72]	{are bought by/2}	[that worker/35]	Those aliments are bought by that worker.
902	1924	33	[Doctor Gary Washington/33]	{just bought/2}	[rabbit kibbles/116]	Doctor Gary Washington just bought rabbit kibbles too.
902	1586	33	[Miss Nancy/23]	{just bought/2}	[them/116]	Miss Nancy just bought them too.
902	1716	33	[Washington/18]	{buys/2}	[kibbles/116]	Washington buys kibbles too.
902	1919	33	[Gary Washington/33]	{just bought/2}	[a balloon/128]	Gary Washington just bought a balloon too.
902	2503	33	[Such man/33]	{discovers/16}	[the bad nasty cough/88]	Such man discovers the bad nasty cough.
902	2523	33	[Some antibacterials/92]	{fight/17}	[it/88]	Some antibacterials fight it.
902	2491	33	[Doc. Washingtog/33]	{prescribes/15}	[them/92]	Doc. Washingtog prescribes them.
902	2467	33	[Miss Nancy/23]	{assumes/23}	[such medicines/92]	Miss Nancy assumes such medicines.
902	1931	33	[The expensive car/86]	{is bought by/2}	[Dox. Washington/33]	The expensive car is bought by Dox. Washington.
902	7	33	[That doctor/33]	{lives in/3}	[big apple/43]	That doctor lives in big apple.
902	2458	33	[The Department of Electronics/58]	{is located in/19}	[such city/43]	The Department of Electronics is located in such city.
902	362	33	[Gary Washington/33]	{eats/8}	[burgers/72]	Gary Washington eats burgers.
902	1928	33	[He/33]	{has got/2}	[those aliments/72]	He has got those aliments.
902	482	33	[Nancy Carter/23]	{has lunch with/8}	[such food/72]	Nancy Carter has lunch with such food.
902	1720	33	[Professor Gary Washington/18]	{just bought/2}	[such aliments/72]	Professor Gary Washington just bought such aliments.
903	48	42	[Little brian/9]	{is a visiting student in/11}	[Rome/42]	Little brian is a visiting student in Rome.
903	2453	42	[A school of computer science/57]	{has headquarter in/19}	[the Italian capital city/42]	A school of computer science has headquarter in the Italian capital city.
903	22	42	[Rome/42]	{is the home town of/3}	[Beth/21]	Rome is the home town of Beth.
903	466	42	[She/21]	{has lunch with/8}	[the Neapolitan pizza/68]	She has lunch with the Neapolitan pizza.
903	121	42	[Jagujrs/85]	{are registered in/10}	[the Italian capital city/42]	Jagujrs are registered in the Italian capital city.
903	2359	42	[Kant/41]	{develops/20}	[them/85]	Kant develops them.
903	23	42	[The Italian capital city/42]	{is the home town of/3}	[Christie/27]	The Italian capital city is the home town of Christie.
903	2560	42	[A flu/87]	{is what affects/18}	[Christine House/27]	A flu is what affects Christine House.
903	2517	42	[That disease/87]	{is discovered by/16}	[Kimberly Cox/31]	That disease is discovered by Kimberly Cox.
903	2452	42	[A software engineering firm/63]	{has main seat in/19}	[the Italian capital city/42]	A software engineering firm has main seat in the Italian capital city.
903	2269	42	[Cathy/41]	{has a job in/21}	[the software consulting company/63]	Cathy has a job in the software consulting company.
904	2457	45	[The industrial plant/66]	{has main seat in/19}	[Siena/45]	The industrial plant has main seat in Siena.
904	2266	45	[The industrial company/66]	{has hired/21}	[Caesar Clark/37]	The industrial company has hired Caesar Clark.
904	86	45	[Linda Scott/5]	{is on visit in/11}	[Siena/45]	Linda Scott is on visit in Siena.
904	1119	45	[Fresh fruits/76]	{are bought by/2}	[Miss Scott/5]	Fresh fruits are bought by Miss Scott.
904	229	45	[Mr. Reed/25]	{has lunch with/8}	[such food/76]	Mr. Reed has lunch with such food.
904	2484	45	[A lspirin/94]	{is assumed by/23}	[him/25]	A lspirin is assumed by him.
904	124	45	[Mustangs/84]	{have been licensed in/10}	[Siena/45]	Mustangs have been licensed in Siena.
905	2224	61	[Turner/19]	{is tenured at/12}	[a Department of Mathematics/61]	Turner is tenured at a Department of Mathematics.
905	2462	61	[Such department of the university/61]	{is located in/19}	[LA/44]	Such department of the university is located in LA.
905	18	61	[The most important californian city/44]	{is the home town of/3}	[Donna/10]	The most important californian city is the home town of Donna.
905	1639	61	[She/10]	{has got/2}	[some fresh fruits/76]	She has got some fresh fruits.
905	269	61	[Such aliments/76]	{are eaten by/8}	[Christy/27]	Such aliments are eaten by Christy.
905	2239	61	[Machine Learning lectures/53]	{are offered by/22}	[the Math School/61]	Machine Learning lectures are offered by the Math School.
905	2097	61	[ML lectures/53]	{are followed by/6}	[Brown/10]	ML lectures are followed by Brown.
905	1641	61	[She/10]	{just got/2}	[a dried food/120]	She just got a dried food.
906	3555	118	[The pet-food/118]	{is raten by/8}	[a wolf/111]	The pet-food is raten by a wolf.
906	3282	118	[Christine House/27]	{plays with/1}	[a wolf/111]	Christine House plays with a wolf.
906	1384	118	[Panda/81]	{is acquired by/2}	[her/27]	Panda is acquired by her.
906	1391	118	[The boomerang/125]	{is acquired by/2}	[such patient/27]	The boomerang is acquired by such patient too.
906	1571	118	[A food for pet/118]	{is bought by/2}	[Richard Allen/6]	A food for pet is bought by Richard Allen too.
906	1779	118	[Elizabeth/21]	{just got/2}	[it/118]	Elizabeth just got it too.
906	1883	118	[Kimberly Cox/31]	{kas got/2}	[that food/118]	Kimberly Cox kas got that food too.
906	244	118	[That medic/31]	{is eating/8}	[the steak/73]	That medic is eating the steak.
906	801	118	[Kim Cox/31]	{drives/9}	[fiat panda/81]	Kim Cox drives fiat panda.
906	2515	118	[That medic/31]	{discovered/16}	[the backache/91]	That medic discovered the backache.
906	2429	118	[John Lee/38]	{produces/20}	[the pet-food/118]	John Lee produces the pet-food.
906	4	118	[That employee/38]	{lives in/3}	[NY/43]	That employee lives in NY.
906	1402	118	[That worker/38]	{has got/2}	[a beef steak/73]	That worker has got a beef steak.
906	274	118	[Miss House/27]	{eats/8}	[such aliment/73]	Miss House eats such aliment.
906	1415	118	[Mr. Lee/38]	{just bought/2}	[the pet-food/118]	Mr. Lee just bought the pet-food.
906	711	118	[Such worker/38]	{drives/9}	[fiat panda/81]	Such worker drives fiat panda.
906	2450	118	[A steak/73]	{is developed by/20}	[such employee/38]	A steak is developed by such employee.
906	1389	118	[Christy/27]	{just bought/2}	[a food for pet/118]	Christy just bought a food for pet.
906	846	118	[She/27]	{goes around with/9}	[fiat panda/81]	She goes around with fiat panda.
906	2440	118	[It/81]	{is produced by/20}	[uncle John/38]	It is produced by uncle John.
906	729	118	[It/81]	{is driven by/9}	[Rick/6]	It is driven by Rick.
907	468	21	[Professor Harris/21]	{has lunch with/8}	[maccheroni/70]	Professor Harris has lunch with maccheroni.
907	318	21	[Daniel House/15]	{has lunch with/8}	[that food/70]	Daniel House has lunch with that food too.
907	1181	21	[A pet-food/118]	{is acquired by/2}	[Dan/15]	A pet-food is acquired by Dan.
907	3716	21	[Some practical parts/123]	{are prepared by/25}	[that student/15]	Some practical parts are prepared by that student.
907	3742	21	[Those tests/123]	{are required in/26}	[the Business course/55]	Those tests are required in the Business course.
907	590	21	[Elizabeth Harris/21]	{is driving/9}	[the jaguar/86]	Elizabeth Harris is driving the jaguar.
907	2207	21	[The book of Dynamical Systems/48]	{was written by/7}	[such lecturer/21]	The book of Dynamical Systems was written by such lecturer.
907	3069	21	[She/21]	{plays with/1}	[Gary/105]	She plays with Gary.
907	3132	21	[Mister Simmons/24]	{played with/1}	[such pet/105]	Mister Simmons played with such pet too.
907	1763	21	[A footballs/128]	{is bought by/2}	[Beth/21]	A footballs is bought by Beth.
907	1269	21	[It/128]	{is bought by/2}	[Paris/40]	It is bought by Paris too.
907	1451	21	[Doctor Ross/32]	{just bought/2}	[it/128]	Doctor Ross just bought it too.
907	860	21	[The jaguar/86]	{is driven by/9}	[Kevin Ross/32]	The jaguar is driven by Kevin Ross.
907	1177	21	[The expensive car/86]	{is acquired by/2}	[Daniel House/15]	The expensive car is acquired by Daniel House.
907	1779	21	[A pet-food/118]	{is acquired by/2}	[Elizabeth/21]	A pet-food is acquired by Elizabeth too.
907	1363	21	[Eric/24]	{just got/2}	[it/118]	Eric just got it too.
907	1761	21	[Elizabeth/21]	{buys/2}	[maccheroni/70]	Elizabeth buys maccheroni too.
907	22	21	[Rome/42]	{is the home town of/3}	[that teacher/21]	Rome is the home town of that teacher.
907	2453	21	[A School of Computer Science/57]	{has headquarter in/19}	[such city/42]	A School of Computer Science has headquarter in such city.
907	2452	21	[A software engineering firm/63]	{has headquarter in/19}	[Rome/42]	A software engineering firm has headquarter in Rome too.
907	114	21	[Daniel House/15]	{is a visiting student in/11}	[the Italian capital city/42]	Daniel House is a visiting student in the Italian capital city.
907	2171	21	[Elizabeth Harris/21]	{presents/5}	[a business lecture/55]	Elizabeth Harris presents a business lecture.
907	1775	21	[That teacher/21]	{acquires/2}	[a jaguar/86]	That teacher acquires a jaguar.
907	1359	21	[Eric Simmons/24]	{just got/2}	[that means of transportation/86]	Eric Simmons just got that means of transportation too.
908	853	32	[A muscle car/83]	{is driven by/9}	[Doctor Ross/32]	A muscle car is driven by Doctor Ross.
908	2444	32	[John Lee/38]	{develops/20}	[it/83]	John Lee develops it.
908	673	32	[Donna Brown/10]	{drives/9}	[a muscle car/83]	Donna Brown drives a muscle car.
908	498	32	[Maccheroni/70]	{is eaten by/8}	[Doctor Ross/32]	Maccheroni is eaten by Doctor Ross.
908	1241	32	[Catherine Kant/28]	{has got/2}	[such aliment/70]	Catherine Kant has got such aliment.
908	2464	32	[She/28]	{assumes/23}	[antibacterials/92]	She assumes antibacterials.
908	2520	32	[Those medicines/92]	{cure/17}	[a terrible backache/91]	Those medicines cure a terrible backache.
908	1453	32	[The balloons/129]	{are acquired by/2}	[Kevin Ross/32]	The balloons are acquired by Kevin Ross.
908	3610	32	[Such toys/129]	{are chased by/0}	[Beth/97]	Such toys are chased by Beth.
908	1459	32	[Kevin Ross/32]	{buys/2}	[a desiccated food/120]	Kevin Ross buys a desiccated food.
908	1329	32	[Mary/20]	{just got/2}	[it/120]	Mary just got it too.
908	2189	32	[That lecturer/20]	{teaches/5}	[the ML course/52]	That lecturer teaches the ML course.
908	2505	32	[The terrible backache/91]	{is discovered by/16}	[Kevin Ross/32]	The terrible backache is discovered by Kevin Ross.
908	1449	32	[Pasta/70]	{is bought by/2}	[such doctor/32]	Pasta is bought by such doctor.
908	428	32	[Spaghetti/70]	{is eaten by/8}	[Mary Garciu/20]	Spaghetti is eaten by Mary Garciu.
908	298	32	[Miss Brown/10]	{eats/8}	[that aliment/70]	Miss Brown eats that aliment too.
908	2041	32	[Some ML books/49]	{are studied by/4}	[Brown/10]	Some ML books are studied by Brown.
908	1465	32	[Mustang/83]	{is acquired by/2}	[Kevin Ross/32]	Mustang is acquired by Kevin Ross.
908	1257	32	[Cathy/28]	{acquires/2}	[that means of transport/83]	Cathy acquires that means of transport too.
908	2497	32	[The antibacterials/92]	{are prescribed by/15}	[Kevin Ross/32]	The antibacterials are prescribed by Kevin Ross.
908	3360	32	[Such medic/32]	{plays with/1}	[lady Beth/97]	Such medic plays with lady Beth.
909	156	18	[Professor Gary Washington/18]	{has lunch with/8}	[the pizea/68]	Professor Gary Washington has lunch with the pizea.
909	526	18	[It/68]	{is eaten by/8}	[Paris/40]	It is eaten by Paris too.
909	2397	18	[That worker/40]	{produces/20}	[the truck/78]	That worker produces the truck.
909	1175	18	[Such means of transportation/78]	{is bought by/2}	[Daniel/15]	Such means of transportation is bought by Daniel.
909	865	18	[Such vehicle/78]	{is driven by/9}	[Nancy Carter/23]	Such vehicle is driven by Nancy Carter.
909	2199	18	[Gary Washington/18]	{is the author of/7}	[the book of Dynamical Systems/48]	Gary Washington is the author of the book of Dynamical Systems.
909	2059	18	[Daniel House/15]	{is reading/4}	[that volume/48]	Daniel House is reading that volume.
909	2192	18	[An AI course/54]	{is taught by/5}	[Gary Washington/18]	An AI course is taught by Gary Washington.
909	2241	18	[That class/54]	{is offered by/22}	[a Faculty of Electronics/58]	That class is offered by a Faculty of Electronics.
909	1713	18	[Professor Gary Washington/18]	{has got/2}	[balls/129]	Professor Gary Washington has got balls.
909	1718	18	[Chewable toys/119]	{are acquired by/2}	[such lecturer/18]	Chewable toys are acquired by such lecturer too.
909	766	18	[The car/78]	{is driven by/9}	[that teacher/18]	The car is driven by that teacher.
909	622	18	[Paris Gray/40]	{drives/9}	[that vehicle/78]	Paris Gray drives that vehicle too.
909	2865	18	[That worker/40]	{uses to play with/1}	[a mustang/101]	That worker uses to play with a mustang.
909	2375	18	[Miss Gray/40]	{produces/20}	[chew toys/119]	Miss Gray produces chew toys.
909	1874	18	[Doctor Cox/31]	{just got/2}	[them/119]	Doctor Cox just got them.
909	1721	18	[Professor Gary Washington/18]	{buys/2}	[the car/78]	Professor Gary Washington buys the car too.
909	1726	18	[Such professor/18]	{acquires/2}	[the Neapolitan pizza/68]	Such professor acquires the Neapolitan pizza too.
909	476	18	[Such food/68]	{is eaten by/8}	[Miss Nancy/23]	Such food is eaten by Miss Nancy.
909	2571	18	[That ill person/23]	{got/18}	[some nasty headaches/90]	That ill person got some nasty headaches.
909	2468	18	[That patient/23]	{assumes/23}	[some analgesic drugs/93]	That patient assumes some analgesic drugs.
909	1596	18	[A Neapolitan pizza/68]	{is acquired by/2}	[that ill person/23]	A Neapolitan pizza is acquired by that ill person.
909	2886	18	[Washington/18]	{played with/1}	[Mary the female mustang/101]	Washington played with Mary the female mustang.
910	2139	56	[The design patterns lessons/56]	{are followed by/6}	[Miss Cox/1]	The design patterns lessons are followed by Miss Cox.
910	2021	56	[Such student/1]	{carefully looks at/4}	[ML books/49]	Such student carefully looks at ML books.
910	2206	56	[The ML materials/49]	{were written by/7}	[Daniel Moore/17]	The ML materials were written by Daniel Moore.
910	2257	56	[Course of Design Patterns/56]	{are offered by/22}	[a Faculty of Physics/60]	Course of Design Patterns are offered by a Faculty of Physics.
910	2460	56	[Such faculty/60]	{is located in/19}	[The French capital/46]	Such faculty is located in The French capital.
910	2160	56	[DP lectures/56]	{are presented by/5}	[Daniel Moore/17]	DP lectures are presented by Daniel Moore.
910	778	56	[He/17]	{drives/9}	[the two-wheeled motor vehicle/80]	He drives the two-wheeled motor vehicle.
910	3264	56	[That lecturer/17]	{played with/1}	[the mustang/101]	That lecturer played with the mustang.
911	2183	53	[Mike Turner/19]	{teaches/5}	[ML lectures/53]	Mike Turner teaches ML lectures.
911	1827	53	[A jaguar/86]	{is acquired by/2}	[him/19]	A jaguar is acquired by him.
911	680	53	[Donna/10]	{goes around with/9}	[such means of transport/86]	Donna goes around with such means of transport.
911	842	53	[Cath/28]	{drives/9}	[it/86]	Cath drives it too.
911	2417	53	[Patsy/36]	{develops/20}	[that means of transport/86]	Patsy develops that means of transport.
911	2244	53	[Machine Learning lectures/53]	{are offered by/22}	[the Electronics Faculty/58]	Machine Learning lectures are offered by the Electronics Faculty.
911	2458	53	[Such department of the university/58]	{has headquarter in/19}	[New York/43]	Such department of the university has headquarter in New York.
911	3744	53	[The practical test/124]	{is required in/26}	[Machine Learning lectures/53]	The practical test is required in Machine Learning lectures.
911	2097	53	[Miss Brown/10]	{follows/6}	[such courses/53]	Miss Brown follows such courses.
911	303	53	[That scholar/10]	{has lunch with/8}	[a fruit/75]	That scholar has lunch with a fruit.
911	3189	53	[That student/10]	{played with/1}	[dog mat/98]	That student played with dog mat.
911	3666	53	[The footballs/128]	{is chased by/0}	[Mat/98]	The footballs is chased by Mat.
911	3480	53	[A pet-lood/118]	{is eaten by/8}	[dog mat/98]	A pet-lood is eaten by dog mat.
912	634	26	[Mr. Wolf/26]	{is driving/9}	[the motorbike/80]	Mr. Wolf is driving the motorbike.
912	760	26	[Tom Williams/3]	{goes around with/9}	[that means of transport/80]	Tom Williams goes around with that means of transport too.
912	2428	26	[It/80]	{is developed by/20}	[J. Lee/38]	It is developed by J. Lee.
912	1406	26	[Some chewable toys/119]	{are acquired by/2}	[that worker/38]	Some chewable toys are acquired by that worker.
912	1042	26	[They/119]	{are bought by/2}	[George Hall/16]	They are bought by George Hall too.
912	450	26	[Mr. Wolf/26]	{eats/8}	[the salad/77]	Mr. Wolf eats the salad.
912	2545	26	[The fever/87]	{is what affects/18}	[such patient/26]	The fever is what affects such patient.
912	2531	26	[Some analgesic drugs/93]	{treat/17}	[it/87]	Some analgesic drugs treat it.
912	2502	26	[That disease/87]	{is discovered by/16}	[Gary Washington/33]	That disease is discovered by Gary Washington.
912	3367	26	[G. Wolf/26]	{uses to play with/1}	[Brian/102]	G. Wolf uses to play with Brian.
912	2695	26	[Tom Williams/3]	{uses to play with/1}	[such animal/102]	Tom Williams uses to play with such animal too.
912	3594	26	[That pet/102]	{chases/0}	[the wood stick/126]	That pet chases the wood stick.
912	3388	26	[Gary Washington/33]	{uses to play with/1}	[the hound called Brian/102]	Gary Washington uses to play with the hound called Brian.
912	3304	26	[Professor G. Hall/16]	{sses to play with/1}	[Brian/102]	Professor G. Hall sses to play with Brian too.
912	1900	26	[Chew toys/119]	{are bought by/2}	[Mr. Wolf/26]	Chew toys are bought by Mr. Wolf.
912	1906	26	[A caesar salad/77]	{is bought by/2}	[Gregory Wolf/26]	A caesar salad is bought by Gregory Wolf too.
912	330	26	[It/77]	{is eaten by/8}	[Tom Williams/3]	It is eaten by Tom Williams.
912	2446	26	[Mr. Lee/38]	{produces/20}	[that food/77]	Mr. Lee produces that food.
912	4	26	[That worker/38]	{usually lives in/3}	[NY/43]	That worker usually lives in NY.
912	2474	26	[Painkillers/93]	{are assumed by/23}	[Mr. Wolf/26]	Painkillers are assumed by Mr. Wolf.
912	2492	26	[They/93]	{are prescribed by/15}	[Gary Washington/33]	They are prescribed by Gary Washington.
912	1886	26	[G. Wolf/26]	{got/2}	[a two-wheeled motor vehicle/80]	G. Wolf got a two-wheeled motor vehicle.
912	1522	26	[Such means of transportation/80]	{is acquired by/2}	[Tom Williams/3]	Such means of transportation is acquired by Tom Williams too.
913	753	3	[T. Williams/3]	{goes around with/9}	[luxury cars/85]	T. Williams goes around with luxury cars.
913	915	3	[Those meanss of transportation/85]	{are driven by/9}	[Dan/29]	Those meanss of transportation are driven by Dan too.
913	762	3	[They/85]	{are driven by/9}	[Professor Gary Washington/18]	They are driven by Professor Gary Washington too.
913	1724	3	[A salad/77]	{is bought by/2}	[Washington/18]	A salad is bought by Washington.
913	2891	3	[Such teacher/18]	{played with/1}	[linzy/99]	Such teacher played with linzy.
913	2060	3	[Mr. Williams/3]	{is reading/4}	[the Quantum Mechanics books/51]	Mr. Williams is reading the Quantum Mechanics books.
913	2200	3	[Gary Washington/18]	{authors/7}	[some Quantum Mechanics notes/51]	Gary Washington authors some Quantum Mechanics notes.
913	1537	3	[T. Williams/3]	{just bought/2}	[the desiccated food/120]	T. Williams just bought the desiccated food.
913	2270	3	[Phillips/35]	{produces/20}	[it/120]	Phillips produces it.
913	3248	3	[Such employee/35]	{plays with/1}	[linda/99]	Such employee plays with linda.
913	1438	3	[He/35]	{just bought/2}	[the caesar salad/77]	He just bought the caesar salad.
913	160	3	[Such food/77]	{is eaten by/8}	[Washington/18]	Such food is eaten by Washington.
913	2108	3	[The Business course/55]	{is attended by/6}	[T. Williams/3]	The Business course is attended by T. Williams.
913	2245	3	[That lecture/55]	{is offered by/22}	[the Computer Science Faculty/57]	That lecture is offered by the Computer Science Faculty.
913	1542	3	[Tom/3]	{acquires/2}	[the caesar salad/77]	Tom acquires the caesar salad.
913	1672	3	[Daniel/29]	{just bought/2}	[it/77]	Daniel just bought it too.
913	2583	3	[Kim Cox/31]	{cares about/24}	[him/29]	Kim Cox cares about him.
913	2558	3	[A headache/89]	{is what affects/18}	[that patient/29]	A headache is what affects that patient.
913	1659	3	[That ill person/29]	{just bought/2}	[a footballs/128]	That ill person just bought a footballs.
913	1529	3	[The ball/128]	{is bought by/2}	[Tom/3]	The ball is bought by Tom too.
913	1711	3	[Washington/18]	{just got/2}	[it/128]	Washington just got it too.
913	3656	3	[Such toy/128]	{is chased by/0}	[Linzy/99]	Such toy is chased by Linzy.
913	3710	3	[Tom Williams/3]	{prepares for/25}	[an oral test/122]	Tom Williams prepares for an oral test.
913	20	3	[The Italian capital city/42]	{is the home town of/3}	[him/3]	The Italian capital city is the home town of him.
913	2453	3	[A Computer Science Faculty/57]	{is located in/19}	[such urban center/42]	A Computer Science Faculty is located in such urban center.
914	2740	95	[Lee/2]	{uses to play with/1}	[Charlie/95]	Lee uses to play with Charlie.
914	2088	95	[He/2]	{attends/6}	[a Business lecture/55]	He attends a Business lecture.
914	1742	95	[Rabbit kibbles/116]	{are acquired by/2}	[him/2]	Rabbit kibbles are acquired by him.
914	1378	95	[Christy/27]	{just got/2}	[such food/116]	Christy just got such food too.
914	1391	95	[The boomerang/125]	{is acquired by/2}	[her/27]	The boomerang is acquired by her too.
914	2761	95	[Kant/41]	{plays with/1}	[Charles/95]	Kant plays with Charles.
914	395	95	[That employee/41]	{eats/8}	[a burger/71]	That employee eats a burger.
914	3349	95	[K. Ross/32]	{uses to play with/1}	[Charlie/95]	K. Ross uses to play with Charlie.
914	1456	95	[Some tuna kibbles/116]	{are bought by/2}	[such doctor/32]	Some tuna kibbles are bought by such doctor.
914	1445	95	[Such specialist/32]	{just bought/2}	[mustangs/84]	Such specialist just bought mustangs too.
914	124	95	[Such meanss of transport/84]	{have been licensed in/10}	[Sienna/45]	Such meanss of transport have been licensed in Sienna.
914	1029	95	[Mr. Hall/16]	{has got/2}	[them/84]	Mr. Hall has got them.
914	3618	95	[Charlie/95]	{chases/0}	[a boomerang/125]	Charlie chases a boomerang.
914	1469	95	[A boomerang/125]	{is acquired by/2}	[Kevin Ross/32]	A boomerang is acquired by Kevin Ross.
914	2497	95	[The antimicrobial drugs/92]	{are prescribed by/15}	[that specialist/32]	The antimicrobial drugs are prescribed by that specialist.
914	2504	95	[Such man/32]	{discovered/16}	[some headaches/90]	Such man discovered some headaches.
914	2561	95	[Christine House/27]	{has/18}	[them/90]	Christine House has them.
914	3307	95	[Professor G. Hall/16]	{uses to play with/1}	[Charlie/95]	Professor G. Hall uses to play with Charlie.
914	2220	95	[He/16]	{authors/7}	[Quantum Mechanics books/51]	He authors Quantum Mechanics books.
914	3286	95	[Miss House/27]	{played with/1}	[Charles/95]	Miss House played with Charles.
914	3562	95	[The rabbit kibbles/116]	{are eaten by/8}	[that beast/95]	The rabbit kibbles are eaten by that beast.
914	1040	95	[They/116]	{are acquired by/2}	[Professor Hall/16]	They are acquired by Professor Hall.
914	1196	95	[They/116]	{are acquired by/2}	[Cath/41]	They are acquired by Cath too.
914	1185	95	[She/41]	{buys/2}	[the muscle cars/84]	She buys the muscle cars too.
914	2370	95	[Such employee/41]	{produces/20}	[such meanss of transport/84]	Such employee produces such meanss of transport.
915	2513	88	[The nasty cough/88]	{is discovered by/16}	[James Williams/34]	The nasty cough is discovered by James Williams.
915	289	88	[J. Williams/34]	{is eating/8}	[fresh fruits/76]	J. Williams is eating fresh fruits.
915	2572	88	[A bad nasty cough/88]	{is what affects/18}	[Miss Carter/23]	A bad nasty cough is what affects Miss Carter.
915	1580	88	[She/23]	{has got/2}	[jaguars/85]	She has got jaguars.
915	1599	88	[A boomexang/125]	{is acquired by/2}	[that patient/23]	A boomexang is acquired by that patient too.
915	1235	88	[It/125]	{is acquired by/2}	[Miss Cox/1]	It is acquired by Miss Cox too.
915	3583	88	[Tom the cat/100]	{tries to catch/0}	[that toy/125]	Tom the cat tries to catch that toy.
915	2533	88	[Analgesic drugs/93]	{treat/17}	[a bad nasty cough/88]	Analgesic drugs treat a bad nasty cough.
915	2468	88	[They/93]	{are assumed by/23}	[Nancy Carter/23]	They are assumed by Nancy Carter.
915	2495	88	[James Williams/34]	{psescribes/15}	[those medicines/93]	James Williams psescribes those medicines.
915	1300	88	[That specialist/34]	{buys/2}	[some tuna kibbles/116]	That specialist buys some tuna kibbles.
915	2683	88	[J. Williams/34]	{played with/1}	[Tommy/100]	J. Williams played with Tommy.
916	3667	127	[Lady cath/106]	{tries to catch/0}	[sticks/127]	Lady cath tries to catch sticks.
916	2668	127	[Mr. Lee/38]	{plays with/1}	[that pet/106]	Mr. Lee plays with that pet.
916	2626	127	[Wolf/13]	{uses to play with/1}	[such beast/106]	Wolf uses to play with such beast too.
916	3277	127	[Danny/17]	{uses to play with/1}	[her/106]	Danny uses to play with her too.
916	772	127	[That teacher/17]	{goes around with/9}	[mustang/83]	That teacher goes around with mustang.
917	17	44	[Los Angeles/44]	{is the home town of/3}	[Mary Garcia/20]	Los Angeles is the home town of Mary Garcia.
917	89	44	[Miss Scott/5]	{is a visiting student in/11}	[it/44]	Miss Scott is a visiting student in it.
917	1117	44	[That student/5]	{just bought/2}	[the beef steaks/74]	That student just bought the beef steaks.
917	477	44	[Those aliments/74]	{are eaten by/8}	[Miss Carter/23]	Those aliments are eaten by Miss Carter.
917	3320	44	[Such ill person/23]	{plays with/1}	[ricky/96]	Such ill person plays with ricky.
917	1585	44	[She/23]	{acquires/2}	[some t-bone steaks/74]	She acquires some t-bone steaks.
917	2462	44	[The Department of Mathematics/61]	{has headquarter in/19}	[Los Angeles/44]	The Department of Mathematics has headquarter in Los Angeles.
917	2235	44	[A Business class/55]	{is offered by/22}	[the School of Mathematics/61]	A Business class is offered by the School of Mathematics.
917	3742	44	[Some practical exams/123]	{are required in/26}	[the Business lecture/55]	Some practical exams are required in the Business lecture.
917	16	44	[James/34]	{lives in/3}	[LA/44]	James lives in LA.
917	19	44	[That city/44]	{is the home town of/3}	[kant/41]	That city is the home town of kant too.
917	2350	44	[The motorcycle/80]	{is developed by/20}	[her/41]	The motorcycle is developed by her.
918	2624	13	[Wolf/13]	{plays with/1}	[the domestic feline/112]	Wolf plays with the domestic feline.
918	3632	13	[It/112]	{tries to catch/0}	[the wood sticks/127]	It tries to catch the wood sticks.
918	3275	13	[Danny/17]	{played with/1}	[that pet/112]	Danny played with that pet.
918	2666	13	[Mr. Lee/38]	{plays with/1}	[it/112]	Mr. Lee plays with it too.
918	3338	13	[Miss Carter/23]	{played with/1}	[that animal/112]	Miss Carter played with that animal too.
918	178	13	[Maccheroni/70]	{is eaten by/8}	[Benjamin Wolf/13]	Maccheroni is eaten by Benjamin Wolf.
918	2433	13	[Uncle John/38]	{produces/20}	[that aliment/70]	Uncle John produces that aliment.
918	2114	13	[Mr. Wolf/13]	{follows/6}	[the DP lectures/56]	Mr. Wolf follows the DP lectures.
918	97	13	[That student/13]	{is on visit in/11}	[NY/43]	That student is on visit in NY.
918	4	13	[John Lee/38]	{usually lives in/3}	[it/43]	John Lee usually lives in it.
918	1409	13	[The truck/78]	{is bought by/2}	[him/38]	The truck is bought by him.
918	1404	13	[Kibbles/116]	{are bought by/2}	[such worker/38]	Kibbles are bought by such worker too.
918	2439	13	[They/116]	{are produced by/20}	[that employee/38]	They are produced by that employee.
918	936	13	[Mr. Wolf/13]	{just got/2}	[them/116]	Mr. Wolf just got them.
918	2038	13	[The Probability Theory book/50]	{is studied by/4}	[that student/13]	The Probability Theory book is studied by that student.
918	3698	13	[An oral test/122]	{is prepared by/25}	[him/13]	An oral test is prepared by him.
918	941	13	[The auto/78]	{is acquired by/2}	[Wolf/13]	The auto is acquired by Wolf.
918	1591	13	[Miss Nancy/23]	{acquires/2}	[such means of transport/78]	Miss Nancy acquires such means of transport too.
918	2449	13	[Such means of transportation/78]	{is produced by/20}	[uncle John/38]	Such means of transportation is produced by uncle John.
918	604	13	[It/78]	{is driven by/9}	[Wolf/13]	It is driven by Wolf.
918	775	13	[A truck/78]	{is driven by/9}	[Daniel Moore/17]	A truck is driven by Daniel Moore too.
918	802	13	[Doctor Cox/31]	{drives/9}	[it/78]	Doctor Cox drives it too.
918	865	13	[That vehicle/78]	{is driven by/9}	[Nancy Carter/23]	That vehicle is driven by Nancy Carter too.
918	2573	13	[Such patient/23]	{got/18}	[the headache/89]	Such patient got the headache.
918	929	13	[Pasta/70]	{is bought by/2}	[Benjamin Wolf/13]	Pasta is bought by Benjamin Wolf.
919	17	44	[The most important cwlifornian city/44]	{is the home town of/3}	[Prof. Garcia/20]	The most important cwlifornian city is the home town of Prof. Garcia.
919	2948	44	[Such professor/20]	{uses to play with/1}	[the cats/113]	Such professor uses to play with the cats.
919	3326	44	[Miss Nancy/23]	{played with/1}	[those animals/113]	Miss Nancy played with those animals too.
919	1582	44	[The cirs/79]	{are acquired by/2}	[that patient/23]	The cirs are acquired by that patient.
919	1584	44	[A steak/73]	{is acquired by/2}	[that ill person/23]	A steak is acquired by that ill person too.
919	2462	44	[A Math School/61]	{has headquarter in/19}	[Los Angeles/44]	A Math School has headquarter in Los Angeles.
919	2237	44	[Design Patterns classes/56]	{are offered by/22}	[the department of mathematics/61]	Design Patterns classes are offered by the department of mathematics.
919	2114	44	[Wolf/13]	{follows/6}	[such courses/56]	Wolf follows such courses.
919	2185	44	[Such lectures/56]	{are taught/5}	[Mary Garcia/20]	Such lectures are taught Mary Garcia.
919	1323	44	[Prof. garcia/20]	{acquires/2}	[some balloons/129]	Prof. garcia acquires some balloons.
919	16	44	[J. Williams/34]	{lives in/3}	[Los Angeles/44]	J. Williams lives in Los Angeles.
919	2493	44	[That doctor/34]	{provides prescription of/15}	[the antipyretic drug/94]	That doctor provides prescription of the antipyretic drug.
919	101	44	[Wolf/13]	{is a visiting student in/11}	[the most important californian city/44]	Wolf is a visiting student in the most important californian city.
919	19	44	[Cath/41]	{usually lives in/3}	[LA/44]	Cath usually lives in LA.
919	1207	44	[The food for pet/118]	{is acquired by/2}	[that employee/41]	The food for pet is acquired by that employee.
919	2372	44	[The beef steak/73]	{is developed by/20}	[her/41]	The beef steak is developed by her.
919	1298	44	[It/73]	{is acquired by/2}	[J. Williams/34]	It is acquired by J. Williams.
919	484	44	[Miss Nancy/23]	{has lunch with/8}	[that food/73]	Miss Nancy has lunch with that food.
920	3411	25	[Rob reed/25]	{plays with/1}	[Mary/101]	Rob reed plays with Mary.
920	3201	25	[George Hall/14]	{played with/1}	[such pet/101]	George Hall played with such pet too.
920	232	25	[Hamburgers/72]	{are eaten by/8}	[Mr. Reed/25]	Hamburgers are eaten by Mr. Reed.
920	1954	25	[Danny/17]	{just got/2}	[such food/72]	Danny just got such food.
920	1018	25	[Such aliments/72]	{are acquired by/2}	[yatsy/36]	Such aliments are acquired by yatsy too.
920	966	25	[Rob Reed/25]	{just bought/2}	[that food/72]	Rob Reed just bought that food too.
920	10	25	[He/25]	{usually lives in/3}	[the city of US government seat/47]	He usually lives in the city of US government seat.
920	105	25	[George Hall/14]	{is a visiting student in/11}	[such urban center/47]	George Hall is a visiting student in such urban center.
920	120	25	[Panda/81]	{has been licensed in/10}	[it/47]	Panda has been licensed in it.
920	1878	25	[Doctor Cox/31]	{just bought/2}	[fiat panda/81]	Doctor Cox just bought fiat panda.
920	801	25	[Such doctor/31]	{is driving/9}	[it/81]	Such doctor is driving it.
920	2486	25	[Some analgesics/93]	{are assumed by/23}	[Robert Reed/25]	Some analgesics are assumed by Robert Reed.
920	2533	25	[Such medicines/93]	{cure/17}	[the bad nasty cough/88]	Such medicines cure the bad nasty cough.
920	2537	25	[Robert/25]	{got/18}	[it/88]	Robert got it.
920	2518	25	[That disease/88]	{is discovered by/16}	[Kimberly Cox/31]	That disease is discovered by Kimberly Cox.
920	962	25	[Some rabbit kibbles/116]	{are bought by/2}	[Mr. Reed/25]	Some rabbit kibbles are bought by Mr. Reed.
920	975	25	[Robert Reed/25]	{acquires/2}	[a boomerang/125]	Robert Reed acquires a boomerang too.
920	2404	25	[Patsy/36]	{produces/20}	[it/125]	Patsy produces it.
920	1014	25	[She/36]	{has got/2}	[kibbles/116]	She has got kibbles.
920	968	25	[Mr. Reed/25]	{has got/2}	[panda/81]	Mr. Reed has got panda too.
920	702	25	[Miss Perez/36]	{is driving/9}	[that vehicle/81]	Miss Perez is driving that vehicle.
920	1020	25	[It/81]	{is bought by/2}	[such employee/36]	It is bought by such employee.
920	774	25	[Such vehicle/81]	{is driven by/9}	[danny/17]	Such vehicle is driven by danny.
920	1950	25	[Such teacher/17]	{just got/2}	[the tuna kibbles/116]	Such teacher just got the tuna kibbles.
920	720	25	[Robert Reed/25]	{drives/9}	[panda/81]	Robert Reed drives panda.
921	3046	29	[Daniel Moore/29]	{uses zo play with/1}	[lady cath/106]	Daniel Moore uses zo play with lady cath.
921	348	29	[He/29]	{eats/8}	[maccheroni/70]	He eats maccheroni.
921	1215	29	[Such aliment/70]	{is bought by/2}	[Miss Cox/1]	Such aliment is bought by Miss Cox.
921	1666	29	[Chewable toys/119]	{are acquired by/2}	[Dan/29]	Chewable toys are acquired by Dan too.
921	1458	29	[Kevin Ross/32]	{has got/2}	[such food/119]	Kevin Ross has got such food too.
921	1670	29	[Daniel/29]	{just bought/2}	[fiat panda/81]	Daniel just bought fiat panda too.
921	558	29	[That means of transport/81]	{is driven by/9}	[Caesar/37]	That means of transport is driven by Caesar.
921	1332	29	[Fiat panda/81]	{is acquired by/2}	[Prof. Garcia/20]	Fiat panda is acquired by Prof. Garcia.
921	428	29	[She/20]	{has lunch with/8}	[pasta/70]	She has lunch with pasta.
921	1323	29	[Such professor/20]	{acquires/2}	[tennis balls/129]	Such professor acquires tennis balls.
921	918	29	[Daniel/29]	{goes around with/9}	[fiat panda/81]	Daniel goes around with fiat panda.
921	2478	29	[Dan/29]	{alsumes/23}	[an antipyretic/94]	Dan alsumes an antipyretic.
921	2525	29	[It/94]	{treats/17}	[the pain infthe back/91]	It treats the pain infthe back.
921	1661	29	[Daniel Moore/29]	{just bought/2}	[some balls/129]	Daniel Moore just bought some balls.
921	3670	29	[Cath/106]	{tries to catch/0}	[such toys/129]	Cath tries to catch such toys.
921	3506	29	[That beast/106]	{has lunch with/8}	[some chew toys/119]	That beast has lunch with some chew toys.
921	2	29	[Daniel/29]	{lives in/3}	[Sienna/45]	Daniel lives in Sienna.
921	62	29	[Miss Cox/1]	{is a visiting student in/11}	[it/45]	Miss Cox is a visiting student in it.
921	2456	29	[A frozen food company/64]	{has main seat in/19}	[such city/45]	A frozen food company has main seat in such city.
921	2554	29	[Daniel/29]	{got/18}	[a backache/91]	Daniel got a backache.
921	1657	29	[Such ill person/29]	{just got/2}	[maccheroni/70]	Such ill person just got maccheroni.
921	1449	29	[It/70]	{is bought by/2}	[K. Ross/32]	It is bought by K. Ross too.
921	2303	29	[That food/70]	{is produced by/20}	[Cxesar/37]	That food is produced by Cxesar.
922	2756	107	[Cathy/41]	{played with/1}	[Siena/107]	Cathy played with Siena.
922	793	107	[Such worker/41]	{goes around with/9}	[an auto/78]	Such worker goes around with an auto.
922	568	107	[Dr. Williams/34]	{is driving/9}	[a car/78]	Dr. Williams is driving a car too.
922	941	107	[Mr. Wolf/13]	{got/2}	[such vehicle/78]	Mr. Wolf got such vehicle.
922	3657	107	[Siena/107]	{tries to catch/0}	[sticks/127]	Siena tries to catch sticks.
922	3323	107	[Miss Nancy/23]	{plays with/1}	[such beast/107]	Miss Nancy plays with such beast.
922	3071	107	[Elizabeth/21]	{played with/1}	[it/107]	Elizabeth played with it too.
922	1766	107	[She/21]	{buys/2}	[the beef steak/73]	She buys the beef steak.
922	1194	107	[Cath/41]	{buys/2}	[it/73]	Cath buys it too.
922	1196	107	[She/41]	{just got/2}	[tuna kibbles/116]	She just got tuna kibbles too.
922	936	107	[BenjaminkWolf/13]	{just got/2}	[that food/116]	BenjaminkWolf just got that food too.
922	2672	107	[J. Williams/34]	{played with/1}	[Siena/107]	J. Williams played with Siena.
922	1305	107	[The truck/78]	{is acquired by/2}	[such medic/34]	The truck is acquired by such medic.
922	1201	107	[Catherine Kant/41]	{has got/2}	[it/78]	Catherine Kant has got it too.
922	1773	107	[Such means of transportation/78]	{is acquired by/2}	[Elizabeth Harris/21]	Such means of transportation is acquired by Elizabeth Harris too.
922	2609	107	[Benjamin Wolf/13]	{played with/1}	[Siena/107]	Benjamin Wolf played with Siena.
922	3467	107	[Siena/107]	{eats/8}	[some kibbles/116]	Siena eats some kibbles.
923	2454	47	[An agricultqral company/67]	{is located in/19}	[DC/47]	An agricultqral company is located in DC.
923	2265	47	[J. Lee/38]	{has been hired in/21}	[a farm/67]	J. Lee has been hired in a farm.
923	51	47	[Little Brian/9]	{is a visiting student in/11}	[Washington aC/47]	Little Brian is a visiting student in Washington aC.
923	337	47	[That scholar/9]	{is eating/8}	[beef steaks/74]	That scholar is eating beef steaks.
923	427	47	[They/74]	{are eaten by/8}	[mary/20]	They are eaten by mary too.
923	287	47	[Dr. Williams/34]	{eats/8}	[such aliments/74]	Dr. Williams eats such aliments too.
923	11	47	[Gregory Wolf/26]	{usually lives in/3}	[Washington/47]	Gregory Wolf usually lives in Washington.
923	2548	47	[He/26]	{got/18}	[a terrible headache/89]	He got a terrible headache.
923	2524	47	[An aspirin/94]	{treats/17}	[that disease/89]	An aspirin treats that disease.
923	2493	47	[The antipyretic drug/94]	{is prescribed by/15}	[James Williams/34]	The antipyretic drug is prescribed by James Williams.
923	2511	47	[That medic/34]	{discovered/16}	[a bad headache/89]	That medic discovered a bad headache.
923	2455	47	[A Faculty of Dynamical Systems/59]	{has headquarter in/19}	[Washington DC/47]	A Faculty of Dynamical Systems has headquarter in Washington DC.
923	120	47	[Fiat panda/81]	{has been licensed in/10}	[the city of US government seat/47]	Fiat panda has been licensed in the city of US government seat.
923	1514	47	[Little Brian/9]	{acquires/2}	[panda/81]	Little Brian acquires panda.
923	1521	47	[Such student/9]	{has got/2}	[a boomerang/125]	Such student has got a boomerang too.
923	3092	47	[He/9]	{uses to play with/1}	[Siena/107]	He uses to play with Siena.
923	3469	47	[The chicken bones/117]	{are eaten by/8}	[it/107]	The chicken bones are eaten by it.
924	1735	2	[John/2]	{just got/2}	[spaghetti/70]	John just got spaghetti.
924	358	2	[It/70]	{is eaten by/8}	[Doc. Washington/33]	It is eaten by Doc. Washington.
924	1761	2	[Elizabeth/21]	{has got/2}	[it/70]	Elizabeth has got it.
924	268	2	[That food/70]	{is eaten by/8}	[Christy/27]	That food is eaten by Christy.
924	3284	2	[She/27]	{uses to play with/1}	[small felines/113]	She uses to play with small felines.
924	554	2	[John Lee/2]	{goes around with/9}	[the jaguar/86]	John Lee goes around with the jaguar.
924	3701	2	[That student/2]	{prepares for/25}	[the written part/121]	That student prepares for the written part.
924	1755	2	[A boomerang/125]	{is bought by/2}	[such scholar/2]	A boomerang is bought by such scholar.
924	2430	2	[Mr. Lee/38]	{deveoops/20}	[such toy/125]	Mr. Lee deveoops such toy.
924	1937	2	[Doc. Washington/33]	{buys/2}	[it/125]	Doc. Washington buys it.
924	2501	2	[A terrible headache/89]	{is discovered by/16}	[that medic/33]	A terrible headache is discovered by that medic.
924	1917	2	[Such doctor/33]	{has got/2}	[spaghetti/70]	Such doctor has got spaghetti.
924	2066	2	[A Probability Theory book/50]	{is studied ba/4}	[John/2]	A Probability Theory book is studied ba John.
924	2209	2	[That text/50]	{was written by/7}	[Elizabeth/21]	That text was written by Elizabeth.
924	37	2	[John Lee/2]	{is a visiting student in/11}	[NY/43]	John Lee is a visiting student in NY.
924	1753	2	[That scholar/2]	{buys/2}	[the pet-food/118]	That scholar buys the pet-food.
924	3545	2	[It/118]	{vs eaten by/8}	[domestic felines/113]	It vs eaten by domestic felines.
924	3389	2	[Gary Washington/33]	{played with/1}	[them/113]	Gary Washington played with them.
924	2654	2	[John Lee/38]	{uses to play with/1}	[those animals/113]	John Lee uses to play with those animals too.
924	2088	2	[John/2]	{attends/6}	[a Business class/55]	John attends a Business class.
924	2171	2	[Such course/55]	{is taught by/5}	[Professor Harris/21]	Such course is taught by Professor Harris.
924	2245	2	[The Business class/55]	{is offered by/22}	[the Computer Science Department/57]	The Business class is offered by the Computer Science Department.
924	2738	2	[Lee/2]	{uses to play with/1}	[the small felines/113]	Lee uses to play with the small felines.
924	488	2	[That student/2]	{is eating/8}	[pasta/70]	That student is eating pasta.
924	2433	2	[J. Lee/38]	{develops/20}	[it/70]	J. Lee develops it.
925	2198	49	[The ML books/49]	{were written by/7}	[Plofessor Gray/22]	The ML books were written by Plofessor Gray.
925	2057	49	[Daniel House/15]	{carefully looks at/4}	[those volumes/49]	Daniel House carefully looks at those volumes.
925	316	49	[The pizza/68]	{is eaten by/8}	[such scholar/15]	The pizza is eaten by such scholar.
926	2797	19	[Prof. Turner/19]	{plays with/1}	[the big wild feline/108]	Prof. Turner plays with the big wild feline.
926	2692	19	[Tom/3]	{plays with/1}	[that animal/108]	Tom plays with that animal too.
926	329	19	[Fruits/76]	{are eaten by/8}	[such scholar/3]	Fruits are eaten by such scholar.
926	1545	19	[The pet-food/118]	{is acquired by/2}	[such boy/3]	The pet-food is acquired by such boy.
926	2181	19	[Turner/19]	{presents/5}	[a Business course/55]	Turner presents a Business course.
926	2108	19	[Tom Williams/3]	{follows/6}	[such lecture/55]	Tom Williams follows such lecture.
926	139	19	[Turner/19]	{has lunch with/8}	[fruits/76]	Turner has lunch with fruits.
926	2354	19	[Such food/76]	{are developed by/20}	[Cath/41]	Such food are developed by Cath.
926	2370	19	[Muscle cars/84]	{are produced by/20}	[such employee/41]	Muscle cars are produced by such employee too.
926	1833	19	[Prof. Turner/19]	{got/2}	[the boomerang/125]	Prof. Turner got the boomerang.
926	597	19	[Such lecturer/19]	{is driving/9}	[mustangs/84]	Such lecturer is driving mustangs.
926	633	19	[They/84]	{are driven by/9}	[Gregory Wolf/26]	They are driven by Gregory Wolf too.
926	2547	19	[The cough/88]	{iw what affects/18}	[him/26]	The cough iw what affects him.
926	2523	19	[Antibacterials/92]	{treat/17}	[a nasty cough/88]	Antibacterials treat a nasty cough.
926	2491	19	[Doctor Gary Washington/33]	{prescribes/15}	[those drugs/92]	Doctor Gary Washington prescribes those drugs.
926	1831	19	[Turner/19]	{acquires/2}	[a pet-food/118]	Turner acquires a pet-food.
926	3535	19	[The jaguar/108]	{has lunch with/8}	[it/118]	The jaguar has lunch with it.
926	1909	19	[Gregory Wolf/26]	{got/2}	[the pet-food/118]	Gregory Wolf got the pet-food.
926	2351	19	[It/118]	{is produced by/20}	[Catherine Kant/41]	It is produced by Catherine Kant.
926	1207	19	[That worker/41]	{just bought/2}	[that food/118]	That worker just bought that food.
926	1809	19	[Mustangs/84]	{are acquired by/2}	[Michael Turner/19]	Mustangs are acquired by Michael Turner too.
926	759	19	[Tom/3]	{drivis/9}	[them/84]	Tom drivis them.
926	33	19	[Such student/3]	{is on visit in/11}	[DC/47]	Such student is on visit in DC.
926	2455	19	[The Dynamical systems Faculty/59]	{is located in/19}	[it/47]	The Dynamical systems Faculty is located in it.
926	2250	19	[The Business course/55]	{is offered by/22}	[a Department of Dynamical Systems/59]	The Business course is offered by a Department of Dynamical Systems.
927	3634	126	[A kitty/112]	{chases/0}	[a wood stick/126]	A kitty chases a wood stick.
927	2876	126	[Paris/40]	{uses to play with/1}	[a domestic feline/112]	Paris uses to play with a domestic feline.
927	3518	126	[A dried food/120]	{in eaten by/8}	[that pet/112]	A dried food in eaten by that pet.
928	7	33	[Gary Washington/33]	{inhabits in/3}	[NY/43]	Gary Washington inhabits in NY.
928	3387	33	[That man/33]	{played with/1}	[the wolf/111]	That man played with the wolf.
928	1936	33	[Gary Washington/33]	{has got/2}	[bmw/82]	Gary Washington has got bmw.
928	584	33	[Beth/21]	{drives/9}	[it/82]	Beth drives it.
928	1156	33	[Virginia Anderson/12]	{got/2}	[that means of transport/82]	Virginia Anderson got that means of transport.
928	1442	33	[It/82]	{is bought by/2}	[Mr. Jeffrey Phillips/35]	It is bought by Mr. Jeffrey Phillips too.
928	1598	33	[Miss Nancy/23]	{just bought/2}	[such vehicle/82]	Miss Nancy just bought such vehicle too.
928	363	33	[A fresh fruit/75]	{is eaten by/8}	[Doc. Washington/33]	A fresh fruit is eaten by Doc. Washington.
928	473	33	[That food/75]	{is eaten by/8}	[Besh/21]	That food is eaten by Besh too.
928	2209	33	[A Probability Theory book/50]	{was written by/7}	[Elizabeth Harris/21]	A Probability Theory book was written by Elizabeth Harris.
928	2030	33	[Virginia/12]	{carefully looks at/4}	[such volume/50]	Virginia carefully looks at such volume.
928	2499	33	[Doctor Gary Washington/33]	{discovers/16}	[nasty headaches/90]	Doctor Gary Washington discovers nasty headaches.
928	2571	33	[Nancy Carter/23]	{is affected by/18}	[such diseases/90]	Nancy Carter is affected by such diseases.
928	1589	33	[She/23]	{just got/2}	[the desiccated food/120]	She just got the desiccated food.
928	1576	33	[Such ill person/23]	{buys/2}	[a fresh fruit/75]	Such ill person buys a fresh fruit too.
928	1927	33	[A dried food/120]	{is bought by/2}	[Gary Washington/33]	A dried food is bought by Gary Washington too.
928	1914	33	[A fresh fruit/75]	{is bought by/2}	[him/33]	A fresh fruit is bought by him too.
928	1758	33	[That aliment/75]	{is bought by/2}	[Beth/21]	That aliment is bought by Beth too.
928	483	33	[Miss Carter/23]	{eats/8}	[it/75]	Miss Carter eats it.
928	2466	33	[The aspirin/94]	{is assumed by/23}	[that ill person/23]	The aspirin is assumed by that ill person.
928	863	33	[Bmw station wagon/82]	{is driven by/9}	[her/23]	Bmw station wagon is driven by her.
928	638	33	[Such means of transportation/82]	{is driven by/9}	[Gary Washington/33]	Such means of transportation is driven by Gary Washington too.
928	683	33	[It/82]	{is driven by/9}	[Anderson/12]	It is driven by Anderson too.
928	2121	33	[The AI class/54]	{is attended by/6}	[that student/12]	The AI class is attended by that student.
928	2236	33	[A Math School/61]	{offers/22}	[that lecture/54]	A Math School offers that lecture.
929	1617	78	[An auto/78]	{is bought by/2}	[G. Hall/14]	An auto is bought by G. Hall.
929	382	78	[Cheeseburgers/72]	{are eaten by/8}	[that student/14]	Cheeseburgers are eaten by that student.
929	1721	78	[Professor Gary Washington/18]	{just bought/2}	[the auto/78]	Professor Gary Washington just bought the auto.
929	993	78	[That vehicle/78]	{is bought by/2}	[lady Anderson/30]	That vehicle is bought by lady Anderson too.
929	2817	78	[Such ill person/30]	{played with/1}	[Gary/105]	Such ill person played with Gary.
929	2542	78	[She/30]	{is affected by/18}	[a nasty cough/88]	She is affected by a nasty cough.
929	1019	78	[The auto/78]	{is acquired by/2}	[Miss Perez/36]	The auto is acquired by Miss Perez.
929	1025	78	[The pet-food/118]	{is bought by/2}	[that employee/36]	The pet-food is bought by that employee too.
929	2404	78	[A boomerang/125]	{is produced by/20}	[her/36]	A boomerang is produced by her.
929	1018	78	[She/36]	{has got/2}	[hamburgers/72]	She has got hamburgers.
929	2403	78	[She/36]	{develops/20}	[a food for pet/118]	She develops a food for pet.
929	1305	78	[James Williams/34]	{acquires/2}	[the auto/78]	James Williams acquires the auto.
929	2670	78	[Such doctor/34]	{uses to play with/1}	[Gary/105]	Such doctor uses to play with Gary.
929	2493	78	[Dr. Williams/34]	{prescribes/15}	[an aspirin/94]	Dr. Williams prescribes an aspirin.
929	568	78	[A truck/78]	{is driven by/9}	[that specialist/34]	A truck is driven by that specialist.
929	613	78	[It/78]	{is driven by/9}	[Mr. Hall/14]	It is driven by Mr. Hall too.
929	102	78	[Such student/14]	{is a visiting student in/11}	[the Italian capital city/42]	Such student is a visiting student in the Italian capital city.
929	3687	78	[A practical part/124]	{is prepared by/25}	[that boy/14]	A practical part is prepared by that boy.
929	2025	78	[The Machine Learning books/49]	{are studied by/4}	[that scholar/14]	The Machine Learning books are studied by that scholar.
929	2202	78	[Such volumes/49]	{were written by/7}	[Professor Gary Washington/18]	Such volumes were written by Professor Gary Washington.
929	766	78	[An auto/78]	{is driven by/9}	[Gary Washington/18]	An auto is driven by Gary Washington.
929	162	78	[That professor/18]	{has lunch with/8}	[burgers/72]	That professor has lunch with burgers.
929	542	78	[They/72]	{are eaten by/8}	[Miss Perez/36]	They are eaten by Miss Perez too.
929	2423	78	[The car/78]	{is produced by/20}	[that employee/36]	The car is produced by that employee.
929	2409	78	[The cheeseburgers/72]	{are developed by/20}	[that worker/36]	The cheeseburgers are developed by that worker too.
930	1518	68	[Brian Ward/9]	{just got/2}	[a pizza/68]	Brian Ward just got a pizza.
930	1508	68	[He/9]	{has got/2}	[tuna kibbles/116]	He has got tuna kibbles too.
930	3552	68	[A wolf/111]	{eats/8}	[them/116]	A wolf eats them.
930	286	68	[James/34]	{has lunch with/8}	[the pizza/68]	James has lunch with the pizza too.
930	216	68	[Mat/37]	{has lunch with/8}	[such aliment/68]	Mat has lunch with such aliment too.
930	146	68	[Paris Gray/22]	{eats/8}	[that food/68]	Paris Gray eats that food too.
930	266	68	[Christy/27]	{is eating/8}	[that aliment/68]	Christy is eating that aliment too.
930	23	68	[Rome/42]	{is the home town of/3}	[her/27]	Rome is the home town of her.
930	1700	68	[A new york pizza/68]	{is acquired by/2}	[Caesar/37]	A new york pizza is acquired by Caesar.
930	2310	68	[Caesar Clark/37]	{develops/20}	[fiat panda/81]	Caesar Clark develops fiat panda.
930	2317	68	[The balloons/129]	{are produced by/20}	[such employee/37]	The balloons are produced by such employee too.
930	2309	68	[Some tuna kibbles/116]	{are produced by/20}	[such worker/37]	Some tuna kibbles are produced by such worker too.
930	1378	68	[Miss House/27]	{just bought/2}	[that food/116]	Miss House just bought that food.
930	2306	68	[The Neapolitan pizza/68]	{is developed by/20}	[mat/37]	The Neapolitan pizza is developed by mat.
930	2266	68	[An industrial company/66]	{has hired/21}	[Caesar Clark/37]	An industrial company has hired Caesar Clark.
930	336	68	[The pizza/68]	{is eaten by/8}	[little Brian/9]	The pizza is eaten by little Brian.
930	2046	68	[That scholar/9]	{carefully looks at/4}	[the book of Probability Theory/50]	That scholar carefully looks at the book of Probability Theory.
930	2101	68	[An Artificial Intelligence course/54]	{is attended by/6}	[that boy/9]	An Artificial Intelligence course is attended by that boy.
930	2241	68	[Such lecture/54]	{is offered by/22}	[the Department of Electronics/58]	Such lecture is offered by the Department of Electronics.
930	1310	68	[A pizzb/68]	{is acquired by/2}	[James Williams/34]	A pizzb is acquired by James Williams.
930	1297	68	[Balls/129]	{are acquired by/2}	[that doctor/34]	Balls are acquired by that doctor too.
930	1388	68	[A Neapolitan pizza/68]	{is acquired by/2}	[Christie/27]	A Neapolitan pizza is acquired by Christie too.
930	2012	68	[That food/68]	{is bought by/2}	[Paris/22]	That food is bought by Paris too.
930	2841	68	[Paris Gray/22]	{uses to play with/1}	[a wolf/111]	Paris Gray uses to play with a wolf.
930	2008	68	[That professor/22]	{just bought/2}	[panda/81]	That professor just bought panda.
931	2542	88	[V. Anderson/30]	{is affected by/18}	[the bad nasty cough/88]	V. Anderson is affected by the bad nasty cough.
931	977	88	[Such ill person/30]	{just got/2}	[mustangs/84]	Such ill person just got mustangs.
931	1315	88	[Mary/20]	{buys/2}	[them/84]	Mary buys them too.
931	2503	88	[Doctor Gary Washington/33]	{discovers/16}	[the bad nasty cough/88]	Doctor Gary Washington discovers the bad nasty cough.
931	364	88	[That medic/33]	{is eating/8}	[the steak/73]	That medic is eating the steak.
931	3401	88	[Such doctor/33]	{playek with/1}	[a kitty/112]	Such doctor playek with a kitty.
931	2523	88	[The antpbiotics/92]	{light/17}	[a bad nasty cough/88]	The antpbiotics light a bad nasty cough.
931	2476	88	[Virginia/30]	{assumes/23}	[antimicrobial drugs/92]	Virginia assumes antimicrobial drugs.
931	991	88	[That patient/30]	{acquires/2}	[a desiccated food/120]	That patient acquires a desiccated food.
931	1277	88	[Paris Gray/40]	{has got/2}	[it/120]	Paris Gray has got it too.
931	1269	88	[The ball/128]	{is bought by/2}	[such worker/40]	The ball is bought by such worker too.
932	624	84	[Miss Gray/40]	{is driving/9}	[mustangs/84]	Miss Gray is driving mustangs.
932	2374	84	[A desiccated food/120]	{is developed by/20}	[Paris/40]	A desiccated food is developed by Paris.
932	2858	84	[Such employee/40]	{uses to play with/1}	[Rick/96]	Such employee uses to play with Rick.
932	1284	84	[She/40]	{got/2}	[a pizza with cheese/68]	She got a pizza with cheese.
932	1627	84	[Mustangs/84]	{are bought by/2}	[Miss Brown/10]	Mustangs are bought by Miss Brown too.
932	768	84	[Professor Gary Washington/18]	{drives/9}	[such meanss of transportation/84]	Professor Gary Washington drives such meanss of transportation.
932	2879	84	[That lecturer/18]	{plays with/1}	[ricky/96]	That lecturer plays with ricky.
932	3642	84	[Sticks/127]	{are chased by/0}	[that beast/96]	Sticks are chased by that beast.
932	1341	84	[Erik/24]	{has got/2}	[mustangs/84]	Erik has got mustangs.
932	1362	84	[He/24]	{just got/2}	[the pizza/68]	He just got the pizza too.
932	804	84	[Kimberly Cox/31]	{drives/9}	[mustangs/84]	Kimberly Cox drives mustangs.
932	2517	84	[That woman/31]	{discovers/16}	[the bad cold/87]	That woman discovers the bad cold.
932	741	84	[Mustangs/84]	{are driven by/9}	[Eric Simmons/24]	Mustangs are driven by Eric Simmons.
932	2482	84	[That ill person/24]	{takes/23}	[the antimicrobial drugs/92]	That ill person takes the antimicrobial drugs.
932	2488	84	[Kimberly Cox/31]	{provides prescription of/15}	[antibiotics/92]	Kimberly Cox provides prescription of antibiotics.
932	2521	84	[They/92]	{treat/17}	[the bad cold/87]	They treat the bad cold.
932	2396	84	[Some muscle cars/84]	{are produced by/20}	[Paris Gray/40]	Some muscle cars are produced by Paris Gray.
932	1277	84	[The desiccated food/120]	{is bought by/2}	[that worker/40]	The desiccated food is bought by that worker.
932	124	84	[Muscle cars/84]	{are registered in/10}	[Sienna/45]	Muscle cars are registered in Sienna.
932	1705	84	[Gary Washington/18]	{has got/2}	[those meanss of transportation/84]	Gary Washington has got those meanss of transportation.
932	2201	84	[Such teacher/18]	{wrote/7}	[a Probability Theory book/50]	Such teacher wrote a Probability Theory book.
932	1861	84	[Mustangs/84]	{are acquired by/2}	[Kim Cox/31]	Mustangs are acquired by Kim Cox.
932	1882	84	[The Neapolitan pizza/68]	{is acquired by/2}	[Kimberly Cox/31]	The Neapolitan pizza is acquired by Kimberly Cox too.
932	1263	84	[Muscle cars/84]	{are bought by/2}	[Paris/40]	Muscle cars are bought by Paris too.
932	526	84	[That worker/40]	{eats/8}	[a Neapolitan pizza/68]	That worker eats a Neapolitan pizza.
933	2531	87	[Some analgesic drugs/93]	{cure/17}	[the nasty flu/87]	Some analgesic drugs cure the nasty flu.
933	2480	87	[Those medicines/93]	{are assumed by/23}	[Daniel/29]	Those medicines are assumed by Daniel.
933	2502	87	[Doctor Gary Washington/33]	{discovered/16}	[the flf/87]	Doctor Gary Washington discovered the flf.
933	2555	87	[That disease/87]	{is what affects/18}	[Dauiel/29]	That disease is what affects Dauiel.
933	3043	87	[He/29]	{uses to play with/1}	[a panda/110]	He uses to play with a panda.
933	916	87	[A muscle car/83]	{is drivez by/9}	[such ill person/29]	A muscle car is drivez by such ill person.
933	350	87	[A salad/77]	{is eaten by/8}	[him/29]	A salad is eaten by him.
934	559	78	[An auto/78]	{is driven by/9}	[Caesar/37]	An auto is driven by Caesar.
934	225	78	[He/37]	{eats/8}	[the cheeseburger/71]	He eats the cheeseburger.
934	375	78	[Christopher White/8]	{has lunch with/8}	[a hamburger/71]	Christopher White has lunch with a hamburger too.
934	355	78	[Such aliment/71]	{is eaten by/8}	[Daniel/29]	Such aliment is eaten by Daniel too.
934	1760	78	[Elizabeth Harris/21]	{just bought/2}	[it/71]	Elizabeth Harris just bought it.
934	1773	78	[An auto/78]	{is bought by/2}	[Professor Harris/21]	An auto is bought by Professor Harris too.
934	2207	78	[The book of Dynamical Systems/48]	{was written by/7}	[such teacher/21]	The book of Dynamical Systems was written by such teacher.
934	568	78	[James/34]	{drives/9}	[a car/78]	James drives a car.
934	1851	78	[Chris/8]	{just got/2}	[that vehicle/78]	Chris just got that vehicle.
934	2990	78	[That student/8]	{uses to play with/1}	[some cats/113]	That student uses to play with some cats.
934	2130	78	[That boy/8]	{attends/6}	[the Machinv Learning class/52]	That boy attends the Machinv Learning class.
934	122	78	[The auto/78]	{has been licensed in/10}	[The French capital/46]	The auto has been licensed in The French capital.
934	13	78	[Christopher White/8]	{usually lives in/3}	[Paris/46]	Christopher White usually lives in Paris.
934	1849	78	[Chris/8]	{got/2}	[the desiccated food/120]	Chris got the desiccated food.
934	70	78	[Such scholar/8]	{is on visit in/11}	[Paris/46]	Such scholar is on visit in Paris.
934	3690	78	[He/8]	{prepares for/25}	[an oral test/122]	He prepares for an oral test.
934	1669	78	[The uruck/78]	{is acquired by/2}	[Daniel/29]	The uruck is acquired by Daniel.
934	2480	78	[Such ill person/29]	{assumes/23}	[the analgesic drugs/93]	Such ill person assumes the analgesic drugs.
934	2495	78	[J. Williams/34]	{prescribes/15}	[those medicines/93]	J. Williams prescribes those medicines.
934	295	78	[A cheeseburger/71]	{is eaten by/8}	[such doctor/34]	A cheeseburger is eaten by such doctor.
934	475	78	[Elizabeth/21]	{is eating/8}	[it/71]	Elizabeth is eating it too.
934	1695	78	[The truck/78]	{is acquired by/2}	[caesar/37]	The truck is acquired by caesar.
934	2315	78	[Chief Clark/37]	{produces/20}	[a hamburger/71]	Chief Clark produces a hamburger.
934	1292	78	[That aliment/71]	{is acquired by/2}	[James Williams/34]	That aliment is acquired by James Williams.
934	1682	78	[Caesar/37]	{buys/2}	[such food/71]	Caesar buys such food too.
935	895	80	[V. Anderson/30]	{is driving/9}	[a two-wheeled motor vehicle/80]	V. Anderson is driving a two-wheeled motor vehicle.
935	2816	80	[She/30]	{plays with/1}	[ricky/96]	She plays with ricky.
935	2541	80	[Such patient/30]	{is affected by/18}	[bad headaches/90]	Such patient is affected by bad headaches.
935	2499	80	[Doctor gary washington/33]	{discovered/16}	[them/90]	Doctor gary washington discovered them.
935	359	80	[Gary Washington/33]	{is eating/8}	[fresh fruits/76]	Gary Washington is eating fresh fruits.
935	913	80	[Daniel/15]	{drives/9}	[the motorbike/80]	Daniel drives the motorbike.
935	1181	80	[Dan/15]	{got/2}	[the food for pet/118]	Dan got the food for pet.
935	2057	80	[That scholar/15]	{carefully looks at/4}	[the Machine Learning books/49]	That scholar carefully looks at the Machine Learning books.
935	598	80	[Mike Turner/19]	{is driving/9}	[a motorbike/80]	Mike Turner is driving a motorbike.
935	1262	80	[A motorcycle/80]	{is bought by/2}	[Miss Gray/40]	A motorcycle is bought by Miss Gray.
935	1808	80	[Such vehicle/80]	{is acquired by/2}	[Prof. Turner/19]	Such vehicle is acquired by Prof. Turner too.
935	1158	80	[It/80]	{is acquired by/2}	[Dan/15]	It is acquired by Dan too.
935	2376	80	[Paris Gray/40]	{produces/20}	[that vehicle/80]	Paris Gray produces that vehicle.
935	1269	80	[A balloon/128]	{is bought by/2}	[her/40]	A balloon is bought by her.
935	1815	80	[It/128]	{fs acquired by/2}	[Prof. Turner/19]	It fs acquired by Prof. Turner too.
935	2795	80	[Such lecturer/19]	{plays with/1}	[Rick/96]	Such lecturer plays with Rick.
935	625	80	[A motorcycle/80]	{is driven by/9}	[Paris/40]	A motorcycle is driven by Paris.
935	2389	80	[She/40]	{produces/20}	[the ball/128]	She produces the ball.
935	1919	80	[Doc. Washington/33]	{has got/2}	[it/128]	Doc. Washington has got it.
935	976	80	[Anderson/30]	{got/2}	[a motorcycle/80]	Anderson got a motorcycle too.
935	189	80	[Some fresh fruits/76]	{are eaten by/8}	[that patient/30]	Some fresh fruits are eaten by that patient.
935	1821	80	[Prof. wurner/19]	{just bought/2}	[those aliments/76]	Prof. wurner just bought those aliments.
935	643	80	[The motorcycle/80]	{is driven by/9}	[Doc. Washington/33]	The motorcycle is driven by Doc. Washington.
935	1935	80	[That medic/33]	{just bought/2}	[the pet-food/118]	That medic just bought the pet-food.
935	1912	80	[That man/33]	{acquires/2}	[the motorbike/80]	That man acquires the motorbike too.
936	1296	79	[Dr. Williams/34]	{just got/2}	[some trucks/79]	Dr. Williams just got some trucks.
936	2684	79	[Such doctor/34]	{uses to play with/1}	[the dog/114]	Such doctor uses to play with the dog.
936	3579	79	[The stick/126]	{is chased by/0}	[it/114]	The stick is chased by it.
936	1530	79	[T. Williams/3]	{just got/2}	[some cars/79]	T. Williams just got some cars.
936	334	79	[The t-bone steak/73]	{is eaten by/8}	[such scholar/3]	The t-bone steak is eaten by such scholar.
936	2308	79	[The trucks/79]	{are produced by/20}	[Caesar/37]	The trucks are produced by Caesar.
936	1692	79	[The chewable toys/119]	{are acquired by/2}	[that worker/37]	The chewable toys are acquired by that worker.
936	848	79	[Cars/79]	{are driven by/9}	[christie/27]	Cars are driven by christie.
936	3293	79	[That patient/27]	{played with/1}	[the hound/114]	That patient played with the hound.
936	2471	79	[Some analgesics/93]	{are assumed by/23}	[her/27]	Some analgesics are assumed by her.
936	1816	79	[Trucks/79]	{are bought by/2}	[Turner/19]	Trucks are bought by Turner.
936	1818	79	[A steak/73]	{is bought by/2}	[that teacher/19]	A steak is bought by that teacher too.
936	1376	79	[A beef steak/73]	{is acquired by/2}	[Miss House/27]	A beef steak is acquired by Miss House too.
936	2562	79	[Such ill person/27]	{got/18}	[a bad nasty cough/88]	Such ill person got a bad nasty cough.
936	1374	79	[Trucks/79]	{are bought by/2}	[such patient/27]	Trucks are bought by such patient.
936	560	79	[Chief Clark/37]	{is driving/9}	[such meanss of transport/79]	Chief Clark is driving such meanss of transport.
936	224	79	[That worker/37]	{has lunch with/8}	[a t-bone steak/73]	That worker has lunch with a t-bone steak.
936	2297	79	[The chewable toys/119]	{are developed by/20}	[him/37]	The chewable toys are developed by him.
936	1380	79	[Christie/27]	{got/2}	[the chew toys/119]	Christie got the chew toys.
936	23	79	[Christy/27]	{inhabits in/3}	[Romr/42]	Christy inhabits in Romr.
936	758	79	[Trucks/79]	{are driven by/9}	[Mr. Williams/3]	Trucks are driven by Mr. Williams.
936	2107	79	[Such scholar/3]	{attends/6}	[the Machine Learning lectures/53]	Such scholar attends the Machine Learning lectures.
936	569	79	[Dr. Williams/34]	{is driving/9}	[the trucks/79]	Dr. Williams is driving the trucks.
936	596	79	[They/79]	{are driven by/9}	[Mike Turner/19]	They are driven by Mike Turner too.
936	1686	79	[Mat/37]	{acquires/2}	[trucks/79]	Mat acquires trucks.
937	143	19	[Prof. Turner/19]	{eats/8}	[a fresh fruit/75]	Prof. Turner eats a fresh fruit.
937	303	19	[A fruit/75]	{is eaten by/8}	[Miss Brown/10]	A fruit is eaten by Miss Brown too.
937	679	19	[A motorbike/80]	{is driven by/9}	[Donna Brown/10]	A motorbike is driven by Donna Brown.
937	2804	19	[Turner/19]	{plays with/1}	[Erik the cat/103]	Turner plays with Erik the cat.
937	2657	19	[Mr. Lee/38]	{played with/1}	[that beast/103]	Mr. Lee played with that beast too.
937	2430	19	[The boomerang/125]	{is produced by/20}	[such employee/38]	The boomerang is produced by such employee.
937	1407	19	[A dried food/120]	{is bought by/2}	[such worker/38]	A dried food is bought by such worker.
937	1927	19	[It/120]	{is acquired by/2}	[Doc. Washington/33]	It is acquired by Doc. Washington too.
937	2183	19	[Turner/19]	{teaches/5}	[ML classes/53]	Turner teaches ML classes.
937	2239	19	[A Math School/61]	{provides/22}	[them/53]	A Math School provides them.
937	1833	19	[Mike Turner/19]	{has got/2}	[a boomerang/125]	Mike Turner has got a boomerang.
937	2215	19	[Dynamical Systems book/48]	{was written by/7}	[that teacher/19]	Dynamical Systems book was written by that teacher.
937	2224	19	[That professor/19]	{is full professor at/12}	[the Department of Mathematics/61]	That professor is full professor at the Department of Mathematics.
937	2462	19	[That department/61]	{is located in/19}	[LA/44]	That department is located in LA.
937	598	19	[Turner/19]	{is driving/9}	[a motorbike/80]	Turner is driving a motorbike.
937	2577	19	[That lecturer/19]	{counsels/14}	[Brown/10]	That lecturer counsels Brown.
937	1810	19	[That teacher/19]	{has got/2}	[the fresh fruit/75]	That teacher has got the fresh fruit.
937	1823	19	[Such professor/19]	{just got/2}	[a dried food/120]	Such professor just got a dried food too.
937	1251	19	[Cathy/28]	{just got/2}	[it/120]	Cathy just got it too.
937	2426	19	[J. Lee/38]	{develops/20}	[a dried food/120]	J. Lee develops a dried food.
937	3558	19	[Erik/103]	{ekts/8}	[it/120]	Erik ekts it.
937	1641	19	[The dried food/120]	{is bought by/2}	[Donna/10]	The dried food is bought by Donna.
937	1808	19	[Mike Turner/19]	{just bought/2}	[the two-wheeled motor vehicle/80]	Mike Turner just bought the two-wheeled motor vehicle too.
937	1626	19	[It/80]	{is bought by/2}	[donna brown/10]	It is bought by donna brown too.
937	1628	19	[She/10]	{just got/2}	[the fresh fruit/75]	She just got the fresh fruit too.
938	3548	110	[The panda bear/110]	{is eating/8}	[a dried food/120]	The panda bear is eating a dried food.
938	1641	110	[A desiccated food/120]	{is acquired by/2}	[Brown/10]	A desiccated food is acquired by Brown.
938	2959	110	[Mary Garcia/20]	{plays with/1}	[the panda bear/110]	Mary Garcia plays with the panda bear.
938	430	110	[That professor/20]	{is eating/8}	[a salad/77]	That professor is eating a salad.
938	1329	110	[Such lecturer/20]	{just got/2}	[a desiccated food/120]	Such lecturer just got a desiccated food.
938	1927	110	[It/120]	{is acquired by/2}	[Gary Washington/33]	It is acquired by Gary Washington too.
938	3148	110	[Mister Simmons/24]	{plays with/1}	[the panda/110]	Mister Simmons plays with the panda.
938	2565	110	[Such patient/24]	{has/18}	[a cold/87]	Such patient has a cold.
938	2526	110	[The antipyretic/94]	{treats/17}	[it/87]	The antipyretic treats it.
938	2481	110	[The antipyretic drug/94]	{is assumed by/23}	[Eric Simmons/24]	The antipyretic drug is assumed by Eric Simmons.
938	2490	110	[Such medicine/94]	{is prescribed by/15}	[Doctor Gary Washington/33]	Such medicine is prescribed by Doctor Gary Washington.
938	2875	110	[Paris Gray/40]	{uses to play with/1}	[the panda bear/110]	Paris Gray uses to play with the panda bear.
938	1286	110	[That employee/40]	{has got/2}	[bmw station wagon/82]	That employee has got bmw station wagon.
938	3400	110	[Doc. Washington/33]	{uses to play with/1}	[the panda bear/110]	Doc. Washington uses to play with the panda bear.
938	1937	110	[That specialist/33]	{just got/2}	[the boomerang/125]	That specialist just got the boomerang.
938	3190	110	[Brown/10]	{plays with/1}	[a panda/110]	Brown plays with a panda.
938	2041	110	[She/10]	{studies/4}	[the ML materials/49]	She studies the ML materials.
938	3648	110	[A panda bear/110]	{tries to catch/0}	[a boomerang/125]	A panda bear tries to catch a boomerang.
938	1339	110	[A boomerang/125]	{is bought by/2}	[Prof. Garcia/20]	A boomerang is bought by Prof. Garcia.
938	1287	110	[Paris/40]	{just bought/2}	[it/125]	Paris just bought it too.
939	589	21	[The motorcycle/80]	{is driven by/9}	[Professor Harris/21]	The motorcycle is driven by Professor Harris.
939	1132	21	[That means of transportation/80]	{is acquired by/2}	[Virginia Anderson/12]	That means of transportation is acquired by Virginia Anderson.
939	1886	21	[That vehicle/80]	{is acquired by/2}	[Mr. Wolf/26]	That vehicle is acquired by Mr. Wolf too.
939	2210	21	[Professor Harris/21]	{wrote/7}	[Machine Learning books/49]	Professor Harris wrote Machine Learning books.
939	2029	21	[Those volumes/49]	{are studied by/4}	[Virginia/12]	Those volumes are studied by Virginia.
939	3085	21	[Beth/21]	{played with/1}	[the panda/110]	Beth played with the panda.
939	2172	21	[The Artificial Intelligence course/54]	{is presented by/5}	[such professor/21]	The Artificial Intelligence course is presented by such professor.
939	2251	21	[A Dynamical systems Faculty/59]	{provides/22}	[an AI class/54]	A Dynamical systems Faculty provides an AI class.
939	3741	21	[The oral part/122]	{is required in/26}	[the AI course/54]	The oral part is required in the AI course.
939	3726	21	[Virginia/12]	{prepares for/25}	[the oral exam/122]	Virginia prepares for the oral exam.
939	1147	21	[A dried food/120]	{is bought by/2}	[such student/12]	A dried food is bought by such student.
939	475	21	[Beth/21]	{is eating/8}	[a cheeseburger/71]	Beth is eating a cheeseburger.
939	1771	21	[The dried food/120]	{is bought by/2}	[such teacher/21]	The dried food is bought by such teacher.
939	1901	21	[It/120]	{is bought by/2}	[G. Wolf/26]	It is bought by G. Wolf too.
939	1893	21	[The footballs/128]	{is bought by/2}	[him/26]	The footballs is bought by him too.
939	11	21	[That patient/26]	{lives in/3}	[Washington/47]	That patient lives in Washington.
939	2454	21	[The farm/67]	{has headquarter in/19}	[such urban center/47]	The farm has headquarter in such urban center.
939	2226	21	[Elizabeth/21]	{is tenured at/12}	[the Faculty of Dynamical Systems/59]	Elizabeth is tenured at the Faculty of Dynamical Systems.
939	2455	21	[That department of the university/59]	{has headquarter in/19}	[Washington DC/47]	That department of the university has headquarter in Washington DC.
939	93	21	[Anderson/12]	{is on visit in/11}	[the city of US government seat/47]	Anderson is on visit in the city of US government seat.
939	3127	21	[Virginia Anderson/12]	{uses to play with/1}	[the panda bear/110]	Virginia Anderson uses to play with the panda bear.
939	2728	21	[Kimberly Cox/31]	{uses to play with/1}	[such pet/110]	Kimberly Cox uses to play with such pet too.
939	1756	21	[Elizabeth/21]	{has got/2}	[a motorcycle/80]	Elizabeth has got a motorcycle.
939	625	21	[Paris Gray/40]	{goes around with/9}	[it/80]	Paris Gray goes around with it.
939	1763	21	[Professor Harris/21]	{just bought/2}	[the tennis ball/128]	Professor Harris just bought the tennis ball.
940	744	85	[Paris Cox/1]	{goes around with/9}	[luxury cars/85]	Paris Cox goes around with luxury cars.
940	61	85	[Paris/1]	{is on visitzin/11}	[NY/43]	Paris is on visitzin NY.
940	7	85	[Gary washington/33]	{inhabits in/3}	[such urban center/43]	Gary washington inhabits in such urban center.
940	2459	85	[The School of Economics and Finance/62]	{is located in/19}	[it/43]	The School of Economics and Finance is located in it.
940	1008	85	[Luxury cars/85]	{are bought by/2}	[Patricia Perez/36]	Luxury cars are bought by Patricia Perez.
940	735	85	[Such meanss of transport/85]	{are driven by/9}	[Mr. Eric/24]	Such meanss of transport are driven by Mr. Eric.
940	3137	85	[He/24]	{plays with/1}	[some domestic felines/113]	He plays with some domestic felines.
940	2948	85	[Mary garcia/20]	{uses to play with/1}	[them/113]	Mary garcia uses to play with them too.
940	1346	85	[Luxury cars/85]	{are bought by/2}	[Eric Simmons/24]	Luxury cars are bought by Eric Simmons.
940	2411	85	[Patricia Perez/36]	{develops/20}	[such meanss of transportation/85]	Patricia Perez develops such meanss of transportation.
940	2425	85	[A fresh fruit/75]	{is produced by/20}	[her/36]	A fresh fruit is produced by her too.
940	1914	85	[That aliment/75]	{is acquired by/2}	[Doc. Washington/33]	That aliment is acquired by Doc. Washington.
940	636	85	[Luxury cars/85]	{are driven by/9}	[him/33]	Luxury cars are driven by him.
940	1918	85	[Doc. Washington/33]	{just bought/2}	[those vehicles/85]	Doc. Washington just bought those vehicles.
940	699	85	[Patricia Perez/36]	{is driving/9}	[such meanss of transportation/85]	Patricia Perez is driving such meanss of transportation.
940	1009	85	[That employee/36]	{has got/2}	[the balloon/128]	That employee has got the balloon.
940	1016	85	[She/36]	{acquires/2}	[the chewable toys/119]	She acquires the chewable toys too.
940	663	85	[Jaguars/85]	{are driven by/9}	[Mary/20]	Jaguars are driven by Mary.
940	1321	85	[She/20]	{just bought/2}	[the tennis ball/128]	She just bought the tennis ball.
940	433	85	[Such teacher/20]	{is eating/8}	[the fruit/75]	Such teacher is eating the fruit.
940	1320	85	[That lecturer/20]	{acquires/2}	[jaguars/85]	That lecturer acquires jaguars.
940	2213	85	[Such teacher/20]	{authors/7}	[the Probability Theory book/50]	Such teacher authors the Probability Theory book.
940	2022	85	[Paris Cox/1]	{is reading/4}	[such volume/50]	Paris Cox is reading such volume.
940	3695	85	[A practical exam/124]	{is prepared by/25}	[that scholar/1]	A practical exam is prepared by that scholar.
940	313	85	[Paris Cox/1]	{is eating/8}	[a fruit/75]	Paris Cox is eating a fruit.
941	988	30	[Lady Anderson/30]	{got/2}	[some tuna kibbles/116]	Lady Anderson got some tuna kibbles.
941	2413	30	[Such food/116]	{are developed by/20}	[Patricia Perez/36]	Such food are developed by Patricia Perez.
941	1170	30	[They/116]	{are bought by/2}	[Daniel/15]	They are bought by Daniel.
941	3716	30	[Some practical exams/123]	{are prepared by/25}	[him/15]	Some practical exams are prepared by him.
941	3742	30	[The Business course/55]	{requires/26}	[those tests/123]	The Business course requires those tests.
941	992	30	[Cheeseburgers/72]	{are acquired by/2}	[lady Anderson/30]	Cheeseburgers are acquired by lady Anderson.
941	2409	30	[Such aliments/72]	{are developed by/20}	[Miss Perez/36]	Such aliments are developed by Miss Perez.
941	2540	30	[Anderson/30]	{is affected by/18}	[a nasty flu/87]	Anderson is affected by a nasty flu.
941	2517	30	[Doctor Cox/31]	{discovers/16}	[that disease/87]	Doctor Cox discovers that disease.
941	2521	30	[Some antibacterials/92]	{cure/17}	[it/87]	Some antibacterials cure it.
941	2476	30	[Such medicines/92]	{are assumed by/23}	[Anderson/30]	Such medicines are assumed by Anderson.
941	2488	30	[They/92]	{are prlscribed by/15}	[Doctor Cox/31]	They are prlscribed by Doctor Cox.
941	1001	30	[The boomerang/125]	{is acquired by/2}	[lady Anderson/30]	The boomerang is acquired by lady Anderson.
941	3628	30	[The wolf/111]	{tries to catch/0}	[such toy/125]	The wolf tries to catch such toy.
941	1729	30	[Washington/18]	{acquires/2}	[a boomerang/125]	Washington acquires a boomerang.
941	1027	30	[It/125]	{is bought by/2}	[Patsy/36]	It is bought by Patsy too.
941	1020	30	[Fiat panda/81]	{is bought by/2}	[such employee/36]	Fiat panda is bought by such employee too.
941	994	30	[Such vehicle/81]	{is bought by/2}	[Virginia/30]	Such vehicle is bought by Virginia too.
941	909	30	[Such means of transport/81]	{is driven by/9}	[Dan/15]	Such means of transport is driven by Dan.
941	2820	30	[V. Anderson/30]	{uses to play with/1}	[the wolf/111]	V. Anderson uses to play with the wolf.
941	3552	30	[It/111]	{has lunch with/8}	[some tuna kibbles/116]	It has lunch with some tuna kibbles.
941	192	30	[Cheeseburgers/72]	{are eaten by/8}	[lady Anderson/30]	Cheeseburgers are eaten by lady Anderson too.
941	322	30	[Dan/15]	{eats/8}	[that food/72]	Dan eats that food too.
941	1174	30	[They/72]	{are bought by/2}	[that scholar/15]	They are bought by that scholar.
941	2059	30	[Such boy/15]	{studies/4}	[Dynamical Systems book/48]	Such boy studies Dynamical Systems book.
942	1186	75	[Cathy/41]	{acquires/2}	[the fresh fruit/75]	Cathy acquires the fresh fruit.
942	2766	75	[She/41]	{plays with/1}	[the beagles/115]	She plays with the beagles.
942	1198	75	[She/41]	{just got/2}	[some chew toys/119]	She just got some chew toys.
942	1172	75	[They/119]	{are acquired by/2}	[Daniel/15]	They are acquired by Daniel too.
942	118	75	[Daniel House/15]	{is a visiting student in/11}	[The French capital/46]	Daniel House is a visiting student in The French capital.
942	978	75	[V. Anderson/30]	{buys/2}	[a fruit/75]	V. Anderson buys a fruit.
942	2475	75	[That ill person/30]	{takes/23}	[an antipyretic drug/94]	That ill person takes an antipyretic drug.
942	293	75	[James/34]	{eats/8}	[the fresh fruit/75]	James eats the fresh fruit.
942	143	75	[Turner/19]	{is eatlng/8}	[that aliment/75]	Turner is eatlng that aliment too.
942	1290	75	[It/75]	{is acquired by/2}	[James/34]	It is acquired by James.
942	2511	75	[That man/34]	{discovered/16}	[the headache/89]	That man discovered the headache.
942	2524	75	[The antipyretic/94]	{fights/17}	[that disease/89]	The antipyretic fights that disease.
942	2493	75	[James/34]	{provides prescription of/15}	[the antipyretic drug/94]	James provides prescription of the antipyretic drug.
942	393	75	[The fresh fruit/75]	{is eaten by/8}	[Catherine Kant/41]	The fresh fruit is eaten by Catherine Kant.
942	790	75	[The muscle car/83]	{is driven by/9}	[that worker/41]	The muscle car is driven by that worker.
942	592	75	[Such vehicle/83]	{is driven by/9}	[Michael Turner/19]	Such vehicle is driven by Michael Turner too.
942	1160	75	[Daniel House/15]	{just bought/2}	[a fruit/75]	Daniel House just bought a fruit.
942	2157	75	[Such boy/15]	{attends/6}	[some Machine Learning lectures/53]	Such boy attends some Machine Learning lectures.
942	323	75	[That student/15]	{is eating/8}	[a fresh fruit/75]	That student is eating a fresh fruit.
942	1810	75	[Mike Turner/19]	{acquires/2}	[such food/75]	Mike Turner acquires such food.
942	2373	75	[Cathy/41]	{develops/20}	[it/75]	Cathy develops it.
942	1191	75	[That employee/41]	{just got/2}	[the balloon/128]	That employee just got the balloon.
942	983	75	[Lady Anderson/30]	{got/2}	[it/128]	Lady Anderson got it too.
942	889	75	[A muscle car/83]	{is driven by/9}	[such ill person/30]	A muscle car is driven by such ill person.
942	997	75	[Such vehicle/83]	{is bought by/2}	[her/30]	Such vehicle is bought by her.
943	587	21	[Professor Harris/21]	{is driving/9}	[some cars/79]	Professor Harris is driving some cars.
943	474	21	[The beef steak/73]	{is eaten by/8}	[that teacher/21]	The beef steak is eaten by that teacher.
943	3079	21	[That professor/21]	{played with/1}	[rob/104]	That professor played with rob.
943	2995	21	[Chris/8]	{played with/1}	[such animal/104]	Chris played with such animal too.
943	67	21	[That student/8]	{is on visvt in/11}	[New York/43]	That student is on visvt in New York.
943	902	21	[That scholar/8]	{goes around with/9}	[cars/79]	That scholar goes around with cars.
943	1771	21	[Elizabeth Harris/21]	{acquires/2}	[a dried food/120]	Elizabeth Harris acquires a dried food.
943	2209	21	[Professor Harris/21]	{authors/7}	[a Probability Theory book/50]	Professor Harris authors a Probability Theory book.
943	2018	21	[Chris/8]	{is reading/4}	[such volume/50]	Chris is reading such volume.
943	1781	21	[Elizabeth/21]	{acquires/2}	[the boomerang/125]	Elizabeth acquires the boomerang.
943	1001	21	[V. Anderson/30]	{got/2}	[it/125]	V. Anderson got it too.
943	1469	21	[K. Ross/32]	{buys/2}	[such toy/125]	K. Ross buys such toy too.
943	1495	21	[Linda/39]	{acqutres/2}	[it/125]	Linda acqutres it too.
943	1859	21	[Christopher White/8]	{acquires/2}	[the boomerang/125]	Christopher White acquires the boomerang too.
943	2172	21	[Beth/21]	{teaches/5}	[an AI course/54]	Beth teaches an AI course.
943	2246	21	[Such lecture/54]	{is offered by/22}	[a Computer Science Department/57]	Such lecture is offered by a Computer Science Department.
943	1764	21	[Trucks/79]	{are acquired by/2}	[Professor Harris/21]	Trucks are acquired by Professor Harris.
943	125	21	[Some cars/79]	{have been licensed in/10}	[NY/43]	Some cars have been licensed in NY.
943	6	21	[Virginia/30]	{inhabits in/3}	[such urban center/43]	Virginia inhabits in such urban center.
943	1766	21	[A t-bone steak/73]	{is bought by/2}	[Beth/21]	A t-bone steak is bought by Beth.
943	194	21	[Anderson/30]	{is eating/8}	[such food/73]	Anderson is eating such food.
943	504	21	[Doctor Rosj/32]	{is eating/8}	[that aliment/73]	Doctor Rosj is eating that aliment too.
944	3176	107	[Brown/10]	{plays with/1}	[Siena/107]	Brown plays with Siena.
944	3281	107	[Christine House/27]	{played with/1}	[that pet/107]	Christine House played with that pet too.
944	2966	107	[Caesar Clark/37]	{plays with/1}	[that animal/107]	Caesar Clark plays with that animal too.
944	3344	107	[Kevin Ross/32]	{uses to play with/1}	[such beast/107]	Kevin Ross uses to play with such beast too.
944	501	107	[Some new york pizzas/69]	{are eaten by/8}	[Doctor Ross/32]	Some new york pizzas are eaten by Doctor Ross.
944	1759	107	[Such aliments/69]	{are bought by/2}	[Elizabeth/21]	Such aliments are bought by Elizabeth.
944	3658	107	[Siena/107]	{chases/0}	[the boomerang/125]	Siena chases the boomerang.
944	1651	107	[A boomerang/125]	{is bought by/2}	[Donna Brown/10]	A boomerang is bought by Donna Brown.
944	3684	107	[That scholar/10]	{prepares for/25}	[practical parts/123]	That scholar prepares for practical parts.
944	3742	107	[The Business course/55]	{requires/26}	[such tests/123]	The Business course requires such tests.
944	3071	107	[Beth/21]	{played with/1}	[Siena/107]	Beth played with Siena.
944	2226	107	[She/21]	{is tenured at/12}	[a Faculty of Dynamical Systems/59]	She is tenured at a Faculty of Dynamical Systems.
944	584	107	[Such professor/21]	{drives/9}	[bmw station wagon/82]	Such professor drives bmw station wagon.
944	674	107	[Donna Brown/10]	{is driving/9}	[it/82]	Donna Brown is driving it too.
944	854	107	[Kevin Ross/32]	{is driving/9}	[that vehicle/82]	Kevin Ross is driving that vehicle too.
944	3469	107	[Siena/107]	{has lunch with/8}	[some bones/117]	Siena has lunch with some bones.
945	3700	123	[Mr. Wolf/13]	{prepares for/25}	[some practical exams/123]	Mr. Wolf prepares for some practical exams.
945	936	123	[Tuna kibbles/116]	{are acquired by/2}	[that boy/13]	Tuna kibbles are acquired by that boy.
945	3502	123	[Cath/106]	{eats/8}	[them/116]	Cath eats them.
945	1950	123	[They/116]	{are bought by/2}	[Daniel Moore/17]	They are bought by Daniel Moore.
945	1946	123	[That lecturer/17]	{got/2}	[trucks/79]	That lecturer got trucks too.
945	3742	123	[Some practical tests/123]	{are required in/26}	[a Business class/55]	Some practical tests are required in a Business class.
946	471	21	[Neapolitan pizzas/69]	{are eaten by/8}	[Elizabeth Harris/21]	Neapolitan pizzas are eaten by Elizabeth Harris.
946	1603	21	[Those aliments/69]	{are acquired by/2}	[Mr. Hall/14]	Those aliments are acquired by Mr. Hall.
946	1607	21	[That boy/14]	{just bought/2}	[the ball/128]	That boy just bought the ball too.
946	588	21	[Mustangs/84]	{are driyen by/9}	[Professor Harris/21]	Mustangs are driyen by Professor Harris.
946	1393	21	[J. Lee/38]	{acquires/2}	[those meanss of transportation/84]	J. Lee acquires those meanss of transportation.
946	3078	21	[Beth/21]	{uses to play with/1}	[jaguars/109]	Beth uses to play with jaguars.
946	3591	21	[Such beasts/109]	{cztch/0}	[the tennis ball/128]	Such beasts cztch the tennis ball.
946	3414	21	[Rob Reed/25]	{played with/1}	[jaguars/109]	Rob Reed played with jaguars.
946	964	21	[Such patient/25]	{just bought/2}	[chewable toys/119]	Such patient just bought chewable toys.
946	2210	21	[Elizabeth/21]	{is the author of/7}	[some ML materials/49]	Elizabeth is the author of some ML materials.
946	2025	21	[Such volumes/49]	{are studied by/4}	[George Hall/14]	Such volumes are studied by George Hall.
946	1770	21	[Elizabeth Harris/21]	{just got/2}	[chew toys/119]	Elizabeth Harris just got chew toys.
946	1874	21	[Kim Cox/31]	{has got/2}	[that food/119]	Kim Cox has got that food too.
946	1763	21	[Elizabeth Harris/21]	{got/2}	[a ball/128]	Elizabeth Harris got a ball too.
946	1867	21	[Kimberly Cox/31]	{has got/2}	[it/128]	Kimberly Cox has got it too.
946	2171	21	[A Business lecture/55]	{is presented by/5}	[Professor Harris/21]	A Business lecture is presented by Professor Harris.
946	2250	21	[The Dynamical systems Faculty/59]	{offers/22}	[such course/55]	The Dynamical systems Faculty offers such course.
946	2083	21	[G. Hall/14]	{attends/6}	[a Business class/55]	G. Hall attends a Business class.
946	3742	21	[That course/55]	{requires/26}	[the practical exams/123]	That course requires the practical exams.
946	1759	21	[Professor Harris/21]	{just bought/2}	[some pizzas/69]	Professor Harris just bought some pizzas.
946	1863	21	[Kim Cox/31]	{buys/2}	[that food/69]	Kim Cox buys that food too.
946	2442	21	[J. Lee/38]	{produces/20}	[those aliments/69]	J. Lee produces those aliments.
946	953	21	[Robert/25]	{just bought/2}	[that food/69]	Robert just bought that food.
946	2226	21	[Beth/21]	{is tenured at/12}	[the Department of Dynamical Systems/59]	Beth is tenured at the Department of Dynamical Systems.
946	2455	21	[That department of the university/59]	{is located in/19}	[Washington DC/47]	That department of the university is located in Washington DC.
947	1561	76	[The fruits/76]	{are acquired by/2}	[Ricky/6]	The fruits are acquired by Ricky.
947	733	76	[Such student/6]	{is driving/9}	[a two-wheeded motor vehicle/80]	Such student is driving a two-wheeded motor vehicle.
947	289	76	[J. Williams/34]	{is eating/8}	[the fruits/76]	J. Williams is eating the fruits.
947	1295	76	[Such man/34]	{acquires/2}	[a balloon/128]	Such man acquires a balloon.
947	1302	76	[The chew toys/119]	{are acquired by/2}	[that doctor/34]	The chew toys are acquired by that doctor too.
947	1431	76	[Mr. Jeffrey Phillips/35]	{has got/2}	[the fruits/76]	Mr. Jeffrey Phillips has got the fruits too.
947	3245	76	[That worker/35]	{plays with/1}	[Erik the cat/103]	That worker plays with Erik the cat.
947	1432	76	[Such employee/35]	{just got/2}	[chew toys/119]	Such employee just got chew toys.
947	1822	76	[Prof. Turner/19]	{just got/2}	[them/119]	Prof. Turner just got them too.
947	2180	76	[Design Patterns classes/56]	{are taught/5}	[such professor/19]	Design Patterns classes are taught such professor.
947	1899	76	[Some fresh fruits/76]	{are acquired by/2}	[Mr. Wolf/26]	Some fresh fruits are acquired by Mr. Wolf.
947	2545	76	[Such patient/26]	{is affected by/18}	[the fever/87]	Such patient is affected by the fever.
947	2526	76	[The aspirin/94]	{fights/17}	[such disease/87]	The aspirin fights such disease.
947	2512	76	[James Williams/34]	{discovered/16}	[the cold/87]	James Williams discovered the cold.
947	1301	76	[Fruits/76]	{are acquired by/2}	[him/34]	Fruits are acquired by him.
947	2678	76	[That doctor/34]	{usfs to play with/1}	[Erik the cat/103]	That doctor usfs to play with Erik the cat.
947	3676	76	[The tennis ball/128]	{is chased by/0}	[that animal/103]	The tennis ball is chased by that animal.
947	1821	76	[Fresh fruits/76]	{are acquired by/2}	[Prof. Turner/19]	Fresh fruits are acquired by Prof. Turner.
947	598	76	[He/19]	{goes around with/9}	[the two-wheeled motor vehicle/80]	He goes around with the two-wheeled motor vehicle.
947	399	76	[R. Allen/6]	{is eating/8}	[the fresh fruits/76]	R. Allen is eating the fresh fruits.
947	2144	76	[Design Patterns lessons/56]	{are followed by/6}	[such scholar/6]	Design Patterns lessons are followed by such scholar.
947	2257	76	[Those courses/56]	{are offered by/22}	[a Physics Faculty/60]	Those courses are offered by a Physics Faculty.
947	449	76	[Some fruits/76]	{are eaten by/8}	[Gregory qolf/26]	Some fruits are eaten by Gregory qolf.
947	2276	76	[Mr. jeffrey phillips/35]	{develops/20}	[such aliments/76]	Mr. jeffrey phillips develops such aliments.
947	2271	76	[That employee/35]	{develops/20}	[some chewable toys/119]	That employee develops some chewable toys too.
948	2453	57	[A School of CS/57]	{is located in/19}	[Rome/42]	A School of CS is located in Rome.
948	2248	57	[The Computer Science Faculty/57]	{provides/22}	[the ML class/52]	The Computer Science Faculty provides the ML class.
948	2174	57	[A ML course/52]	{is presented by/5}	[Elizabeth Harris/21]	A ML course is presented by Elizabeth Harris.
948	466	57	[Such lecturer/21]	{eats/8}	[a pizza with cheese/68]	Such lecturer eats a pizza with cheese.
948	3074	57	[She/21]	{played with/1}	[the domestic felines/113]	She played with the domestic felines.
948	2654	57	[Uncle John/38]	{plays with/1}	[them/113]	Uncle John plays with them too.
948	2234	57	[Daniel/15]	{is enrolled in/13}	[a CS Department/57]	Daniel is enrolled in a CS Department.
949	1926	119	[The chewable toys/119]	{are bought by/2}	[Gary Washtngton/33]	The chewable toys are bought by Gary Washtngton.
949	1276	119	[That food/119]	{are bought by/2}	[Paris Gray/40]	That food are bought by Paris Gray too.
949	2385	119	[Jaguars/85]	{are developed by/20}	[that worker/40]	Jaguars are developed by that worker.
949	627	119	[Luxury cars/85]	{are driven by/9}	[G. Wolf/26]	Luxury cars are driven by G. Wolf.
949	645	119	[Little Brian/9]	{goes around with/9}	[them/85]	Little Brian goes around with them too.
949	49	119	[That boy/9]	{is a visiting student in/11}	[big apple/43]	That boy is a visiting student in big apple.
949	3486	119	[Beth/97]	{has lunch with/8}	[the chewable toys/119]	Beth has lunch with the chewable toys.
949	3318	119	[Professor G. Hall/16]	{uses to play with/1}	[lady Beth/97]	Professor G. Hall uses to play with lady Beth.
949	2877	119	[Paris Gray/40]	{plays with/1}	[it/97]	Paris Gray plays with it too.
949	2375	119	[That worker/40]	{develops/20}	[some chew toys/119]	That worker develops some chew toys.
949	1268	119	[She/40]	{got/2}	[luxury cars/85]	She got luxury cars.
949	1264	119	[She/40]	{has got/2}	[a fresh fruit/75]	She has got a fresh fruit too.
949	253	119	[Mr. Hall/16]	{has lunch wiuh/8}	[the fruit/75]	Mr. Hall has lunch wiuh the fruit.
949	1030	119	[That aliment/75]	{is acquired by/2}	[that professor/16]	That aliment is acquired by that professor.
949	1510	119	[B. Ward/9]	{just bought/2}	[chew toys/119]	B. Ward just bought chew toys too.
949	2047	119	[Dynamical Systems book/48]	{is studied by/4}	[him/9]	Dynamical Systems book is studied by him.
949	2219	119	[Professor G. Hall/16]	{authors/7}	[it/48]	Professor G. Hall authors it.
949	1900	119	[The chew toys/119]	{are acquired by/2}	[Mr. Wolf/26]	The chew toys are acquired by Mr. Wolf.
949	1042	119	[Such food/119]	{are acquired by/2}	[Professsr Hall/16]	Such food are acquired by Professsr Hall too.
950	2246	54	[The School of Computer Science/57]	{provifes/22}	[the ai course/54]	The School of Computer Science provifes the ai course.
950	2228	54	[Professor Gary Washington/18]	{is full prvfessor at/12}	[the Computer Science Department/57]	Professor Gary Washington is full prvfessor at the Computer Science Department.
950	1718	54	[Some chewable toys/119]	{are acquired by/2}	[such teacher/18]	Some chewable toys are acquired by such teacher.
950	1380	54	[Christy/27]	{got/2}	[some chew toys/119]	Christy got some chew toys too.
950	2141	54	[Allen Richard/6]	{attends/6}	[an AI class/54]	Allen Richard attends an AI class.
950	726	54	[Luxury cars/85]	{are driven by/9}	[him/6]	Luxury cars are driven by him.
950	28	54	[Such boy/6]	{is a visiting student in/11}	[Paris/46]	Such boy is a visiting student in Paris.
950	1552	54	[A cheeseburger/71]	{is bought by/2}	[that scholar/6]	A cheeseburger is bought by that scholar.
950	1396	54	[J. Lee/38]	{has got/2}	[such aliment/71]	J. Lee has got such aliment too.
950	3741	54	[An AI class/54]	{requires/26}	[the oral exam/122]	An AI class requires the oral exam.
950	2192	54	[An AI course/54]	{hs taught by/5}	[Washington/18]	An AI course hs taught by Washington.
951	1537	3	[Mr. Williams/3]	{buys/2}	[the desiccated food/120]	Mr. Williams buys the desiccated food.
951	3528	3	[It/120]	{is eaten by/8}	[a mustang/101]	It is eaten by a mustang.
951	2348	3	[The desiccated food/120]	{is produced by/20}	[Kant/41]	The desiccated food is produced by Kant.
951	2371	3	[She/41]	{develops/20}	[the cao/78]	She develops the cao too.
951	2363	3	[The tennis ball/128]	{is produced by/20}	[such employee/41]	The tennis ball is produced by such employee too.
951	33	3	[Mr. Williams/3]	{is on visit in/11}	[Washington/47]	Mr. Williams is on visit in Washington.
951	2455	3	[The Faculty of Dynamical Systems/59]	{has headquarter in/19}	[it/47]	The Faculty of Dynamical Systems has headquarter in it.
951	1533	3	[T. Williams/3]	{just bought/2}	[t-bone steaks/74]	T. Williams just bought t-bone steaks.
951	2105	3	[That student/3]	{follows/6}	[the Machine Learning class/52]	That student follows the Machine Learning class.
951	2174	3	[Professor Harris/21]	{is teaching/5}	[such course/52]	Professor Harris is teaching such course.
951	2207	3	[Dynamical Systems book/48]	{was written by/7}	[such teacher/21]	Dynamical Systems book was written by such teacher.
951	2063	3	[Mr. Williams/3]	{is reading/4}	[the book of Dynamical Systems/48]	Mr. Williams is reading the book of Dynamical Systems.
951	757	3	[Such boy/3]	{drives/9}	[an auto/78]	Such boy drives an auto.
951	568	3	[James/34]	{is driving/9}	[such vehicle/78]	James is driving such vehicle too.
951	1295	3	[The balloon/128]	{is bought by/2}	[that doctor/34]	The balloon is bought by that doctor.
951	1373	3	[It/128]	{is acquired by/2}	[Miss House/27]	It is acquired by Miss House too.
951	327	3	[T. Williams/3]	{is eating/8}	[beef steaks/74]	T. Williams is eating beef steaks.
951	1529	3	[A balloon/128]	{is acquired by/2}	[that scholar/3]	A balloon is acquired by that scholar.
951	3712	3	[Some practical tests/123]	{are prepared by/25}	[such boy/3]	Some practical tests are prepared by such boy.
951	2697	3	[He/3]	{plays with/1}	[Mary/101]	He plays with Mary.
951	1539	3	[A truck/78]	{is bought by/2}	[that boy/3]	A truck is bought by that boy.
951	1305	3	[James Williams/34]	{acquires/2}	[it/78]	James Williams acquires it too.
951	1383	3	[Christie/27]	{just bought/2}	[such means of transportation/78]	Christie just bought such means of transportation too.
951	1773	3	[Such vehicle/78]	{is acquired by/2}	[Elizabeth/21]	Such vehicle is acquired by Elizabeth too.
951	1201	3	[Cath/41]	{acquires/2}	[such means of transport/78]	Cath acquires such means of transport too.
952	2214	49	[Prof. Garcia/20]	{is the author of/7}	[the ML materials/49]	Prof. Garcia is the author of the ML materials.
952	2943	49	[She/20]	{plays with/1}	[Gary/105]	She plays with Gary.
952	2069	49	[Richard Allen/6]	{is reading/4}	[the ML books/49]	Richard Allen is reading the ML books.
952	2142	49	[Some ML classes/53]	{are followed by/6}	[that boy/6]	Some ML classes are followed by that boy.
952	2239	49	[Such lectures/53]	{are offered by/22}	[a Math School/61]	Such lectures are offered by a Math School.
952	2188	49	[They/53]	{are taught/5}	[Mary Garcia/20]	They are taught Mary Garcia.
952	3744	49	[A practical part/124]	{is required in/26}	[such classes/53]	A practical part is required in such classes.
953	2906	113	[Linda Scott/5]	{uses to play with/1}	[the cats/113]	Linda Scott uses to play with the cats.
953	1122	113	[The cheeseburgers/72]	{are bought by/2}	[her/5]	The cheeseburgers are bought by her.
953	3389	113	[Doc. Washington/33]	{played with/1}	[some cats/113]	Doc. Washington played with some cats.
953	7	113	[Such specialist/33]	{lives in/3}	[New York/43]	Such specialist lives in New York.
953	4	113	[Mr. Lee/38]	{lives in/3}	[it/43]	Mr. Lee lives in it too.
953	1408	113	[That worker/38]	{buys/2}	[the cheeseburgers/72]	That worker buys the cheeseburgers.
953	2801	113	[Prof. Turner/19]	{plays with/1}	[domestic felines/113]	Prof. Turner plays with domestic felines.
953	1826	113	[Fiat panda/81]	{is bought by/2}	[Mike Turner/19]	Fiat panda is bought by Mike Turner.
953	3137	113	[Mr. Eric/24]	{played with/1}	[some domestic felines/113]	Mr. Eric played with some domestic felines.
953	1347	113	[He/24]	{has got/2}	[a ball/128]	He has got a ball.
953	1399	113	[Mr. Lee/38]	{just got/2}	[such toy/128]	Mr. Lee just got such toy too.
953	3616	113	[Domestic felines/113]	{catch/0}	[it/128]	Domestic felines catch it.
953	1113	113	[That toy/128]	{is bought by/2}	[Linda/5]	That toy is bought by Linda.
953	1815	113	[Prof. Turner/19]	{acquires/2}	[it/128]	Prof. Turner acquires it too.
953	2441	113	[Uncle John/38]	{produces/20}	[that toy/128]	Uncle John produces that toy.
953	2429	113	[That worker/38]	{produces/20}	[the pet-food/118]	That worker produces the pet-food too.
953	3545	113	[It/118]	{is eaten by/8}	[small felines/113]	It is eaten by small felines.
953	2654	113	[J. Lee/38]	{played with/1}	[cats/113]	J. Lee played with cats.
954	646	9	[Brian Ward/9]	{is driving/9}	[the muscle car/83]	Brian Ward is driving the muscle car.
954	2011	9	[That vehicle/83]	{is acquired by/2}	[Professor Gray/22]	That vehicle is acquired by Professor Gray.
954	2015	9	[She/22]	{acquires/2}	[a boomerang/125]	She acquires a boomerang too.
954	2046	9	[Little Brian/9]	{studies/4}	[a book of Probability Theory/50]	Little Brian studies a book of Probability Theory.
954	2197	9	[Paris/22]	{wrote/7}	[that volume/50]	Paris wrote that volume.
954	342	9	[Little Brian/9]	{is eating/8}	[some hamburgers/72]	Little Brian is eating some hamburgers.
954	242	9	[That food/72]	{are eaten by/8}	[Kim Cox/31]	That food are eaten by Kim Cox too.
954	2489	9	[Some analgesics/93]	{are prescribed by/15}	[her/31]	Some analgesics are prescribed by her.
954	2529	9	[Such drugs/93]	{fight/17}	[a bad headache/89]	Such drugs fight a bad headache.
954	48	9	[Ward/9]	{is on visit in/11}	[Rome/42]	Ward is on visit in Rome.
954	3103	9	[He/9]	{uses to play with/1}	[Tom/100]	He uses to play with Tom.
954	2977	9	[Mat/37]	{plays with/1}	[it/100]	Mat plays with it too.
954	1508	9	[Tuna kibbles/116]	{are acquired by/2}	[little Brian/9]	Tuna kibbles are acquired by little Brian.
954	1872	9	[Such food/116]	{are bought by/2}	[Kim Cox/31]	Such food are bought by Kim Cox too.
954	2583	9	[That doctor/31]	{takes care/24}	[Daniel Moore/29]	That doctor takes care Daniel Moore.
954	352	9	[Dan/29]	{has lunch with/8}	[the cheeseburgers/72]	Dan has lunch with the cheeseburgers.
954	3720	9	[Ward/9]	{prepares for/25}	[some practical exams/123]	Ward prepares for some practical exams.
954	1512	9	[Such boy/9]	{just got/2}	[some cheeseburgers/72]	Such boy just got some cheeseburgers.
954	2103	9	[Such scholar/9]	{attends/6}	[a Business course/55]	Such scholar attends a Business course.
954	2240	9	[The Faculty of Electronics/58]	{provides/22}	[such lecture/55]	The Faculty of Electronics provides such lecture.
954	1517	9	[B. Ward/9]	{got/2}	[mustang/83]	B. Ward got mustang.
954	556	9	[Caesar Clark/37]	{is driving/9}	[that means of transport/83]	Caesar Clark is driving that means of transport.
954	1699	9	[That employee/37]	{buys/2}	[mustang/83]	That employee buys mustang.
954	1694	9	[The hamburgers/72]	{are bought by/2}	[that worker/37]	The hamburgers are bought by that worker too.
954	222	9	[Those aliments/72]	{are eaten by/8}	[such employee/37]	Those aliments are eaten by such employee.
955	2549	91	[Cathy/28]	{has/18}	[a pain in the back/91]	Cathy has a pain in the back.
955	834	91	[Luxury cars/85]	{are driven by/9}	[such ill person/28]	Luxury cars are driven by such ill person.
955	3054	91	[Miss Kant/28]	{uses to play with/1}	[Mary the female mustang/101]	Miss Kant uses to play with Mary the female mustang.
955	1249	91	[She/28]	{has got/2}	[some fruots/76]	She has got some fruots.
955	2464	91	[The antibacterials/92]	{are assumed by/23}	[such ill person/28]	The antibacterials are assumed by such ill person.
955	2515	91	[A terrible backache/91]	{is discovered by/16}	[Kim Cox/31]	A terrible backache is discovered by Kim Cox.
955	2520	91	[Antimicrobial drugs/92]	{treat/17}	[such disease/91]	Antimicrobial drugs treat such disease.
955	2488	91	[Those medicines/92]	{are prescribed by/15}	[Kim Cox/31]	Those medicines are prescribed by Kim Cox.
955	2718	91	[She/31]	{uses to play with/1}	[the mustang/101]	She uses to play with the mustang.
955	2760	91	[Kant/41]	{played with/1}	[such pet/101]	Kant played with such pet too.
955	3573	91	[That beast/101]	{tries to catch/0}	[a boomerang/125]	That beast tries to catch a boomerang.
956	2461	65	[A mechanical workshop/65]	{is located in/19}	[Paris/46]	A mechanical workshop is located in Paris.
956	70	65	[Chris/8]	{is on visit in/11}	[The French capital/46]	Chris is on visit in The French capital.
956	1842	65	[Cars/79]	{are bought by/2}	[such scholar/8]	Cars are bought by such scholar.
956	2386	65	[They/79]	{are developed by/20}	[Miss Gray/40]	They are developed by Miss Gray.
956	866	65	[Miss Carter/23]	{goes around with/9}	[those meanss of transportation/79]	Miss Carter goes around with those meanss of transportation.
957	2090	52	[The ML course/52]	{is followed by/6}	[Charles/4]	The ML course is followed by Charles.
957	2238	52	[A Department of Mathematics/61]	{offers/22}	[that lecture/52]	A Department of Mathematics offers that lecture.
957	2169	52	[Professor Habl/16]	{teaches/5}	[a ML course/52]	Professor Habl teaches a ML course.
957	255	52	[Such professor/16]	{is eating/8}	[the cheeseburger/71]	Such professor is eating the cheeseburger.
957	3743	52	[The Machine Learning class/52]	{requires/26}	[the written exam/121]	The Machine Learning class requires the written exam.
958	135	71	[Linda/39]	{has lunch with/8}	[the cheeseburger/71]	Linda has lunch with the cheeseburger.
958	2939	71	[She/39]	{plays wifh/1}	[a kitty/112]	She plays wifh a kitty.
958	871	71	[Linda/39]	{goes around with/9}	[muutang/83]	Linda goes around with muutang.
958	1049	71	[George Hall/16]	{has got/2}	[it/83]	George Hall has got it.
958	1387	71	[Such means of transportation/83]	{is acquired by/2}	[Christie/27]	Such means of transportation is acquired by Christie too.
958	1032	71	[Professor Hall/16]	{got/2}	[the hamburger/71]	Professor Hall got the hamburger too.
958	1035	71	[George Hall/16]	{just got/2}	[the footballs/128]	George Hall just got the footballs too.
958	928	71	[The cheeseburger/71]	{is bought by/2}	[Mr. Wolf/13]	The cheeseburger is bought by Mr. Wolf too.
958	2110	71	[That student/13]	{attends/6}	[a Machine Learning course/52]	That student attends a Machine Learning course.
958	3743	71	[The written part/121]	{is required in/26}	[such lecture/52]	The written part is required in such lecture.
958	2263	71	[The ML class/52]	{is offered by/22}	[the School of Economics and Finance/62]	The ML class is offered by the School of Economics and Finance.
958	2225	71	[George Hall/16]	{is tenured at/12}	[the Economic and Finance Faculty/62]	George Hall is tenured at the Economic and Finance Faculty.
958	245	71	[Kimberly Cox/31]	{has lunch with/8}	[a hamburger/71]	Kimberly Cox has lunch with a hamburger.
958	799	71	[Such specialist/31]	{goes around with/9}	[mustang/83]	Such specialist goes around with mustang.
958	1883	71	[A pet-food/118]	{is bought by/2}	[that doctor/31]	A pet-food is bought by that doctor.
958	1389	71	[It/118]	{is acquired by/2}	[Christine House/27]	It is acquired by Christine House too.
958	1474	71	[A cheeseburger/71]	{is bought by/2}	[Linda Scott/39]	A cheeseburger is bought by Linda Scott too.
958	2341	71	[It/71]	{is devezoped by/20}	[her/39]	It is devezoped by her.
958	1491	71	[Mustang/83]	{is acquired by/2}	[such employee/39]	Mustang is acquired by such employee.
958	945	71	[That means of transport/83]	{is bought by/2}	[Benjamin Wolf/13]	That means of transport is bought by Benjamin Wolf too.
958	96	71	[Such scholar/13]	{is a visiting student in/11}	[Rome/42]	Such scholar is a visiting student in Rome.
958	2036	71	[That student/13]	{carefully looks at/4}	[some Quantum Mechanics notes/51]	That student carefully looks at some Quantum Mechanics notes.
958	1864	71	[Kimberly Cox/31]	{buys/2}	[the burger/71]	Kimberly Cox buys the burger.
958	2515	71	[The pain in the back/91]	{is discovered by/16}	[her/31]	The pain in the back is discovered by her.
958	275	71	[A cheeseburger/71]	{is eaten by/8}	[Christy/27]	A cheeseburger is eaten by Christy.
959	2269	63	[Catherine Kant/41]	{works in/21}	[the software engineering firm/63]	Catherine Kant works in the software engineering firm.
959	1202	63	[That employee/41]	{buys/2}	[fiat panda/81]	That employee buys fiat panda.
959	2369	63	[Cath/41]	{develops/20}	[the tennis balls/129]	Cath develops the tennis balls.
959	3600	63	[Rob/104]	{tries to catch/0}	[those toys/129]	Rob tries to catch those toys.
959	2452	63	[A software engineering firm/63]	{has main seat in/19}	[Rome/42]	A software engineering firm has main seat in Rome.
959	90	63	[Anderson/12]	{is a visiting student in/11}	[the Italian capital city/42]	Anderson is a visiting student in the Italian capital city.
960	3706	122	[Benjamin Cooke/11]	{prepares for/25}	[an oral test/122]	Benjamin Cooke prepares for an oral test.
960	3018	122	[Such boy/11]	{played with/1}	[the beagles/115]	Such boy played with the beagles.
960	2724	122	[Kim Cox/31]	{played with/1}	[the hounds/115]	Kim Cox played with the hounds too.
960	1862	122	[That doctor/31]	{acquires/2}	[a fruit/75]	That doctor acquires a fruit.
960	413	122	[That food/75]	{is eaten by/8}	[Mr. Eric/24]	That food is eaten by Mr. Eric.
960	3741	122	[The Artificial Intelligence course/54]	{requires/26}	[an oral exam/122]	The Artificial Intelligence course requires an oral exam.
960	2187	122	[Mary/20]	{presents/5}	[an AI class/54]	Mary presents an AI class.
960	1323	122	[That teacher/20]	{just bought/2}	[tennis balls/129]	That teacher just bought tennis balls.
960	2421	122	[Those toys/129]	{are produced by/20}	[Patsy/36]	Those toys are produced by Patsy.
961	2091	54	[Charles/4]	{attends/6}	[an AI class/54]	Charles attends an AI class.
961	2261	54	[The Economic School/62]	{offers/22}	[an AI course/54]	The Economic School offers an AI course.
961	2162	54	[Daniel Moore/17]	{is teaching/5}	[an Artificial Intelligence course/54]	Daniel Moore is teaching an Artificial Intelligence course.
961	3259	54	[He/17]	{plays with/1}	[the big wild feline/108]	He plays with the big wild feline.
961	3741	54	[An AI class/54]	{requires/26}	[the oral part/122]	An AI class requires the oral part.
961	3730	54	[Charles/4]	{prepares for/25}	[an oral test/122]	Charles prepares for an oral test.
962	2542	88	[V. Anderson/30]	{is affected by/18}	[the cough/88]	V. Anderson is affected by the cough.
962	2503	88	[Gary Washington/33]	{discovered/16}	[it/88]	Gary Washington discovered it.
962	1934	88	[A pizza with cheese/68]	{is acquired by/2}	[him/33]	A pizza with cheese is acquired by him.
962	1050	88	[Such aliment/68]	{is bought by/2}	[George Hall/16]	Such aliment is bought by George Hall too.
962	386	88	[Kant/41]	{has lunch with/8}	[it/68]	Kant has lunch with it.
962	2533	88	[Analgesic drugs/93]	{fight/17}	[a bad nasty cough/88]	Analgesic drugs fight a bad nasty cough.
962	2477	88	[They/93]	{are assumed by/23}	[V. Anderson/30]	They are assumed by V. Anderson.
962	994	88	[She/30]	{just got/2}	[fiat panda/81]	She just got fiat panda.
962	2828	88	[That ill person/30]	{plays with/1}	[Linzy/99]	That ill person plays with Linzy.
963	2461	65	[The mechanical small company/65]	{is located in/19}	[Paris/46]	The mechanical small company is located in Paris.
963	28	65	[Richard Allen/6]	{is a visiting student in/11}	[The French capital/46]	Richard Allen is a visiting student in The French capital.
963	122	65	[A car/78]	{has been licensed in/10}	[that urban center/46]	A car has been licensed in that urban center.
963	1669	65	[Han/29]	{buys/2}	[the truck/78]	Han buys the truck.
963	2555	65	[The flu/87]	{is what affects/18}	[such ill person/29]	The flu is what affects such ill person.
963	2267	65	[The mechanical small company/65]	{has hired/21}	[Linda Scott/39]	The mechanical small company has hired Linda Scott.
963	1479	65	[Footballs/129]	{are bought by/2}	[that worker/39]	Footballs are bought by that worker.
964	2554	91	[Dan/29]	{is affected by/18}	[the backache/91]	Dan is affected by the backache.
964	1662	91	[Such ill person/29]	{got/2}	[the beef steak/73]	Such ill person got the beef steak.
964	2500	91	[The terrible backache/91]	{is discovered by/16}	[gary washington/33]	The terrible backache is discovered by gary washington.
964	2530	91	[Some analgesics/93]	{treat/17}	[it/91]	Some analgesics treat it.
965	1301	76	[Dr. Wikliams/34]	{has got/2}	[fruits/76]	Dr. Wikliams has got fruits.
965	1296	76	[Such medic/34]	{just got/2}	[some trucks/79]	Such medic just got some trucks too.
965	902	76	[Chrps/8]	{goes around with/9}	[them/79]	Chrps goes around with them.
965	560	76	[Such vehicles/79]	{dre driven by/9}	[chief Clark/37]	Such vehicles dre driven by chief Clark too.
965	1691	76	[He/37]	{just got/2}	[the fruits/76]	He just got the fruits.
965	289	76	[James/34]	{eats/8}	[them/76]	James eats them.
965	2513	76	[A nasty cough/88]	{is discovered by/16}	[him/34]	A nasty cough is discovered by him.
965	2562	76	[Miss House/27]	{is affected by/18}	[such disease/88]	Miss House is affected by such disease.
965	2528	76	[The aspirin/94]	{cures/17}	[it/88]	The aspirin cures it.
965	2469	76	[The antipyretic drug/94]	{is assumed by/23}	[Christy/27]	The antipyretic drug is assumed by Christy.
965	1847	76	[Chris/8]	{just bought/2}	[fresh fruits/76]	Chris just bought fresh fruits.
965	3003	76	[That boy/8]	{uses to play with/1}	[lady Beth/97]	That boy uses to play with lady Beth.
965	3484	76	[That pet/97]	{eats/8}	[some tiny bones/117]	That pet eats some tiny bones.
965	1327	76	[Prof. garcia/20]	{just bought/2}	[fruits/76]	Prof. garcia just bought fruits.
965	1323	76	[Footballs/129]	{are bought by/2}	[that professor/20]	Footballs are bought by that professor too.
965	2317	76	[They/129]	{are produced by/20}	[Mat/37]	They are produced by Mat.
965	3610	76	[They/129]	{are chased by/0}	[lady Beth/97]	They are chased by lady Beth.
965	2982	76	[Mat/37]	{uses to play with/1}	[that beast/97]	Mat uses to play with that beast.
965	269	76	[Christine House/27]	{eats/8}	[some fresh fruits/76]	Christine House eats some fresh fruits.
965	23	76	[The Italian capital city/42]	{is the home town of/3}	[such patient/27]	The Italian capital city is the home town of such patient.
965	66	76	[C. White/8]	{is on visit in/11}	[Rome/42]	C. White is on visit in Rome.
965	1379	76	[Christine House/27]	{got/2}	[fresh fruits/76]	Christine House got fresh fruits.
965	1375	76	[Tennis balls/129]	{are bought by/2}	[her/27]	Tennis balls are bought by her too.
965	219	76	[Some fresh fruits/76]	{are eaten by/8}	[Caesar/37]	Some fresh fruits are eaten by Caesar.
965	2266	76	[An industrial company/66]	{has hired/21}	[such worker/37]	An industrial company has hired such worker.
966	2389	40	[Paris/40]	{deyelops/20}	[a balloon/128]	Paris deyelops a balloon.
966	983	40	[Lady Anderson/30]	{acquires/2}	[such toy/128]	Lady Anderson acquires such toy.
966	1841	40	[Chris/8]	{just got/2}	[it/128]	Chris just got it too.
966	368	40	[Such student/8]	{has lunch with/8}	[pasta/70]	Such student has lunch with pasta.
966	2997	40	[He/8]	{played with/1}	[some beagles/115]	He played with some beagles.
966	1276	40	[Paris Gray/40]	{buys/2}	[the chew toys/119]	Paris Gray buys the chew toys.
966	622	40	[That employee/40]	{im driving/9}	[the truck/78]	That employee im driving the truck.
966	1045	40	[Professor G. Hall/16]	{got/2}	[that means of transportation/78]	Professor G. Hall got that means of transportation.
966	3312	40	[He/16]	{played with/1}	[beagles/115]	He played with beagles.
966	2168	40	[The ML classes/53]	{are presented by/5}	[him/16]	The ML classes are presented by him.
966	1269	40	[Miss Gray/40]	{got/2}	[a footballs/128]	Miss Gray got a footballs.
966	1267	40	[Such worker/40]	{has got/2}	[spaghetti/70]	Such worker has got spaghetti too.
966	2381	40	[She/40]	{produces/20}	[maccheroni/70]	She produces maccheroni.
966	981	40	[It/70]	{is bought by/2}	[Virginia/30]	It is bought by Virginia.
966	1839	40	[Such aliment/70]	{is bought by/2}	[chris/8]	Such aliment is bought by chris too.
966	3691	40	[The practical part/124]	{is prepared by/25}	[that scholar/8]	The practical part is prepared by that scholar.
966	1848	40	[That boy/8]	{got/2}	[chew toys/119]	That boy got chew toys.
966	2375	40	[Miss Gray/40]	{develops/20}	[such food/119]	Miss Gray develops such food.
966	1279	40	[Such worker/40]	{got/2}	[the truck/78]	Such worker got the truck.
966	528	40	[Pasta/70]	{is eaten by/8}	[such employee/40]	Pasta is eaten by such employee.
966	1865	40	[That aliment/70]	{is bought by/2}	[Doctor Cox/31]	That aliment is bought by Doctor Cox.
966	2517	40	[That specialist/31]	{discovered/16}	[the cold/87]	That specialist discovered the cold.
966	2526	40	[An antipyretic drug/94]	{cures/17}	[such disease/87]	An antipyretic drug cures such disease.
966	2487	40	[An aspirin/94]	{is prescribed by/15}	[Kim Cox/31]	An aspirin is prescribed by Kim Cox.
966	2397	40	[The car/78]	{is produced by/20}	[Mips Gray/40]	The car is produced by Mips Gray.
967	1073	0	[A jaguar/86]	{is acquired by/2}	[J. Johnson/0]	A jaguar is acquired by J. Johnson.
967	2627	0	[That boy/0]	{played with/1}	[Ripk/96]	That boy played with Ripk.
967	3539	0	[That animal/96]	{eats/8}	[chicken bones/117]	That animal eats chicken bones.
967	2921	0	[Linda Scott/39]	{played with/1}	[that pet/96]	Linda Scott played with that pet.
967	1067	0	[Fresh fruits/76]	{are acquired by/2}	[James Johnson/0]	Fresh fruits are acquired by James Johnson.
967	1821	0	[Michael Turner/19]	{just got/2}	[such aliments/76]	Michael Turner just got such aliments too.
967	58	0	[Big James/0]	{is on visit in/11}	[The French capital/46]	Big James is on visit in The French capital.
967	15	0	[Kim Cox/31]	{usually lives in/3}	[that city/46]	Kim Cox usually lives in that city.
967	1873	0	[The fructs/76]	{are acquired by/2}	[her/31]	The fructs are acquired by her.
967	3721	0	[James Johnson/0]	{prepares for/25}	[a written exam/121]	James Johnson prepares for a written exam.
967	3743	0	[That test/121]	{is required in/26}	[the Machine Learning class/52]	That test is required in the Machine Learning class.
967	698	0	[The expensive car/86]	{is driven by/9}	[big James/0]	The expensive car is driven by big James.
967	1385	0	[Such means of transportation/86]	{is acquired by/2}	[Miss House/27]	Such means of transportation is acquired by Miss House.
967	1827	0	[The expensive car/86]	{is bought by/2}	[Prof. Turner/19]	The expensive car is bought by Prof. Turner too.
967	2078	0	[A book of Probability Theory/50]	{is studied by/4}	[big James/0]	A book of Probability Theory is studied by big James.
967	439	0	[The fruits/76]	{are eaten by/8}	[him/0]	The fruits are eaten by him.
967	1079	0	[That scholar/0]	{acquires/2}	[the boomerang/125]	That scholar acquires the boomerang.
967	2326	0	[Miss Scott/39]	{develops/20}	[it/125]	Miss Scott develops it.
967	3643	0	[Rick/96]	{tries to catch/0}	[a boomerang/125]	Rick tries to catch a boomerang.
967	1833	0	[Michael Turner/19]	{just bought/2}	[the boomerang/125]	Michael Turner just bought the boomerang.
967	2150	0	[The ML class/52]	{is followed by/6}	[big James/0]	The ML class is followed by big James.
968	873	39	[Miss Scott/39]	{drives/9}	[fiat panda/81]	Miss Scott drives fiat panda.
968	1904	39	[G. Wolf/26]	{just got/2}	[such means of transport/81]	G. Wolf just got such means of transport.
968	1911	39	[Mr. Wolf/26]	{buys/2}	[a boomerang/125]	Mr. Wolf buys a boomerang too.
968	3638	39	[Gary/105]	{tries to catch/0}	[it/125]	Gary tries to catch it.
968	1339	39	[Mary Garcia/20]	{jusr got/2}	[a boomerang/125]	Mary Garcia jusr got a boomerang.
968	2341	39	[Linda Scott/39]	{develops/20}	[a hamburger/71]	Linda Scott develops a hamburger.
968	375	39	[It/71]	{is eaten by/8}	[Christopher White/8]	It is eaten by Christopher White.
968	2134	39	[That scholar/8]	{follows/6}	[some Design Patterns lessons/56]	That scholar follows some Design Patterns lessons.
968	2237	39	[The Department of Mathematics/61]	{provides/22}	[those classes/56]	The Department of Mathematics provides those classes.
968	1485	39	[Linda Scott/39]	{acquires/2}	[the desiccated food/120]	Linda Scott acquires the desiccated food.
968	1495	39	[A boomerang/125]	{is acquired by/2}	[such employee/39]	A boomerang is acquired by such employee too.
968	2267	39	[She/39]	{has been hired in/21}	[the mechanical small company/65]	She has been hired in the mechanical small company.
968	135	39	[Such employee/39]	{eats/8}	[a hamburger/71]	Such employee eats a hamburger.
968	1474	39	[Linda/39]	{buys/2}	[that food/71]	Linda buys that food.
968	2326	39	[Such employee/39]	{develops/20}	[a boomerang/125]	Such employee develops a boomerang.
968	1937	39	[Gary Washington/33]	{got/2}	[such toy/125]	Gary Washington got such toy.
968	2922	39	[Linda Scott/39]	{uses to play with/1}	[cat Gary/105]	Linda Scott uses to play with cat Gary.
968	2985	39	[Chris/8]	{uses to play with/1}	[Gary/105]	Chris uses to play with Gary too.
968	71	39	[He/8]	{is on visit in/11}	[LA/44]	He is on visit in LA.
968	1488	39	[Panda/81]	{islacquired by/2}	[Miss Scott/39]	Panda islacquired by Miss Scott.
968	2336	39	[Such worker/39]	{develops/20}	[such means of transport/81]	Such worker develops such means of transport.
968	1332	39	[Mary Garcia/20]	{just got/2}	[it/81]	Mary Garcia just got it.
968	435	39	[The hamburger/71]	{is eaten by/8}	[such teacher/20]	The hamburger is eaten by such teacher.
968	2214	39	[Such lecturer/20]	{is the author of/7}	[some ML books/49]	Such lecturer is the author of some ML books.
968	2017	39	[They/49]	{are studied by/4}	[C. White/8]	They are studied by C. White.
969	3047	28	[Miss Kant/28]	{uses to play with/1}	[ricky/96]	Miss Kant uses to play with ricky.
969	2732	28	[John Lee/2]	{played with/1}	[such beast/96]	John Lee played with such beast too.
969	486	28	[He/2]	{has lunch with/8}	[the pizza with cheese/68]	He has lunch with the pizza with cheese.
969	550	28	[That student/2]	{is driving/9}	[a car/78]	That student is driving a car.
969	595	28	[Such vehicle/78]	{is driven by/9}	[Turner/19]	Such vehicle is driven by Turner too.
969	1251	28	[Cathy/28]	{buys/2}	[a desiccated food/120]	Cathy buys a desiccated food.
969	2270	28	[It/120]	{is developed by/20}	[chief Phillips/35]	It is developed by chief Phillips.
969	1433	28	[That employee/35]	{has got/2}	[it/120]	That employee has got it.
969	2280	28	[Such worker/35]	{produces/20}	[a Neapolitan pizza/68]	Such worker produces a Neapolitan pizza.
969	1243	28	[A balloon/128]	{is acquired by/2}	[Cathy/28]	A balloon is acquired by Cathy.
969	1737	28	[It/128]	{is bought by/2}	[Lee/2]	It is bought by Lee too.
969	2066	28	[John/2]	{reads/4}	[the Probability Theory book/50]	John reads the Probability Theory book.
969	2217	28	[Such text/50]	{was written by/7}	[Mike Turner/19]	Such text was written by Mike Turner.
969	1258	28	[The new york pizza/68]	{is bought by/2}	[Miss Kant/28]	The new york pizza is bought by Miss Kant.
969	2553	28	[The headache/89]	{is what affects/18}	[such ill person/28]	The headache is what affects such ill person.
969	1253	28	[A truck/78]	{is acquired by/2}	[her/28]	A truck is acquired by her.
969	1929	28	[Doc. Washington/33]	{just grt/2}	[that vehicle/78]	Doc. Washington just grt that vehicle too.
969	784	28	[It/78]	{is driven by/9}	[Phillips/35]	It is driven by Phillips.
969	3236	28	[He/35]	{played with/1}	[ricky/96]	He played with ricky.
969	2465	28	[Catherine Kant/28]	{takes/23}	[analgesic drugs/93]	Catherine Kant takes analgesic drugs.
969	2492	28	[Gary Washington/33]	{provides prescription of/15}	[such medicines/93]	Gary Washington provides prescription of such medicines.
969	456	28	[A new york pizza/68]	{is eaten by/8}	[Catherine Kant/28]	A new york pizza is eaten by Catherine Kant.
969	838	28	[An auto/78]	{is driven by/9}	[such ill person/28]	An auto is driven by such ill person.
969	122	28	[That vehicle/78]	{is registered in/10}	[The French capital/46]	That vehicle is registered in The French capital.
969	2460	28	[A Department of Physics/60]	{has main seat in/19}	[Paris/46]	A Department of Physics has main seat in Paris.
970	170	38	[The salad/77]	{is eaten by/8}	[uncle John/38]	The salad is eaten by uncle John.
970	180	38	[Wolf/13]	{eats/8}	[such aliment/77]	Wolf eats such aliment too.
970	2655	38	[Uncle John/38]	{plays with/1}	[Mary/101]	Uncle John plays with Mary.
970	3574	38	[It/101]	{tries to catch/0}	[thexstick/126]	It tries to catch thexstick.
970	2444	38	[Mr. Lee/38]	{develops/20}	[a muscle car/83]	Mr. Lee develops a muscle car.
970	971	38	[That vehicle/83]	{is bought by/2}	[Robert/25]	That vehicle is bought by Robert.
970	2265	38	[A farm/67]	{has hired/21}	[uncle John/38]	A farm has hired uncle John.
970	2426	38	[The desiccated food/120]	{is developed by/20}	[that worker/38]	The desiccated food is developed by that worker.
970	3528	38	[The mustang/101]	{eats/8}	[it/120]	The mustang eats it.
970	2005	38	[The desiccated food/120]	{is bought by/2}	[Professor Gray/22]	The desiccated food is bought by Professor Gray.
970	2178	38	[ML lectures/53]	{are presented by/5}	[that lecturer/22]	ML lectures are presented by that lecturer.
970	2580	38	[Such professor/22]	{counsels/14}	[Wolf/13]	Such professor counsels Wolf.
970	1413	38	[Mustang/83]	{is acquired by/2}	[J. Lee/38]	Mustang is acquired by J. Lee.
970	601	38	[Such means of transport/83]	{is driven by/9}	[Wolf/13]	Such means of transport is driven by Wolf.
970	2036	38	[Such student/13]	{studies/4}	[Quantum Mechanics notes/51]	Such student studies Quantum Mechanics notes.
970	2446	38	[A caesar salad/77]	{is developed by/20}	[John Lee/38]	A caesar salad is developed by John Lee.
970	360	38	[Doctor Gary Washington/33]	{has lunch with/8}	[such aliment/77]	Doctor Gary Washington has lunch with such aliment.
970	709	38	[Uncle John/38]	{is driving/9}	[a muscle car/83]	Uncle John is driving a muscle car.
970	637	38	[Doc. Washington/33]	{drives/9}	[such means of transport/83]	Doc. Washington drives such means of transport too.
970	4	38	[J. Lee/38]	{inhabits in/3}	[New York/43]	J. Lee inhabits in New York.
970	7	38	[Doctor Gary Washington/33]	{inhabits in/3}	[it/43]	Doctor Gary Washington inhabits in it too.
970	97	38	[Benjamin Wolf/13]	{is on visit in/11}	[that urban center/43]	Benjamin Wolf is on visit in that urban center.
970	2458	38	[A Department of Electronics/58]	{has headquarter in/19}	[it/43]	A Department of Electronics has headquarter in it.
970	1407	38	[Uncle John/38]	{just bought/2}	[a desiccated food/120]	Uncle John just bought a desiccated food.
970	939	38	[Benjamin Wolf/13]	{acquires/2}	[a dried food/120]	Benjamin Wolf acquires a dried food too.
971	2644	110	[Big James/0]	{plays with/1}	[a panda/110]	Big James plays with a panda.
971	694	110	[An auto/78]	{is driven by/9}	[him/0]	An auto is driven by him.
971	919	110	[It/78]	{is driven by/9}	[Daniel/29]	It is driven by Daniel too.
971	712	110	[John Lee/38]	{goes around with/9}	[that means of transport/78]	John Lee goes around with that means of transport too.
971	1877	110	[Kim Cox/31]	{just got/2}	[that means of transportation/78]	Kim Cox just got that means of transportation.
971	3043	110	[Daniel/29]	{plays with/1}	[the panda/110]	Daniel plays with the panda.
971	1654	110	[Such patient/29]	{acquires/2}	[a fresh fruit/75]	Such patient acquires a fresh fruit.
971	2554	110	[The backache/91]	{is what affects/18}	[such ill person/29]	The backache is what affects such ill person.
971	1675	110	[A food for pet/118]	{is bougat by/2}	[him/29]	A food for pet is bougat by him.
971	2583	110	[Kimberly Cox/31]	{takes care/24}	[such ill person/29]	Kimberly Cox takes care such ill person.
971	3651	110	[The panda/110]	{tries to catch/0}	[a tennis ball/128]	The panda tries to catch a tennis ball.
971	2854	110	[Paris/22]	{uses to play with/1}	[a panda bear/110]	Paris uses to play with a panda bear.
971	153	110	[The fruit/75]	{is eaten by/8}	[her/22]	The fruit is eaten by her.
971	2176	110	[That teacher/22]	{is teaching/5}	[a Business lecture/55]	That teacher is teaching a Business lecture.
971	2235	110	[The Department of Mathematics/61]	{offers/22}	[it/55]	The Department of Mathematics offers it.
971	2728	110	[Doctor Cox/31]	{uses to play with/1}	[the panda bear/110]	Doctor Cox uses to play with the panda bear.
971	3550	110	[That beast/110]	{has lunch with/8}	[the pet-food/118]	That beast has lunch with the pet-food.
971	2429	110	[The food for pet/118]	{is produced by/20}	[John Lee/38]	The food for pet is produced by John Lee.
971	1883	110	[Kim Cox/31]	{just bought/2}	[it/118]	Kim Cox just bought it.
971	2013	110	[A food for pet/118]	{is acquired by/2}	[Professor Gray/22]	A food for pet is acquired by Professor Gray too.
971	2665	110	[Uncle John/38]	{uses to play with/1}	[a panda bear/110]	Uncle John uses to play with a panda bear.
971	1415	110	[The food for pet/118]	{is acquired by/2}	[him/38]	The food for pet is acquired by him.
971	1077	110	[It/118]	{is acquired by/2}	[big James/0]	It is acquired by big James too.
972	3639	126	[Cwt Gary/105]	{tries to catch/0}	[the stick/126]	Cwt Gary tries to catch the stick.
972	3048	126	[Cathy/28]	{plays with/1}	[Gary/105]	Cathy plays with Gary.
973	391	69	[Jeapolitan pizzas/69]	{are eaten by/8}	[cath/41]	Jeapolitan pizzas are eaten by cath.
973	2765	69	[She/41]	{uses to play with/1}	[Linda/99]	She uses to play with Linda.
973	1203	69	[That employee/41]	{has got/2}	[the expensive car/86]	That employee has got the expensive car.
973	1619	69	[It/86]	{is bought by/2}	[Mr. Hall/14]	It is bought by Mr. Hall too.
973	923	69	[A jaguar/86]	{is driven by/9}	[Dan/29]	A jaguar is driven by Dan.
973	1941	69	[Danny/17]	{has got/2}	[some pizzas/69]	Danny has got some pizzas.
973	2161	69	[Such teacher/17]	{teaches/5}	[the Business class/55]	Such teacher teaches the Business class.
973	2250	69	[A Business course/55]	{is offered by/22}	[a Faculty of Dynamical Systems/59]	A Business course is offered by a Faculty of Dynamical Systems.
973	2455	69	[A Department of Dynamical Systems/59]	{has main seat in/19}	[Washington/47]	A Department of Dynamical Systems has main seat in Washington.
973	2364	69	[Cath/41]	{develops/20}	[pizzas with cheese/69]	Cath develops pizzas with cheese.
973	241	69	[Such food/69]	{are eaten by/8}	[Doctor Cox/31]	Such food are eaten by Doctor Cox.
973	1863	69	[That woman/31]	{just got/2}	[such aliments/69]	That woman just got such aliments.
973	2489	69	[The analgesics/93]	{are prescribed by/15}	[that specialist/31]	The analgesics are prescribed by that specialist.
973	2515	69	[The backache/91]	{is discovered by/16}	[such woman/31]	The backache is discovered by such woman.
973	2530	69	[The analgesic drugs/93]	{fight/17}	[that disease/91]	The analgesic drugs fight that disease.
973	2480	69	[Daniel/29]	{assumes/23}	[analgesics/93]	Daniel assumes analgesics.
973	1603	69	[Some new york pizzas/69]	{are acquired by/2}	[George Hall/14]	Some new york pizzas are acquired by George Hall.
973	3206	69	[Mr. Hall/14]	{played with/1}	[Linda/99]	Mr. Hall played with Linda.
973	381	69	[Such boy/14]	{eats/8}	[the pizzas with cheese/69]	Such boy eats the pizzas with cheese.
973	2025	69	[Such student/14]	{reads/4}	[some ML books/49]	Such student reads some ML books.
973	2206	69	[Those texts/49]	{were written by/7}	[Daniel/17]	Those texts were written by Daniel.
973	211	69	[Such lecturer/17]	{is eating/8}	[pizzas/69]	Such lecturer is eating pizzas.
973	3269	69	[He/17]	{uses to play with/1}	[Linda/99]	He uses to play with Linda.
973	3656	69	[Such animal/99]	{tries to catch/0}	[the footbslls/128]	Such animal tries to catch the footbslls.
973	1945	69	[Daniel/17]	{just bought/2}	[the balloon/128]	Daniel just bought the balloon.
974	3211	14	[Mr. Hall/14]	{played with/1}	[a panda/110]	Mr. Hall played with a panda.
974	3274	14	[Danny/17]	{uses to play with/1}	[that animal/110]	Danny uses to play with that animal too.
974	213	14	[That lecturer/17]	{has lunch with/8}	[the fruit/75]	That lecturer has lunch with the fruit.
974	1961	14	[The food for pet/118]	{is bought by/2}	[such professor/17]	The food for pet is bought by such professor.
974	3685	14	[George Hall/14]	{prepares for/25}	[a written test/121]	George Hall prepares for a written test.
974	3743	14	[The ML class/52]	{requires/26}	[such exam/121]	The ML class requires such exam.
974	2248	14	[The Computer Science Faculty/57]	{provides/22}	[the Machine Learning class/52]	The Computer Science Faculty provides the Machine Learning class.
974	2164	14	[The ML class/52]	{is presented by/5}	[Daniel/17]	The ML class is presented by Daniel.
974	2080	14	[G. Hall/14]	{attends/6}	[that lecture/52]	G. Hall attends that lecture.
974	615	14	[Muscle cars/84]	{are driven by/9}	[him/14]	Muscle cars are driven by him.
974	1367	14	[Such meanss of transportation/84]	{are bought by/2}	[Miss House/27]	Such meanss of transportation are bought by Miss House.
974	2559	14	[Such ill person/27]	{has/18}	[the terrible backache/91]	Such ill person has the terrible backache.
974	2471	14	[Analgesic drugs/93]	{are assumed by/23}	[Miss House/27]	Analgesic drugs are assumed by Miss House.
974	1373	14	[That ill person/27]	{has got/2}	[a balloon/128]	That ill person has got a balloon.
974	105	14	[G. Hall/14]	{is on visit in/11}	[Washington/47]	G. Hall is on visit in Washington.
974	2454	14	[A big farm/67]	{has mainrseat in/19}	[that city/47]	A big farm has mainrseat in that city.
974	1601	14	[George Hall/14]	{acquires/2}	[muscle cars/84]	George Hall acquires muscle cars.
974	561	14	[Caesar/37]	{dryves/9}	[such meanss of transport/84]	Caesar dryves such meanss of transport.
974	1602	14	[G. Hall/14]	{got/2}	[the fresh fruit/75]	G. Hall got the fresh fruit.
974	2321	14	[Mat/37]	{develops/20}	[a fruit/75]	Mat develops a fruit.
974	1680	14	[Such food/75]	{is acquired by/2}	[that employee/37]	Such food is acquired by that employee.
974	2026	14	[The Probability Theory book/50]	{is studied by/4}	[George Hall/14]	The Probability Theory book is studied by George Hall.
974	2205	14	[The pook of Probability Theory/50]	{was written by/7}	[Daniel Moore/17]	The pook of Probability Theory was written by Daniel Moore.
974	1945	14	[That teacher/17]	{has got/2}	[a balloon/128]	That teacher has got a balloon.
974	3651	14	[A panda bear/110]	{chases/0}	[such toy/128]	A panda bear chases such toy.
975	1025	118	[The pet-food/118]	{is bought by/2}	[Patricia Perez/36]	The pet-food is bought by Patricia Perez.
975	538	118	[Maccheroni/70]	{is eaten by/8}	[such employee/36]	Maccheroni is eaten by such employee.
975	1649	118	[The pet-food/118]	{is acquired by/2}	[Miss Bfown/10]	The pet-food is acquired by Miss Bfown.
975	2041	118	[That girl/10]	{carefully looks at/4}	[the Machine Learning books/49]	That girl carefully looks at the Machine Learning books.
975	3189	118	[She/10]	{plays with/1}	[dog mat/98]	She plays with dog mat.
975	3480	118	[The food for pet/118]	{is eaten by/8}	[that animal/98]	The food for pet is eaten by that animal.
975	3399	118	[Gary Washington/33]	{played with/1}	[dog mat/98]	Gary Washington played with dog mat.
975	1337	118	[A pet-food/118]	{is acquired by/2}	[Mary Garcia/20]	A pet-food is acquired by Mary Garcia.
975	668	118	[Cars/79]	{are driven by/9}	[that teacher/20]	Cars are driven by that teacher.
975	428	118	[Spaghetti/70]	{is eaten by/8}	[such lecturer/20]	Spaghetti is eaten by such lecturer.
975	1259	118	[A pet-food/118]	{is bought by/2}	[Cath/28]	A pet-food is bought by Cath.
975	1243	118	[Such patient/28]	{buys/2}	[a balloon/128]	Such patient buys a balloon too.
975	1244	118	[The cars/79]	{are acquired by/2}	[her/28]	The cars are acquired by her too.
975	21	118	[The Italian capital city/42]	{is the home town of/3}	[that patient/28]	The Italian capital city is the home town of that patient.
975	1935	118	[A food for pet/118]	{is acquired by/2}	[Doctor Gary Washington/33]	A food for pet is acquired by Doctor Gary Washington.
975	2490	118	[That medic/33]	{provides prescription of/15}	[an antipyretic/94]	That medic provides prescription of an antipyretic.
975	2403	118	[A food for pet/118]	{is developed by/20}	[Miss Perez/36]	A food for pet is developed by Miss Perez.
976	63	47	[Paris Cox/1]	{is a visiting student in/11}	[Washington/47]	Paris Cox is a visiting student in Washington.
976	1230	47	[Such girl/1]	{just got/2}	[a salad/77]	Such girl just got a salad.
976	2794	47	[That student/1]	{plays with/1}	[lady cath/106]	That student plays with lady cath.
976	2135	47	[Paris Cox/1]	{attends/6}	[the Machine Learning class/52]	Paris Cox attends the Machine Learning class.
976	120	47	[Fiat panda/81]	{has been licensed in/10}	[the city of US government seat/47]	Fiat panda has been licensed in the city of US government seat.
976	738	47	[Eric/24]	{drives/9}	[panda/81]	Eric drives panda.
976	639	47	[That means of transportation/81]	{is driven by/9}	[Doctor Gary Washington/33]	That means of transportation is driven by Doctor Gary Washington too.
976	2455	47	[The Faculty of Dynamical Systems/59]	{has main seat in/19}	[Washington/47]	The Faculty of Dynamical Systems has main seat in Washington.
976	2454	47	[A big farm/67]	{has main seat in/19}	[DC/47]	A big farm has main seat in DC too.
976	2265	47	[John Lee/38]	{has been hired in/21}	[the farm/67]	John Lee has been hired in the farm.
977	2561	27	[Christie/27]	{has/18}	[terrible headaches/90]	Christie has terrible headaches.
977	2504	27	[Doctor Ross/32]	{discovers/16}	[such diseases/90]	Doctor Ross discovers such diseases.
977	1380	27	[Christine House/27]	{just got/2}	[chew toys/119]	Christine House just got chew toys.
977	3531	27	[Such food/119]	{are eaten by/8}	[Mary the female mustang/101]	Such food are eaten by Mary the female mustang.
977	2004	27	[They/119]	{are acquired by/2}	[Paris Gray/22]	They are acquired by Paris Gray.
977	2349	27	[Cathy/41]	{develops/20}	[such food/119]	Cathy develops such food.
977	1640	27	[Miss Brown/10]	{has got/2}	[them/119]	Miss Brown has got them.
977	1374	27	[Miss House/27]	{acquires/2}	[trucks/79]	Miss House acquires trucks too.
977	1377	27	[The steaks/74]	{are bought by/2}	[her/27]	The steaks are bought by her too.
977	2471	27	[Such ill person/27]	{assumes/23}	[some analgesics/93]	Such ill person assumes some analgesics.
977	2498	27	[K. Ross/32]	{provides prescription of/15}	[them/93]	K. Ross provides prescription of them.
977	1455	27	[T-bone steaks/74]	{are bought by/2}	[him/32]	T-bone steaks are bought by him.
977	497	27	[Those aliments/74]	{are eaten bl/8}	[that medic/32]	Those aliments are eaten bl that medic.
977	23	27	[The Italian capital city/42]	{is the home town of/3}	[Christy/27]	The Italian capital city is the home town of Christy.
977	2452	27	[The software consulting firm/63]	{has main seat in/19}	[that urban center/42]	The software consulting firm has main seat in that urban center.
977	2269	27	[Cath/41]	{works in/21}	[a software consulting company/63]	Cath works in a software consulting company.
977	1191	27	[A ball/128]	{is bought by/2}	[such employee/41]	A ball is bought by such employee.
977	1373	27	[Christie/27]	{just bought/2}	[that toy/128]	Christie just bought that toy too.
977	3576	27	[It/128]	{is chased by/0}	[Mary/101]	It is chased by Mary.
977	1633	27	[Brown/10]	{acquires/2}	[a tennis ball/128]	Brown acquires a tennis ball.
977	2099	27	[She/10]	{attends/6}	[course of Design Patterns/56]	She attends course of Design Patterns.
977	3180	27	[That student/10]	{plays with/1}	[the mustang/101]	That student plays with the mustang.
977	267	27	[The t-bone steaks/74]	{are eaten by/8}	[Christy/27]	The t-bone steaks are eaten by Christy.
977	3285	27	[Such patient/27]	{played with/1}	[Mary the female mustang/101]	Such patient played with Mary the female mustang.
977	2844	27	[Paris/22]	{plays with/1}	[that pet/101]	Paris plays with that pet too.
978	3554	117	[A wjlf/111]	{is eating/8}	[some bones/117]	A wjlf is eating some bones.
979	3469	107	[Some bones/117]	{are eaten by/8}	[Siena/107]	Some bones are eaten by Siena.
979	3029	107	[Dan/29]	{plays with/1}	[it/107]	Dan plays with it.
979	2987	107	[Christopher White/8]	{uses to play with/1}	[such animal/107]	Christopher White uses to play with such animal too.
979	1856	107	[A new york pizza/68]	{is acquired by/2}	[such scholar/8]	A new york pizza is acquired by such scholar.
979	3239	107	[Mr. Jeffrey Phillips/35]	{played with/1}	[Siena/107]	Mr. Jeffrey Phillips played with Siena.
979	1440	107	[Chief Phillips/35]	{buys/2}	[the pqzza/68]	Chief Phillips buys the pqzza.
979	3071	107	[Professor Harris/21]	{plays with/1}	[Siena/107]	Professor Harris plays with Siena.
979	3660	107	[Siena/107]	{chases/0}	[footballs/129]	Siena chases footballs.
979	1297	107	[Those toys/129]	{are bought by/2}	[Dr. Williams/34]	Those toys are bought by Dr. Williams.
979	568	107	[An auto/78]	{is driven by/9}	[James Williams/34]	An auto is driven by James Williams.
979	2672	107	[Such doctor/34]	{uses to play with/1}	[Siena/107]	Such doctor uses to play with Siena.
979	2509	107	[Such specialist/34]	{discovered/16}	[nasty leadaches/90]	Such specialist discovered nasty leadaches.
979	1310	107	[The pizza/68]	{is acquired by/2}	[that man/34]	The pizza is acquired by that man.
980	1608	79	[The trucks/79]	{are bpught by/2}	[G. Hall/14]	The trucks are bpught by G. Hall.
980	3209	79	[That scholar/14]	{played with/1}	[the hound/114]	That scholar played with the hound.
980	2027	79	[Such student/14]	{ns reading/4}	[the book of Dynamical Systems/48]	Such student ns reading the book of Dynamical Systems.
980	1614	79	[Chew toys/119]	{are acquired by/2}	[that scholar/14]	Chew toys are acquired by that scholar.
980	821	79	[Trucks/79]	{are driven by/9}	[Mr. Hall/16]	Trucks are driven by Mr. Hall.
980	2166	79	[Such lecturer/16]	{teaches/5}	[a Business course/55]	Such lecturer teaches a Business course.
980	2083	79	[George Hall/14]	{attends/6}	[such class/55]	George Hall attends such class.
980	2255	79	[The Faculty of Physics/60]	{provides/22}	[that course/55]	The Faculty of Physics provides that course.
980	2460	79	[The Department of Physics/60]	{is located in/19}	[The French capital/46]	The Department of Physics is located in The French capital.
980	893	79	[Some trucks/79]	{are driven by/9}	[Virginia/30]	Some trucks are driven by Virginia.
980	2541	79	[She/30]	{got/18}	[some nasty headaches/90]	She got some nasty headaches.
980	979	79	[That patient/30]	{got/2}	[pizzas/69]	That patient got pizzas.
980	990	79	[Lady Anderson/30]	{just qought/2}	[some chewable toys/119]	Lady Anderson just qought some chewable toys too.
980	983	79	[The ball/128]	{is bought by/2}	[such ill person/30]	The ball is bought by such ill person too.
980	803	79	[Kim Cox/31]	{drivem/9}	[some trucks/79]	Kim Cox drivem some trucks.
980	1426	79	[Some cars/79]	{are bought by/2}	[chief Phillips/35]	Some cars are bought by chief Phillips.
980	2286	79	[Such worker/35]	{develops/20}	[pizzas with cheese/69]	Such worker develops pizzas with cheese.
980	281	79	[Phillips/35]	{has lunch with/8}	[such aliments/69]	Phillips has lunch with such aliments.
980	984	79	[Virginia/30]	{just got/2}	[the trucks/79]	Virginia just got the trucks.
980	2831	79	[That patient/30]	{uses to play with/1}	[the pup/114]	That patient uses to play with the pup.
980	1036	79	[The cars/79]	{are acquired by/2}	[Professor Hall/16]	The cars are acquired by Professor Hall.
980	1042	79	[That lecturer/16]	{got/2}	[some chewable toys/119]	That lecturer got some chewable toys too.
980	614	79	[Trucks/79]	{are driven by/9}	[G. Hall/14]	Trucks are driven by G. Hall.
980	1603	79	[Mr. hall/14]	{buys/2}	[new york pizzas/69]	Mr. hall buys new york pizzas.
980	1421	79	[Mr. Jeffrey Phillips/35]	{has got/2}	[those aliments/69]	Mr. Jeffrey Phillips has got those aliments too.
981	1448	71	[The burger/71]	{is bought by/2}	[Kevin Ross/32]	The burger is bought by Kevin Ross.
981	2582	71	[K. Ross/32]	{cares about/24}	[Miss Carter/23]	K. Ross cares about Miss Carter.
981	1581	71	[A balloon/128]	{is acquired by/2}	[such patient/23]	A balloon is acquired by such patient.
981	1971	71	[Charles/4]	{got/2}	[a footballs/128]	Charles got a footballs too.
981	1970	71	[That boy/4]	{just bought/2}	[luxury cars/85]	That boy just bought luxury cars too.
981	475	71	[The burger/71]	{is eaten by/8}	[Beth/21]	The burger is eaten by Beth.
981	1968	71	[The hamburger/71]	{is acquired by/2}	[Charlie/4]	The hamburger is acquired by Charlie.
981	3732	71	[That scholar/4]	{prepares for/25}	[the practical parts/123]	That scholar prepares for the practical parts.
981	2035	71	[Dynamical Systems book/48]	{is studied by/4}	[that student/4]	Dynamical Systems book is studied by that student.
981	2207	71	[Elizabeth/21]	{is the author of/7}	[that text/48]	Elizabeth is the author of that text.
981	395	71	[The burger/71]	{is eaten by/8}	[Kant/41]	The burger is eaten by Kant.
981	2359	71	[Jaguars/85]	{are developed by/20}	[that employee/41]	Jaguars are developed by that employee.
981	1450	71	[Those vehicles/85]	{are bought by/2}	[Kevin Ross/32]	Those vehicles are bought by Kevin Ross.
981	852	71	[That specialist/32]	{is driving/9}	[those meanss of transportation/85]	That specialist is driving those meanss of transportation.
981	3348	71	[Kevin Ross/32]	{plays with/1}	[Mary the female mustang/101]	Kevin Ross plays with Mary the female mustang.
981	1188	71	[The hamburger/71]	{is acquired by/2}	[Kant/41]	The hamburger is acquired by Kant.
981	1760	71	[Elizabeth Harris/21]	{buys/2}	[that aliment/71]	Elizabeth Harris buys that aliment too.
981	525	71	[Charlie/4]	{eats/8}	[it/71]	Charlie eats it.
981	79	71	[Such boy/4]	{is on visit in/11}	[big apple/43]	Such boy is on visit in big apple.
981	2093	71	[That scholar/4]	{attends/6}	[a Business course/55]	That scholar attends a Business course.
981	505	71	[Kevin Ross/32]	{eats/8}	[the hamburger/71]	Kevin Ross eats the hamburger.
981	2504	71	[That medic/32]	{discovers/16}	[some headaches/90]	That medic discovers some headaches.
981	2497	71	[Some antibacterials/92]	{are prescribed by/15}	[that specialist/32]	Some antibacterials are prescribed by that specialist.
981	1459	71	[The desiccated food/120]	{is acquired by/2}	[such doctor/32]	The desiccated food is acquired by such doctor.
981	2348	71	[It/120]	{is developed by/20}	[Kant/41]	It is developed by Kant.
982	204	11	[Ben/11]	{is eating/8}	[the t-bone steak/73]	Ben is eating the t-bone steak.
982	3708	11	[Such student/11]	{prepares for/25}	[some practical exams/123]	Such student prepares for some practical exams.
982	3742	11	[Those tests/123]	{are required in/26}	[a Business course/55]	Those tests are required in a Business course.
982	3008	11	[Ben/11]	{played with/1}	[Siena/107]	Ben played with Siena.
982	2861	11	[Miss Gray/40]	{played with/1}	[it/107]	Miss Gray played with it too.
982	1277	11	[That employee/40]	{has got/2}	[a desiccated food/120]	That employee has got a desiccated food.
982	2391	11	[The jaguar/86]	{is produced by/20}	[such worker/40]	The jaguar is produced by such worker.
982	534	11	[She/40]	{has lunch with/8}	[a t-bone steak/73]	She has lunch with a t-bone steak.
982	2229	11	[Benjamin Cooke/11]	{is signed to/13}	[an Economic School/62]	Benjamin Cooke is signed to an Economic School.
982	2260	11	[Such department of the university/62]	{offers/22}	[a Business lecture/55]	Such department of the university offers a Business lecture.
982	815	11	[A jaguar/86]	{is driven by/9}	[Ben/11]	A jaguar is driven by Ben.
982	1087	11	[The balloon/128]	{is acquired by/2}	[that boy/11]	The balloon is acquired by that boy.
982	1099	11	[A jaguar/86]	{is acquired bd/2}	[such student/11]	A jaguar is acquired bd such student too.
982	743	11	[That means of transportation/86]	{is driven by/9}	[Mr. Eric/24]	That means of transportation is driven by Mr. Eric.
982	1047	11	[It/86]	{is acquired by/2}	[Mr. Hall/16]	It is acquired by Mr. Hall.
982	1035	11	[Such professor/16]	{axquires/2}	[a footbalis/128]	Such professor axquires a footbalis too.
982	45	11	[Ben cook/11]	{is on visit in/11}	[DC/47]	Ben cook is on visit in DC.
982	2128	11	[That boy/11]	{attends/6}	[a Business lecture/55]	That boy attends a Business lecture.
982	1090	11	[That scholar/11]	{has got/2}	[a t-boie steak/73]	That scholar has got a t-boie steak.
982	2075	11	[He/11]	{reads/4}	[the book of Dynamical Systems/48]	He reads the book of Dynamical Systems.
982	1095	11	[The dried food/120]	{is acquired by/2}	[him/11]	The dried food is acquired by him.
982	1043	11	[It/120]	{is acquired by/2}	[Mr. Hall/16]	It is acquired by Mr. Hall too.
982	1875	11	[Kim Cox/31]	{acquires/2}	[such food/120]	Kim Cox acquires such food too.
983	2146	54	[Linda/5]	{follows/6}	[the AI class/54]	Linda follows the AI class.
983	2172	54	[Such lecture/54]	{is presented by/5}	[Elizabeth Harris/21]	Such lecture is presented by Elizabeth Harris.
983	2236	54	[The AI class/54]	{is offered by/22}	[a School of Mathematics/61]	The AI class is offered by a School of Mathematics.
983	2462	54	[The Math School/61]	{is located in/19}	[LA/44]	The Math School is located in LA.
983	3741	54	[The AI class/54]	{requires/26}	[an oral test/122]	The AI class requires an oral test.
983	3678	54	[The oral exam/122]	{is prepared by/25}	[linda scott/5]	The oral exam is prepared by linda scott.
984	88	46	[Linda/5]	{is a visiting student in/11}	[Paris/46]	Linda is a visiting student in Paris.
984	2903	46	[She/5]	{uses to play with/1}	[Siena/107]	She uses to play with Siena.
984	2460	46	[The Department of Physics/60]	{has headquarter in/19}	[The French capital/46]	The Department of Physics has headquarter in The French capital.
984	2255	46	[The Business lecture/55]	{is offered by/22}	[a Physics Faculty/60]	The Business lecture is offered by a Physics Faculty.
984	2227	46	[Pmofessor Gray/22]	{is full professor at/12}	[a Department of Physics/60]	Pmofessor Gray is full professor at a Department of Physics.
984	1997	46	[Paris/22]	{got/2}	[a ball/128]	Paris got a ball.
984	1919	46	[Doc. Washington/33]	{just got/2}	[it/128]	Doc. Washington just got it too.
984	12	46	[Paris/46]	{is twe home town of/3}	[Miss Scott/5]	Paris is twe home town of Miss Scott.
984	1126	46	[The salad/77]	{is bought by/2}	[such student/5]	The salad is bought by such student.
984	1107	46	[She/5]	{acquires/2}	[mustangs/84]	She acquires mustangs too.
984	2051	46	[The book of Dynamical Systems/48]	{is studied by/4}	[such scholar/5]	The book of Dynamical Systems is studied by such scholar.
984	14	46	[Paris Gray/22]	{inhabits in/3}	[Paris/46]	Paris Gray inhabits in Paris.
984	2461	46	[A mechanical small company/65]	{is located in/19}	[The French capital/46]	A mechanical small company is located in The French capital.
985	2251	59	[The Faculty of Dynamical Systems/59]	{provides/22}	[the Artificial Intelligence course/54]	The Faculty of Dynamical Systems provides the Artificial Intelligence course.
985	2172	59	[The AI course/54]	{is taught by/5}	[beth/21]	The AI course is taught by beth.
985	2106	59	[Mr. Williams/3]	{follows/6}	[such lecture/54]	Mr. Williams follows such lecture.
985	3741	59	[An oral test/122]	{is required in/26}	[an AI course/54]	An oral test is required in an AI course.
985	3710	59	[The oral part/122]	{is prepared by/25}	[T. Williams/3]	The oral part is prepared by T. Williams.
985	2455	59	[A Faculty of Dynamical Systems/59]	{has main seat in/19}	[the city of US government seat/47]	A Faculty of Dynamical Systems has main seat in the city of US government seat.
985	120	59	[Panda/81]	{is registered in/10}	[Washington/47]	Panda is registered in Washington.
985	2226	59	[Professor Harris/21]	{is tenured at/12}	[a Department of Dynamical Systems/59]	Professor Harris is tenured at a Department of Dynamical Systems.
985	2209	59	[Beth/21]	{is the author of/7}	[a book of Probability Theory/50]	Beth is the author of a book of Probability Theory.
985	3088	59	[That professor/21]	{uses to play with/1}	[cathy cat/106]	That professor uses to play with cathy cat.
985	3067	59	[Cakhy/28]	{plays with/1}	[lady cath/106]	Cakhy plays with lady cath too.
985	1256	59	[A salad/77]	{is bought by/2}	[Miss Kant/28]	A salad is bought by Miss Kant.
986	81	47	[Charlie/4]	{is a visiting student in/11}	[the city of US government seat/47]	Charlie is a visiting student in the city of US government seat.
986	2454	47	[The farm/67]	{has main seat in/19}	[such urban center/47]	The farm has main seat in such urban center.
986	2265	47	[John aee/38]	{works in/21}	[the big farm/67]	John aee works in the big farm.
986	120	47	[Fiat panda/81]	{has been licensvd in/10}	[the city of US government seat/47]	Fiat panda has been licensvd in the city of US government seat.
986	1384	47	[Christine House/27]	{acquires/2}	[panda/81]	Christine House acquires panda.
986	1369	47	[She/27]	{just got/2}	[the pizzas/69]	She just got the pizzas too.
986	2455	47	[A Department of Dynamical Systems/59]	{has headquarter in/19}	[aC/47]	A Department of Dynamical Systems has headquarter in aC.
986	2252	47	[The Dynamical systems Faculty/59]	{offers/22}	[the Design Patterns lessons/56]	The Dynamical systems Faculty offers the Design Patterns lessons.
986	2175	47	[Those courses/56]	{are taught/5}	[Paris Gray/22]	Those courses are taught Paris Gray.
986	2849	47	[She/22]	{played with/1}	[Linda/99]	She played with Linda.
987	2540	87	[A nasty flu/87]	{is what affects/18}	[Anderson/30]	A nasty flu is what affects Anderson.
987	981	87	[She/30]	{got/2}	[pasta/70]	She got pasta.
987	2507	87	[A nasty flu/87]	{is discovered by/16}	[K. Ross/32]	A nasty flu is discovered by K. Ross.
987	1456	87	[Kibbles/116]	{are bought by/2}	[that man/32]	Kibbles are bought by that man.
987	1534	87	[That food/116]	{are bought by/2}	[Tom Williams/3]	That food are bought by Tom Williams too.
987	2439	87	[Some tuna kibbles/116]	{are developed by/20}	[uncle John/38]	Some tuna kibbles are developed by uncle John.
987	2531	87	[Some painkillers/93]	{cure/17}	[a bad cold/87]	Some painkillers cure a bad cold.
987	2477	87	[Those drugs/93]	{are assumed by/23}	[Anderson/30]	Those drugs are assumed by Anderson.
987	2498	87	[Kevin Ross/32]	{prescribes/15}	[them/93]	Kevin Ross prescribes them.
988	1999	22	[Paris Gray/22]	{got/2}	[balls/129]	Paris Gray got balls.
988	2369	22	[Such toys/129]	{are developed by/20}	[Cathy/41]	Such toys are developed by Cathy.
988	2355	22	[Maccheroni/70]	{is produced by/20}	[such employee/41]	Maccheroni is produced by such employee too.
988	1865	22	[Pasta/70]	{is acquired by/2}	[Kim Cox/31]	Pasta is acquired by Kim Cox.
988	2721	22	[That doctor/31]	{played with/1}	[big felines/109]	That doctor played with big felines.
988	2004	22	[Chewable toys/119]	{are bought by/2}	[Professor Gray/22]	Chewable toys are bought by Professor Gray.
988	580	22	[The motorcycle/80]	{is driven by/9}	[that teacher/22]	The motorcycle is driven by that teacher.
988	148	22	[Pasta/70]	{is eaten by/8}	[that professor/22]	Pasta is eaten by that professor.
988	228	22	[Mr. Reed/25]	{eats/8}	[that food/70]	Mr. Reed eats that food too.
988	955	22	[That aliment/70]	{is bought by/2}	[him/25]	That aliment is bought by him.
988	2177	22	[An AI course/54]	{is taught by/5}	[Professor Gray/22]	An AI course is taught by Professor Gray.
988	2156	22	[Daniel/15]	{follows/6}	[that class/54]	Daniel follows that class.
988	2251	22	[The Department of Dynamical Systems/59]	{offers/22}	[such course/54]	The Department of Dynamical Systems offers such course.
988	2455	22	[The Faculty of Dynamical Systems/59]	{has headquarter in/19}	[the city of US government seat/47]	The Faculty of Dynamical Systems has headquarter in the city of US government seat.
988	1995	22	[Paris Gray/22]	{just got/2}	[maccheroni/70]	Paris Gray just got maccheroni.
988	1189	22	[Cath/41]	{just bought/2}	[such aliment/70]	Cath just bought such aliment too.
988	2197	22	[The Probability Theory book/50]	{was written by/7}	[Paris/22]	The Probability Theory book was written by Paris.
988	2058	22	[That volume/50]	{is studied by/4}	[Daniel House/15]	That volume is studied by Daniel House.
988	3713	22	[A written exam/121]	{is prepared by/25}	[that student/15]	A written exam is prepared by that student.
988	2847	22	[Professor Gray/22]	{played with/1}	[the jaguars/109]	Professor Gray played with the jaguars.
988	3511	22	[Those pets/109]	{have launch with/8}	[the chew toys/119]	Those pets have launch with the chew toys.
988	2763	22	[Cathy/41]	{uses to play with/1}	[jaguars/109]	Cathy uses to play with jaguars.
988	1990	22	[Panis Gray/22]	{has got/2}	[a matorcycle/80]	Panis Gray has got a matorcycle.
989	401	69	[Neapolitan pizzas/69]	{are eaten by/8}	[Rick/6]	Neapolitan pizzas are eaten by Rick.
989	2142	69	[Machine Learning lectures/53]	{are followed by/6}	[that student/6]	Machine Learning lectures are followed by that student.
989	3434	69	[Such scholar/6]	{uses to play with/1}	[Erik the cat/103]	Such scholar uses to play with Erik the cat.
989	3287	69	[Christine house/27]	{plays with/1}	[such animal/103]	Christine house plays with such animal too.
989	3560	69	[The food for pet/118]	{is eaten by/8}	[it/103]	The food for pet is eaten by it.
989	271	69	[Christine House/27]	{eats/8}	[pizzas/69]	Christine House eats pizzas too.
989	2469	69	[She/27]	{takes/23}	[an aspirin/94]	She takes an aspirin.
989	847	69	[Christy/27]	{goes around with/9}	[a truck/78]	Christy goes around with a truck.
989	1877	69	[Kimberly Cox/31]	{just bought/2}	[that means of transport/78]	Kimberly Cox just bought that means of transport.
989	2338	69	[Some new york pizzas/69]	{are developed by/20}	[Linda/39]	Some new york pizzas are developed by Linda.
989	2325	69	[A food for pet/118]	{is produced by/20}	[such employee/39]	A food for pet is produced by such employee too.
989	1779	69	[It/118]	{is bought by/2}	[Elizabeth Harris/21]	It is bought by Elizabeth Harris.
989	471	69	[Elizabeth/21]	{eats/8}	[new york pizzas/69]	Elizabeth eats new york pizzas.
989	3077	69	[That professor/21]	{uses to play with/1}	[Erik/103]	That professor uses to play with Erik.
989	2930	69	[Linda Scott/39]	{plays with/1}	[it/103]	Linda Scott plays with it too.
989	241	69	[Pizzas/69]	{are eaten by/8}	[Kim Cox/31]	Pizzas are eaten by Kim Cox.
989	2487	69	[The antipyretic/94]	{is prescribed by/15}	[such specialist/31]	The antipyretic is prescribed by such specialist.
989	2527	69	[That medicine/94]	{fights/17}	[the terrible headaches/90]	That medicine fights the terrible headaches.
989	1551	69	[New york pizzas/69]	{are acquired by/2}	[Allen Richard/6]	New york pizzas are acquired by Allen Richard.
989	131	69	[They/69]	{are eaten by/8}	[Miss Scott/39]	They are eaten by Miss Scott.
989	1495	69	[Linda Scott/39]	{just bought/2}	[the boomerwng/125]	Linda Scott just bought the boomerwng.
989	1781	69	[Professor Harris/21]	{got/2}	[it/125]	Professor Harris got it too.
989	2207	69	[That lecturer/21]	{authors/7}	[the book of Dynamical Systems/48]	That lecturer authors the book of Dynamical Systems.
989	22	69	[Rome/42]	{is the home town of/3}	[that professor/21]	Rome is the home town of that professor.
989	1369	69	[Miss House/27]	{has got/2}	[the new york pizzas/69]	Miss House has got the new york pizzas.
990	1104	11	[Mr. Cooke/11]	{buys/2}	[bmb/82]	Mr. Cooke buys bmb.
990	197	11	[T-bone steaks/74]	{are eaten by/8}	[that scholar/11]	T-bone steaks are eaten by that scholar.
990	1091	11	[That student/11]	{got/2}	[some beef steaks/74]	That student got some beef steaks.
990	2001	11	[Such food/74]	{are bought by/2}	[Professor Gray/22]	Such food are bought by Professor Gray too.
990	407	11	[Eric/24]	{has lunch with/8}	[those aliments/74]	Eric has lunch with those aliments.
990	3022	11	[Benjamin Cooke/11]	{plays with/1}	[the panda/110]	Benjamin Cooke plays with the panda.
990	2126	11	[Ben Cook/11]	{attends/6}	[an Artificial Intelligence course/54]	Ben Cook attends an Artificial Intelligence course.
990	3741	11	[Such lecture/54]	{requires/26}	[an oral exam/122]	Such lecture requires an oral exam.
990	43	11	[Ben/11]	{is on visit in/11}	[NY/43]	Ben is on visit in NY.
990	4	11	[Uncle John/38]	{usually lives in/3}	[that city/43]	Uncle John usually lives in that city.
990	1095	11	[A desiccated food/120]	{is bought by/2}	[Ben/11]	A desiccated food is bought by Ben.
990	1355	11	[Mister Simmons/24]	{acquires/2}	[it/120]	Mister Simmons acquires it too.
990	2072	11	[Ben/11]	{carefully looks at/4}	[the Quantum Mechanics books/51]	Ben carefully looks at the Quantum Mechanics books.
990	2196	11	[Paris gray/22]	{wrote/7}	[such texts/51]	Paris gray wrote such texts.
990	2015	11	[Such lecturer/22]	{got/2}	[a boomerang/125]	Such lecturer got a boomerang.
990	2227	11	[She/22]	{is tenured at/12}	[a Faculty of Physics/60]	She is tenured at a Faculty of Physics.
990	2177	11	[That professor/22]	{is teaching/5}	[the AI class/54]	That professor is teaching the AI class.
990	1105	11	[Ben Cook/11]	{just got/2}	[the boomerang/125]	Ben Cook just got the boomerang.
990	3706	11	[Mr. Cooke/11]	{prepares for/25}	[an oral test/122]	Mr. Cooke prepares for an oral test.
990	809	11	[Bmw station wagon/82]	{is driven by/9}	[such boy/11]	Bmw station wagon is driven by such boy.
990	854	11	[Such means of transportation/82]	{is driven by/9}	[Kevin Ross/32]	Such means of transportation is driven by Kevin Ross too.
990	2498	11	[Analgesic drugs/93]	{are prescribed by/15}	[that medic/32]	Analgesic drugs are prescribed by that medic.
990	2530	11	[They/93]	{treat/17}	[the pain in the back/91]	They treat the pain in the back.
990	2483	11	[They/93]	{are assumed by/23}	[Eric/24]	They are assumed by Eric.
991	1346	85	[Jaguars/85]	{are acquired by/2}	[Mister Simmons/24]	Jaguars are acquired by Mister Simmons.
991	3139	85	[He/24]	{uses to play with/1}	[Charlie/95]	He uses to play with Charlie.
991	654	85	[Linda Scott/5]	{drives/9}	[luxury cars/85]	Linda Scott drives luxury cars.
991	1115	85	[The tennis balls/129]	{are acquired by/2}	[that student/5]	The tennis balls are acquired by that student.
991	852	85	[Doctor Ross/32]	{goes around with/9}	[luxury cars/85]	Doctor Ross goes around with luxury cars.
991	1684	85	[Jaguars/85]	{ahe acquired by/2}	[Caesar Clark/37]	Jaguars ahe acquired by Caesar Clark.
991	735	85	[Mr. Eric/24]	{drives/9}	[luxury cars/85]	Mr. Eric drives luxury cars.
991	762	85	[Those meanss of transport/85]	{are driven by/9}	[Gary Washington/18]	Those meanss of transport are driven by Gary Washington too.
991	1706	85	[A fruit/75]	{is bought by/2}	[him/18]	A fruit is bought by him.
991	555	85	[Jaguars/85]	{are driven by/9}	[Caesar/37]	Jaguars are driven by Caesar.
991	2309	85	[He/37]	{produces/20}	[rabbit kibbles/116]	He produces rabbit kibbles.
991	1352	85	[Such food/116]	{are bought by/2}	[Eric/24]	Such food are bought by Eric.
991	3562	85	[They/116]	{are eaten by/8}	[Charles/95]	They are eaten by Charles.
991	3620	85	[Tennis balls/129]	{are chased by/0}	[that animal/95]	Tennis balls are chased by that animal.
991	121	85	[Luxury cars/85]	{have been licensed in/10}	[Rome/42]	Luxury cars have been licensed in Rome.
991	84	85	[Linda/5]	{is a visiting student in/11}	[that city/42]	Linda is a visiting student in that city.
991	1108	85	[The fruit/75]	{is acquired by/2}	[such scholar/5]	The fruit is acquired by such scholar.
991	2307	85	[Jaguars/85]	{are produced by/20}	[Caesar Clark/37]	Jaguars are produced by Caesar Clark.
991	2321	85	[A fruit/75]	{is produced by/20}	[such worker/37]	A fruit is produced by such worker too.
991	413	85	[A fresh fruit/75]	{is eaten by/8}	[Eric Simmons/24]	A fresh fruit is eaten by Eric Simmons.
991	513	85	[Such food/75]	{is eaten by/8}	[Linda Scott/5]	Such food is eaten by Linda Scott too.
991	3678	85	[Such scholar/5]	{prepares for/25}	[the oral test/122]	Such scholar prepares for the oral test.
991	1710	85	[Professor Gary Washington/18]	{has got/2}	[jaguars/85]	Professor Gary Washington has got jaguars.
991	2192	85	[Such lecturer/18]	{is teaching/5}	[an AI course/54]	Such lecturer is teaching an AI course.
991	2202	85	[He/18]	{authors/7}	[the Machine Learning books/49]	He authors the Machine Learning books.
992	1106	5	[Miss Scott/5]	{just got/2}	[the motorbike/80]	Miss Scott just got the motorbike.
992	2298	5	[That vehicle/80]	{is produced by/20}	[Caesar/37]	That vehicle is produced by Caesar.
992	1860	5	[That means of transportation/80]	{is acquired by/2}	[Doctor Cox/31]	That means of transportation is acquired by Doctor Cox.
992	2488	5	[The antibiotics/92]	{are prescribed by/15}	[that doctor/31]	The antibiotics are prescribed by that doctor.
992	1870	5	[Such specialist/31]	{just bought/2}	[the steak/73]	Such specialist just bought the steak.
992	2910	5	[Linda/5]	{uses to play with/1}	[jaguars/109]	Linda uses to play with jaguars.
992	3036	5	[Dan/29]	{plays with/1}	[such animals/109]	Dan plays with such animals too.
992	3078	5	[Beth/21]	{played with/1}	[them/109]	Beth played with them too.
992	2226	5	[Such professor/21]	{is tenured at/12}	[the Faculty of Dynamical Systems/59]	Such professor is tenured at the Faculty of Dynamical Systems.
992	2209	5	[A book of Probability Theory/50]	{was written by/7}	[that lecturer/21]	A book of Probability Theory was written by that lecturer.
992	514	5	[The steak/73]	{is eaten by/8}	[Miss Scott/5]	The steak is eaten by Miss Scott.
992	1766	5	[Professor Harris/21]	{has got/2}	[it/73]	Professor Harris has got it.
992	1771	5	[She/21]	{has got/2}	[the dried food/120]	She has got the dried food too.
992	84	5	[Miss Scott/5]	{is a visiting student in/11}	[Rome/42]	Miss Scott is a visiting student in Rome.
992	22	5	[That urban center/42]	{is the home town of/3}	[Elizabeth Harris/21]	That urban center is the home town of Elizabeth Harris.
992	2149	5	[Linda/5]	{follows/6}	[lectures of Design Patterns/56]	Linda follows lectures of Design Patterns.
992	2252	5	[The Dynamical systems Faculty/59]	{provides/22}	[such courses/56]	The Dynamical systems Faculty provides such courses.
992	3677	5	[Miss Scott/5]	{prepares for/25}	[a written part/121]	Miss Scott prepares for a written part.
992	1116	5	[A beef steak/73]	{is acquired by/2}	[that student/5]	A beef steak is acquired by that student.
992	354	5	[Daniel/29]	{has lunch with/8}	[that aliment/73]	Daniel has lunch with that aliment.
992	1113	5	[Linda Scott/5]	{has got/2}	[a ball/128]	Linda Scott has got a ball.
992	1659	5	[Daniel Moore/29]	{got/2}	[it/128]	Daniel Moore got it too.
992	661	5	[Linda/5]	{goes around with/9}	[the motorbike/80]	Linda goes around with the motorbike.
992	1678	5	[That vehicle/80]	{is bought by/2}	[chief Clark/37]	That vehicle is bought by chief Clark.
992	2266	5	[That employee/37]	{has been hired in/21}	[an industrial company/66]	That employee has been hired in an industrial company.
993	3551	119	[The panda bear/110]	{has lunch with/8}	[chewable toys/119]	The panda bear has lunch with chewable toys.
993	3648	119	[A panda/110]	{chases/0}	[a boomerang/125]	A panda chases a boomerang.
993	1989	119	[Charlie/4]	{just got/2}	[the boomerang/125]	Charlie just got the boomerang.
993	1983	119	[Such scholar/4]	{acquires/2}	[the expensive car/86]	Such scholar acquires the expensive car too.
993	1198	119	[Cath/41]	{has got/2}	[chewable toys/119]	Cath has got chewable toys too.
993	2368	119	[Such worker/41]	{develops/20}	[the caesar salad/77]	Such worker develops the caesar salad.
993	1718	119	[Washington/18]	{buys/2}	[the chew toys/119]	Washington buys the chew toys.
993	2201	119	[The book of Probability Theory/50]	{was written by/7}	[such teacher/18]	The book of Probability Theory was written by such teacher.
993	990	119	[Chew toys/119]	{are acquired by/2}	[Anderson/30]	Chew toys are acquired by Anderson.
993	1874	119	[Chewable toys/119]	{are acquired by/2}	[Kimberly Cox/31]	Chewable toys are acquired by Kimberly Cox too.
993	2514	119	[That woman/31]	{discovers/16}	[bad headaches/90]	That woman discovers bad headaches.
993	2527	119	[An aspirin/94]	{cures/17}	[them/90]	An aspirin cures them.
993	2475	119	[Virginia/30]	{takes/23}	[it/94]	Virginia takes it.
993	1978	119	[Chew toys/119]	{are acquired by/2}	[Charles/4]	Chew toys are acquired by Charles.
993	2090	119	[The ML class/52]	{is followed by/6}	[such student/4]	The ML class is followed by such student.
993	2349	119	[Cath/41]	{produces/20}	[the chew toys/119]	Cath produces the chew toys.
993	2352	119	[The boomerang/125]	{is produced by/20}	[such worker/41]	The boomerang is produced by such worker too.
993	1885	119	[Kim cox/31]	{buys/2}	[such toy/125]	Kim cox buys such toy.
993	1001	119	[It/125]	{is bought by/2}	[Virginia/30]	It is bought by Virginia too.
993	996	119	[Lady Anderson/30]	{has got/2}	[the salad/77]	Lady Anderson has got the salad too.
994	2073	11	[Some ML books/49]	{are studied by/4}	[Ben/11]	Some ML books are studied by Ben.
994	1101	11	[Mustang/83]	{is acquired by/2}	[him/11]	Mustang is acquired by him.
994	763	11	[Professor gary washington/18]	{is driving/9}	[that means of transport/83]	Professor gary washington is driving that means of transport.
994	889	11	[V. Anderson/30]	{drives/9}	[it/83]	V. Anderson drives it too.
994	2392	11	[Miss Gray/40]	{produces/20}	[such means of transportation/83]	Miss Gray produces such means of transportation.
994	853	11	[K. Ross/32]	{goes around with/9}	[mustang/83]	K. Ross goes around with mustang.
994	3025	11	[Ben/11]	{uses to play with/1}	[cath/106]	Ben uses to play with cath.
994	3671	11	[A footballs/128]	{is chased by/0}	[that beast/106]	A footballs is chased by that beast.
994	1096	11	[Benjamin Cooke/11]	{just got/2}	[burgers/72]	Benjamin Cooke just got burgers.
994	992	11	[Lady Anderson/30]	{got/2}	[those aliments/72]	Lady Anderson got those aliments too.
994	2129	11	[Benjamin Cooke/11]	{follows/6}	[Design Patterns lessons/56]	Benjamin Cooke follows Design Patterns lessons.
994	2252	11	[Such courses/56]	{are offered by/22}	[a Dynamical systems Faculty/59]	Such courses are offered by a Dynamical systems Faculty.
994	2455	11	[It/59]	{is located in/19}	[the city of US government seat/47]	It is located in the city of US government seat.
994	3708	11	[Ben/11]	{prepares for/25}	[the practical exams/123]	Ben prepares for the practical exams.
994	1103	11	[That student/11]	{just bought/2}	[the pet-food/118]	That student just bought the pet-food.
994	2377	11	[Miss Gray/40]	{produces/20}	[it/118]	Miss Gray produces it.
994	532	11	[The burgers/72]	{are eaten by/8}	[such employee/40]	The burgers are eaten by such employee.
994	2878	11	[That worker/40]	{uses to play with/1}	[cathy cat/106]	That worker uses to play with cathy cat.
994	619	11	[Paris/40]	{drives/9}	[mustang/83]	Paris drives mustang.
994	202	11	[Mr. Cooke/11]	{is eating/8}	[some cheeseburgers/72]	Mr. Cooke is eating some cheeseburgers.
994	45	11	[Ben Cook/11]	{is a visiting student in/11}	[Washington DC/47]	Ben Cook is a visiting student in Washington DC.
994	2454	11	[The agricultural company/67]	{has headquarter in/19}	[it/47]	The agricultural company has headquarter in it.
994	808	11	[Benjamin Cooke/11]	{drives/9}	[mustang/83]	Benjamin Cooke drives mustang.
994	1087	11	[Such scholar/11]	{buys/2}	[a footballs/128]	Such scholar buys a footballs.
995	5	43	[Big apple/43]	{is the home town of/3}	[Mr. Eric/24]	Big apple is the home town of Mr. Eric.
995	739	43	[That ill person/24]	{goes around with/9}	[a truck/78]	That ill person goes around with a truck.
995	1201	43	[It/78]	{is acquired by/2}	[Cathy/41]	It is acquired by Cathy.
995	595	43	[Turner/19]	{drives/9}	[the truck/78]	Turner drives the truck.
995	2803	43	[That professor/19]	{played with/1}	[Charles/95]	That professor played with Charles.
995	31	43	[Mr. Williams/3]	{is on visit in/11}	[big apple/43]	Mr. Williams is on visit in big apple.
995	2061	43	[He/3]	{reads/4}	[Machine Learning books/49]	He reads Machine Learning books.
995	2459	43	[A Department of Economy/62]	{has headquarter in/19}	[NY/43]	A Department of Economy has headquarter in NY.
995	2261	43	[An Economic and Finance Faculty/62]	{provides/22}	[an AI class/54]	An Economic and Finance Faculty provides an AI class.
995	7	43	[NY/43]	{is the home town of/3}	[Gary Washington/33]	NY is the home town of Gary Washington.
996	2719	95	[Doctor Cox/31]	{plays with/1}	[Charlie/95]	Doctor Cox plays with Charlie.
996	1863	95	[Such doctor/31]	{acquires/2}	[Neapolitan pizzas/69]	Such doctor acquires Neapolitan pizzas.
996	1877	95	[The truck/78]	{is acquired by/2}	[such medic/31]	The truck is acquired by such medic too.
996	1885	95	[The boomerang/125]	{is bought by/2}	[such doctor/31]	The boomerang is bought by such doctor too.
996	1883	95	[Kimberly Cox/31]	{acquires/2}	[the pet-food/118]	Kimberly Cox acquires the pet-food too.
996	3370	95	[Mr. Wolf/26]	{played with/1}	[Charlie/95]	Mr. Wolf played with Charlie.
996	2593	95	[Daniel House/15]	{plays with/1}	[such pet/95]	Daniel House plays with such pet too.
996	2155	95	[Such scholar/15]	{follows/6}	[the Machine Learning class/52]	Such scholar follows the Machine Learning class.
996	114	95	[Such boy/15]	{is on visit in/11}	[qome/42]	Such boy is on visit in qome.
996	3076	95	[Elizabeth harris/21]	{plahs with/1}	[Charles/95]	Elizabeth harris plahs with Charles.
996	471	95	[Elizabeth/21]	{has lunch with/8}	[some pizzas with cheese/69]	Elizabeth has lunch with some pizzas with cheese.
996	22	95	[Rome/42]	{is the home town of/3}	[such professor/21]	Rome is the home town of such professor.
996	2452	95	[A software engineering company/63]	{is loyated in/19}	[that urban center/42]	A software engineering company is loyated in that urban center.
996	3244	95	[Chief Phillips/35]	{played with/1}	[Crarlie/95]	Chief Phillips played with Crarlie.
996	1441	95	[Such worker/35]	{just got/2}	[the food for pet/118]	Such worker just got the food for pet.
996	3618	95	[A boomerang/125]	{is chased by/0}	[Charles/95]	A boomerang is chased by Charles.
996	2274	95	[Chief Phillips/35]	{develops/20}	[the boomeraig/125]	Chief Phillips develops the boomeraig.
996	3565	95	[A food for pet/118]	{is eaten by/8}	[Charlie/95]	A food for pet is eaten by Charlie.
996	1779	95	[Professor Harris/21]	{has got/2}	[the pet-food/118]	Professor Harris has got the pet-food.
997	66	42	[Christopher White/8]	{is a visiting student in/11}	[Rome/42]	Christopher White is a visiting student in Rome.
997	1842	42	[Such student/8]	{just bought/2}	[some cars/79]	Such student just bought some cars.
997	21	42	[Cath/28]	{lives in/3}	[Rome/42]	Cath lives in Rome.
997	1258	42	[Such ill person/28]	{acquires/2}	[a new york pizza/68]	Such ill person acquires a new york pizza.
997	1050	42	[Professor G. Hall/16]	{just got/2}	[a pizza/68]	Professor G. Hall just got a pizza too.
997	1036	42	[George Hall/16]	{just got/2}	[the cars/79]	George Hall just got the cars too.
997	2453	42	[A School of CS/57]	{has main seat in/19}	[Rome/42]	A School of CS has main seat in Rome.
997	2248	42	[The ML course/52]	{is offered by/22}	[a Computer Science Department/57]	The ML course is offered by a Computer Science Department.
997	2452	42	[The software engineering company/63]	{has main seat in/19}	[the Italian capital city/42]	The software engineering company has main seat in the Italian capital city.
998	130	39	[Linda Scott/39]	{is eating/8}	[a caesar salad/77]	Linda Scott is eating a caesar salad.
998	2932	39	[That worker/39]	{uses to play with/1}	[Robert/104]	That worker uses to play with Robert.
998	3373	39	[G. Wolf/26]	{uses to play with/1}	[such animal/104]	G. Wolf uses to play with such animal too.
998	2335	39	[Rabbit kibbles/116]	{are developed by/20}	[Linda Scott/39]	Rabbit kibbles are developed by Linda Scott.
998	936	39	[Benjamin Wolf/13]	{got/2}	[them/116]	Benjamin Wolf got them.
998	1495	39	[The boomerang/125]	{is acquired by/2}	[Miss Scott/39]	The boomerang is acquired by Miss Scott too.
998	1339	39	[Prof. Garcia/20]	{buys/2}	[that toy/125]	Prof. Garcia buys that toy too.
998	1487	39	[The car/78]	{is bought by/2}	[Miss Scott/39]	The car is bought by Miss Scott too.
998	2345	39	[Such employee/39]	{develops/20}	[it/78]	Such employee develops it.
998	874	39	[She/39]	{goes around with/9}	[that vehicle/78]	She goes around with that vehicle.
998	1331	39	[Mary Garcia/20]	{just bought/2}	[that means of transportation/78]	Mary Garcia just bought that means of transportation.
998	2185	39	[The lectures of Dasign Patterns/56]	{are presented by/5}	[that professor/20]	The lectures of Dasign Patterns are presented by that professor.
998	2262	39	[Such classes/56]	{are offered by/22}	[a School of Economicr and Finance/62]	Such classes are offered by a School of Economicr and Finance.
998	2267	39	[Linda/39]	{works in/21}	[the mechanical small company/65]	Linda works in the mechanical small company.
998	2461	39	[That business/65]	{has main seat in/19}	[The French capital/46]	That business has main seat in The French capital.
998	2326	39	[A boomerang/125]	{is developed by/20}	[Linda/39]	A boomerang is developed by Linda.
998	3598	39	[Rob/104]	{chases/0}	[that toy/125]	Rob chases that toy.
998	1469	39	[The boomerang/125]	{is bought by/2}	[Doctor Ross/32]	The boomerang is bought by Doctor Ross.
998	2504	39	[That medic/32]	{discovers/16}	[terrible headaches/90]	That medic discovers terrible headaches.
998	1464	39	[The caesar salad/77]	{is bought by/2}	[such man/32]	The caesar salad is bought by such man.
998	1490	39	[Linda Scott/39]	{acquires/2}	[it/77]	Linda Scott acquires it too.
998	2342	39	[She/39]	{develops/20}	[such food/77]	She develops such food.
998	450	39	[Gregory Wolf/26]	{is eating/8}	[it/77]	Gregory Wolf is eating it.
998	500	39	[A caesar salad/77]	{is eaten by/8}	[Kevin Ross/32]	A caesar salad is eaten by Kevin Ross too.
998	944	39	[Mr. Wolf/13]	{buys/2}	[it/77]	Mr. Wolf buys it.
999	3407	107	[Mrz Reed/25]	{played with/1}	[Siena/107]	Mrz Reed played with Siena.
999	968	107	[Fiat panda/81]	{is acquired by/2}	[such ill person/25]	Fiat panda is acquired by such ill person.
999	2945	107	[Mary/20]	{plays with/1}	[Siena/107]	Mary plays with Siena.
999	2578	107	[Such teacher/20]	{advises/14}	[T. Williams/3]	Such teacher advises T. Williams.
999	3239	107	[Mr. Jeffrey Phillips/35]	{uses to play with/1}	[Siefa/107]	Mr. Jeffrey Phillips uses to play with Siefa.
999	2277	107	[Phillips/35]	{develops/20}	[pasta/70]	Phillips develops pasta.
999	228	107	[Robert Reed/25]	{is eating/8}	[such aliment/70]	Robert Reed is eating such aliment.
999	2485	107	[The antibacterials/92]	{are assumed by/23}	[him/25]	The antibacterials are assumed by him.
999	2538	107	[Such patient/25]	{got/18}	[a terrible headache/89]	Such patient got a terrible headache.
999	2714	107	[Kim Cox/31]	{plays with/1}	[liena/107]	Kim Cox plays with liena.
999	1883	107	[The food for pet/118]	{is acquired by/2}	[that woman/31]	The food for pet is acquired by that woman.
999	2488	107	[The antibiotics/92]	{are prescribed by/15}	[that specialist/31]	The antibiotics are prescribed by that specialist.
999	3658	107	[A boomerang/125]	{is chased by/0}	[Siena/107]	A boomerang is chased by Siena.
999	1443	107	[Chief Phillips/35]	{buys/2}	[the boomerang/125]	Chief Phillips buys the boomerang.
999	2693	107	[Tom/3]	{played with/1}	[Siena/107]	Tom played with Siena.
999	3470	107	[The pet-food/118]	{is eaten by/8}	[such animal/107]	The pet-food is eaten by such animal.
999	1545	107	[The food for pet/118]	{is acquired by/2}	[Tom/3]	The food for pet is acquired by Tom.
999	973	107	[It/118]	{is bought by/2}	[Rob Reed/25]	It is bought by Rob Reed too.
999	955	107	[That ill person/25]	{acquires/2}	[pasta/70]	That ill person acquires pasta too.
999	975	107	[The boomerang/125]	{is acquired by/2}	[him/25]	The boomerang is acquired by him too.

